Preserving local densities in low-dimensional embeddings

Low-dimensional embeddings and visualizations are an indispensable tool for analysis of high-dimensional data. State-of-the-art methods, such as tSNE and UMAP, excel in unveiling local structures hidden in high-dimensional data and are therefore routinely applied in standard analysis pipelines in biology. We show, however, that these methods fail to reconstruct local properties, such as relative differences in densities (Fig. 1) and that apparent differences in cluster size can arise from computational artifact caused by differing sample sizes (Fig. 2). Providing a theoretical analysis of this issue, we then suggest dtSNE, which approximately conserves local densities. In an extensive study on synthetic benchmark and real world data comparing against five state-of-the-art methods, we empirically show that dtSNE provides similar global reconstruction, but yields much more accurate depictions of local distances and relative densities.

==> expres/Amazon/amazon_AmazonFashion_embed_comp.txt <==
-4.5318551064	-38.9776878357	42.3871298024	-14.4140172603
-15.4990997314	-3.8573298454	56.8954035074	8.5355722942
-16.5580368042	-34.3031539917	47.2015382865	-8.7702467165
-25.9213943481	-15.360209465	55.017003113	-1.9003891449
-4.8978395462	-29.1558742523	37.2348063746	-7.6069351081
-27.3189411163	-28.3638801575	48.7525921297	1.9553247215
-12.2871417999	-34.7557678223	41.7528662154	-8.812183389
-3.2444081306	-6.8151373863	60.4603777413	9.4096500933
-29.7406730652	-34.6788749695	44.584766751	5.6482583786
-21.0411624908	-16.4326934814	54.4681104055	1.8744605755
-13.0871858597	-31.4941825867	44.7066397425	-6.9950548259
-17.3249397278	-15.6932678223	54.5869054794	-7.155703085
-16.2304801941	-27.2604179382	44.1822956337	-1.7916324946
-35.0156402588	-27.6082229614	51.8628067405	6.6740312253
-26.9631443024	-23.2772750854	51.5190048429	0.0472831771
-8.799489975	-28.7487659454	47.0409525751	-12.3489904688
-29.7406673431	-34.6788635254	44.5847761558	5.6483515503
-18.4767818451	-25.0897350311	47.6058831354	-4.5153627337
-29.3863658905	-25.8619594574	44.1549770434	4.1688419694
-24.0795135498	-26.6611118317	47.5372493711	-0.3105177654
-7.1872057915	-18.1301269531	40.7407910625	9.6916602541
-25.6297054291	-26.6778812408	46.8682647488	0.0082679896
-21.0338764191	-27.1064109802	48.1426006509	-7.236180106
-7.8207120895	-37.7095451355	43.5053569052	-12.7349847772
-19.2541236877	-29.0218734741	45.028432061	-4.011336903
-29.3863601685	-25.8619594574	44.1549770434	4.1688419694
-25.7867355347	-20.826877594	51.3182280959	-1.0519354267
-6.0494170189	1.5303843021	6.0089718425	22.609217887
-29.0022640228	-10.9699745178	57.8191273281	-6.5732030238
-20.1674251556	-11.9827814102	57.3245836729	2.0896414549
-10.2573604584	-16.081407547	51.1322532996	-12.9654489914
-17.5454826355	-41.5781974792	49.9371675699	11.6472892086
4.0225114822	-7.0579833984	18.2356983768	0.9198576762
-5.2148470879	-32.7186088562	39.5193610931	-10.1413778979
-23.3335151672	-23.5221691132	49.3024862792	-1.4661225544
-21.7017478943	-25.5764656067	48.4567372686	-3.809272948
-20.5766563416	-14.8498983383	55.0827040604	0.2327308853
-0.6878911853	-1.6103932858	59.2598071488	-8.8396104496
-10.0919904709	-19.1477203369	59.9092814721	4.8428760401
-29.3393135071	-28.5376796722	46.9924208464	1.0373446987
2.1320438385	-19.0699100494	34.1362300305	1.9779094488
-16.5580348969	-34.3031654358	47.2015358934	-8.7702745406
-21.9773311615	-37.162311554	48.3776276436	8.0786100477
-11.9100227356	-5.0047602654	62.0613910736	0.6698770279
18.7261638641	2.7273724079	58.2729182727	-11.3775747967
-7.8207144737	-37.7095718384	43.5053927422	-12.7350153224
-10.4049654007	-32.1764221191	44.0639846455	-8.8196631581
-10.012093544	-29.3120994568	45.9145608543	-10.2126855177
-24.4557170868	-22.2255115509	50.7880074191	-2.015695597
-10.0120983124	-29.3121013641	45.9153626334	-10.2128337455
-29.5138626099	-20.868188858	51.5322821157	-3.6913883041
-31.1522884369	-16.8131599426	55.6748039153	-4.650303095
-31.5019817352	-2.7692832947	4.1761710495	27.4390219736
18.0637512207	-39.0151557922	29.9764288331	-8.206264322
-29.2102241516	-29.1864089966	49.209839181	3.2910691331
-22.9937496185	-18.3318042755	52.0656525318	-5.622515669
-28.8567180634	-19.7606620789	53.1129750655	-0.2566111124
-20.167427063	-11.9827785492	57.3244601843	2.0897765774
-23.1497211456	-31.6833190918	45.2027317831	1.110490824
-6.0494165421	1.5303845406	6.0091496572	22.6091229164
-22.9937553406	-18.3318080902	52.0657488225	-5.6225477798
-15.7818489075	-11.2775812149	57.128785588	4.2193755476
-28.650724411	-38.3115653992	42.548498481	7.4598093838
-27.9364147186	-30.1023368835	47.6544706001	2.6763481213
-24.3548412323	-32.4327545166	46.2639431773	2.0177137683
24.2761707306	0.550299108	31.7087668376	11.3961542985
-8.297958374	-37.6702194214	43.287513778	-11.9572998545
-24.6705532074	-33.7380752563	45.4223262231	3.5065995389
-1.7561904192	-39.3727989197	44.6784911997	-15.0970492756
-28.5865802765	-17.6622104645	57.3957443825	-4.4248427066
-9.7464208603	-6.9805893898	45.7715209775	12.749912543
14.0794181824	1.5516825914	54.25959786	8.7221826635
-31.1522884369	-16.8131599426	55.6761074671	-4.6512187143
-27.2624359131	-18.6673793793	54.4445460911	-3.8534204032
-29.2102241516	-29.1864089966	49.209839181	3.2910691331
-10.262342453	-21.8618278503	40.4459404642	2.9110126867
-1.0508015156	-26.6704025269	43.3477099319	-17.5262811799
-28.2337646484	-21.3694076538	52.1456586612	-2.2252635894
-28.650724411	-38.3115653992	42.5486307827	7.4607154511
-4.8978395462	-29.1558818817	37.2348772974	-7.6069845916
-17.3249549866	-15.6932640076	54.587041098	-7.1558653424
-9.7464208603	-6.9805893898	45.7715209775	12.749912543
-9.0597162247	-35.8134689331	42.9315633585	-10.822937712
-20.0802021027	-25.8119258881	49.0714721134	-4.4919847681
-19.8878574371	-17.5330982208	54.6173391015	5.2036351721
-18.6629333496	-26.9755077362	47.4676904933	-5.7068167232
-28.5099411011	-22.05052948	52.6415680401	-2.5232017759
12.2660713196	-23.7243785858	20.3492485426	0.2329876928
24.2761707306	0.550299108	31.7088753648	11.3964024992
-12.1692285538	-27.4591693878	40.6068347767	-4.5728301125
-28.8567314148	-19.7606582642	53.1127568111	-0.2552335295
-9.986413002	-12.348449707	56.9006171073	-8.7447531548
-19.4865169525	-9.5751247406	59.0252626043	2.8504269898
-26.2554702759	-38.9938735962	41.1930522166	6.2987025379
-19.3270778656	-20.7991943359	55.7266739987	2.8003456022
-36.5163230896	-25.5192184448	52.8842866758	6.0337293528
-14.7419147491	-8.1046533585	59.4949665392	-0.0716030196
-19.1182327271	-40.4486083984	51.8348970625	10.828805268
-36.8107147217	-29.2033309937	51.1710597793	5.0226114946
-25.5653934479	-30.8036460876	43.3400518159	3.0436072469
-31.3167057037	-26.6303138733	52.0504839302	8.588540904
-12.2871456146	-34.7557563782	41.7528823339	-8.8122485292
-33.8883628845	-29.0178985596	50.4921702416	6.8694797736
-29.21833992	-32.4807395935	48.426725686	6.4146892781
-28.358215332	-16.3246040344	56.2001819711	-1.9018064707
-24.0795269012	-26.661108017	47.5375754762	-0.3104717192
-33.8883628845	-29.0178985596	50.4929873839	6.8680930154
-34.1904754639	-19.5299320221	55.5617104473	6.5901696722
-7.9868650436	-35.9226951599	41.9125681617	-10.4618407375
-24.6250801086	-19.2126655579	53.4098502801	-5.2241154768
-6.3244371414	-9.9147615433	37.1373099276	7.8524749429
-12.3549022675	-23.4440689087	49.4944105605	-11.5627285986
-25.5653934479	-30.8036460876	43.3396812584	3.0443281619
-31.5573291779	-32.3603668213	48.5550645454	4.6054516812
-25.9213752747	-15.3602056503	55.0178068247	-1.9019969755
4.5678019524	0.0749770552	49.3836961403	-17.8929108831
27.1642017365	3.3174300194	31.8609378118	16.1072090786
-28.7997570038	-10.9251394272	58.9752018135	-5.8977499261
-31.5827865601	-24.044095993	52.7176698426	1.7368220587
-27.2624359131	-18.6673793793	54.4452253149	-3.8538070548
-25.4474163055	-10.6311035156	58.4735200721	-3.2223887437
-36.5163230896	-25.5192184448	52.8842998144	6.033736597
-31.5827865601	-24.044095993	52.7189312123	1.7367646758
-25.9213752747	-15.3602056503	55.0179963174	-1.9025422153
18.7261619568	2.7273719311	58.2726510727	-11.3780171418
-1.7415568829	2.5776176453	41.6865572821	13.8511655013
-3.7610590458	-12.9247055054	54.7782374801	-14.4000233589
-10.262342453	-21.8618278503	40.4464737363	2.9110794999
-30.9164924622	-29.6681442261	43.5733697075	1.1454652253
-1.7561904192	-39.3727989197	44.6785743273	-15.0970592203
-3.7610590458	-12.9247055054	54.7784584084	-14.4000585227
-6.9096655846	-7.1796150208	54.9128246937	11.0329787554
-28.6547317505	-31.0674438477	47.0476200079	2.7451437858
27.1642017365	3.3174300194	31.8605755316	16.1074504207
-26.9631557465	-23.2772808075	51.5190457971	0.0471888292
-27.3696632385	-15.5453090668	55.4491090905	-1.4179117203
-27.5013580322	-33.6365013123	46.4348250728	6.6588497826
-6.9096655846	-7.1796150208	54.9128246937	11.0329787554
-25.5653934479	-30.8036460876	43.3396218949	3.0443511757
-7.8207139969	-37.7095718384	43.5053927422	-12.7350153224
-1.0508015156	-26.6704025269	43.3478705693	-17.5263960887
-26.7324314117	-25.5617923737	47.9851438975	0.9587162883
-13.087184906	-31.494184494	44.7066339811	-6.9950740495
-4.0007042885	-35.2631149292	40.8088262506	-11.4328435861
-1.7415568829	2.5776176453	41.6866707574	13.8512432317
-9.3451414108	-25.695810318	38.7592554562	-4.0733916347
-3.7610590458	-12.9247055054	54.7785392491	-14.4000660591
-7.6087532043	-32.2814064026	41.0612436334	-6.0423452804
-6.817835331	-36.5143280029	40.7908038916	-10.2532841746
-25.5653934479	-30.8036460876	43.3397794845	3.0444010182
7.780374527	3.2850527763	6.9723821062	-20.2539204647
-21.041179657	-16.4326972961	54.4683107563	1.8745394522
-28.2337646484	-21.3694076538	52.1457671682	-2.2251799041
-3.2444005013	-6.8151330948	60.4603777413	9.4096500933
-16.2304801941	-27.2604179382	44.2018020224	-2.2071877372
-19.2541389465	-29.0218753815	45.0285624799	-4.0113562899
-19.2541389465	-29.0218753815	45.0285624799	-4.0113562899
-28.2337646484	-21.3694076538	52.1457625833	-2.2251146305
27.1642017365	3.3174300194	31.8605755316	16.1074504207
-28.8567314148	-19.7606582642	53.1127698655	-0.2551986642
-9.3451414108	-25.695810318	38.7592554562	-4.0733916347
-9.2111301422	4.2240772247	57.5943554404	6.2876351775
-17.3249549866	-15.6932640076	54.5870591035	-7.1558765407
-29.3863620758	-25.8619480133	44.1549770434	4.1688419694
-3.2444005013	-6.8151330948	60.4603777413	9.4096500933
-33.8883628845	-29.0178985596	50.4930024024	6.8681183258
-10.2573604584	-16.0814037323	51.1322970015	-12.9654683049
-23.1497211456	-31.6833190918	45.2028636495	1.1106101799
-20.0802021027	-25.8119258881	49.0682760947	-4.4919599
-11.0384225845	-41.371837616	47.1250330889	-15.7780563587
-2.5715863705	-31.3616886139	38.4715759784	-7.9567864075
-31.1522884369	-16.8131599426	55.6761074671	-4.6512187143
-27.9364147186	-30.1023368835	47.6544872796	2.6763637545
-7.8207139969	-37.7095718384	43.5054261035	-12.7350399726
-24.2520065308	-28.7944107056	44.6917471726	1.1475597964
-24.0795269012	-26.661108017	47.5375754762	-0.3104717192
-25.4292984009	-24.2127780914	50.3860422351	-0.7001883225
3.8530323505	-17.9526290894	34.704460056	4.4784720007
-6.0457954407	-26.6679039001	38.51586753	-1.7172479381
16.2711334229	-16.9496936798	35.9506858307	6.0528201382
-21.2292022705	-10.159620285	57.7052913099	0.0887942076
-10.262342453	-21.8618278503	40.4465452394	2.9110896018
-36.7969703674	-35.0494804382	38.6815399602	3.4927259787
-19.8878574371	-17.5330982208	54.61735244	5.2036354499
-18.8454647064	-7.5251317024	59.9607718569	1.846378828
-28.650724411	-38.3115653992	42.5486307827	7.4607154511
19.8326873779	-4.2408547401	36.7181479638	-1.3651307705
-35.6283187866	-22.2303848267	52.9324949642	3.9661694922
-19.3270778656	-20.7991943359	55.7266739987	2.8003456022
-27.3189373016	-28.3638839722	48.993812006	1.7250732214
-32.0914077759	-19.2168598175	48.7539861584	-5.5613796796
-11.2111988068	2.1079599857	60.4194995123	-2.0638923751
-34.3488540649	-23.3044834137	53.3054422014	3.2710652336
-36.5163230896	-25.5192184448	52.8842998144	6.033736597
-20.0802021027	-25.8119258881	49.0682905202	-4.4919552044
-3.7610590458	-12.9247055054	54.7785677361	-14.4000851275
-4.5318579674	-38.9776916504	42.387224861	-14.4140157415
-16.2304801941	-27.2604179382	44.2018020224	-2.2071877372
-6.0457954407	-26.6679039001	38.5158733649	-1.7171256478
19.8326873779	-4.2408547401	36.7182130365	-1.3652085933
14.1813678741	-39.342048645	34.73195424	-7.5962549514
-5.6554837227	-17.8908920288	42.5576155196	10.8550255421
-14.590801239	-22.1179885864	61.3653140357	-4.8159795547
-10.0919847488	-19.1477203369	59.9092814721	4.8428760401
-28.9079284668	-35.59740448	43.7763338573	5.6465527031
-8.799489975	-28.7487792969	47.0409525751	-12.3489904688
-18.4767742157	-25.0897331238	47.6059396722	-4.5153571702
-23.4093036652	-16.9908657074	48.3431976889	-5.0522828752
-34.5578956604	-15.1450767517	50.4409076932	0.0344258716
-29.7406692505	-34.6788711548	44.5847691613	5.6483939039
-14.590801239	-22.1179885864	61.3653140357	-4.8159795547
-2.5715863705	-31.3616886139	38.4716346223	-7.9568441486
-16.2304801941	-27.2604179382	44.2017712852	-2.2072196411
-35.3736915588	-36.4283905029	46.6500776641	7.6888259097
3.8530323505	-17.9526290894	34.704460056	4.4784720007
-2.7594418526	-36.5581054688	38.6323931437	-12.2943012078
-27.3189373016	-28.3638839722	48.9941214467	1.725611294
-10.0120944977	-29.3121032715	45.9149057209	-10.2131169742
-11.9100217819	-5.0047607422	62.0613910736	0.6698770279
-36.5163230896	-25.5192184448	52.8842998144	6.033736597
-9.986413002	-12.348449707	56.9006171073	-8.7447531548
-30.9230422974	-20.3729248047	52.2878084984	0.3064801257
-19.0820407867	-19.152256012	54.9877373946	3.5982630087
-31.5573291779	-32.3603668213	48.2910653784	4.659886163
-8.4393672943	-30.3459358215	45.3209082662	-11.5050420752
-36.5177154541	-27.1488552094	52.1059538021	5.2288575109
-28.7997570038	-10.9251394272	58.9753161408	-5.8977381621
-5.2148451805	-32.7186012268	39.5194713623	-10.1413498895
-31.5827865601	-24.044095993	52.7193538619	1.736675839
-18.8950805664	-17.3411846161	40.4039515296	1.5858096113
-19.0820407867	-19.152256012	54.9879454653	3.5983098711
-21.2292022705	-10.159620285	57.7052913099	0.0887942076
24.2761707306	0.550299108	31.7088753648	11.3964024992
-34.1904754639	-19.5299320221	55.5617104473	6.5901696722
-31.3167057037	-26.6303138733	52.050492625	8.5886132523
21.6411895752	-37.5323295593	28.7804772937	-5.9050507598
-19.4865169525	-9.5751247406	59.0252626043	2.8504269898
-11.0384225845	-41.371837616	47.1250330889	-15.7780563587
-10.4049625397	-32.1764335632	44.063797403	-8.8197035614
-27.3189373016	-28.3638839722	48.9941829956	1.7256131681
-28.9831447601	-15.141371727	56.5926370979	-0.1337631423
-16.2304801941	-27.2604179382	44.2018063511	-2.2072114151
-21.4726448059	-14.081867218	56.1370845097	1.2303214473
-29.21833992	-32.4807395935	48.4269876782	6.4149113002
-4.0007042885	-35.2631149292	40.8087594385	-11.4328650099
26.6351661682	-6.68039608	29.0683970648	15.9073371621
4.7480359077	-1.9232796431	41.1279023136	-7.5077727589
-21.041179657	-16.4326972961	54.4683373443	1.8745427952
-26.7324314117	-25.5617923737	47.9851530895	0.9587615268
-6.3244371414	-9.9147615433	37.1372932362	7.8524969505
-24.3548412323	-32.4327545166	46.2639790084	2.0177410746
-27.3189373016	-28.3638839722	48.9941829956	1.7256131681
-18.8454647064	-7.5251317024	59.9607718569	1.846378828
4.0225105286	-7.0579838753	18.2357293074	0.9198549965
-24.2628765106	-37.9909553528	47.190235274	10.6519009885
-10.51034832	-33.7977371216	44.2479657938	-9.4832389078
-4.0007042885	-35.2631149292	40.8087215791	-11.432882139
-31.5827865601	-24.044095993	52.7193538619	1.736675839
-30.015335083	-19.4758453369	53.2832469196	0.3618414142
-28.9831447601	-15.141371727	56.5926370979	-0.1337631423
21.6411895752	-37.5323295593	28.7804772937	-5.9050507598
-33.8883628845	-29.0178985596	50.4935790988	6.8674442967
-4.5318579674	-38.9776916504	42.387224861	-14.4140157415
-25.4474163055	-10.6311035156	58.4738642368	-3.2227235617
-16.2304801941	-27.2604179382	44.2018063511	-2.2072114151
-37.1790046692	-31.5760974884	45.8694382771	2.4273660342
-21.4726448059	-14.081867218	56.1370845097	1.2303214473
-12.1692285538	-27.4591693878	40.6069313635	-4.5728680738
-24.2628765106	-37.9909553528	47.1886607458	10.6531037105
-29.21833992	-32.4807395935	48.4270571395	6.4149963265
-26.2050933838	-37.1960487366	44.2723094135	2.0355548933
-30.8890190125	-18.9627227783	51.7301549115	-3.2459804185
-1.7415568829	2.5776176453	41.686711573	13.8512685048
-20.1674289703	-11.9827795029	57.3244601843	2.0897765774
-6.0494165421	1.5303845406	6.0091496572	22.6091229164
-22.4006652832	-38.9590988159	47.4222489778	10.0459698854
-21.5422763824	-24.4507045746	50.5669401126	-4.4037823327
-23.333524704	-23.5221767426	49.3026056978	-1.4661550249
-26.6607074738	-30.851348877	44.0289403734	3.2340218826
-27.3189373016	-28.3638839722	48.9941829956	1.7256131681
-8.4393672943	-30.3459358215	45.3209467943	-11.5049711853
-9.2111301422	4.2240772247	57.596162799	6.288135521
-14.8252630234	-38.5534553528	42.7699601474	-7.8406157128
-12.3549022675	-23.4440689087	49.4941640891	-11.5636679312
-33.8883628845	-29.0178985596	50.4928332105	6.8678022513
-10.2573604584	-16.0814037323	51.1323558811	-12.9654959767
-29.21833992	-32.4807395935	48.4271003867	6.4150005694
-23.1497211456	-31.6833190918	45.2029396564	1.1106253129
-19.0820407867	-19.152256012	54.9879638572	3.5983356635
-23.1683807373	-15.0417966843	54.0678196164	0.4641631271
-10.4049625397	-32.1764335632	44.063797403	-8.8197035614
-15.7818489075	-11.2775812149	57.128785588	4.2193755476
14.0794181824	1.5516825914	54.25959786	8.7221826635
-25.6360301971	-14.2101726532	54.1094179009	-2.2552445123
-24.0795269012	-26.661108017	47.5375754762	-0.3104717192
-1.3048998117	-17.1333789825	36.912491525	3.8281013696
-25.9213752747	-15.3602056503	55.0180200138	-1.9025402142
-26.7324314117	-25.5617923737	47.9851530895	0.9587615268
-25.0885181427	-19.1023807526	53.0814701334	-5.4111132699
14.1813678741	-39.342048645	34.7317134499	-7.5961425264
-27.5013580322	-33.6365013123	46.4348239604	6.6594423246
-1.0508015156	-26.6704025269	43.3479016304	-17.526394529
-30.9164924622	-29.6681442261	43.5733820392	1.145478322
-31.5573291779	-32.3603668213	48.2905956073	4.6601001033
-5.2148451805	-32.7186012268	39.5195518329	-10.1413809224
-26.9631557465	-23.2772808075	51.5190997556	0.0472688309
-14.8252630234	-38.5534553528	42.7699601474	-7.8406157128
-21.9773445129	-37.1623153687	48.3776640199	8.0786150251
-16.6054115295	-24.334936142	45.2251948665	-1.8143777597
-31.5019836426	-2.7692837715	4.1761710495	27.4390219736
-31.5573291779	-32.3603668213	48.2905956073	4.6601001033
-10.262342453	-21.8618278503	40.4465209733	2.9110979337
26.6351661682	-6.68039608	29.0683970648	15.9073371621
-30.642168045	-21.9330253601	51.8186508965	3.1468622401
-16.2304801941	-27.2604179382	44.2018072949	-2.2071266287
26.6351661682	-6.68039608	29.0683970648	15.9073371621
-23.8184165955	-16.0263805389	56.7439612995	-1.0439859605
16.2711334229	-16.9496936798	35.9506858307	6.0528201382
-14.7883892059	-26.9648189545	43.4341379885	-2.2641707859
-19.2541389465	-29.0218753815	45.0285624799	-4.0113562899
-20.5766716003	-14.849905014	55.0827151639	0.2327237798
-24.0795269012	-26.661108017	47.5375754762	-0.3104717192
-5.3980746269	-35.2796592712	39.1178855039	-11.877413397
-16.2304801941	-27.2604179382	44.2018723188	-2.2071061501
18.7261619568	2.7273719311	58.2726510727	-11.3780171418
-24.3548412323	-32.4327545166	46.2639790084	2.0177410746
-30.642168045	-21.9330253601	51.8187803525	3.1468610438
-17.5454921722	-41.5781822205	49.9362031307	11.6475262892
-31.5573291779	-32.3603668213	48.2905956073	4.6601001033
-31.1522884369	-16.8131599426	55.6758428787	-4.6516439497
-4.0007042885	-35.2631149292	40.8087215791	-11.432882139
-33.1066894531	-37.180316925	43.8411522385	9.1180699489
-9.0597162247	-35.8134689331	42.9316185731	-10.8230500551
-19.1182327271	-40.4486083984	51.8349176236	10.8288825097
-24.6250801086	-19.2126655579	53.4097230293	-5.2242554474
-16.2001533508	-36.3056640625	34.5937215111	1.6649643878
-25.4474163055	-10.6311035156	58.4744256523	-3.2230354476
20.1148357391	-46.903427124	33.210908248	-6.4508768264
13.8131494522	-43.0840568542	31.3638714868	-8.4633012379
-31.5827865601	-24.044095993	52.7193538619	1.736675839
-30.9164924622	-29.6681442261	43.573409279	1.1455078741
-24.6250801086	-19.2126655579	53.4094012841	-5.2245017934
14.1813678741	-39.342048645	34.7317134499	-7.5961425264
-27.2624359131	-18.6673793793	54.4452864868	-3.8538220728
4.7480359077	-1.9232796431	41.1280019137	-7.5077538755
-15.7818489075	-11.2775812149	57.128785588	4.2193755476
-24.7254981995	-25.3889312744	46.3580869867	9.1984782021
-2.480183363	-27.5058917999	38.0974336206	-8.9018093985
-21.0338630676	-27.1064071655	48.1425402473	-7.2361832026
-20.5766716003	-14.849905014	55.0827353617	0.2327115378
-11.2111988068	2.1079599857	60.4197710908	-2.0640096611
4.7480359077	-1.9232796431	41.1280019137	-7.5077538755
-8.799489975	-28.7487792969	47.0409525751	-12.3489904688
-36.5163230896	-25.5192184448	52.8843075437	6.0338474245
-24.4557304382	-22.2255115509	50.7880161314	-2.0156672283
-27.5013580322	-33.6365013123	46.4348239604	6.6594423246
-15.4990997314	-3.857329607	56.8954035074	8.5355722942
26.1172561646	-44.6129302979	37.2934044592	-20.6555576392
-27.3189373016	-28.3638839722	48.9941829956	1.7256131681
-31.5573291779	-32.3603668213	48.2905956073	4.6601001033
-1.3048998117	-17.1333789825	36.912443664	3.8281419765
-30.642168045	-21.9330253601	51.818819882	3.1468873931
-31.5573291779	-32.3603668213	48.2906136876	4.6601341235
12.2660713196	-23.7243785858	20.349409325	0.2328547583
-7.1872057915	-18.1301250458	40.7407853171	9.6916973187
-21.4726448059	-14.081867218	56.1370845097	1.2303214473
-23.8184165955	-16.0263805389	56.7440161279	-1.0439418629
-24.4557304382	-22.2255115509	50.7880310481	-2.0155992566
-28.650724411	-38.3115653992	42.5482721741	7.4609190836
-16.2304801941	-27.2604179382	44.201812922	-2.2071483031
-9.986413002	-12.348449707	56.9006171073	-8.7447531548
-24.6705532074	-33.7380752563	45.4223262231	3.5065995389
-31.3167057037	-26.6303138733	52.050492625	8.5886132523
-0.6878914237	-1.6103936434	59.2598071488	-8.8396104496
-10.4049625397	-32.1764335632	44.0638398794	-8.819719512
-14.7419147491	-8.1046533585	59.4949665392	-0.0716030196
-9.0597162247	-35.8134689331	42.9317335144	-10.8232855129
-7.8207139969	-37.7095718384	43.5054261035	-12.7350399726
-1.0508015156	-26.6704025269	43.3479945741	-17.5264999235
-29.7406692505	-34.6788711548	44.5847691613	5.6483939039
-23.333524704	-23.5221767426	49.3027404178	-1.4661827309
-20.1674289703	-11.9827795029	57.3244601843	2.0897765774
-36.5163230896	-25.5192184448	52.8843075437	6.0338474245
-34.3488540649	-23.3044834137	53.3054552409	3.2711313073
-18.6629333496	-26.9755077362	47.4676904933	-5.7068167232
-23.333524704	-23.5221767426	49.3027404178	-1.4661827309
-31.1522884369	-16.8131599426	55.6759061619	-4.6516536565
-5.6554837227	-17.8908920288	42.5576416467	10.8550696366
-23.5394229889	-30.0139904022	46.2389698135	-2.4140100561
-27.3189373016	-28.3638839722	48.9941829956	1.7256131681
-19.1182327271	-40.4486083984	51.8349290676	10.8289029065
-25.9213752747	-15.3602056503	55.0180200138	-1.9025402142
-36.8107147217	-29.2033309937	51.1706599269	5.0229312919
4.5678019524	0.0749770552	49.3837418208	-17.8929582343


==> expres/Amazon/amazon_ArtsAndCrafts_embed_comp.txt <==
8.6291685104	-1.5654650927	-0.21888	-2.793364	1.4356595767	-3.1375705209	7.7370624542	3.9503934383
-23.5149860382	37.6440963745	1.279233	-5.363774	1.4836888334	1.7376564014	6.9523005486	3.5586392879
-23.3441677094	16.2753715515	0.328236	-10.488271	-2.0768970938	15.3314539383	5.9701218605	4.1106724739
-18.5314540863	35.524646759	2.298539	-7.082278	3.2091067283	5.4089182539	6.4424629211	3.2076625824
9.921585083	-3.8170359135	-0.443893	-2.321179	0.862916329	-5.7761790377	7.9022927284	3.9043724537
-7.3118448257	15.4391040802	0.576808	-2.906008	3.0439528253	-4.0987603674	7.5572547913	3.4272680283
-34.9532203674	18.3255805969	-1.05737	-12.842642	-9.6537920097	20.2321759367	5.6663513184	4.6243538857
-23.9091033936	21.4803276062	-3.159495	-9.485516	-21.4509855372	-9.6003238629	6.7720255852	5.1070175171
11.600271225	-20.007314682	4.018042	-10.506838	3.9849933174	19.9226623028	5.8760347366	2.9857666492
-6.8554573059	39.5299224854	2.760576	-8.61832	2.8867393397	9.5484452631	6.2860364914	3.0706000328
-32.2225456238	21.3133983612	-1.454959	-10.782986	-6.4079105045	18.1243324636	6.5486769676	4.4413824081
-7.4226455688	15.5879230499	0.364991	-6.060898	-0.2918100734	4.9875057299	7.1456975937	3.5881478786
-11.9376173019	18.3483562469	3.010638	0.819675	6.1121268708	-21.0108642804	7.2018847466	3.2247166634
-17.8296813965	41.9698371887	5.191823	-9.648235	6.3482630263	13.922961925	5.7803201675	2.7625582218
39.177947998	30.5709285736	-10.032799	-1.768117	-31.5462154739	-16.8980406979	7.400513649	5.7454204559
-22.9013385773	17.1706199646	0.113146	-7.723814	-3.6037654955	7.7944662419	6.4966669083	3.8185691833
22.1080570221	0.0217407737	5.312036	-4.525357	17.3418716275	9.2355230601	7.1261296272	2.5774791241
-17.5762710571	18.9304218292	-0.685502	-10.065408	-5.4351264675	14.8351755456	6.078248024	4.0258722305
-28.1123046875	30.1865367889	-2.509741	-6.416222	-4.6361660973	-2.1713732546	7.0850543976	4.4436321259
-13.7276582718	40.7752685547	4.544244	-8.119132	7.3541521444	9.4445602861	6.2882804871	2.8775115013
-11.3047189713	11.4826946259	0.21343	-7.058564	-1.9422387748	7.7088558228	7.1316351891	4.0698671341
-32.7225151062	11.683131218	-0.683406	-11.701818	-5.1878121717	19.2422176254	5.8575258255	4.4063549042
-6.0461053848	-4.7143168449	3.096249	-5.057853	7.1063232474	1.7652792369	8.1577768326	1.762270689
23.4518089294	18.97930336	-5.049626	0.850516	-8.384146407	-5.0699192247	7.8770933151	4.7523908615
-46.7131729126	15.0271482468	2.739722	1.26508	7.5656625203	19.9861293771	7.5289368629	3.1870837212
-14.9983329773	18.6771202087	0.5919	-7.361931	-0.942293984	7.9525893234	6.7536373138	3.6819696426
-1.0386203527	38.6457290649	-6.473039	-7.52314	-11.5076135286	7.8127096568	9.5017662048	4.1481866837
-20.173160553	21.6501712799	-1.358127	-7.831499	-5.2454683853	8.4325917733	7.0308713913	4.1280245781
-5.7192187309	11.6432819366	11.677949	-4.065442	24.6779104506	-15.6201861752	7.1487312317	1.2169851065
38.435874939	-5.2028126717	4.807122	4.6204	19.4966673307	17.4181980141	9.1761808395	4.0040187836
23.0187892914	-15.8215284348	4.802997	-5.437049	11.7661251647	6.3388147424	6.9762234688	2.8390743732
-29.4730377197	10.4758005142	0.065976	-12.023873	-4.4377072511	20.1903195324	5.64854002	4.2063245773
-35.2307014465	19.061548233	-1.313415	-13.006808	-9.734160335	21.0203800192	5.6898980141	4.7607584
-13.6386318207	31.2489814758	3.999198	-5.975024	8.9385982765	6.2749544095	6.9932312965	3.1967105865
48.8296470642	41.4619483948	-1.054006	-9.100571	1.6129185889	14.5430826772	6.6750116348	4.1310582161
6.4450650215	44.0710334778	-6.847176	-5.902268	-12.6938423717	3.8043717374	9.3016519547	4.2524456978
-20.3803634644	14.8465099335	-1.457556	-10.706304	-6.4415056167	16.4170709286	6.2917289734	4.501950264
-23.3782653809	17.1942234039	-0.287088	-11.326272	-4.9715137773	17.3715684745	5.9437823296	4.2051653862
-28.1961250305	16.8057174683	1.506809	-10.86965	-0.0174006376	16.841532442	5.8663415909	3.9160518646
-8.5204277039	32.602016449	4.556099	-7.346155	10.1532754322	8.5920927705	6.5136637688	2.7904918194
16.2040710449	15.3045005798	-4.36017	-5.82646	-8.7298065502	3.8934231019	7.5098185539	3.9850840569
-3.8187894821	34.9234924316	6.025796	4.744167	11.1884815121	-1.129243212	9.2492904663	2.2012035847
11.4890232086	-3.149302721	-0.349419	-2.404082	2.4364623236	-5.3157235451	7.9597773552	3.4870929718
23.3051605225	3.0541863441	8.229748	3.744097	-7.5992826148	-10.8082810736	8.129149437	3.8730020523
-27.878276825	1.9340895414	5.983489	-6.740425	12.8112759143	13.0321729801	6.335750103	2.5380585194
9.1618642807	-10.4724369049	4.494649	-3.559038	4.3674919347	-3.4630197553	7.2544932365	2.5447375774
-15.8145999908	43.0706367493	4.888599	-8.961452	8.1777665486	13.411759047	5.9728870392	2.6477060318
34.4989318848	2.4216275215	-11.927828	-6.900078	-5.834175361	-25.1189859054	9.8673391342	3.8605377674
-12.1010503769	17.2933216095	2.533207	-4.230652	11.1099819607	4.7178749279	6.8306846619	3.7024204731
3.9840798378	7.8429479599	-2.289834	-3.493012	-2.4184690166	-20.359758865	7.8693404198	4.2760877609
12.2472743988	-12.519156456	5.785541	-2.034459	13.1828214183	-21.7116720776	7.681704998	2.2709736824
-35.71692276	17.9235572815	-1.224106	-12.887658	-9.9323931484	20.1762996409	5.708158493	4.6367692947
19.1484985352	-10.4195251465	3.274483	-0.802003	6.4974390206	-14.6507680936	7.5960011482	2.8691289425
-21.7546539307	35.2429580688	1.863147	-6.103323	3.8483074268	2.9547995815	6.4860973358	3.3093957901
-16.451128006	34.9300537109	2.715077	-6.959963	5.1540434729	5.8592997382	6.5115432739	3.3351285458
-2.8400382996	37.046207428	-6.460834	-7.802608	-10.9225104014	8.4405254051	9.4118509293	4.0532093048
56.3841209412	-19.6721076965	-4.769182	9.701442	-37.3701839838	9.8082491352	10.4301195145	6.1141066551
-16.4408473969	35.6309547424	3.017703	-7.326446	4.9340417986	6.5210726348	6.3803758621	3.1539125443
28.2006397247	-11.6600818634	-2.615282	-4.649868	-4.6597913006	-6.1497694357	7.1781578064	3.8549602032
6.4049654007	40.0158805847	-7.049617	-7.371606	-13.1009803634	7.402341742	9.4365777969	4.2486104965
-14.8657722473	14.3249034882	-4.018212	-7.831092	-4.7180257431	1.6877541066	7.3135666847	4.5413794518
-3.5044329166	-2.844949007	4.175164	1.876652	18.3006812305	4.9152415415	7.976580143	3.5964877605
5.6982011795	-16.1720104218	0.78457	-7.382406	8.1148372296	1.9332498064	7.1416897774	3.4384617805
-12.6892347336	34.447467804	-0.326799	-5.938252	-1.7712990091	4.1594485998	7.3069901466	3.7399790287
-10.5692768097	-16.4802436829	16.725336	4.288361	49.1544600868	-13.3835241767	9.5773506165	-0.0055050645
26.728597641	-16.4318599701	7.177856	2.626129	12.1794523558	-25.7097243325	8.5029792786	1.8813462257
-15.7371120453	41.4103736877	4.898634	-8.904634	7.8972866474	12.5973244063	5.9456720352	2.6435344219
-25.3555469513	29.7080078125	-1.633768	-6.497952	-3.6211203694	-0.4840939486	6.9742918015	4.065677166
20.4121875763	47.2821083069	6.548024	-1.565098	15.1745167968	-16.4440217205	7.6304168701	2.2561748028
-25.3053188324	12.4190626144	-0.155272	-10.626524	-3.8928502531	15.7534593486	5.9424886703	4.4118490219
-22.0252494812	35.5355148315	1.843786	-6.054286	3.382595951	2.8618520348	6.605629921	3.3085823059
0.175099045	24.8517570496	0.170831	0.871322	-0.0744297765	-15.4490837547	8.3032131195	3.3161818981
5.7617344856	-15.1004486084	6.359394	-1.22425	14.7377608864	-17.2876493729	7.7541790009	2.2557575703
7.177336216	-0.7461395264	0.523934	-4.270805	2.2091195599	-0.858269206	7.4081292152	3.9091005325
-22.6153678894	19.1259231567	-0.117091	-8.520707	-3.2940241597	9.5103871131	6.3269076347	3.8584632874
-15.1493835449	25.2605304718	-0.321873	-8.242504	-3.7486034415	9.047401996	6.5826892853	3.9921550751
-31.8470840454	2.8038229942	4.243881	-12.517367	0.2773762774	24.7330405824	5.2178592682	3.5087604523
-10.5973758698	41.0349311829	3.444188	-7.89676	4.2394977793	10.3649892759	6.4162077904	3.0842089653
-39.6819648743	1.7012857199	4.087201	-14.572353	-2.7133306925	29.5329437778	4.7143535614	3.6310806274
-28.014793396	16.4593467712	1.496151	-10.744809	-0.0634006725	17.4121591123	5.8998432159	3.9228343964
-22.824596405	14.2837200165	0.079862	-10.309599	-2.626468411	14.8242810044	5.9421124458	4.2364268303
23.763759613	-6.6590399742	2.601879	-2.463559	-1.0160813865	-11.1250353672	7.7712306976	3.108632803
0.9679372907	42.1242294312	-6.673009	-6.675386	-13.0800761786	6.2825337978	9.4592781067	4.4357466698
-1.7214508057	40.2148551941	0.214921	-7.816883	-8.8114561895	8.3122569922	6.463019371	3.7196421623
-10.1643381119	15.7994012833	1.216557	-9.242375	3.5934292051	-30.6817991775	6.502658844	3.997723341
-27.6642742157	15.1696748734	1.03764	-10.644344	-1.4451091171	17.0181612841	5.9293951988	3.946308136
-27.0200881958	15.0491437912	1.026597	-10.71068	-1.8564727042	16.964443833	5.8714261055	4.0338659286
-21.4244346619	29.2749786377	-1.567319	-3.340808	-25.9569560632	-2.0991938225	7.6568875313	4.6575379372
-11.9721460342	23.3026199341	-0.419273	-8.937621	-2.9875741388	11.9379575973	6.6643886566	4.0201010704
-21.0309963226	34.7126159668	2.084754	-6.35076	3.9763001407	3.7837421467	6.5945034027	3.2573235035
-31.5407943726	0.8825874329	4.760488	-12.129484	2.38290279	25.4787680394	5.2947859764	3.3536937237
7.9017777443	-0.6538997889	0.543509	-3.866261	2.860505937	-1.9435035592	7.5638885498	3.529651165
-45.8116531372	1.1815848351	1.79922	-17.440063	-11.5577889931	33.6163656587	3.4945039749	5.0108394623
-16.5372200012	40.9898986816	5.00131	-9.094018	7.0223305297	12.8650355573	5.9252195358	2.6612668037
-23.9539775848	23.4700241089	-2.831748	-9.437126	-7.8786870599	2.516412695	6.5150504112	4.7741045952
-18.8347663879	23.5125427246	-2.183767	-9.624511	-6.4071324013	3.4674813539	6.9860196114	4.4117307663
-15.2460260391	40.0037117004	4.618099	-8.485294	7.504838779	11.2631751377	6.0717453957	2.8067178726
-15.4898920059	40.7387619019	4.822921	-8.745129	8.1610630384	12.1580074597	5.9741168022	2.640402317
-17.6827278137	30.3250331879	1.246619	-7.783108	0.7204408204	8.304240523	6.3854355812	3.5651619434
21.1976451874	1.0595787764	3.178373	-4.170611	12.4591878389	4.247496125	7.0179567337	3.2941381931
-13.5344142914	16.9003105164	1.420408	-8.408798	1.1572164002	11.2494816854	6.6859302521	3.3743796349
-16.0571899414	29.6925640106	2.639269	-8.585931	2.7354610059	10.8832162125	6.3896894455	3.2177958488
-19.2402172089	19.8383293152	-1.029249	-10.661511	-2.8420204385	8.3492533208	6.3619375229	4.1777067184
24.7263469696	-14.4951820374	4.450809	-0.303182	9.6769438392	-15.8325081148	7.827398777	2.6329431534
-28.6966514587	-0.303132683	5.892262	-13.164428	4.9148817211	29.8385117411	5.0242586136	3.0795166492
-16.0081272125	40.911945343	4.91585	-8.930208	7.2833918085	12.5042365127	5.9489107132	2.6467125416
-1.1645116806	38.9790534973	-6.481011	-7.392931	-11.6860202782	7.7761714599	9.3494796753	4.1978282928
-14.9850797653	26.5478954315	-0.153446	-8.356493	-3.2490473517	9.4446649409	6.387658596	3.8419120312
-23.2491607666	16.324508667	0.334044	-10.598412	-1.8118651942	15.360210037	5.8920454979	4.0969648361
27.2607975006	2.4685101509	5.726484	3.158116	20.5299357059	-30.8786584325	7.1573076248	3.5020923615
-0.9227468967	-3.934620142	2.34386	-10.079893	3.8777373358	17.4037081332	6.0288248062	3.6850628853
-14.6185131073	40.8671722412	4.807223	-7.71573	7.3463234892	9.0593035137	6.3530640602	2.7717812061
-3.1588709354	28.2937602997	-3.877198	-4.416641	-3.6570717364	2.5794921608	8.5235595703	4.0421118736
-13.589758873	4.1284723282	6.036751	3.770374	1.3443735158	9.6821039526	7.2364182472	3.582855463
-26.8027610779	21.2001190186	0.135209	-8.683738	0.7181613623	12.7226335657	6.5504670143	3.7963442802
-4.6857476234	50.1678199768	1.959541	2.956161	12.5691428637	-3.0389045356	8.5207185745	2.6888389587
-18.1092834473	36.0454101562	2.466686	-7.011429	4.0371378434	5.3917752968	6.4459962845	3.1890182495
-15.3665561676	40.3472328186	4.899462	-8.791606	7.2989173238	12.0114213712	5.9785819054	2.6349885464
0.6798394322	-5.1367006302	6.970273	-6.123826	18.8971240893	13.8533304089	6.6469316483	2.1754994392
-28.9549388885	-50.1748085022	-1.566441	-9.176586	-9.0753848276	-2.6661951366	7.0173296928	4.1684522629
-25.3372249603	20.0592803955	-4.556205	-5.181143	-11.8757370222	-3.1759540409	8.0507087708	4.6063599586
16.8827323914	11.7629919052	0.948952	-5.320688	-0.1857108089	3.3671484684	7.0830521584	3.378059864
-22.7940368652	37.3926200867	1.555066	-5.85652	2.2079813578	2.7720396152	6.7704782486	3.2990069389
-11.4351072311	43.8208808899	2.853883	-8.637972	3.137666016	9.3311564061	6.3725509644	3.1793057919
-10.3219032288	27.2786617279	3.813878	-5.78118	7.7008562998	6.0399783284	6.7193236351	3.2111234665
-32.3211517334	-4.6155686378	3.567652	-11.577341	3.3773315349	22.1329441349	5.6571097374	3.9518592358
-13.2291650772	25.2570495605	0.567682	-7.481434	-0.5374991311	8.3434855519	6.7021098137	3.6305427551
28.9270305634	-9.9555130005	0.680044	-9.077015	-1.3460254788	13.2016869013	6.5163516998	3.9890708923
-10.7703256607	36.9291915894	3.407351	-7.975768	5.3106107348	8.442060501	6.3460988998	2.9002461433
-29.2705612183	3.526673317	5.000719	-15.169703	-1.3913887166	33.4173946832	5.4857196808	3.7415528297
7.3473014832	-21.0048789978	7.621336	-0.440176	23.5946985069	1.0466532	8.2104501724	1.8275407553
-24.4368724823	13.3035707474	-0.131125	-10.264587	-3.6147085913	14.3936691146	6.0867581367	4.2624735832
22.8232841492	-8.0384140015	4.778344	0.738019	12.6027443029	2.1750233569	7.8480439186	3.0420715809
-10.312666893	37.8339958191	3.274315	-8.258606	4.5861631798	8.9477781056	6.2252140045	2.9748702049
-29.5672683716	13.7309055328	1.079208	-11.204578	-1.5690163282	18.7809316245	5.7834043503	4.013882637
-13.2004919052	20.277633667	-0.439827	-5.774666	-2.6526977109	5.8012073232	7.0155572891	3.6130788326
-16.6208953857	39.9432830811	3.915457	-8.076854	5.5943297739	10.9192266008	6.1500244141	2.8607919216
-20.3284683228	43.8694114685	-1.413787	-14.979632	1.7765069445	7.5125719817	5.03272295	5.1199097633
-22.392156601	37.0427207947	1.711067	-5.873186	2.8138333401	2.547236177	6.6567754745	3.3013136387
35.9724235535	-1.3676300049	8.228838	-3.504852	22.649062933	-24.192516392	7.6357121468	1.6542885303
28.6629734039	-10.153011322	16.348837	2.975334	34.0108012863	8.3865953169	8.8930091858	0.3020730019
-27.0533046722	31.745721817	-1.481893	-5.788116	-2.5427987508	-2.7442389528	7.1404623985	4.0645084381
-24.413061142	8.7259540558	0.590338	-8.287934	-0.6068790567	10.4497487183	6.4974770546	3.8848628998
4.726793766	-14.618350029	5.827443	-2.095797	14.2721147125	-17.6058808571	7.6434669495	2.1966760159
-18.913646698	32.8101272583	0.93292	-6.951363	0.6027285377	6.277820414	6.7590551376	3.5931227207
-15.2151241302	39.7098464966	4.653002	-8.690026	6.7776914308	11.6082548575	5.9594721794	2.6935641766
-21.8782444	38.5769233704	1.584078	-5.91652	1.8845824713	3.0816716224	6.8507261276	3.4814794064
-5.2176775932	26.3938446045	3.836534	-4.685158	21.8787020953	2.2274890749	8.0122795105	2.3831715584
-7.7933077812	29.495136261	4.643123	-6.783484	11.0118848062	7.9505481915	6.8005957603	2.7909104824
-31.2224178314	19.9690322876	-0.755465	-8.806829	-3.116440592	10.9610614796	6.6030669212	4.0747456551
-11.7781009674	26.6157398224	4.546011	-5.722979	3.1492734696	13.5822385458	6.5517215729	3.5174891949
-26.3070087433	33.7780761719	-1.52979	-6.233233	-2.2082853484	-0.9690071157	7.0109705925	4.0274753571
-37.6064224243	17.5873470306	-1.258202	-12.835608	-9.9590195618	19.3387331985	5.6528162956	4.6991224289
-13.9794158936	41.9451141357	5.569461	-8.240197	9.1354538646	11.116976822	6.2679276466	2.4012978077
-7.3715929985	-45.0636291504	0.001079	-4.577409	-1.0129168421	5.067362576	7.0977964401	3.8149092197
-22.709066391	30.3795871735	0.289853	-6.800628	-8.244492489	-1.7579800121	6.7722907066	4.0889911652
-23.38215065	-46.1819419861	1.114751	-8.301635	0.3363859923	10.2781644299	6.2727508545	3.9284596443
-18.2746715546	21.2333297729	-1.834655	-8.62989	-7.9293082041	13.8477345961	6.4120717049	4.253361702
5.205657959	40.0409164429	-7.917565	-6.506607	-15.1274278399	6.1393671963	9.6025247574	4.5134191513
53.8207740784	35.711479187	4.560541	-8.106365	9.6304884638	10.0027922684	6.1714477539	2.7773594856
12.0796737671	-8.2908153534	2.45863	0.062101	5.2200854994	-18.6549185427	7.4476389885	3.0832679272
1.4816761017	-4.0600991249	4.180132	-3.752449	5.6537088257	-2.8836262547	7.4195122719	3.2248284817
-18.4936676025	35.0316238403	2.083392	-7.338751	2.9212484075	6.3395234376	6.3942480087	3.2862648964
3.7741456032	-33.9782562256	13.91767	-2.864982	33.0117571987	-16.6069433206	7.6522431374	1.0009920597
-53.180305481	21.9203510284	1.230931	-17.771767	-18.263566022	34.7353280402	3.3174939156	5.6478309631
-5.3658967018	26.4718971252	3.618738	-4.994492	3.7591958479	15.1347024188	7.0958385468	3.6276028156
-11.9974565506	38.1397628784	2.974302	-7.945207	4.124099522	8.0581008503	6.3609633446	3.2148013115
-5.0630106926	2.0001716614	-0.431422	-5.00032	9.6671851119	3.6999525828	7.2137637138	3.7013063431
-22.8658981323	9.7831869125	1.978558	-12.116198	-1.6288211813	22.3967738301	5.740008831	3.1592793465
-18.5669364929	27.1094760895	-0.121946	-3.974892	-11.9263198276	3.5369766737	9.3410749435	4.1803617477
-10.0224676132	41.1739501953	-4.344159	2.689698	-28.6682739564	-2.9716727433	8.2542638779	4.9577841759
-11.0839757919	14.511054039	1.015946	-8.95262	-1.2265347469	11.7757423956	6.3219165802	3.7862193584
-5.600332737	28.9462108612	6.508023	-3.607105	23.0915462047	-28.8800721422	7.3282198906	2.3048584461
-7.7672133446	29.4901504517	4.667586	-6.546029	11.3115358859	7.8004094941	6.9248814583	2.6270632744
-11.1365833282	-9.8669986725	7.721926	-4.617886	18.8064226318	-9.5268726853	7.2560863495	1.3924219608
-16.0736732483	20.9679698944	-1.49891	-8.114132	-12.2499565057	14.8269461569	6.9151058197	3.9714181423
-14.4250764847	37.4738464355	4.19141	-8.352865	6.5217803237	10.6207020136	6.083946228	2.8259973526
18.7114486694	-13.7905359268	3.476245	-1.114441	6.2831219948	-15.4788092459	7.6014328003	2.8574748039
0.8110750914	-13.9810791016	7.001705	-0.104878	23.2499186405	0.7303697597	8.1682481766	2.0087926388
-29.3378391266	15.9294862747	1.52397	-10.874186	0.0459638403	17.818465275	5.7891602516	3.877923727
-24.1176700592	24.0385704041	-2.465993	-8.225588	-6.5540644761	1.3874303576	6.8742256165	4.4412479401
-20.2611598969	0.1279579699	0.720073	-6.723657	5.7056724391	-4.2664661952	7.094912529	3.4569518566
-9.2308330536	43.691280365	2.802494	-8.51596	2.9936612456	8.4093200576	6.8946661949	2.2504658699
20.4037647247	-13.0697317123	3.019309	-1.308434	4.6447574192	-15.094305584	7.8196182251	2.8457643986
20.4152469635	-8.8470449448	2.096577	-1.435007	3.5787526681	-13.2262684588	7.6804203987	3.040705204
-20.4812049866	12.6931285858	-2.953303	-12.141373	-9.957016669	13.5199116044	6.4883852005	4.1536540985
-17.4611320496	41.0558319092	5.024237	-9.079608	6.3827614069	13.0712751323	5.9538755417	2.7115690708
-20.9360122681	18.5939445496	0.758893	-8.811448	-1.4232967022	11.1270148024	6.2618660927	3.8214170933
-5.1820702553	-22.3593578339	6.19293	-6.986928	14.0322391377	14.9226210617	6.3674015999	2.5163633823
25.4443149567	22.6486930847	-8.83779	-1.489332	-27.5558889396	-10.5931472781	7.2340259552	5.2824287415
-15.3665561676	40.3472328186	4.888767	-8.812481	7.2989417037	12.0114352754	6.0299463272	2.6504740715
17.5937690735	-19.4779491425	2.510588	-9.816838	11.4955623414	-21.3626487615	7.427839756	2.8192148209
-29.0049247742	-0.8822487593	4.618927	-11.889501	2.3384367472	24.2530697358	5.4594750404	3.4754543304
-17.1210765839	39.6340713501	4.351495	-8.727452	6.1201193802	11.7056437455	6.0553565025	2.9661331177
-10.0772104263	21.0263500214	2.546683	-3.604321	-0.7720200182	-13.9613307267	7.2067980766	3.9752655029
-13.5871496201	43.116733551	5.186745	-8.399971	8.8866303596	11.3812925112	6.1367530823	2.554933548
8.5641098022	-8.2746753693	4.047669	-3.777188	5.7767220752	18.6940532811	6.9609208107	3.07807374
-10.1650972366	37.8705482483	3.181911	-8.245578	4.9476830178	8.3420376869	6.3550801277	2.9517128468
-4.6776037216	36.2892150879	-4.856834	-4.353431	6.3274638679	7.1426729615	8.9531068802	3.9788432121
-31.2246513367	-0.0281694699	4.869813	-12.355544	4.0045003096	25.5473408113	5.17973423	3.3021228313
-19.3818473816	35.5820503235	2.144036	-6.880704	3.2147749199	4.867414309	6.4403100014	3.2994558811
-29.7345275879	17.3230876923	2.885259	-10.241726	2.6601479302	17.920886365	5.9398822784	3.271271944
-2.8429117203	37.2701416016	-6.428665	-7.818787	-10.8481950283	8.9239305635	9.4292926788	4.0284743309
-19.8225898743	37.5389976501	2.223613	-6.737228	2.5115552013	4.3414198627	6.4894223213	3.3013768196
-17.5975933075	42.5703315735	5.253644	-9.74143	6.6255423802	14.6175508157	5.6087741852	2.8961288929
22.0703258514	24.2554130554	-7.736209	-1.221753	-18.2821935128	-8.3231310228	8.1886425018	5.1588401794
-2.2422382832	33.0260848999	0.479529	-8.353328	-1.9522298811	10.2948274668	6.5182323456	3.8361897469
-14.8752555847	30.888004303	4.316385	-6.719954	9.2745671798	7.9463722888	6.6261177063	2.9810438156
22.1082210541	-18.0213127136	2.116926	-2.832957	2.9890913015	-10.5961243251	7.4841814041	3.5593996048
-1.7272148132	2.600260973	5.61011	-1.898899	6.8195363966	-7.7104674014	8.259645462	2.4967319965
18.7684497833	-11.9727268219	2.700505	-0.768264	5.2994047638	-15.6039072464	7.7696466446	2.9254131317
27.4480762482	-3.5678844452	5.013243	1.128606	6.9725019674	-34.4613429474	8.5399246216	3.7397341728
-11.0992031097	38.5896339417	3.010952	-8.170928	4.1584177352	8.3905458353	6.3348650932	3.142213583
-20.8414592743	22.0833969116	-3.162778	-8.33595	-9.5577221798	1.658725454	6.8460178375	4.4824504852
-25.7202072144	-50.2422142029	-5.646063	-12.876803	-40.6884610482	-10.6031752397	6.2462544441	4.868311882
-27.8497962952	15.0718994141	1.266163	-10.807559	-1.1390229676	17.4767367529	5.8860411644	3.9352352619
-20.9661331177	18.2009067535	0.013358	-11.16181	-4.3647221038	18.2669503114	5.9879322052	4.0579762459
-15.0234422684	21.6628837585	-0.210738	-7.545249	-3.4547354985	6.4084795774	6.7038197517	4.0096440315
27.360502243	-23.8599262238	3.041172	-5.22186	6.651511307	1.7259545101	7.1150593758	3.0240049362
-29.753118515	6.4969911575	0.38314	-12.237738	-3.4752200078	21.3908079863	5.5433750153	3.9792072773
-12.9897766113	38.9344062805	4.522898	-7.779194	8.368996704	9.2425481947	6.3258543015	2.8330004215
23.4666557312	-8.3604326248	4.041014	0.099004	6.5482064608	-12.5879709414	7.7835354805	2.9158005714
-13.8237419128	18.0469551086	0.935951	-9.208877	-0.4595781271	13.6559323854	6.7205824852	3.7975575924
-18.3200531006	31.6940288544	0.780863	-7.289534	0.2494536186	7.0594267723	6.5573263168	3.5773921013
-23.7387332916	25.5162906647	-3.127483	-8.201785	-7.7870205994	0.8755307066	7.0425300598	4.8340301514
31.9816207886	-27.8136634827	4.731881	-10.144159	7.8175795814	16.052313864	5.9356360435	2.755934
4.5763483047	-1.7453064919	0.728322	-3.712237	3.2694666309	-2.2049269937	8.1672277451	3.1806092262
1.8507342339	33.4323730469	-5.114815	-5.60808	-5.7062540446	6.9536688736	8.7560691833	4.3035111427
5.2865986824	41.2444114685	-7.908517	-7.012434	-14.2790576294	6.5701499447	9.6074867249	4.3596482277
-5.151512146	42.2158851624	1.350486	-6.48912	0.891437744	3.8601278229	6.6654276848	3.5466105938
-20.1479682922	18.9420413971	0.394135	-7.664151	-0.9580408986	9.4276391626	6.7564225197	3.7238175869
-17.7371845245	12.4226779938	-0.991134	-14.423619	1.5682128294	7.7885032948	6.6940674782	2.2095496655
-11.0442085266	11.6808185577	-0.605697	-2.388117	0.4652234693	-5.6086885354	7.5080385208	4.3192281723
-17.8109226227	34.5043716431	2.096401	-7.559178	2.818624431	6.7745632677	6.3430190086	3.1515986919
-18.7868995667	35.969165802	2.222515	-7.097426	3.2728467863	5.377694084	6.4770259857	3.2791683674
-21.9913082123	20.6733531952	-0.455905	-8.666389	-4.4138717066	9.787410415	6.389623642	4.0527977943
-17.3517608643	42.3964233398	5.231291	-9.486072	6.7520377337	14.0694038516	5.77069664	2.7433507442
-2.6485238075	37.2555847168	-6.404984	-7.667219	-10.9860180331	8.441678362	9.4030609131	4.1203384399
-11.9703979492	28.6673984528	4.81472	-6.694323	10.5917166942	12.0919029573	6.4380307198	2.9168915749
-27.464050293	18.7384548187	0.04188	-9.998667	-4.2060275706	13.191869041	6.2786874771	4.2224435806
-16.5979576111	37.912563324	4.457527	-8.497311	5.2296654369	12.8462904233	6.0937614441	2.8971908092
11.286567688	3.5828607082	4.54206	2.331703	-5.5847009	1.8043121188	7.1826748848	3.9206213951
-16.6517295837	17.6831912994	-0.962181	-10.274659	-8.1819501197	17.9254049416	6.2011170387	4.5880532265
-26.9167251587	9.5519323349	-1.506363	-10.969085	-7.8354066131	16.5726650812	6.1771316528	4.5019721985
4.2232589722	2.7811853886	0.663889	-4.624054	0.1260651717	-0.4941873501	7.307659626	3.8335051537
11.9526977539	-7.1517448425	0.762994	-1.692723	1.569718596	-8.0065286991	7.8522467613	3.4114687443
8.3087654114	-17.8128585815	7.038886	-1.659569	16.3603409807	-17.1152185381	7.8398389816	1.9958380461
-22.8353977203	27.4431400299	-3.685019	-8.719851	-18.989631081	-12.918802488	7.2522759438	5.2010321617
-26.0804767609	4.2757196426	7.087205	-8.423223	6.9683360733	-0.7301459135	6.2336068153	3.2102167606
-28.1907997131	0.6900710464	6.030966	-6.93891	12.7643620835	13.4971362283	5.7444729805	2.9074435234
8.1724252701	-0.421287179	0.567092	-4.478031	1.4785410967	0.2407676624	7.6261296272	3.7882118225
2.2922613621	45.4727020264	-1.934346	-4.922472	-4.5696766559	5.5535868427	8.3691082001	3.8259706497
-23.6218509674	17.477930069	-0.934801	-10.87682	-5.8366219523	16.9514611874	5.9888553619	4.33847332
-31.461309433	11.2725219727	-0.06808	-11.950542	-4.7016461099	19.6928873143	5.7279644012	4.2404460907
-16.4062957764	44.8397026062	4.656926	-8.646903	8.7638770275	13.9051518722	6.0048666	2.7387104034
-15.8834886551	25.5762996674	-5.009728	-5.52118	-5.2123026799	7.0144787784	7.0024867058	3.7680141926
-25.9413280487	14.2731781006	0.245002	-10.436068	-3.1148219757	15.7186575832	5.9683022499	4.1321072578
-31.4530544281	-2.5365688801	5.110836	-12.460049	4.1663397939	26.7282139846	5.1706976891	3.232711792
-16.5053730011	40.8481445312	4.951654	-9.084093	6.8682209516	12.8646938559	5.8899550438	2.7404530048
2.5594520569	-29.3631896973	6.688769	-3.488223	22.9615067735	-16.4523990062	7.5018796921	1.5055476427
-3.054238081	42.7770614624	-1.219898	-8.170308	-8.2513615449	11.723944091	6.7760043144	4.0992889404
-13.156870842	35.9557342529	4.444565	-7.625627	8.941474201	9.2240219006	6.2938370705	2.7739946842
6.8972711563	3.7790427208	2.966934	0.720635	6.4005421865	-20.993445917	7.2644004822	3.1624643803
-24.4916400909	4.9874157906	1.51552	-9.581162	2.0988112565	15.8832375444	6.2907280922	3.6827945709
9.3870506287	-8.8883609772	4.187203	-3.476448	5.1186748074	-3.1435139544	7.4250588417	3.0439884663
-45.4342155457	1.5849294662	1.809946	-17.377661	-11.5504729128	33.4976840338	3.521435976	5.0310516357
1.5405832529	37.4243736267	-6.640982	-6.319485	-12.4945874825	5.8939793501	9.4327764511	4.4730701447
-34.0709571838	16.1053562164	-0.658652	-12.33418	-8.1437616196	19.9156506374	5.7487430573	4.5351209641
11.9015607834	2.5025296211	4.819773	2.265392	16.358938154	4.4573527032	7.348669529	2.6336274147
4.0915513039	44.158039093	-7.722208	-7.237078	-14.2048261967	6.8379642098	9.4978666306	4.2412791252
-28.0735149384	39.2962646484	6.470532	-9.112369	14.4546087233	-1.6969863794	6.6245980263	2.0706865788
-30.7646598816	9.830239296	-0.476414	-11.935842	-5.7458226863	20.2200787731	5.8471512794	4.3460659981
-9.2108154297	38.3263549805	2.980259	-8.574807	4.7968728577	7.8116140818	6.5294270515	2.8203735352
-11.4249782562	32.4890899658	5.121794	-6.690596	11.0106846383	13.1394741039	6.5286431313	2.8894855976
-24.1991004944	14.0622873306	-0.145723	-10.269806	-3.5511964161	14.6879862297	5.9989333153	4.2686977386
-34.8128471375	17.3864364624	-1.084481	-12.699055	-8.9462666932	20.3033290937	5.7739591599	4.4935040474
-14.6733703613	33.8948440552	5.366881	-6.536057	11.5538307044	11.8465756855	6.4019403458	2.6054193974
-24.6536846161	16.3861465454	1.042452	-10.592878	-0.8218104327	15.8469256397	5.8955760002	3.9764869213
-51.4518127441	20.4669265747	-3.218684	-22.560324	-32.6574294083	33.205424394	3.4664711952	6.1830420494
-0.8713356853	40.9663047791	-6.066678	-6.529647	-11.8658000447	5.1289178627	9.2236423492	4.4671983719
-20.8305110931	18.668390274	0.661614	-8.629704	-1.3083187354	11.160466431	6.2845544815	3.8392632008
-11.0774726868	10.7333068848	-0.115588	-2.527615	1.2257470119	-5.4947557557	7.6694307327	3.8711843491
-21.7190971375	33.6031990051	2.220074	-6.317943	4.5106991659	3.5175080112	6.6199498177	3.2902419567
-17.9198684692	33.6967506409	1.929311	-7.324627	1.5584081296	6.1974534742	6.4880552292	3.3502032757
-23.7062740326	15.938454628	0.835013	-10.038162	-0.6207670586	20.6496812288	6.0441188812	4.1231040955
-22.8611011505	37.9320259094	1.303731	-5.51794	1.5327738537	2.4225233222	7.0191245079	3.6011750698
-28.3555641174	29.9987831116	-2.42884	-6.388216	-4.5148710285	-2.3198445882	7.01851511	4.4048275948
-31.0096874237	15.2315778732	2.311852	-11.025537	0.3626546694	19.4264153763	5.7144508362	3.7199420929
-13.4432077408	17.0038585663	1.149097	-9.53259	0.057350887	14.1346162491	6.6515836716	3.6456651688
6.3228335381	-13.9872331619	6.399825	-0.891885	14.3304954704	-19.1218941803	7.9360160828	2.1708035469
-11.8142194748	35.6579475403	4.362842	-7.467726	8.4575293151	8.6978986738	6.4007482529	2.8986532688
-26.6110610962	12.2166967392	0.123325	-11.066241	-4.0776182072	17.1755961856	5.843773365	4.1732726097
0.708142519	-18.1464061737	7.611343	-0.693094	34.1938179478	2.265119383	8.2918281555	1.5677919388
-21.9602222443	16.3999977112	-0.015	-9.668394	-2.7337146247	13.5038506915	6.1960735321	4.134414196
19.6297206879	-17.1862182617	1.104778	-8.979754	-0.0590616805	11.944650038	6.3144321442	3.8998739719
5.9729628563	-12.852850914	-2.396605	0.019309	-4.0332591513	-17.4316881731	8.6307420731	3.7646536827
-25.9214630127	2.8110761642	6.623046	-6.2567	13.5019607409	10.8871172052	6.4771299362	2.3583261967
2.832613945	39.0430755615	-6.856733	-6.651344	-12.1811674625	9.4849420931	9.4297170639	4.3130807877
-7.3697929382	16.1844215393	0.337257	-3.00138	1.9025915465	-4.097499816	7.6146817207	3.6278686523
4.9926548004	42.3335151672	-8.560551	-6.867933	-17.9319990384	6.8660926937	9.7266921997	4.5250797272
-31.8432312012	-0.7823998928	0.973638	-12.492276	-4.032597711	22.2343740154	5.3788385391	3.7968370914
26.6195068359	-6.6166062355	5.761107	1.464587	28.211695628	15.9507585596	8.3458518982	2.7711544037
-21.5158348083	14.122382164	2.27526	-8.94953	2.3469914833	11.3475091396	6.317407608	3.7781755924
3.8316810131	-13.6315364838	5.486028	-2.799805	10.606887706	0.9546419647	5.9292287827	3.378272295
42.4353942871	13.3447303772	-1.501548	-9.518164	-6.6963910269	13.034874296	6.5035419464	4.4139442444
-30.650762558	4.6916732788	4.034594	-10.850241	3.591630418	20.5417480772	5.6567173004	3.1994926929
14.5908584595	-28.6701717377	6.810411	-5.371452	20.3808344082	-9.2845336797	6.8858833313	1.9653799534
-32.4401130676	3.9659950733	4.424312	-12.077142	1.6055256146	24.7292087074	5.3844852448	3.4515519142
-27.5750656128	18.675655365	0.29792	-10.016725	-4.2704934077	13.2776623439	5.9864754677	3.7198185921
46.9741630554	-27.4710636139	-8.647449	9.238599	-37.91538152	15.1251582048	8.9753026962	5.5513291359
-39.4400939941	11.2251195908	-2.633821	-10.751125	-27.0778255467	-7.3709023861	6.4875864983	4.9219589233
-30.5277233124	10.1069965363	-0.178163	-12.06598	-5.1685463985	20.2794864518	5.7292509079	4.2911167145
3.4118456841	-15.3313064575	7.205946	1.745339	27.6071061038	3.8554280275	8.7506895065	1.8887052536
-25.4013977051	-53.2229003906	0.100975	-9.957665	-3.7152700609	13.0264652796	6.1315412521	4.148235321
-13.5521879196	36.000415802	4.47542	-7.421995	7.7898794771	10.350467207	6.2792334557	2.8318655491
-27.9773159027	15.1191291809	1.349875	-10.761581	-0.9289649983	17.4610078904	5.8930583	3.8808734417
-25.988899231	18.1715984344	-2.550399	-9.816975	-32.1434755392	-6.2481968056	6.3086943626	4.596411705
11.5135126114	-23.2989463806	8.287941	-0.708279	23.2526332599	-1.188838998	7.9846477509	1.7679889202
-13.3849773407	-1.0985645056	-0.953572	4.725967	8.2667844873	-3.5175771865	8.8266868591	3.3303678036
-27.9331798553	2.5153722763	5.292017	-6.426417	11.467255121	12.9047372266	6.4924407005	2.6970803738
17.4513053894	-3.2501380444	3.565172	-2.867798	14.0936584769	3.6006201839	7.3652620316	2.9765467644
-5.8043026924	33.6920814514	4.025681	3.734462	20.3646967071	7.6371554947	8.7054510117	2.6134929657
-10.5512533188	22.5975532532	-1.414767	-8.393507	-6.370177963	11.5391043001	6.7933163643	4.1260976791
23.8142929077	-20.6976585388	5.695841	-4.178027	21.0989347226	-3.9326295045	6.9850001335	2.3589653969
-12.6395292282	34.1594047546	-0.272835	-6.090681	-1.5740660927	3.9911884262	7.272810936	3.6966116428
28.7020740509	-15.0608978271	-12.7299	1.662396	-23.5303668521	-26.2835226581	7.8821487427	4.3962488174
-25.2206687927	31.0023155212	1.308416	-2.599665	2.0438849764	-8.1725664007	7.5203108788	3.4479427338
17.1460399628	-11.6681861877	2.365119	-0.287292	4.9837008951	-17.2273538438	7.6993994713	3.0517706871
-21.0045566559	37.283241272	1.240654	-6.931	1.1687212553	5.0729873426	6.6760625839	3.4008259773
-31.0396213531	15.6056118011	2.698097	-10.917046	1.0824245804	19.1835144699	5.7915725708	3.4986722469
6.7732429504	-10.2764072418	4.771051	-4.872619	1.582789882	13.0649206671	6.7920999527	3.5385277271
20.0114536285	-13.7304410934	3.581526	-1.790766	7.4049807269	-14.8038547171	7.6223816872	2.7100541592
-40.0336112976	9.4667253494	-3.366639	-10.31327	-27.6448907704	-6.5522189815	6.5790667534	4.8984494209
-1.4778071642	39.599571228	-6.337656	-7.041305	-11.8421141402	7.3403474975	9.2235879898	4.3703842163
-15.7831830978	-3.6105148792	3.662006	-3.492576	10.0197885635	5.5053035123	7.0188212395	3.0228419304
-14.0183668137	36.8564720154	4.322817	-8.107161	6.9865222003	10.3692671643	6.1490840912	2.7715873718
-14.730717659	38.5543212891	4.398549	-8.369293	6.5607927091	9.5489092896	6.0818719864	2.7710998058
-5.2046561241	-22.0118331909	6.189039	-6.916247	13.958067317	14.6255932695	6.3486361504	2.4765625
-15.2297353745	39.8233070374	4.700894	-8.711618	6.9669203724	11.9729528485	5.9910984039	2.706104517
5.9507937431	-10.8488740921	4.742218	-5.013679	1.6108508159	13.0938603531	6.6092529297	3.5111939907
-33.6582679749	1.2398329973	4.373731	-13.31924	0.5685745704	26.6272001385	5.0032091141	3.4043090343
-10.3351297379	24.2522888184	3.712973	-5.8409	-8.5932084227	-17.9433347894	6.7530713081	3.6622481346
-8.404045105	31.9351825714	4.653209	-6.944417	10.7074832208	8.130648208	6.7882452011	2.5855753422
-13.0957183838	22.6456165314	-0.638264	-8.578858	-3.7946322054	10.8610479471	6.5652842522	4.0778689384
-30.2965393066	14.6514673233	0.679532	-11.682495	-2.6208997137	19.4538087204	5.732395649	4.0796585083
-23.868768692	18.9769039154	0.363906	-7.667919	-2.1828358148	8.0062783451	6.5009799004	3.9454483986
13.5672273636	-4.0739550591	0.054725	-1.946072	1.2651984259	-6.934630069	7.9074573517	3.5443270206
-11.1587581635	36.7502670288	3.801651	-7.679464	6.1203681914	8.5538044052	6.3331441879	2.9185063839
55.9617652893	27.9000701904	0.409099	0.637249	15.4107789975	23.1255202846	8.0823030472	3.5596001148
-23.59141922	13.970708847	-0.352295	-10.356105	-3.3602603631	14.6466678265	6.1360731125	4.3310189247
-22.2293453217	37.8571128845	1.502887	-5.874412	1.8523266679	2.9247001058	6.6882162094	3.4976534843
-13.467666626	36.626411438	4.288411	-7.890782	7.2265970463	10.2047744679	6.2432026863	2.8747282028
-28.8129425049	11.4262466431	-0.45346	-11.657609	-6.1119600099	17.1349092425	5.8513097763	4.2882037163
-22.6100540161	42.7308082581	6.188921	-7.940689	12.4552580749	9.1326490639	6.6003732681	2.5757367611
3.4123067856	-30.4204654694	2.810183	3.053392	23.1142706893	-3.4280187283	8.0584583282	1.2491083145
-2.8921742439	-20.131690979	5.968435	-6.418403	13.1221430512	12.3948522976	6.5282373428	2.3572740555
-3.7435581684	-21.0572547913	6.220976	-6.605811	13.3341700393	12.6015393014	6.4620432854	2.3927047253
21.2444992065	1.0948309898	3.170655	-4.110871	12.5715984846	4.287277697	7.2229280472	3.0665037632
4.8082413673	5.7943711281	5.533706	-4.730175	17.2661786288	9.7733979098	7.0603690147	2.4513914585
3.9230930805	32.9073371887	-5.008805	-5.286548	-5.8083056659	5.9541836312	8.4155130386	4.2417163849
-23.7531089783	39.4805107117	1.957732	-5.192877	2.5031518725	0.6827054637	7.1463828087	3.2411689758
13.0475940704	3.2358579636	4.669961	2.16464	14.2259901557	6.1903819681	6.9690241814	3.2007334232
-0.134015128	-27.4031658173	16.448925	-1.300835	41.5882512825	-18.6154097909	7.8013176918	0.2547760606
25.8946914673	-3.5527985096	-3.472717	-2.938334	-4.344546568	-11.2036361186	8.6517457962	3.9829699993
-6.6507616043	-28.6087722778	13.982462	0.877025	37.6022591522	-8.9258447653	8.6441860199	0.5543553829
-28.3723812103	27.2998428345	-2.952918	-6.662517	-6.4385537462	-2.726732391	7.1426410675	4.5668673515
-62.4588432312	24.4830551147	-3.120901	-19.829702	-31.286373722	36.2124520339	3.2608494759	6.5809803009
-25.4393978119	-2.9863550663	5.929979	-10.217807	6.4303020015	16.5887107912	5.8317308426	2.5499956608
-63.20287323	20.4601840973	-2.621758	-20.215897	-30.7846647063	37.6846375945	3.1509068012	6.5803332329
-31.6085987091	8.7384185791	0.045953	-12.263517	-5.0658861621	21.4682276884	5.6531496048	4.2207584381
-6.907119751	13.5667734146	-0.753893	-3.321317	0.7447047061	-2.0946140681	7.4559392929	3.9175209999
-16.4193725586	43.2632446289	5.04511	-9.833077	7.5380230037	15.3825818688	5.8765392303	2.6686127186
-32.4398803711	13.2005195618	2.304803	-10.599167	9.0957245435	5.2999215674	6.0420670509	3.6102428436
22.1707344055	-4.2394294739	2.64091	-3.646981	11.8126079384	3.0637967735	7.9365124702	3.5423202515
-11.695110321	31.9092998505	5.404752	-6.708717	11.1638545087	13.4440180159	6.4255461693	2.6208143234
-4.6897315979	38.1159820557	1.511613	-10.128057	0.9308728685	15.9867366339	6.2656087875	3.86019063
-21.934305191	35.8002586365	1.795321	-6.032475	3.3384130254	2.8921845812	6.5892863274	3.2359621525
5.5649461746	1.6515974998	1.6585	0.670199	3.586015635	-21.1649222134	7.525124073	3.2532582283
-17.1078643799	-47.4284286499	-2.903062	-9.633809	-32.332707425	-6.7739145124	6.5083179474	5.0465149879
-38.2563056946	18.977230072	-1.459619	-13.011866	-10.713970629	19.9755144663	5.7697196007	4.7878475189
-19.1601963043	38.8592529297	1.991127	-6.654044	1.9971018823	4.3066117931	6.5539860725	3.4489467144
-19.9407691956	36.8387031555	1.777067	-6.957134	1.9755151123	5.4349638222	6.4023895264	3.3593523502
-4.8927330971	9.1849193573	3.048364	3.483227	10.7702823339	-3.5922874912	8.6131381989	2.9174900055
-8.4562339783	9.0890169144	-3.053215	1.71983	-10.4685378588	-11.7015072303	8.3851661682	4.1938266754
-35.4495620728	15.459769249	-3.762915	-11.19908	-28.1586994681	-10.1702858528	6.6719856262	4.7530713081
-24.308095932	24.521074295	-2.72178	-8.246911	-7.2986795453	1.034597506	6.8806948662	4.58101511
26.6316623688	-5.2533202171	-3.119777	-3.158576	-2.4926033279	-11.1443068455	8.5583925247	3.5435268879
-13.0759449005	14.9983520508	3.696567	2.779692	10.6254295853	3.2903636053	7.2678852081	3.4399709702
12.6044054031	9.2017812729	-5.920647	1.036985	-35.4338131041	-3.6499517093	8.6038446426	5.3403515816
-16.4666938782	27.8185939789	0.757172	-9.43815	-1.1712714697	14.2298575253	6.2029800415	3.8452651501
-17.9318675995	36.7671318054	2.295246	-7.071482	4.8056475212	4.9397758096	6.5153069496	3.3252496719
-17.0165195465	43.5151329041	5.22126	-9.547168	7.3724975856	14.4762116153	5.8561344147	2.6680371761
-51.6459846497	20.3014850616	-3.157466	-22.563566	-32.6344663967	33.2076598544	3.4673683643	6.1735272408
-4.354072094	51.2062454224	2.522909	1.966572	8.468048815	-8.3241037831	8.1524858475	2.7099916935
-46.1121177673	-3.0523593426	3.311829	-17.204527	-7.3458647538	36.1806408912	3.5510361195	4.3803334236
-19.9202270508	33.6035881042	0.598375	-6.382022	-0.1508699001	5.0519027743	6.7322592735	3.4689874649
-16.4193725586	43.2632446289	5.080097	-9.839118	7.5380230037	15.3825818688	5.8494567871	2.703507185
-19.1874961853	37.4259033203	2.390065	-6.779554	2.6124234715	4.5335763506	6.4424700737	3.2595999241
-8.7014045715	-41.4621620178	15.73905	-1.095488	17.360187016	-0.935374136	8.1647863388	0.4710795879
-21.2002277374	37.1135673523	1.842649	-6.369647	2.5117837692	3.8647038625	6.5798354149	3.2708442211
-14.3388719559	29.0076541901	3.079341	-6.727297	6.059282204	5.988850024	6.7300229073	3.3070132732
-14.2678098679	39.0835876465	3.259324	-8.609684	3.9568539874	9.9894220451	6.233745575	2.9930102825
-27.4324836731	19.8444900513	-1.758796	-7.87921	-6.0629309337	9.5197633774	6.8543796539	4.3338770866
-21.8562698364	11.0464582443	-1.283503	-9.661508	-6.3062989091	13.2643551133	6.252020359	4.3082752228
-13.3740749359	40.9126358032	5.475396	-7.945942	8.9283078589	10.2409854783	6.4083137512	2.4647154808
10.5341129303	-31.9386348724	5.347651	-13.444497	21.8266729155	7.1056024916	4.9558506012	3.0834546089
18.4917030334	-7.8613805771	4.111527	-0.264028	10.2775914242	-15.3725963705	7.5734753609	2.7131710052
-13.9430208206	31.869977951	4.090217	-6.424253	8.3136708122	7.2811947135	6.6010580063	2.9802205563
-21.762928009	35.9399108887	1.88518	-6.157526	3.4731839232	2.9145825627	6.5795564651	3.2912125587
-4.5968856812	40.1704750061	-5.343838	-7.701165	-6.3600922298	8.3071517822	7.2260746956	4.4395446777
3.7882082462	29.389913559	-4.179135	-4.732169	-3.9359896883	-5.1622952996	8.9725170135	4.0573682785
-20.292181015	9.8726453781	-0.729028	-9.607807	-5.0288489284	12.7011275627	6.5737543106	4.3554968834
-29.4363002777	17.0366725922	2.463044	-10.295847	2.6300367211	17.7365905239	5.9328069687	3.5735371113
-27.092130661	36.2119865417	-0.303768	-4.688315	-1.4575335355	-2.2347067206	7.55610466	3.6629223824
-26.5452747345	14.3830003738	1.18563	-10.653393	-1.3589961084	17.6197172694	5.8886976242	3.9178595543
-26.8260402679	22.1641654968	-1.430974	-9.411651	-6.5082174039	13.0382910844	6.7058677673	4.293653965
5.9859700203	47.2062797546	-0.734348	-3.931889	-11.2813348177	2.3089896795	8.1384830475	4.3710203171
-30.5730266571	14.5616598129	0.525159	-11.882744	-2.7178617755	19.8440721811	5.6911206245	4.1519956589
31.5164680481	-11.6630449295	2.806904	-23.459192	-2.6975442341	-22.3524085216	8.3728017807	3.3601353168
0.9512602091	34.4635848999	-5.073803	-5.790105	-5.8672789724	7.2348644636	8.4901952744	4.4132914543
6.3077368736	-13.855755806	6.213022	-0.673697	13.9907000798	-19.4351781929	7.9604997635	2.1696922779
14.3723773956	-7.6635956764	4.057572	-3.588108	8.585908159	-0.1590340962	6.8530721664	3.1298980713
-20.2531776428	35.8342132568	2.057274	-6.564428	3.3228492839	3.8076129076	6.5139446259	3.2020163536
-13.6376571655	37.1417427063	4.124103	-8.135649	6.0767247289	10.455675679	6.1967916489	2.9148688316
-10.0609941483	29.0234737396	3.651134	-5.70612	7.7202248485	6.2536323785	6.8650832176	3.228482008
-26.4772968292	9.8579483032	-2.078557	-9.886346	-6.4119663854	3.4522957166	6.3551864624	4.5038928986
-25.4488105774	35.5874595642	-1.182546	-4.876377	-1.3679200262	1.0747691916	7.3911271095	3.9432303905
-21.2081069946	17.966506958	0.979657	-8.996235	-0.132231056	11.9672545958	6.3536596298	3.8775835037
22.1797924042	21.5141296387	-6.227767	-10.27183	-31.5802615713	-8.5155485395	7.5826463699	4.9002432823
-32.7198677063	0.1188001782	4.860286	-15.204878	-1.968807953	32.9103615389	5.0424880981	3.5534172058
-10.4543876648	42.0443572998	-3.411312	-10.103608	-29.2896476312	-1.8508009129	8.4103507996	5.2664823532
-2.7121455669	37.0321998596	-6.646259	-7.641808	-11.1668289691	8.5145371593	9.4197740555	4.1859345436
21.8313217163	1.6250013113	2.65178	-3.917114	11.7786274922	3.2104452056	7.9270472527	3.4931521416
-19.3752174377	35.399269104	2.253451	-6.792813	3.9488571346	4.5261513513	6.4902949333	3.2826559544
-9.754817009	18.33162117	3.104762	-3.793204	4.9391228316	-2.0607830706	7.1131620407	3.7482383251
-17.8731021881	33.7280311584	2.317358	-6.974948	2.6094624912	5.6395931352	6.4921197891	3.2704801559
-15.1502008438	35.7086524963	3.824616	-7.482	7.6335406456	8.3146907382	6.4849767685	2.9672164917
-3.2081234455	9.0436496735	3.650249	4.034751	19.1490610386	-7.3692390227	8.6879911423	2.3524553776
19.7168102264	40.5419235229	-3.021936	4.952746	-29.8007163771	3.2720511511	9.5346422195	5.5575523376
5.4907059669	24.276725769	-2.734653	-4.003138	-4.6510887579	-8.6072564221	8.0325803757	4.0771822929
-30.4975261688	17.1618862152	2.877389	-10.575185	2.7139406899	19.0005890744	5.8116192818	3.5408198833
-26.395116806	13.5574455261	0.328052	-10.666108	-2.9499664753	16.9683478212	5.9211935997	4.1864280701
-23.5536785126	39.1455688477	1.608738	-5.699239	2.3624689016	2.2659649996	6.8324604034	3.3483929634
-15.4005889893	39.7474327087	4.753397	-8.651404	7.2828802909	11.6839670488	6.0645523071	2.6977450848
-17.6607780457	38.6657829285	3.478553	-7.163789	7.2411351423	7.6236772145	6.3574099541	3.1143946648
2.0619482994	32.0988578796	-1.586694	-4.098591	-11.7591083635	2.2648516811	8.5867109299	4.4319257736
-13.1561660767	12.8506202698	-0.196622	-4.99595	8.9555711784	3.643550794	6.9735393524	3.7112483978
16.2377948761	-11.9606084824	2.171019	0.316587	4.6771645775	-19.3737397998	7.5419564247	3.0436542034
-31.5378818512	16.2644042969	3.319726	-10.522431	1.8259192572	19.2881295537	5.9401535988	3.2711229324
18.3790988922	-11.8284864426	2.566083	-0.490853	5.2571333281	-16.555213289	7.7184429169	2.8935801983
-26.7338027954	16.4851341248	2.378948	-10.196679	3.5449090244	17.5070684129	5.9496541023	3.6311633587
-17.8174610138	35.9170417786	2.515594	-6.881348	4.0935904594	5.3802592763	6.5344276428	3.1513869762
-22.6534843445	35.5727844238	1.687632	-5.957258	3.5304759377	2.3330667184	6.4957079887	3.2719495296
-11.3436775208	8.2631502151	2.354398	1.652143	8.4095958972	18.7768604727	7.4710879326	3.7998731136
47.8380851746	-29.2959938049	-4.577467	9.806407	-36.7473538544	10.2930477589	10.3030595779	6.1150555611
-9.8329925537	29.0456676483	4.961056	-6.286821	11.1828090016	12.5953068758	6.7309274673	2.9561796188
-28.6111011505	29.2701644897	-2.518751	-6.402976	-5.2062412087	-2.7193342546	6.9951553345	4.4666652679
-29.8238143921	14.4766588211	0.527596	-11.810732	-2.0740072933	19.7844215038	5.7310628891	4.0765175819
-10.3719129562	41.2639923096	-4.408852	2.639794	-28.6361646724	-3.2673231945	8.3203954697	5.1208643913
-11.6952257156	41.6661186218	6.060145	-6.505951	12.2632407407	10.7921768472	6.5772438049	2.4491529465
-31.5653572083	6.3466644287	3.521698	-10.861524	2.1316411217	21.1950905455	5.6917161942	3.2771594524
18.6684913635	35.9893493652	-4.326462	-4.925144	-7.4023268342	5.5318503391	7.0680670738	3.9693925381
-43.1919708252	18.2939682007	2.271755	-3.186372	3.8458715519	-4.7097827481	7.4396886826	3.100748539
-18.7781715393	43.1186790466	5.202734	-9.355711	6.1471785919	14.0054557206	5.8577528	2.7848489285
-18.4404144287	40.180355072	4.02818	-9.309401	5.1655612127	12.0980452933	6.1274394989	3.2215151787
-15.8277416229	25.2873382568	-0.030503	-8.25301	-3.8327306766	8.7648398662	6.4660520554	4.0177412033
18.6486320496	3.5305469036	-0.359592	-4.765571	9.5582693244	3.5922460279	7.3668203354	3.8739984035
-29.4819469452	12.851436615	0.465996	-11.819765	-3.5373634144	19.6327378755	5.7877793312	4.1370186806
-8.5798158646	32.6241111755	4.51537	-7.425705	10.0150168745	8.6425892345	6.5169963837	2.7865746021
-6.7291102409	39.5646629333	2.646091	-8.663363	2.767325107	9.5761192208	6.4256629944	3.1165137291
-27.4065093994	12.7633390427	0.537931	-11.656918	-3.3885917388	18.5502186566	5.7304544449	4.2036056519
0.318110913	38.5810966492	-6.636313	-8.086911	-12.3354909353	6.7731601049	9.2835073471	4.068426609
8.7140741348	-12.5290231705	5.971471	-4.407778	17.4745666275	7.8485935439	7.0564517975	2.3098692894
-10.3865804672	8.9491233826	0.215456	-6.675697	-8.3451381373	-1.7871671107	6.9700331688	3.9716129303
29.9183864594	-12.5297489166	4.562556	-0.364938	10.7412726741	-2.0347153572	7.6785049438	2.9597437382
-32.2843856812	13.2230939865	0.853556	-11.64778	-2.9550306199	19.5212513553	5.7936339378	3.9256589413
-15.6505088806	38.3114280701	4.675014	-8.602432	7.1127910505	11.4465865785	6.0459566116	2.7513482571
17.1144924164	4.0879774094	-1.548189	-1.088932	-6.0631520699	-12.8070553151	8.5654153824	3.8076188564
-28.5482749939	13.6228046417	0.678531	-10.116611	-2.5520686615	18.0479365273	6.1213321686	4.2029809952
26.7211799622	-0.963101387	5.97556	2.413162	19.6105275074	9.5603200944	7.1309828758	2.4591238499
-12.5122432709	22.9460201263	-0.375602	-8.931336	-3.3373507107	11.6042760558	6.4648852348	4.0810623169
-25.6146087646	14.2525959015	0.169514	-10.407193	-3.1699489061	15.6502162437	5.9753890038	4.1886715889
20.5390052795	-22.7952404022	4.927158	-2.713594	12.8838366399	-12.0141421499	8.1811628342	2.6566522121
-18.927740097	41.4837875366	4.745974	-9.917703	5.2626163947	15.4476511025	5.7572178841	2.9440217018
-13.1679353714	20.4187107086	-0.622527	-5.678478	-3.0730848844	5.5251303757	7.2761592865	3.7820973396
-23.0652236938	32.8499755859	2.480544	-5.042101	18.1946198841	-24.4575630853	7.6402392387	1.217848897
-11.8335199356	26.6254787445	4.592356	-5.728289	3.1863641572	13.618624486	6.4933671951	3.5509681702
-25.2195835114	25.1735877991	-2.677011	-8.11517	-6.9136869404	0.5651510812	7.0735468864	4.4972023964
-22.9366264343	37.3761482239	1.539475	-5.832094	2.2148753947	2.5900119297	6.7686142921	3.3309817314
11.7641048431	47.0061912537	-12.59682	1.700874	-25.1762169671	-25.6123817216	7.6465148926	5.3826036453
-1.9895054102	38.1844749451	-6.433352	-7.623626	-11.2563906403	7.5329826835	9.3395652771	4.0307579041
-36.5641670227	19.454832077	-1.433207	-13.049268	-10.4306116491	19.6352379739	5.7129626274	4.6950759888
-22.5753803253	42.3453979492	2.812116	-6.379145	6.2314453515	3.8524304157	6.7489891052	3.1662335396
-10.8047218323	20.4982395172	-0.845738	-9.251422	1.5952370382	14.1650315914	6.5961880684	3.7557001114
-16.536113739	36.907459259	2.62731	-7.187029	4.2693747132	6.3941770791	6.3653798103	3.1178116798
-3.0281045437	-22.6642742157	7.316936	-6.559957	20.6802205239	12.4396787728	6.5941982269	2.1024105549
24.5971126556	0.7615182996	8.58938	5.420957	31.6292567792	11.8639045147	9.1043243408	1.099766016
57.6282119751	5.8935685158	7.494884	-7.240183	10.6986410966	10.7375699553	6.4526410103	2.3155033588
-36.1013259888	18.8681964874	-1.15458	-12.981673	-9.9714369654	20.2475142932	5.6556210518	4.6523661613
4.4648742676	41.7412071228	-7.864397	-6.578279	-15.4092844022	6.1756923888	9.6817417145	4.4945631027
9.1124610901	3.0656912327	2.898442	0.695538	7.1591277086	-19.5556690233	7.6759309769	3.0888872147
-25.8411960602	7.9388279915	-0.622948	-9.14296	7.8475721987	18.4883761764	6.6176333427	3.9728055
-8.3941631317	33.4514198303	5.731192	-7.408287	13.2208323049	7.9429769269	6.9066066742	2.7479896545
-23.9833545685	13.9504041672	-0.091424	-10.344207	-3.3747048514	14.9679973127	6.0094203949	4.3330359459
5.389067173	-15.0559139252	5.808567	-0.265111	14.3006145872	-16.7746183261	7.7917275429	2.5923638344
-7.6190900803	41.2883911133	2.600173	-8.798644	-29.0520251702	-36.7634847654	6.2474560738	3.1176402569
-28.1867523193	8.7645559311	-0.05064	-10.914762	-44.707035886	-26.942999515	5.9794864655	4.1910076141
-28.817943573	14.1825962067	0.826758	-11.330385	-2.2255043223	18.5917624006	5.7668404579	4.0487809181
-28.5919952393	39.1313400269	6.385912	-9.213959	14.4901318304	-1.9927067917	6.6897521019	2.1420810223
-30.3674201965	13.1920871735	0.369027	-11.927641	-3.550013429	19.8568880635	5.7226462364	4.0900278091
-14.6583070755	18.5674533844	0.655517	-9.233439	-1.0932572993	13.7081746699	6.3898429871	3.7953166962
-21.1772785187	34.8567619324	2.006626	-6.380815	3.7622263761	3.5121686106	6.5345377922	3.2516191006
-16.206205368	27.4737873077	0.493508	-7.997435	-2.1429649509	9.3107277982	6.5073828697	3.7527709007
-15.1221065521	19.1552352905	0.633274	-7.585752	-0.7134095936	8.1465847556	6.6455197334	3.6476781368
6.772922039	-17.1264152527	5.194434	-6.622803	10.9416308608	13.6913039201	6.4416713715	2.7842214108
-20.0685138702	36.082736969	2.012779	-6.564026	2.8251903891	4.1218788041	6.5074095726	3.3217661381
-20.6501636505	39.315788269	1.123678	-6.96094	0.9384657987	5.405780179	6.7145681381	3.6239767075
-21.4228668213	10.7054328918	-1.375589	-9.587635	-9.5689293684	-2.6115314091	6.7056889534	4.3297963142
9.0705986023	50.1876029968	-4.879131	-4.651276	-13.00049448	10.3433840266	9.2825498581	4.1492929459
-1.6200006008	35.1135101318	-4.978633	-5.870806	-10.3524913349	4.8565089874	7.9325432777	4.75238657
-6.1692171097	30.9563789368	-1.183617	-7.645854	-15.6621721069	-21.1841102158	6.7609920502	4.5942525864
-9.6331720352	36.9817810059	3.242642	-8.147094	4.8462498532	9.0415410312	6.270925045	2.9773807526
-10.5570259094	20.5409889221	2.610878	-3.930492	4.9036252072	-1.674583181	7.0602688789	3.8723816872
-14.9127082825	37.4310531616	4.098979	-8.255186	6.2196179639	10.3375894495	6.1388807297	2.8850052357
4.750597477	-12.4427967072	2.306224	-10.429842	10.2551098252	-0.3255918375	6.1130986214	3.5010643005
-13.5654764175	20.7529716492	-0.067767	-6.60944	-2.3571008005	6.7005686488	6.9072113037	3.5984473228
-12.5096292496	13.3528442383	0.595236	-7.391568	-0.4400455821	9.1121693355	6.7678899765	3.5640864372
0.5451678634	30.7468147278	0.969132	-5.277563	2.747957646	1.476546089	6.8247618675	3.495377779
-26.9732284546	40.4745407104	10.924671	-6.249472	27.1130369016	-21.2504692594	6.8545765877	1.6241254807
-13.8614616394	31.6596260071	4.248289	-6.236939	8.493524501	7.1145542444	6.7515687943	2.5953969955
-21.0136699677	27.5790424347	-7.767372	-1.911423	-19.3501379965	14.4348514641	7.6854104996	4.9533958435
-28.6966514587	-0.303132683	5.883167	-13.182772	4.9148817211	29.8385117411	5.0608310699	3.1181526184
-24.8902683258	17.6293544769	-0.742844	-11.070788	-5.5370664032	17.9205985244	6.0300579071	4.3620238304
56.2287635803	-12.4343137741	-3.652703	8.743094	-34.5035285405	9.8245078085	10.2897529602	5.7147831917
3.7057666779	10.4598369598	2.847766	-7.131617	5.5194030425	5.6238007411	6.7115588188	3.1797537804
-29.5699310303	16.3375797272	1.598683	-10.600725	0.4639360525	17.1234455197	5.9823875427	3.839045763
-20.3437232971	41.088596344	3.005593	-6.286188	6.2878834555	3.1326944957	6.6035499573	3.1238741875
6.9830961227	-46.4378814697	11.26705	-6.777214	28.1968488967	-23.5787429575	6.7302818298	1.3399176598
26.2861156464	42.5315895081	-3.08261	-10.43876	-28.548828625	-16.872091462	7.0131812096	5.5850782394
-26.0046710968	6.2249646187	-2.937697	-12.25092	-10.0719144658	13.6075380495	6.4153237343	4.3830976486
-9.4228544235	35.2727050781	3.867042	-5.962654	8.0619404826	5.0109963488	6.863427639	3.2677354813
8.1698131561	25.0526580811	-6.509928	-1.522273	-16.6426156634	-3.9495745544	8.0764102936	4.8095340729
23.7977523804	0.5157128572	6.369359	2.749083	10.6494947659	16.6888231503	8.6488466263	1.6655611992
-27.4840812683	29.4684619904	-2.551822	-6.486533	-5.5684713003	-2.2787824866	7.0044260025	4.4790625572
-3.02592659	44.6547203064	-5.101579	-7.238989	-9.4164572549	5.1478370161	6.3685178757	4.389149189
-2.0779988766	-28.8794765472	13.770548	1.233508	38.9806347398	-7.4129256311	8.6079311371	0.6933040023
-3.2542006969	32.6399154663	-4.602716	-5.772027	-6.5290408899	6.1082625472	7.7996249199	4.2287297249
19.0117073059	-15.2672729492	4.056126	-1.76599	9.2745634519	-14.1114536611	7.573091507	2.7238283157
7.2856655121	-15.1809310913	6.135848	-0.829219	13.5482098094	-19.3616541561	7.6426272392	2.3562583923
-31.8646793365	-1.3555952311	5.011977	-12.388866	3.1788361399	26.1015530164	5.1833877563	3.274034977
-7.2607893944	47.4589157104	-7.501912	-7.415779	-14.2448103944	11.9569287009	9.3754692078	4.2021584511
-38.6971092224	18.8985862732	-1.648355	-13.084911	-11.6605086401	19.1645243796	5.793718338	4.6938385963
7.6095132828	3.3759996891	3.117741	0.794928	6.5384258229	-20.3965024855	7.2544817924	3.0666284561
-4.653283596	0.6402597427	5.158595	-6.008263	16.0296736527	6.1393226937	7.038236618	3.3399336338
-28.8820972443	9.1408662796	0.146619	-12.153447	-4.1056307002	20.8759326554	5.5616908073	4.1231207848
25.4681282043	-0.5108450055	4.396811	1.715552	29.5198261376	13.1663480354	8.3037071228	2.0962502956
-13.8598070145	39.7842788696	4.621558	-8.017442	8.1045256797	10.3818487292	6.2149786949	2.7536840439
-23.3745326996	6.9952297211	-2.697634	-9.802366	-32.2635786925	-6.378524177	6.3065662384	5.0908885002
7.1386709213	34.3407478333	-4.440412	-3.624004	-11.8575950331	-1.5691947997	9.131485939	4.2557067871
11.3885011673	-27.4020137787	7.167896	-5.45047	24.1866887332	-16.6522345844	7.1050987244	1.6304436922
-18.7315368652	36.0307579041	2.369438	-7.013415	3.3677915418	5.4348035178	6.3274359703	3.0953805447
-6.5979099274	9.0941839218	2.197997	-4.971454	3.689997422	0.4972891561	7.5021262169	3.3067340851
-21.9317779541	18.1077365875	-1.143701	-12.802614	-9.3829146137	19.5148919963	5.7628526688	4.5688138008
-20.2394428253	21.6672439575	-1.479022	-7.790195	-5.5934444746	9.1969204412	6.9045853615	4.2508835793
-31.1901435852	9.2868795395	-0.263446	-12.302647	-5.6597224695	20.9443822798	5.6974077225	4.3285446167
-14.7038736343	37.2139053345	4.103466	-8.150953	6.581146188	10.2317263033	6.1223278046	2.860817194
-18.0517349243	29.8412342072	0.867754	-7.533634	-0.5648488342	7.5441239017	6.5670909882	3.5970330238
-27.968996048	14.4751091003	1.136615	-10.670634	-1.6170126213	17.5225536448	5.9725546837	3.9644873142
-4.7484970093	3.8392877579	-0.1	-5.237117	8.0253887188	3.4440820236	6.7456760406	3.7869770527
-38.2509231567	25.4575366974	-4.147466	-7.075429	-10.2349749803	-0.9312532506	8.1324777603	4.3340158463
7.3698883057	3.6903028488	5.574258	-6.002106	12.3143089663	14.0668742277	6.947031498	2.7264111042
-28.3976917267	31.9733085632	4.565353	-11.014798	-3.229562447	-1.7584100458	5.8202376366	3.4134166241
-6.6713204384	51.6388053894	2.739423	1.254	7.4884439995	20.102834402	7.5112719536	3.2346942425
-16.2618293762	40.5556297302	4.817379	-8.872259	7.0983921558	12.4113918536	5.969473362	2.6848294735
-7.7595043182	27.5492763519	2.108162	-7.753041	5.2281228447	0.4520854274	6.8450198174	3.7355248928
0.0458584353	-11.6604719162	5.769619	3.061859	9.8937727078	-27.9003123136	7.0064167976	2.9749705791
-20.9028224945	31.0581436157	0.281003	-7.048048	-0.8330000648	6.4585453891	6.5291442871	3.4334785938
-17.5778903961	18.9748573303	-0.74385	-10.007835	-5.4282642773	14.822649276	6.1749801636	4.2874178886
-12.2062911987	36.81042099	3.663663	-7.439631	6.3191146942	8.6192005664	6.3446478844	3.0383019447
-5.03428936	9.116610527	3.222206	3.364384	10.7501722851	-3.3154130256	8.4081249237	2.8144552708
24.9886283875	-6.1388587952	-3.067272	-3.41446	-2.630650551	-11.7640302208	8.6500349045	3.8491978645
-3.5698406696	-59.4263191223	-9.105709	5.700578	-40.1777200603	-3.7702646023	9.0475959778	6.550552845
-12.544137001	50.4822883606	0.787655	2.27038	9.5786528851	-2.6132705939	7.3298244476	4.0255856514
-7.660390377	2.3862454891	1.442574	-10.940943	-0.1692647016	16.2617822469	5.8114705086	4.0147333145
-25.7420120239	15.9565410614	0.053126	-11.009861	-4.1576376931	17.8916744508	5.9054851532	4.1613249779
-3.0273404121	-10.5063095093	11.117612	-1.142212	27.1435745526	-5.1814489272	8.3000192642	1.0139760971
-28.8120918274	21.143945694	-1.578894	-9.255126	-9.1757602485	-2.6893340089	6.9282159805	4.2244434357
-30.1160812378	-2.7148976326	5.074727	-12.034415	2.8707961986	25.1416546717	5.2785692215	3.2581181526
5.6615543365	-1.2750663757	0.81707	-4.289519	2.4351857213	-0.2740358579	7.4529867172	3.6794712543
-18.4408111572	37.537940979	2.382863	-6.933378	4.4555745331	4.8920595081	6.568801403	3.2717940807
-29.6768608093	16.0832920074	1.716344	-10.861054	0.3666785687	17.9810143963	5.8342981339	3.747893095
9.3748264313	-10.3273067474	1.023955	-4.130647	3.8341105965	-3.3755365303	7.3066849709	3.6378324032
-14.4807004929	32.1482162476	4.278318	-6.371017	8.3568447855	7.3768433795	6.5417156219	2.7975730896
-17.7547111511	9.751540184	2.211064	-7.117356	5.4109175446	4.6069200984	6.4919381142	3.4080021381
23.0908184052	-15.9156007767	4.852243	-5.203621	11.9480996859	6.3097283848	7.285443306	2.6555805206
-12.7208566666	11.0696344376	2.997499	-6.498658	6.6006529279	5.2849824575	6.6332831383	3.5055935383
-2.4524619579	-3.3314318657	-0.672061	-4.749418	-2.7441169281	4.6563129992	7.7219023705	3.9579844475
20.832901001	28.3104343414	-5.987424	0.417452	-16.861104113	-8.0001065503	8.4354104996	4.8185901642
17.6023483276	-6.813703537	-3.106872	-3.41485	-0.6415559637	-1.8826832954	8.3063926697	3.5009167194
5.990457058	-9.644452095	3.506111	-4.782557	10.2790589734	6.7639446234	6.9663267136	3.0373249054
-29.6896114349	9.4149055481	-0.106621	-11.991792	-4.6015024544	20.3890791752	5.7691788673	4.2168273926
-25.2925853729	22.4418106079	-3.033469	-8.769401	-7.4543778539	1.8229647532	6.7953634262	4.7923073769
-22.4142475128	40.4438705444	2.120835	-6.040704	5.068481697	2.7787766743	6.8311309814	3.1967220306
-3.4085290432	32.6866950989	-4.498965	-5.804156	-6.3816014524	6.0424489379	6.8969287872	4.0387377739
-22.6650238037	10.1753387451	1.805142	-12.09871	-1.7242096679	22.2976049782	5.9074988365	3.7693328857
-28.3658466339	14.4086332321	0.818736	-11.306354	-2.3231749459	18.4383194679	5.80184412	4.0708751678
-3.6107065678	-12.9237117767	10.51888	0.315925	31.8739339782	-2.2585657523	8.5102243423	0.9042437077
-1.1881955862	42.8908843994	-6.196601	-6.45897	-11.0203589941	10.3821883015	9.1708831787	4.3136281967
55.9266853333	14.0135688782	5.801378	4.410277	9.4501844552	-29.5187075803	6.9294743538	3.7106351852
-10.1969232559	15.762049675	1.2655	-9.229102	3.5797030568	-30.6866757458	6.5448479652	3.9066545963
-31.7340106964	-3.2206101418	4.457186	-11.737333	3.3827840534	22.5226764338	5.4157810211	3.3710887432
-27.2322387695	-1.164919734	2.28979	-10.87853	0.9970478379	18.9473049822	5.8203382492	3.6124346256
-55.7308731079	19.1182098389	-0.362961	-19.426943	-28.2122728468	34.055805736	3.4252672195	5.8734412193
27.7653522491	-6.6332135201	-2.84547	-4.462432	-5.1343823835	-6.445940263	7.9974370003	3.9426920414
-24.0699729919	37.479549408	1.20503	-4.891876	1.8614915904	1.1613007118	7.1708993912	3.4172554016
14.6957654953	-13.5709724426	3.075358	-2.588927	3.7106607817	-9.8576794916	7.3164191246	3.2097711563
-1.1266006231	38.7751197815	-6.6015	-7.426828	-11.5439552468	7.6882832437	9.4878005981	4.1386423111
19.6465320587	-12.5857572556	2.631886	-1.077715	4.3504404236	-15.2683109378	7.8524651527	2.9327878952
-29.9524097443	21.2549362183	-1.563663	-8.952221	-9.1713799456	-3.8301630738	6.8757691383	4.4223337173
16.6859207153	9.9795455933	-2.17735	-3.399425	-1.9052988102	-6.0799520812	7.9244375229	4.3506598473
-25.2257404327	14.76811409	0.229996	-10.455559	-3.0827057928	15.5974255688	5.9138660431	4.1855964661
55.5034103394	-12.0553655624	-4.149728	9.081948	-34.717652592	9.9110217818	10.34852314	5.9139122963
-25.8201503754	12.7755231857	-0.150719	-10.890975	-4.1584238675	16.5016246534	5.8927025795	4.2640285492
-4.6564979553	-25.5333328247	6.038687	2.445833	19.7002238339	9.4490046146	7.2590413094	2.293803215
-31.3236217499	3.7675945759	6.610212	-8.001208	13.3524113055	9.7214017012	5.841275692	3.0254173279
20.4463577271	4.9290232658	-0.386661	-4.31424	-2.4051197531	-5.295922337	7.4936718941	3.6803541183
-9.1642951965	43.8529853821	2.785189	-8.623984	2.9732552792	8.8530863966	6.4122357368	3.0693278313
16.6621303558	-24.1863708496	7.963987	-5.490393	20.118123483	-12.6568654246	6.9965033531	1.7680917978
-16.2587966919	41.7954750061	5.169405	-9.285419	7.3825915644	13.511118123	5.9936580658	2.602260828
-13.2729024887	37.2774505615	3.593323	-8.234035	4.946856997	10.2493287724	6.2808904648	2.9792494774
0.0198825039	25.0489902496	0.226247	0.622419	0.0359480165	-15.1997787298	7.7374391556	3.5846157074
-13.0843925476	9.446149826	1.834362	-5.652778	4.0689408658	1.5322008052	6.7162322998	3.2761194706
0.4242016673	39.9602279663	-6.611972	-7.471927	-11.9139441778	8.5000526507	9.4600601196	4.1892490387
22.9662685394	15.2151479721	-12.209908	-5.859651	-27.7913109386	-2.367905605	8.4003810883	5.0480008125
11.050198555	55.7358169556	-1.826497	5.538373	9.4685123925	-26.8145951186	6.8824772835	3.6587655544
-30.9849510193	7.9280133247	-0.149931	-12.2245	-5.7119252804	20.7847342329	5.7373557091	4.3243999481
15.1502466202	9.6902141571	-4.409823	-3.527416	-2.0699660988	2.078918325	8.2347011566	4.2015595436
-29.2677440643	15.5439682007	1.40239	-10.962504	-0.2969782947	18.0668119914	5.7830176353	3.9163067341
44.1201553345	25.3734264374	-1.560877	-5.213165	-11.7506786553	-26.7666684769	7.0481538773	4.0318775177
-23.3086471558	37.3676643372	1.243769	-5.564029	1.594736671	2.2589465083	6.8220047951	3.5307679176
-3.6465835571	37.3108177185	-6.176418	-8.030524	-10.3269156862	8.6722010004	9.4289684296	3.9276230335
-6.0475006104	2.4888875484	-1.48486	-4.499321	-3.3858104714	3.9534124898	7.8069505692	3.8726067543


==> expres/Amazon/amazon_ClothingShoesJewelry_embed_comp.txt <==
9.4613265991	-35.3350944519	12.391549	-4.02648	29.4191838898	-14.5764609185	7.3754925728	0.8627479076
16.2083339691	-41.2549285889	12.38096	-0.577617	32.3914903319	-8.0747136619	8.1471595764	0.4137688875
22.9196071625	-31.1924037933	9.036027	-4.194525	24.2235803131	-22.6176824668	7.5334949493	1.3427569866
18.3856964111	-20.8452892303	6.149738	-3.945527	19.2699541386	2.7324903491	7.0760464668	2.2074360847
24.3271389008	-15.053276062	6.319103	-3.841401	21.6092742515	-2.7921866582	7.5345153809	1.7394087315
9.5258378983	-36.9257659912	11.972599	-3.739799	28.5649682712	-13.1148672646	7.269317627	0.9797257185
-52.1030082703	10.091381073	1.970775	-23.298811	-21.5796063194	46.4308234385	2.6744208336	5.6732530594
8.0425891876	-11.8577833176	5.578321	-4.475183	17.1019878523	8.6894714659	7.0516238213	2.442545414
7.3269052505	-7.5774598122	3.018838	-2.981177	7.6153146238	-27.1943424689	7.5923137665	2.7950308323
10.9723548889	-48.5978927612	14.835851	-3.468558	35.2327404918	-20.5053125097	7.8218636513	0.4546653628
0.0795172751	-17.1615028381	9.222878	2.586886	34.6590611705	3.3105478154	9.0118751526	1.0950498581
10.6178827286	-30.2269134521	9.929386	-2.923247	26.0183828107	-18.2213054777	7.2838640213	1.2364423275
-8.712480545	-33.4841995239	15.863473	0.339334	41.4530072233	-11.9712200505	8.2648611069	-0.0741627663
-32.4328231812	-33.7525253296	12.479607	7.501613	46.9982961635	5.5351551188	10.7561511993	-0.0696832389
-8.5183792114	7.3016357422	9.298672	-6.54363	20.0043552588	-5.6216984308	7.1524267197	1.7547831535
-3.5171732903	-21.5686416626	7.145884	-6.388108	21.0249254467	12.2564156042	6.5859994888	2.0300760269
-28.7464160919	5.6884036064	3.524292	-11.275697	8.2708850003	28.3442215011	5.9127383232	3.5029523373
-2.4287307262	13.9716949463	2.478375	4.537594	15.0632178229	-6.679140886	8.8124132156	2.5179436207
17.4024143219	-41.5383300781	12.111393	-0.418041	31.9181667389	-7.7842510583	8.0933761597	0.540096283
-2.8042452335	-22.5990352631	7.239247	-6.479383	20.4916510471	12.2742313498	6.5621256828	2.0892548561
5.214471817	-41.5738372803	12.361421	-5.955659	30.3945038294	-21.8867168577	7.081038475	1.0146349669
-21.4052257538	-29.7877597809	14.681124	5.670943	46.8304608793	-0.9221666691	9.8214941025	-0.3722816706
13.4644613266	-33.0529670715	10.928882	-4.64295	26.448448724	-13.1858677242	7.151307106	1.4102214575
7.4256138802	-25.4080924988	8.816517	-1.566929	22.42487758	-18.0433787595	7.7133140564	1.3448894024
-26.6949367523	-34.9170417786	12.27143	7.015463	45.8535131288	5.292540619	10.3839664459	-0.2861551344
-9.2904653549	-46.8073921204	0.315288	6.57756	-7.828717227	-22.9568072918	9.1066904068	5.7644348145
-4.7968854904	-44.1354484558	12.681955	0.734882	36.090006294	-6.845471119	8.254650116	0.3530493081
13.9979953766	-33.4171409607	11.213304	-4.235561	26.7995052323	-14.3497291515	7.1992101669	1.4015103579
17.4329738617	-41.8729553223	11.700602	-0.137063	31.8234400055	-7.0564170214	8.1908683777	0.5732932687
5.9199948311	-22.3688030243	8.381285	1.378488	32.0167787056	3.405892049	8.846487999	1.3884723186
10.7474975586	-38.9925041199	13.648406	-4.895921	31.1428579176	-18.9337622947	7.1970977783	0.5567359328
-28.3042411804	-34.6454582214	12.367594	7.553673	45.2745310726	5.0086879251	10.5235614777	-0.0641107261
-3.3910148144	14.1343450546	2.737333	4.71769	16.0782190993	-6.4890773149	8.7825403214	2.4928560257
27.7520141602	-19.5932712555	8.119937	3.263436	29.7718953538	6.3441049922	8.8662443161	1.3283512592
-22.5176925659	-20.8464984894	17.374149	5.396615	50.9651730495	-5.2076027821	9.6720743179	-0.3411819339
-27.1332111359	-20.3471412659	17.208799	5.743015	51.0321167454	-3.8806877749	9.7561120987	-0.751142621
-29.8366012573	-12.3448162079	16.564001	6.635684	57.6313606251	-6.6013106146	10.0853672028	-0.6175947189
9.1880140305	-32.5606079102	12.630952	-4.359887	28.8164382573	-16.5901286552	7.2559685707	0.7045173049
-19.7859115601	-22.5463428497	16.312431	4.919559	50.1131086723	-6.3890325551	9.5897512436	-0.1863686144
10.5173797607	-32.2395935059	13.214741	-4.834621	29.7846652547	-18.2130965801	7.1483569145	0.6530201435
32.6150054932	0.1750825047	7.558812	7.047524	35.5779366477	13.0160645753	9.7528095245	1.4760366678
-9.5516405106	6.7108621597	9.40906	-6.712319	19.9686475652	-5.3410602536	7.0723409653	1.7479883432
-5.998442173	19.6476459503	2.205342	2.511817	12.4571256677	-1.9165196423	7.2803330421	3.0236048698
-4.251914978	-28.0038509369	14.090999	-4.234937	33.1890349273	-18.7502504199	7.3927555084	0.4757441878
-7.5294237137	-31.0157737732	13.941679	0.361542	37.1700560994	-9.7668648494	8.5111303329	0.7724193931
26.2702178955	-8.9814090729	7.054104	-4.414424	18.7844327049	7.0556275717	6.7585711479	1.9862211943
-19.704875946	-31.2795066833	12.917454	4.063859	41.8699776297	-1.3962509262	9.4195671082	-0.0085274847
-2.0584044456	-36.0311164856	14.831309	-2.699452	34.7411320801	-17.0315695858	7.5147519112	0.9776850343
-12.0061063766	-29.8753032684	17.401905	3.392259	49.8670621698	-9.2691452771	9.1872596741	-0.0693654716
11.0894422531	-29.2019405365	9.856955	-2.855679	25.7265647269	-17.8381406652	7.264960289	1.3261684179
-31.2629184723	-34.700050354	11.701834	7.909876	45.2602790634	6.6380955059	10.8360862732	-0.0815876052
28.1713809967	-13.5783319473	7.987603	4.550489	29.4789811753	9.5643377873	9.026517868	1.6929408312
-17.5281257629	-31.0739688873	15.514452	3.723712	45.9407572534	-5.2841437406	9.4280138016	-0.3040435016
-2.8221766949	-22.316116333	7.173825	-6.428586	20.5919742783	12.2213573783	6.6293263435	2.0784404278
14.7532491684	-41.2027244568	12.535655	-0.775695	32.5114065594	-8.928883124	7.986430645	0.3745829165
-4.7173743248	-15.7943840027	11.361094	4.056223	51.3338793863	-15.6818378627	9.1984481812	0.4393422902
11.4909172058	-34.1467704773	12.002769	-3.957571	28.189252568	-14.7153447904	7.4146213531	1.0629011393
4.2943201065	-36.3857078552	13.680229	-3.248731	32.1754833611	-15.9025240297	7.5621886253	0.8498525023
-0.5660939813	-35.5677909851	15.328058	-2.581057	35.2846706487	-14.6538006724	8.0371265411	1.0996245146
-5.1747374535	-34.0000762939	14.89636	1.742128	40.0210669288	-8.4316278998	8.7935628891	0.1321139038
-5.3666734695	-14.079668045	11.47758	4.548954	39.2146070619	5.6095237774	9.6591892242	0.3312008679
4.769867897	-32.7818984985	13.256918	-1.896044	33.8716976958	-12.7489406935	7.8238320351	0.857236743
-24.2753582001	-23.518201828	15.793789	6.042318	49.3296807365	-2.0795349439	9.9359073639	-0.3475665748
2.5916194916	-38.893409729	13.851897	-2.58908	32.5258309221	-14.3880449251	7.5373439789	0.6629282832
17.4327373505	-53.3528404236	-0.530501	8.291596	16.5401780923	-12.1779593167	9.8086690903	2.5268228054
4.4681634903	-17.6672706604	8.214123	1.156309	30.723772654	2.7626420751	8.6774806976	1.3561508656
-23.4320487976	-28.7706165314	15.64884	5.458813	47.225662697	-2.3805569769	9.7921924591	-0.4424621165
8.5302019119	-35.5642356873	12.81296	-3.726254	30.1084631278	-14.6247227661	7.3939795494	0.7448223233
-34.2902374268	-25.3495178223	15.072435	8.03525	49.9403798557	2.3747039085	10.497048378	-0.5333100557
13.3474740982	-31.9006118774	10.795725	-4.983452	26.1193538318	-12.4436818002	7.1304621696	1.3244981766
6.9546823502	-40.2085990906	11.350745	-5.050179	27.5436210526	-12.6885089534	7.1842341423	1.2202063799
13.6592540741	-22.6572494507	7.977544	-5.081912	19.8660134499	5.9575240367	7.1681714058	1.9134864807
1.1634614468	-20.345790863	8.594958	0.657887	32.8915006045	1.9933144281	8.7731552124	1.3740673065
9.1236724854	-36.3719215393	12.477531	-3.47045	29.3593365288	-13.6109776251	7.4552545547	0.7182967663
0.5747947097	-37.2033195496	14.163364	-3.991803	34.0480436938	-17.1937519761	7.5466446877	0.6266105771
10.8187532425	-17.8813438416	7.734867	-1.068566	19.6656139045	-19.2432461084	8.1949472427	1.6390421391
13.2814407349	-27.1167411804	8.940163	-6.411875	20.7442424851	-15.7050613498	7.22920084	1.6769140959
11.3063306808	-28.6147594452	9.954231	-2.712991	25.3985270432	-17.212181936	7.3773813248	1.2462449074
-25.8390312195	-29.2433662415	14.147999	7.327544	47.4172663485	1.9503029115	10.6434497833	-0.4451096952
3.0743854046	-36.098941803	14.211216	-3.127534	33.6782626756	-16.3200543697	7.4859538078	0.7103376389
15.3452577591	-22.8511219025	7.753371	-1.508072	19.5684759685	-17.4462430684	7.9026064873	1.7492771149
18.2410984039	-47.1543617249	10.938056	0.603703	27.014869267	-6.2917844784	8.2285652161	0.9090642333
19.8610668182	-43.2447471619	11.336845	0.548805	31.6924291073	-5.1140762817	8.3423976898	0.7578257322
2.0207359791	-27.5738925934	9.313482	-5.067954	25.2804675262	-21.0830075917	7.6445493698	1.1383510828
-3.9232394695	16.2942581177	2.877629	4.794639	16.9665982942	-6.0135945545	8.8792133331	2.4226715565
19.2192897797	-44.1960334778	3.188756	4.735284	26.548517484	-5.7192225525	8.4261350632	1.1384624243
-8.2117395401	-36.6014633179	15.938334	0.950923	42.4074544214	-10.8801558168	8.4244146347	-0.1714180857
13.0561189651	-20.9265518188	7.687554	-1.517505	19.375738546	-17.6647362708	8.0402059555	1.9154381752
19.3203678131	-52.7678909302	-0.410138	8.124111	15.586628288	-13.3911008073	9.683300972	2.506373167
-12.6115550995	-19.449174881	12.096368	4.259713	39.7488385904	-0.0351989247	9.4299764633	0.1775127053
8.5908813477	-26.0564289093	8.557466	-2.560889	21.6639398153	-20.7216555064	7.9676575661	1.5471652746
9.2025442123	-34.1721458435	12.670506	-3.955917	29.3691678673	-16.0953820898	7.3282728195	0.6170778275
17.9234161377	-53.6710662842	-0.328836	8.399792	17.2797378483	-12.4483400845	9.7830734253	2.4881472588
-13.6298322678	-17.3114547729	18.567282	3.797376	51.7698100464	-10.2415973319	9.3667154312	-0.0714689195
-14.8898830414	-21.7194843292	13.108468	8.553872	44.8584496115	10.6428073561	10.1565513611	-0.1219680533
-20.3143844604	-34.8671951294	15.135743	3.386797	44.3822648365	-5.2822706437	9.1907873154	0.002690061
17.8622741699	-35.1159667969	10.301852	-1.511996	23.1429029537	-6.3541915473	8.3366203308	1.5005507469
29.0790462494	5.9851560593	6.066966	7.09235	-11.9942444119	-22.1452201022	9.1367635727	3.2375893593
-24.398639679	-14.114563942	14.62283	6.00768	47.9824185528	-0.8818120609	10.4054470062	-0.4338710308
7.6786365509	-7.8002929688	3.175302	-2.853937	1.5537449628	-13.9464836307	7.5720076561	2.7873148918
-29.395986557	-37.2790374756	11.164874	6.73372	43.0996259429	6.6378253097	10.4236536026	0.0921373367
19.3244991302	-10.4981355667	2.798201	-0.688428	6.1756791536	-14.5424694683	7.6922340393	2.9774675369
-1.1853580475	14.4068059921	1.982466	3.71204	12.5055790311	-5.5474130401	8.7298126221	2.7265033722
3.7340540886	1.0150516033	-1.515184	1.119697	-22.3475739512	-4.6180567086	7.9357943535	4.1188197136
0.8577756882	-33.1196632385	15.101868	-1.55828	35.9526229832	-13.6575132983	7.8693833351	0.8165938258
-39.8540420532	-31.5105743408	12.071015	6.950055	45.9085431376	9.4898167188	10.4166755676	0.0108941458
-21.0510082245	-19.514333725	17.754534	4.751218	50.8860355118	-6.7300120709	9.5090513229	-0.1862002611
-11.0502080917	-7.2574958801	14.549026	5.445323	47.9402068166	-10.9886813789	10.0556945801	-0.0296462644
-13.3800096512	-35.8063774109	15.856677	1.315782	43.0174325469	-9.8861206844	8.7296552658	-0.0281923357
12.4326457977	-40.4627418518	12.326479	-1.332892	31.5102680866	-10.2925145732	7.8854765892	0.6049538255
-0.7427639961	-31.9605884552	13.23026	-0.742712	33.5719800068	-10.4045483025	8.0872554779	0.4438287914
31.4202518463	-1.0912929773	7.620822	7.19315	35.7498126841	12.8248369553	9.7354459763	1.4338102341
-10.6748952866	-36.9263763428	16.753462	4.131131	48.5725992941	-9.9805707171	9.3367013931	-0.1656463146
30.3588886261	-20.223405838	2.41446	-15.933184	-8.2996789896	30.8662531058	4.1961069107	4.3552680016
-0.0848826319	-14.8810043335	8.929141	0.815436	29.7450593035	-0.7068698246	8.5660800934	1.3883792162
-12.580622673	-32.166847229	14.912153	2.50616	42.7230250678	-6.4116915806	8.9820623398	0.2979624569
-26.5964698792	-30.4390010834	12.397699	8.602136	44.7092230208	2.6111441497	10.4326791763	0.4438911974
15.4874696732	-24.7849349976	7.176792	-5.214561	19.2423353307	-14.2173632265	6.7646169662	2.0254926682
27.0801753998	7.9820942879	-3.81928	0.809979	-19.0178971128	-2.6968311629	9.3402414322	4.934381485
-6.3108587265	-16.36627388	10.568944	2.737963	36.4847442234	0.6912747135	6.3327784538	2.148229599
4.2525138855	-34.9922103882	13.922365	-2.888869	32.8534602407	-15.5663320006	7.6025605202	0.9221548438
-27.4105091095	-39.1457443237	11.098155	6.13433	41.2090904526	6.3731904785	10.1888608932	0.2520858049
-0.49717471	-40.9432983398	15.038969	-1.776677	36.5395360362	-14.5492524791	7.7659096718	0.4039424658
10.8900613785	-25.1966133118	9.015276	-2.638429	26.4243651453	-19.5237883078	7.3387293816	1.275488019
-31.1226634979	-34.0768318176	12.054866	7.909241	48.1723806428	3.4921724158	10.8308982849	-0.0313339457
15.8302679062	-29.1010990143	10.692593	-4.988451	26.0098073185	-11.9433535091	7.2022747993	1.2630850077
-12.2273731232	-31.6440238953	15.812863	2.611212	44.3877804861	-7.5253367132	8.7442302704	-0.091237843
32.0666160583	0.1795217693	7.393185	7.089549	34.9604192797	12.5623173283	9.7031259537	1.5638506413
20.4446735382	-33.1463546753	10.08278	-3.203965	26.3314603368	-8.3450537716	7.8697571754	0.9714990854
23.6962928772	-7.8960161209	4.69857	0.755497	12.7439740151	2.1371820157	8.0882740021	2.8753092289
-16.9124145508	-28.7188205719	14.157655	3.646063	43.728940402	-3.4598627421	8.9590349197	0.0189737976
0.5838618875	-2.5031738281	4.58611	-3.577582	7.2968172704	-10.2470756985	8.2160968781	2.5759778023
30.3629703522	-17.1536045074	14.18505	-1.375963	37.9513206423	-17.6402599264	7.7679033279	0.5595579147
13.4766244888	-46.0382766724	12.777806	-0.452355	33.9084122093	-9.5836127959	8.1469898224	0.4743974209
-21.6690654755	-15.6937360764	16.645044	9.156494	55.0299131604	1.5214980973	10.1383590698	0.405346632
-23.4740886688	-33.8587112427	13.179691	6.783152	45.4561833582	2.5113496253	10.5521345139	-0.3369228542
-42.1809196472	-14.7235870361	-4.68332	-13.205771	-21.5748984473	-28.5933178454	6.4434475899	5.5111608505
0.224568814	-18.7073307037	9.592556	3.248213	35.9198111374	4.4171786711	9.1129961014	1.034739852
-15.4192304611	-0.1255613118	7.248563	4.273413	26.3959475053	5.6024622313	9.1442661285	1.5096466541
-10.0000400543	-8.1039609909	12.249872	7.573545	44.8443963917	8.466642431	10.5744915009	-0.0839151219
-24.8047103882	-17.9905261993	17.480825	5.625933	50.9961728628	-4.5280524877	9.7575016022	-0.1936205626
6.0145201683	15.3191480637	8.479061	-3.904056	22.845256739	-21.5648022867	7.7084493637	1.8389956951
-3.6341099739	18.3455104828	1.816223	4.125316	10.8313572918	-5.1260657508	8.9134283066	2.94861269
-27.7130355835	-31.6689949036	12.684844	7.711467	46.3849812386	4.657835359	10.6339740753	-0.2835855484
-31.3889751434	-38.4968910217	11.399552	6.970325	43.9136696264	7.5802806566	10.586101532	0.0929998681
-16.581609726	-22.4147644043	15.916612	2.695451	45.8653785013	-8.1517255947	9.0202560425	-0.098669216
-1.4905810356	-12.5514431	10.308188	-6.618096	26.6885706066	-22.4997792729	6.9430527687	1.4447720051
22.0298252106	-42.4799804688	10.114126	1.232615	27.6233287036	-3.6956550403	7.4870862961	1.7962009907
12.5136585236	-17.6603164673	6.759435	-1.197042	17.3267942937	-19.7929852131	7.9130802155	1.9171398878
-6.3771429062	-11.1467409134	7.356036	4.747901	42.1815695734	-6.6528699106	8.9849824905	0.403164953
21.042093277	-17.0525856018	3.323524	-1.570848	7.2543242661	-13.2706326781	7.4770035744	2.8477089405
2.5092360973	-34.8291664124	14.139991	-2.840731	33.7820255977	-15.2052216116	7.5842957497	0.5216121078
2.0051953793	-35.8121566772	14.47888	-2.936553	33.6294128907	-15.3714758994	7.4374380112	0.7032672167
9.260468483	-32.3651008606	12.622681	-4.385974	28.7104336215	-16.5624958854	7.254222393	0.7239532471
-4.4319925308	-19.9857635498	6.421695	-6.541224	14.0593613489	11.1576054951	6.4002289772	2.4925630093
4.6420278549	-36.3684272766	13.946065	-3.020741	32.6959565073	-15.3241221757	7.4639339447	0.782615304
-20.8015918732	-36.8254089355	14.303308	5.728734	46.0275769684	-0.825348786	9.838388443	-0.4251762927
1.2888731956	-21.0523777008	9.711692	0.206232	27.9048703716	-1.5716309406	8.4373989105	1.2098703384
6.3167591095	-32.8793830872	11.107283	-3.250923	25.470410243	-14.4104315141	7.5828828812	1.0826886892
10.2543764114	-17.7331829071	7.003012	-1.463344	17.2066839076	-18.0163979384	7.8509421349	1.9967439175
-5.2671179771	-22.6855354309	6.273509	-7.157717	14.1506610093	15.3713554524	6.3614997864	2.4762954712
3.1060519218	-22.8869915009	8.777566	0.31416	29.1194574867	2.3091729535	8.5014038086	1.3948175907
-21.5844631195	-26.877571106	15.737382	4.895307	47.2500162811	-3.3842794997	9.3926992416	-0.3379372358
-38.1438674927	-25.7376232147	14.673831	8.972298	53.7384554254	7.1198111783	10.3252592087	-0.5549054146
-17.9103889465	-1.3540018797	1.867023	-7.220605	5.4703021864	1.4828327627	6.8658604622	3.8589344025
1.2992477417	-40.3345451355	14.341307	-1.483315	37.8554246625	-16.2842624669	7.8647494316	0.545083344
-4.237341404	-36.3839569092	15.317485	-0.470397	39.4061930638	-13.1002864142	8.1730871201	0.0930342674
-7.1249308586	-10.2266769409	18.108099	4.789358	49.4902356752	-6.9364170866	9.3588953018	-0.0925407782
0.3119412959	-13.9365987778	9.222049	0.964318	30.5179740379	-0.2260696502	8.5503044128	1.127194643
-3.0555739403	16.506816864	2.188596	3.980472	14.9046838668	-5.634115403	8.8122768402	2.546952486
-0.4590473175	-30.5009765625	9.518479	-0.065617	35.8635650702	-11.7041628457	8.3066196442	1.0479604006
-27.8157615662	-35.3535842896	12.281708	7.334266	45.6562150717	5.7961833863	10.6011857986	-0.0140279094
-35.4172439575	-32.042339325	11.971441	7.355396	45.8457784352	7.108013871	10.6426639557	-0.2586295605
-22.4891147614	-27.7667160034	15.418521	5.345096	47.0749595007	-2.4273200477	9.7173337936	-0.3607588708
25.4928340912	5.7645921707	2.319385	1.759165	9.1707945735	18.8008074971	7.6818766594	3.6131794453
8.335603714	-34.8819541931	13.046669	-3.443355	30.2208974412	-16.1029081858	7.4731936455	0.5496560931
16.3313236237	-30.7157440186	9.477571	-3.356822	22.6355336799	-11.7016906975	7.6378026009	1.8085426092
13.4415712357	-46.2348480225	11.971306	-0.216751	26.9731195065	-8.1035227533	8.1358718872	0.5999038219
-5.464861393	-6.3369803429	17.408461	3.019579	48.1809744191	13.4793997218	9.4630765915	-0.7183623314
-12.9205293655	-7.2309713364	0.248597	8.10755	16.9691757424	-11.0367363817	9.660399437	1.9187097549
9.6092224121	-28.9665470123	9.377911	-5.830255	23.5223204252	-14.736215924	7.048842907	1.8128525019
-4.2712583542	-33.7867050171	15.173696	0.063925	39.767856121	-11.0932610304	8.3338527679	0.0782552212
22.1657009125	-21.4291591644	11.983128	-1.970807	26.1836395914	-4.1100219784	7.6466140747	1.140180707
-3.3762443066	-7.902367115	9.907849	-0.03948	27.5517361346	-1.6776297563	8.1853713989	1.1689920425
-23.2835788727	-13.7500209808	17.123606	8.501215	54.5864679738	-0.2816829951	10.1471624374	-0.0964331925
19.3514060974	-29.5984115601	9.917995	-4.347074	23.9494134063	-12.0516022205	7.4788517952	1.4032210112
-2.9723403454	1.760904789	16.904465	-0.53737	44.8282217147	-17.1505536518	8.8743696213	-0.0224712975
11.8793001175	2.8064303398	4.753025	2.256737	16.1788404694	4.7329856438	7.2539334297	2.870190382
-1.7064971924	-16.502456665	7.276379	-6.37357	22.0602092848	12.0888541993	6.584903717	1.9791895151
-21.5510368347	-34.9483642578	15.595863	3.429247	45.2028927802	-5.9692569666	9.4154090881	-0.113815397
0.9530443549	-30.8898792267	13.86517	-4.829199	31.86992627	-19.2520832328	7.3708109856	0.469127804
-4.7462921143	13.8627223969	2.748446	4.524906	16.1155399611	-5.5505490485	8.7607326508	2.6112008095
-29.6486034393	-24.6182689667	15.657716	7.523623	49.5263257377	-0.060394243	10.0937290192	-0.0591241904
11.9801826477	-33.9937820435	11.913548	-4.159057	27.9935038394	-14.7195376394	7.3360204697	1.1144012213
20.0663051605	-42.2688026428	10.944071	0.957671	30.4925962644	-4.8029768419	8.3380775452	0.8300259709
-5.3007249832	19.7454357147	2.041166	2.604936	12.4595182389	-2.1579536549	8.3321409225	2.8251914978
-30.1242675781	-30.9689941406	14.239983	7.985119	48.5987356126	3.0026731259	10.5655269623	-0.6521725059
-6.2279458046	-34.8793907166	14.681596	0.144883	38.1410657566	-11.2284699982	8.4196338654	0.1160986945
10.6776666641	-40.6776161194	13.616315	-4.368905	30.2765261679	-13.455569396	7.5315008163	0.615737617
-15.8897914886	-19.2648239136	11.210275	4.750648	39.7722760372	1.3922518977	9.7255630493	0.2168853581
-20.700761795	-32.6031570435	12.572951	4.301818	41.2580253864	-0.7425509592	9.6064634323	0.0095853601
18.9350509644	-45.0132064819	11.720743	1.029505	34.0444385111	-4.3956739208	8.3295326233	0.7590740919
-30.261516571	-36.7997665405	11.298335	6.942728	43.8652570234	6.8870618418	10.4893960953	0.0605985299
13.4661874771	-22.2823238373	6.117134	-4.983114	14.8605524844	9.0792939026	6.9671525955	2.3620014191
1.1338652372	-40.3613510132	14.465183	-1.390645	38.0764872422	-16.137145503	7.7937064171	0.4871130884
14.6355247498	-46.0115280151	11.441259	0.431784	31.9005490622	-5.3401603096	8.3454179764	0.7190358043
24.4212989807	-40.6355361938	10.16853	-1.189337	23.4475994933	-6.043616515	8.4567871094	1.4215996265
9.8525772095	-35.2694168091	12.174618	-3.245059	29.1015059862	-14.1918211362	7.5893235207	0.7213593721
26.3197422028	-19.0093784332	7.464302	2.427957	29.9808627591	4.390469206	8.7470989227	1.676455617
8.0079336166	-35.2242240906	13.131747	-3.459384	30.7342396127	-14.7729650393	7.3670048714	0.7770139575
26.4371948242	-29.4191741943	7.921539	7.01055	36.8000090517	12.9157203448	9.5428361893	0.8506102562
2.2377977371	-23.0875034332	8.892487	0.37993	33.1242817011	1.084139728	8.54454422	1.2811233997
9.488992691	-39.9452095032	12.50491	-3.437604	30.8176354994	-17.9239649927	7.5491080284	0.7604119778
8.3913974762	-17.6633415222	7.2071	-1.890448	16.1923211743	-17.0469488825	7.8013472557	1.9067137241
18.1995182037	-54.9682159424	-0.500788	8.155195	16.248334043	-13.7024694006	9.794713974	2.5135183334
8.8369932175	-31.8284015656	12.600706	-4.296987	28.8368960877	-17.1508510205	7.3161101341	0.8499182463
21.0618476868	-19.134185791	2.627728	-2.420594	4.5625994244	-11.2296154769	7.9418554306	2.7639214993
1.1522340775	-20.9839515686	8.787666	0.644184	32.1837874376	1.4164435015	8.6377716064	1.313821435
7.9614305496	-27.7644824982	8.963593	-2.135155	22.7883380999	-19.9408906235	7.9101996422	1.3324429989
-36.0208969116	30.3697128296	9.676387	-2.930917	5.8261178009	0.132614133	7.1137070656	1.5409017801
-15.6813306808	-20.416437149	16.910141	3.914377	50.1224525538	-7.8813698181	9.382645607	-0.1727245301
-6.2745780945	-38.8975334167	14.720117	-0.906331	38.7026709893	-14.8176847521	8.206618309	0.0833408982
-26.3971118927	-18.0727424622	18.343639	6.393107	54.0726378843	-4.5303356348	9.4926338196	-0.9822798371
4.328312397	-24.7038230896	7.82388	-1.060873	19.5253783949	-18.1567073713	8.149020195	1.6584532261
-22.8608856201	-23.6176452637	15.693706	6.063572	48.9490152272	-1.7532407509	9.8617105484	-0.3057493269
18.2437801361	-25.6218547821	8.325048	-5.176754	20.2416504813	-11.5404040666	7.3593440056	1.7189822197
22.6870613098	-45.0219078064	10.688071	1.13512	29.2683379262	-4.6668695766	8.1953344345	0.9730778933
-17.1761245728	-18.4214420319	17.655849	4.834471	51.4113465327	-7.3046949498	9.5297174454	-0.3680348694
-3.8833267689	-24.3368186951	6.819071	-6.1986	19.3593842473	11.6063701856	6.6603746414	2.2098617554
9.4748001099	-13.2603149414	6.186314	-2.355723	15.2078259318	-22.5293850211	7.6739869118	2.317482233
8.4746685028	-18.1987991333	7.137793	-1.609151	16.969575437	-17.2668988667	7.9254255295	1.9441595078
-32.7916679382	-25.7332134247	15.276128	7.102364	49.5260374054	0.4703543438	10.3774690628	-0.4915602803
7.3798093796	-31.5589199066	12.09506	-2.29859	32.6234741929	-22.5396544555	7.7404532433	0.9626509547
5.9276185036	-28.7568054199	8.599226	-5.269902	19.1530287484	-3.8552119296	7.4863071442	1.5109319687
-23.002904892	-41.4766693115	12.102464	3.572649	39.9458744032	-2.8844021143	9.3430213928	0.2232310772
-11.0936069489	-24.76354599	11.513673	2.42812	35.9183183271	-3.1210391801	8.7894134521	0.6434597373
-1.9759960175	-21.694196701	6.997348	-6.108456	18.9092000918	13.7787415546	6.5615563393	2.1234560013
-14.0840463638	-29.2680034637	14.504546	2.852467	43.0150494027	-4.8759371019	8.9328212738	0.1188515201
13.0796499252	-25.4359817505	9.829414	-4.882829	22.9897962611	-12.8849818355	7.3220229149	1.3748465776
10.7178325653	-39.1050033569	13.668283	-4.895054	31.2752712251	-19.0026462346	7.2383151054	0.5213567019
-11.1842441559	6.3151044846	-1.065326	-14.57784	-18.7974489983	23.1434877892	6.5849761963	5.4073004723
7.836742878	-33.3485946655	12.979768	-2.824903	30.3200527092	-17.1521965241	7.4188570976	0.8160363436
2.5898697376	-35.064540863	14.310109	-2.049342	35.2082905988	-16.1470113098	7.6796789169	0.769492805
-13.911658287	-24.62931633	14.05086	4.159218	42.7866485904	-0.2351240716	9.3182497025	-0.1080041304
-28.3460636139	-25.2300281525	14.005516	5.88236	45.5905760575	0.1489659366	9.9583683014	0.3430308104
-2.5203621387	-14.6004924774	9.21564	2.454484	34.446945341	3.3856082336	9.1665086746	1.0663764477
-3.4606864452	-35.7463340759	15.640888	0.22734	40.7830369101	-12.353793432	8.2832489014	-0.0613822341
15.1303901672	-21.4580688477	6.615087	-2.335469	16.2045027511	-20.6443852693	7.708501339	1.7858192921
7.0620622635	-45.6331481934	11.567594	-6.364891	28.578906103	-22.3743833307	6.8885273933	1.2152812481
-13.7496213913	-22.3899478912	13.836919	2.50193	39.1445825385	-5.3796675814	9.8460168839	-0.0924472734
-16.9705448151	-26.5274486542	13.464625	4.372838	45.168528874	-2.6592118438	9.4880609512	0.1092661247
-15.8007946014	-28.7677536011	12.383498	5.028519	42.4140306635	0.7510774567	9.5313482285	0.3393103182
-7.6466970444	-12.0844221115	9.714966	4.274973	57.0795995459	-11.5758200539	9.8503961563	0.8169500232
-37.2313117981	-18.7669181824	16.768419	5.918205	50.8091764594	-3.1870327028	9.9205989838	-0.5828630328
4.7278094292	-30.8570919037	0.214025	7.850165	18.4246957712	-11.4334462582	7.8134026527	1.2025243044
26.480638504	1.3150929213	7.308211	-6.292487	20.4074929731	11.300990244	6.6122307777	2.0140721798
26.6159229279	-17.1094722748	7.39914	2.59268	29.5706508183	4.5119879814	8.6533050537	1.7259879112
6.2706665993	-20.0777854919	8.459932	0.089125	26.5842501486	0.2479219859	8.4225053787	1.6409695148
-2.6410706043	-40.0945930481	15.039886	-0.800484	39.2169011195	-14.2783729895	8.126077652	0.1223072261
14.8931264877	-18.7694168091	9.046076	-1.202024	22.6539469629	-17.8651304515	8.0667219162	1.5952239037
18.214345932	-52.0460319519	-0.292693	8.228305	17.1667016004	-12.9401463308	9.7384300232	2.4404098988
-14.8916358948	-34.9602279663	14.413349	2.356252	41.6796160584	-5.5388785379	8.9339752197	0.058947552
7.3253703117	-38.12707901	12.944553	-3.893185	29.4386796017	-15.3112921633	7.4142904282	0.72193259
-27.333398819	-40.9898338318	10.845828	1.485863	30.9057500285	-4.1408258869	8.5662326813	0.7484328151
6.8589663506	-46.9140930176	11.130493	-6.866149	27.9103292161	-23.7915053501	6.7213110924	1.3887867928
-19.3714504242	-24.4224891663	16.397087	4.551152	48.5558625324	-5.7438271881	9.3255224228	-0.2607108653
5.7020959854	-38.6064033508	13.412988	-3.442627	31.468635942	-16.6336980909	7.3478450775	0.796392262
-17.9741039276	-29.9674358368	13.015419	3.630134	41.74162616	-2.0194359975	9.3152589798	0.1980303526
-23.0490627289	-25.3948307037	14.746562	5.517512	46.5197667592	-1.4642054714	9.8126964569	-0.0349365696
-30.6029548645	-35.3394012451	11.599776	7.57129	44.7112091565	6.4998736931	10.7869005203	0.0176423788
9.3686656952	-30.7426452637	12.539067	-4.626268	27.8087202658	-17.6362050127	7.1105351448	0.8858093619
16.3333854675	-34.9846458435	10.674668	-2.000188	23.4487773917	-7.7226489163	7.8210330009	1.2174876928
-27.2042980194	-5.4475870132	4.995806	-1.934874	11.6461070491	-12.2732529666	7.4884409904	2.1497085094
11.3407564163	-27.7533855438	10.233602	-2.65358	25.3415971928	-16.9445936746	7.5349121094	1.1805120707
13.6894569397	-38.795337677	12.293622	-2.192944	31.263247298	-11.6387362753	7.6365704536	0.5861595273
8.1328277588	-25.482542038	8.253619	-2.117969	21.158171633	-19.9168970483	7.8365945816	1.6444458961
0.5148023963	-38.6331710815	14.470649	-1.11275	37.9522136469	-14.8508246626	8.1179256439	0.3565091789
-26.1880092621	-32.2474784851	11.452841	8.19074	42.5337682923	4.5551132627	10.4650707245	0.0470046476
-26.6899299622	-12.4556417465	17.441519	5.781164	52.1113624866	-4.3108732742	9.7349824905	-0.7175776958
-1.7340699434	13.468870163	2.275128	4.407767	14.0348296547	-6.6458694647	8.7709054947	2.5173671246
0.0074340282	-24.0946731567	12.91294	6.465133	38.3549588425	0.2998563671	9.2705612183	0.0592307076
10.4058856964	-31.2119026184	12.350009	-4.656643	27.5346934808	-16.8005067218	7.1224198341	0.8539569378
-19.1980304718	-40.5717391968	13.711388	3.201604	49.4785300027	11.3568781611	9.7331848145	-0.8218032718
2.5602250099	19.9968299866	1.862059	2.862937	12.5624970931	-2.9652354327	8.5954380035	2.6958162785
-1.5763030052	12.0091485977	2.408996	3.842475	14.1494009762	-5.080014727	8.4934902191	2.3872153759
-21.5731964111	-31.4794712067	12.709427	4.507411	41.9509145208	-0.323321019	9.6725091934	-0.0292273536
-16.219171524	-17.7456932068	18.141781	4.401506	51.799430839	-7.9357753358	9.5593605042	-0.1883541793
22.827293396	3.2146942616	8.488605	3.758197	39.2505043906	-0.0765181117	9.2023429871	1.1371920109
5.563560009	-17.7257938385	7.861427	-1.596001	21.2705848293	5.1404326784	7.710711956	1.8244754076
16.5015525818	-23.0149421692	8.489378	-5.18106	20.982674728	-12.2555144791	7.2241678238	1.7141867876
7.3170571327	-36.5654449463	12.769732	-3.501697	30.0908224535	-15.0140858864	7.430161953	0.7733777761
-0.0527932271	-35.6062469482	15.186996	-2.811707	34.9854246067	-14.861211526	7.7876667976	0.8756685257
13.0523767471	-32.5322608948	11.061662	-4.511834	26.8900475837	-13.3324161219	7.2367520332	1.1955701113
-1.8099081516	-44.4160232544	13.213051	-0.993441	33.3586167817	-11.0394125047	8.0364465714	0.5696273446
15.6401872635	-28.5614414215	7.614726	-5.361112	18.9420702561	-12.4964479677	6.909842968	1.799090147
7.5771684647	-35.5029792786	13.338223	-2.295011	31.8758323361	-13.6153577081	7.5390586853	0.5302601457
15.606341362	-24.4942932129	7.409903	-4.991673	19.0758321993	-14.281061546	7.0361509323	1.888527751
9.0987768173	-21.374174118	-0.367513	8.170613	16.1410391539	-14.5363878663	9.6887903214	2.3453841209
-7.3231396675	-20.2881259918	12.111275	5.461798	42.0153007958	1.8124500824	10.2275915146	0.0207742061
-28.8899097443	-33.4017028809	12.291186	6.93227	45.6473982643	4.4908356629	10.3903646469	-0.2729308605
8.1161155701	-21.3553543091	7.967421	-1.419656	20.2924382347	-17.2902917428	7.9846010208	1.6306778193
-13.3431768417	-31.3890361786	16.007093	3.010035	45.0083380278	-7.2289223095	9.0204343796	-0.2671403885
-0.5998978615	-34.925403595	14.831656	-0.572869	37.6359926193	-11.7041658803	8.0957317352	0.3099267781
-32.7003631592	-20.8928451538	15.605121	8.408609	51.6475588603	1.6195278824	10.2048072815	-0.7111023664
-29.9290771484	-23.3613376617	15.845243	7.98167	51.1272874632	2.0661867535	10.2639894485	-0.6519110203
-4.1537494659	-20.2352085114	6.622909	-6.379115	14.5666645999	11.6101165079	6.5633888245	2.2993044853
-17.4423522949	-14.4896850586	15.713112	5.855504	49.2815168431	-2.6726285114	9.9290018082	-0.3831557333
-7.4399499893	-35.0382537842	15.485846	0.53002	41.1350369851	-10.7325185481	8.3554563522	-0.0699617788
13.8101463318	-41.7578964233	12.367887	-0.086378	33.6622485311	-8.1842840705	8.1901035309	0.5300661922
-3.1558375359	-29.4033756256	13.852292	2.268155	39.0430679952	-5.5755036182	8.7327651978	0.310015589
7.3592877388	32.8559379578	-5.668068	-4.227887	-13.1770753213	0.6558906477	9.1673460007	4.1888575554
-26.7907428741	-3.3746535778	6.277514	-10.690836	6.0171617328	23.844741296	5.9563779831	2.3968851566
2.4747698307	-21.5191478729	8.653719	0.421612	33.0280113052	1.2752419826	8.4657697678	1.4735753536
-20.2155570984	-12.3783168793	16.973351	9.758971	57.0112161556	2.2783383976	10.6806707382	0.6014573574
-9.7242794037	-35.3344230652	15.227195	1.300724	41.6619582245	-9.9700629647	8.6209430695	0.0815853998
8.492474556	-25.1077842712	8.297897	-2.064025	20.9970912627	-19.7301678427	7.8921599388	1.6082031727
-5.6980257034	-40.6832580566	17.317987	1.693363	39.8650114341	-17.3927221568	7.8778295517	0.9119343758
20.6086368561	-20.4592990875	4.577737	-3.538649	7.0511368958	-10.4031265627	8.1010980606	2.516759634
8.9370241165	-41.5108985901	13.182269	-5.097806	30.12035225	-19.4327122503	7.2163262367	0.6219886541
-3.5160439014	-37.0662918091	15.453018	-0.598574	39.8533480286	-13.3125115824	8.1093988419	0.0386125483
-33.0585670471	-33.0779953003	12.865121	7.773855	46.8627207632	4.4231545376	10.6885328293	-0.1047965586
21.4720306396	-39.663105011	10.531386	0.277944	31.0357417442	-2.5216480232	8.4774341583	0.9282569885
-31.5140476227	-15.6245727539	18.828228	6.619253	55.5486231672	-5.7535823106	9.4367771149	-0.9161964655
8.3638648987	-25.7533245087	8.505415	-2.369929	21.5509387094	-20.5700156219	8.0278720856	1.5419847965
28.482006073	7.6209435463	6.322244	-4.879404	16.9714482918	12.6906594773	6.976372242	2.1867609024
7.7306199074	-37.1391944885	12.724172	-2.294559	31.2435885825	-12.4403255284	7.5851683617	0.5929818153
-26.0577812195	-20.1693172455	17.006224	6.943043	51.661685131	-1.2165707484	10.0297470093	-0.7490991354
-5.1643104553	-37.6360244751	15.217442	0.56367	41.0995776734	-13.5005487535	8.340429306	0.0705220178
23.7394924164	-30.0783596039	8.700121	-4.06538	23.4418665947	-23.4396418487	7.4426622391	1.6275228262
19.1309299469	-29.7584781647	9.680136	-4.551079	24.1484021316	-11.3832533107	7.4202194214	1.4562491179
-5.0485758781	-11.7001676559	10.271779	4.7925	37.4864224003	6.4075819504	9.815320015	0.4166900218
-1.5578025579	-18.6203117371	9.531139	2.704399	35.945391567	2.9471864308	9.4594144821	0.6699764729
-5.6127643585	7.41431427	3.795118	3.091847	20.6691194614	-7.5520461246	7.7153067589	1.893196106
-14.1513023376	-32.555103302	15.680759	3.4303	45.3730936722	-5.962206838	9.0434951782	-0.1796673834
11.0809392929	-21.9458656311	7.638445	-2.685464	20.2877930189	-15.7639622336	7.5323944092	1.7222267389
0.3763173521	-25.8060951233	3.760396	1.160661	7.5265504721	-20.4945621689	7.7200746536	2.3872756958
19.4092464447	-40.2380638123	11.165792	-0.002472	30.6043239301	-6.1905199849	8.1715526581	0.8192840219
-18.3520050049	-23.659576416	16.0128	4.414286	46.8805918977	-4.5184098666	9.3131990433	-0.0017713249
-32.9974479675	-16.9287223816	17.461922	5.710424	51.7700921171	-4.2224815577	9.6458654404	-0.7158594728
-1.2808250189	-23.2327041626	7.360518	-6.365356	20.8235128779	11.5446105636	6.7181143761	1.9544432163
12.4769287109	-29.8817768097	9.710886	-2.810162	20.6748640557	-6.4947240647	7.4968104362	1.6311452389
20.6234970093	-45.5405502319	11.389803	0.509498	32.2869746838	-4.4041878307	8.2869176865	0.8412399888
-8.5364561081	-19.6071434021	10.50283	-3.651431	26.5051759277	-9.5574993218	8.3185129166	1.0244660378
-1.0187251568	-26.4050941467	5.699382	-11.999991	34.4419637825	-25.6011472825	5.2250666618	3.141078949
-27.6115245819	-32.7673835754	12.462656	7.528655	46.093622739	5.3332510601	10.5283689499	-0.0303286426
17.0026683807	-41.3356399536	11.834391	-0.142978	31.8814957289	-6.9587646615	8.2584276199	0.5157014132
19.1810302734	-35.4223823547	10.805162	-1.198428	24.911969949	-6.3438667592	8.2712373734	1.1008605957
-17.9262657166	-22.8233852386	16.257475	3.11088	46.3959213633	-7.7824058993	9.184252739	-0.2153339535
-23.1875801086	-21.1147117615	16.962482	5.728912	50.036444018	-3.5909505346	9.7276792526	-0.2814528942
-5.9655447006	-27.1841678619	12.385254	3.246638	38.6693117681	-1.9132260444	8.949095726	0.3032179773
-2.2559375763	-34.2199211121	15.175638	-0.63526	37.1416275	-11.9045401533	8.2055301666	0.202990979
-9.3047866821	-31.3401756287	17.222506	1.396384	44.7636784648	-11.1667829269	8.8105707169	-0.2536306679
17.6628379822	-52.9941520691	-0.398241	8.269168	16.5818790495	-12.770071656	9.7818689346	2.4799304008
12.5558824539	-43.1795196533	11.621449	-2.664731	29.2635861138	-10.035637872	7.6901955605	0.9195027351
-17.5396003723	-20.2331809998	14.14586	4.811919	44.8984479868	-1.0761272604	9.272233963	-0.4522297084
1.5020411015	1.0729063749	4.169254	5.610487	20.2392769345	20.9465261207	7.1327314377	5.1891856194
-23.9449653625	-39.7453804016	12.045793	7.169705	47.159482189	8.5521222291	10.5689344406	-0.2086645663
8.599395752	-37.69506073	12.551314	-3.038257	29.91093659	-12.6108746125	7.3942985535	0.7634875774
-14.789557457	-29.9071121216	14.487479	2.914553	43.3854702524	-5.0963447706	8.9231491089	0.1399748325
-17.7350330353	-28.9556179047	14.622666	3.153775	43.791804598	-4.5891032137	9.1040534973	-0.0175319426
6.5449333191	-35.3434524536	13.544638	-2.342845	32.684174772	-13.8502065643	7.5585660934	0.6236470938
21.4983901978	-32.1985321045	9.431043	-3.938666	24.5727576626	-9.6679152679	7.6483874321	1.2030360699
-6.5569171906	-33.9706535339	15.586524	1.132149	41.9711194288	-12.5243392417	8.684756279	-0.0726835355
16.405790329	-24.2453784943	8.219138	-5.298796	20.5120172317	-12.4743672524	7.1663250923	1.720007658
15.9078617096	-47.4623603821	11.463196	1.3033	33.2452031076	-4.1254144487	8.3639917374	0.6716442704
8.368393898	-19.3791828156	7.985802	-0.883565	22.332999462	0.1309075931	8.1271009445	1.7448163033
-9.7033061981	-8.4325428009	13.170322	7.318652	46.9081312872	3.7726414055	10.4558362961	-0.2177765518
-15.8771400452	-32.7207489014	11.264222	2.666553	37.5020280314	-3.1519864941	8.9801483154	0.6844101548
12.1268100739	-31.4941520691	11.913547	-4.515414	27.015907669	-15.8260867629	7.134771347	1.1393063068
-21.1792793274	-33.7710838318	12.760131	5.960664	39.9679816215	-1.2054543362	10.1717710495	-0.1337023824
-12.7479000092	-29.1073875427	13.40714	2.131272	41.4774544327	-4.7771039174	8.7138910294	0.8255047202
-15.0955295563	-31.5518360138	14.317117	2.810932	43.2691872353	-4.9045843541	9.0920324326	0.0924546346
0.2676450312	56.04479599	0.834752	2.255256	31.9014932821	-24.1479782322	7.2191214561	1.7675364017
2.9876291752	-37.1399650574	14.550072	-2.590143	34.478406903	-15.5576974223	7.5034470558	0.8297377825
12.2669839859	-41.2465896606	12.181538	-1.909733	30.8200437261	-10.9636470143	7.757935524	0.6841088533
16.8033866882	-24.2193641663	8.405092	-5.401301	20.7257205095	-12.863079534	7.2843933105	1.5902663469
-12.9457445145	-33.5036468506	15.241473	2.404063	43.4963267531	-6.8809473099	8.9767217636	0.093064256
7.5168018341	-42.7492256165	11.976452	-5.741549	29.0991711475	-20.9304383847	7.0404276848	1.0441263914
17.3964729309	-3.1928367615	3.693361	-2.933599	14.3900693343	3.5851463159	7.3067231178	2.9383866787
8.0751142502	-21.4449443817	8.048696	-1.41915	20.8406982663	-17.1505866154	7.8936915398	1.6543036699
-14.598238945	-39.6744308472	13.577196	3.165428	42.7344861415	-7.9559272412	9.3847465515	-0.4091794193
12.4355325699	-45.0125083923	12.542632	-0.154855	34.4671075461	-8.8017704719	8.0877313614	0.4821478128
-16.2433834076	-36.5138778687	16.119349	3.99409	46.96022541	-6.5165223938	9.1130018234	-0.3565689921
-11.803981781	-36.3338699341	14.551292	2.217479	42.4346024523	-5.7164597908	8.5978298187	0.0280773882
-28.6283626556	-23.6419868469	15.404756	6.951252	49.6338319316	0.3688800178	10.3751125336	-0.5271779299
-35.5881462097	-30.559671402	13.685917	7.829464	49.6728401893	4.4086943986	10.6571788788	-0.4075035155
-6.219786644	-9.6047725677	17.624481	4.772348	35.9062752963	8.3468641846	9.6110916138	0.0699853748
-12.7668514252	-15.6474313736	18.662931	3.616803	51.64191735	-10.8961319273	9.1611948013	0.0050077527
-4.7917199135	53.1341171265	3.158846	1.801179	4.0878884583	-27.1949018609	9.8838644028	3.4231312275
-4.4064364433	10.9776058197	2.334901	3.719061	13.2057732044	-4.3959709403	8.599814415	2.5675127506
-10.4150934219	-27.9304389954	16.955547	2.22973	46.7933332458	-10.5999266974	8.5279483795	0.2361464798
-25.2204399109	-21.4296875	16.853716	7.056737	50.8841874053	-1.3190546964	10.0595235825	-0.627605319
-1.682151556	-32.3437576294	14.029711	-0.494286	34.6788810921	-11.4774515593	8.2803764343	0.3532963991
13.7530317307	-20.7254829407	6.703092	-4.639297	16.4497414795	12.0101403093	7.1672925949	2.0695846081
6.7983379364	-37.4005508423	13.359304	-1.312523	33.0195050183	-11.4300009242	7.7702813148	0.5533415675
-27.483335495	-17.1684055328	17.503757	7.636663	53.5891515446	-1.2665506175	10.0497102737	-0.8937518597
10.0968093872	-33.8184700012	13.447456	-4.901426	30.1798781429	-18.4427489735	7.2613487244	0.671440959
4.6648836136	-43.8244514465	11.739017	-5.609144	28.1518294138	-19.4301788817	7.1658654213	0.9625961185
-6.4621405602	-31.7305107117	14.519896	0.851688	38.2503694628	-10.3489219521	8.6694993973	0.2099629641
10.5212221146	-38.5379753113	13.535809	-4.68292	31.165329263	-18.6147739816	7.4197564125	0.6023625731
8.9712181091	-38.9102287292	13.830011	-4.783648	32.0424115251	-19.3594787735	7.2432823181	0.5114942789
-7.5434465408	-33.8698959351	15.11518	2.055893	43.2701980167	-6.9195355923	8.8744754791	0.1855185777
5.1614046097	-21.5384979248	7.549293	0.028932	23.4310576218	1.3257078947	8.4240140915	1.9010041952
6.6701259613	-23.6819114685	9.305421	-1.891954	24.1270610631	-18.6144230575	7.9362673759	1.2685660124
9.5709285736	-15.4143733978	7.132794	-0.554063	18.380587692	-21.2637812362	8.2162761688	1.8403127193
9.9685926437	-22.45819664	8.15823	-1.494197	20.9403679779	-16.8636431391	7.8666844368	1.5494081974
22.9522781372	-29.5240688324	8.778607	-3.945963	23.1638783785	-22.8032230723	7.5773210526	1.5101491213
-24.0041217804	-19.413520813	18.34503	5.782398	52.9666887127	-6.5291450547	9.3264827728	-0.3634795547
1.3934600353	-15.9414300919	7.493587	2.430877	30.976458412	5.317182217	9.084359169	1.5423313379
-5.9885063171	-30.5480251312	13.844763	1.99376	40.1429765071	-5.7021851354	8.9160470963	0.7050172091
7.2447052002	-42.9545021057	11.839918	-5.880413	28.8903321797	-21.140711411	6.9997282028	1.0789688826
-9.7401065826	-10.7025966644	17.100248	6.1749	60.2586661336	9.2212631092	9.5837392807	-0.8773868084
24.8060207367	-28.5719604492	8.601287	-3.97086	22.6851645622	-25.6021041946	7.6186766624	1.3969926834
-9.3148460388	-27.2022247314	16.842699	2.264124	47.03783375	-10.6748964388	8.9297847748	-0.0498613827
-8.0793151855	-5.5617895126	10.083873	-1.390392	22.953415644	-5.3667160912	8.72660923	1.934060812
-4.5886883736	-36.7282409668	15.446145	-0.417019	39.7478729882	-13.1122441032	8.2159824371	0.0077793463
-2.2575700283	-23.0152301788	6.523797	-5.143184	16.8958515636	12.1640436159	6.8569946289	2.1406955719
-29.6740436554	-18.4859962463	17.320845	5.77559	51.4349513874	-3.9087629753	9.8351774216	-0.6481329799
7.6731290817	-34.3558082581	13.222514	-3.578538	30.5984089632	-16.6912704377	7.326980114	0.6023005843
20.2343902588	-15.9823989868	4.316254	-1.652036	8.048920902	-13.0010549474	7.8762674332	2.392064333
6.660721302	-42.0848045349	12.094375	-5.680159	30.0095295634	-21.0319851688	7.1860394478	0.9737055302
0.3546664119	14.2028827667	1.806082	5.167328	14.5110260188	-8.2969218369	8.9195346832	2.6254127026
-5.636537075	-13.141453743	11.601205	2.059424	35.5956376727	-3.761541744	8.3706855774	0.8360620737
-21.3836956024	-28.1227416992	15.333113	5.773172	47.8100756382	-1.9053325472	10.072933197	-0.4902107716
-32.125743866	-2.2991280556	5.12832	-12.573659	3.734390398	26.9618706611	5.1125216484	3.2456920147
-2.7284648418	-18.0106048584	9.424648	2.524225	35.2012185316	2.3126168844	9.0076465607	0.9239525795
-31.8474502563	-28.1947879791	13.571436	6.936004	46.6375840321	1.8603209893	10.5795192719	-0.5438745618
-2.850028038	9.0338859558	3.748331	4.047436	19.3908929335	-7.7005740169	7.887377739	1.5627840757
-30.2411231995	-36.0753479004	11.302254	7.10218	43.9294948293	6.8410072154	10.6933670044	0.108303763
-11.8093318939	-38.8697509766	17.127958	3.883826	48.3647518334	-8.0173301631	9.1088924408	-0.5473363996
-14.9348459244	-16.9807949066	18.48292	4.018858	51.9181919599	-9.0993269621	9.4936885834	-0.1654150188
-7.9872703552	-23.2676067352	12.019734	1.630502	34.1468704033	-3.0878814539	8.6014280319	0.617074728
13.7708244324	-23.8025360107	8.966273	-4.506864	23.4425938347	-10.3413514322	7.3111543655	1.5636414289
-26.4052124023	-26.529750824	15.061562	7.079037	48.7267906363	0.1727741275	10.498632431	-0.6401939988
0.4864476025	14.2605953217	1.633998	5.120546	14.046267918	-8.3937002004	8.9693002701	2.6259248257
25.034992218	-34.1011657715	8.916401	-3.321134	22.3997720153	-10.8173574262	7.9750142097	1.4786727428
10.1284341812	-45.540687561	11.44285	-5.952607	28.6993979788	-9.6358044331	7.3360753059	0.9943494201
-30.7045726776	-39.4397850037	11.503839	4.765503	39.640055445	4.6490144832	9.5807781219	0.4607634842
-49.9181213379	-10.6584882736	4.864788	-18.992594	-7.4987262694	41.5530148856	2.9685659409	4.5846114159
-25.2408428192	-35.0024261475	13.068155	6.933597	46.2941851163	3.132443048	10.3620004654	-0.1173688024
-0.6215420365	-30.2945518494	9.514212	0.016731	35.9650376539	-11.5566718437	8.3789873123	1.1362226009
23.8790092468	-20.7517681122	5.785315	-3.824689	21.1574160617	-4.3179761392	7.232108593	2.0514631271
23.9469680786	-30.6291389465	8.717769	-4.038705	23.3488451148	-23.5447682832	7.5492649078	1.6599814892
6.7736635208	-47.2344245911	11.078544	-6.770789	27.8333188739	-23.4842724437	6.8258070946	1.3293772936
-0.735701561	-16.5570697784	11.610692	4.556135	38.4651322691	5.1094958381	9.6529407501	0.2169356048
19.3683853149	-42.1975288391	10.99823	0.644388	30.8842255532	-5.3501391012	8.4235687256	0.7709777951
-21.9252052307	-19.186706543	17.255026	5.417243	50.9830539584	-6.0028766178	9.707277298	-0.2207825333
5.6121082306	-21.5821800232	8.259825	1.109385	31.7876460732	3.2642416756	8.6837244034	1.4977916479
-14.018415451	-19.9599285126	18.398413	3.82813	50.916594157	-9.5740409676	9.333147049	-0.0062997937
-28.5677719116	-3.1782331467	5.615751	-11.164051	4.7188565131	24.549699342	5.6232385635	2.8377587795
1.8313444853	-10.6079292297	10.995402	2.958191	36.996665958	-0.031709628	8.9319877625	0.5234628916
13.9114208221	-32.5324325562	10.449749	-4.782672	25.5754128647	-12.7836954374	7.0767202377	1.4370310307
22.1887016296	-26.4897842407	9.345153	-5.01714	25.2720503463	-21.1247060525	7.6106028557	1.1886228323
9.8979187012	-31.5914230347	12.471497	-4.604587	27.947745719	-16.9116441976	7.1326298714	0.8462824821
-25.2698230743	-28.0607891083	13.994493	6.628593	46.5228753435	0.9170235453	10.3967370987	-0.3119346201
7.2496175766	-44.1088905334	11.696434	-6.054853	28.6171069179	-21.468778003	7.03875494	1.0474072695
-38.293586731	-22.5878067017	14.577109	8.03535	50.7655662763	4.0687555217	10.4177112579	-0.6929935813
-20.448179245	-30.2668914795	14.135561	6.118408	46.3054524461	-0.0471345992	10.2413110733	-0.2503333688
-35.8880004883	-20.5894851685	16.377644	7.747107	52.6086183059	-1.0135071902	10.0700645447	-0.4244351685
-9.1262569427	-33.5615730286	15.992043	0.659496	41.7952825871	-11.7626112498	8.3307027817	-0.1670885682
17.5296936035	-52.8845825195	-0.471886	8.263022	16.6254925505	-12.4130311325	9.7925806046	2.4786524773
10.1368532181	-26.3364295959	9.559318	-2.599703	24.8077646338	-18.4227932953	7.4503908157	1.3658537865
-4.1529984474	14.1476745605	2.834311	4.661759	16.2725694251	-5.9276208617	8.8217554092	2.5188429356
13.1017684937	-43.2512550354	11.831779	-2.245351	29.6032708639	-10.0309483347	7.9315519333	0.7708153725
-11.3613414764	-25.1954097748	11.334613	2.661859	36.5074205299	-2.9246486932	9.0442113876	0.5934814215
15.6633176804	-19.4944896698	7.233131	-3.002467	19.0656456459	-15.4915952338	7.5078754425	1.9854793549
13.8675346375	-37.5604743958	11.82902	-1.864621	30.4044934423	-10.2232663194	7.666144371	0.7207520008
21.6530628204	-51.8125114441	2.89656	6.081894	18.1515289491	-4.6460357148	8.3611478806	2.2668726444
-13.0481367111	-13.5421152115	8.715639	1.43146	32.5713027633	3.5566058507	8.8367433548	1.2209415436
-0.6518000364	14.0341882706	1.87591	4.274343	13.6543479404	-6.4473554118	8.8212385178	2.625402689
-38.0803947449	-27.8722667694	14.692197	8.500266	51.3268496669	4.6167278898	10.4234304428	-0.6717948914
5.3273901939	-29.5936260223	6.921021	-3.570733	22.4457438888	-16.0260544473	7.5204997063	1.3965348005
-11.0684738159	-34.8426132202	15.737739	3.83284	46.5659930293	-4.9227785641	8.9181718826	0.1109006032
-28.3220939636	-10.720123291	18.810366	6.008512	55.6411905443	-6.7738026308	9.6368741989	-0.9119844437
29.6832695007	-40.8330993652	6.4477	-4.912836	16.9343075197	12.6101238	7.0490841866	2.1358366013
-9.7064056396	-39.9023475647	14.727951	-0.962031	39.095919378	-15.4327273	8.2479887009	-0.0711012483
12.9540290833	-9.3172149658	12.424946	-6.073875	17.0251708289	-26.2727443919	7.2283577919	1.8982551098
-30.8142108917	-28.2745838165	15.60338	7.037842	50.4032150581	1.1992549067	9.9664297104	-0.4831794798
12.2394609451	-16.779542923	6.293345	-0.844495	14.5045371568	-20.1746335776	7.865694046	2.1794893742
17.8188991547	-32.4102401733	11.001958	-3.194247	27.3654273743	-9.0422940585	7.7666702271	1.1242616177
18.7945842743	-30.8773193359	10.421615	-4.190092	26.5112393803	-10.7320676801	7.4431862831	1.2135022879
44.1138763428	25.3870811462	4.948727	3.899716	12.9911552359	22.5284322489	6.8893504143	3.7747590542
-20.8079662323	-28.9765720367	15.732321	4.545152	46.6332311016	-3.9192079445	9.3815345764	-0.0743567571
20.5761508942	-38.0706863403	11.749375	-0.30627	30.1508683838	-6.772013832	8.2169466019	0.6376875639
-1.5529705286	13.2934341431	1.643601	4.038537	12.4173337666	-6.2027025251	8.7220554352	2.7638244629
-28.7165603638	-37.1058616638	11.320702	7.038595	43.2080634171	5.9193477219	10.6005544662	0.0349732637
10.9065418243	-20.4300403595	7.340835	-1.218853	17.9899223923	-17.0342516899	7.8006682396	1.9609433413
10.2676696777	-37.407119751	13.73582	-4.167286	30.3470761763	-13.8195279058	7.5612215996	0.6655330062
-26.7037830353	-36.2361373901	12.134624	6.636223	45.1424148384	7.6251522756	10.7833089828	-0.1945190132
-2.2173092365	-41.8182258606	12.753062	-2.019216	34.0711047084	-12.4041220581	7.7799019814	0.9440969229
-23.8693447113	-8.0842723846	9.241383	6.638523	55.2317728001	-10.1402432464	8.9190225601	1.7664979696
-32.82837677	-22.515335083	15.854442	6.714164	51.221832145	1.1207369096	10.0481882095	-0.7033863068
-13.4098291397	-16.445192337	18.475721	3.903605	51.9790984519	-9.6344491436	9.4372406006	-0.1463667601
-1.615262866	-39.3457984924	12.904085	-0.498573	35.6843666235	-10.2672870869	8.2873697281	0.4306185842
5.3725748062	-41.7418403625	12.215518	-5.839577	30.1770572915	-21.5372424983	7.0294938087	0.940272212
23.8614692688	6.2582306862	7.287732	-6.587666	20.3265691457	12.9457352005	6.6106929779	2.1210455894
-25.801700592	-16.8932037354	17.663561	6.191585	52.8981414745	-3.6221371367	9.7299222946	-0.4891141653
22.193271637	-37.660949707	10.053058	0.320979	30.2657300732	-1.9960288589	8.4031009674	0.9326397181
-3.3897023201	-34.5844688416	15.114308	0.505251	40.8890460539	-9.1952025282	8.4416742325	0.0939309299
-5.4217796326	7.2369866371	10.208488	-1.401754	22.5023197607	-6.6360614755	8.3622989655	1.5117857456
5.1955757141	-41.2033615112	12.319388	-5.70287	30.6769602122	-21.8076532061	7.1798267365	0.9612876177
25.6700363159	-35.7969284058	8.821166	-0.468991	24.8092219569	-1.3189934055	8.6118068695	1.2610304356
-18.8102035522	-36.4212226868	13.916752	3.320531	42.4790248029	-4.1089353024	9.1795759201	0.0251595415
11.1384067535	-43.0119743347	11.920403	-2.97236	28.8393785804	-10.7227227195	7.5307192802	0.8560122848
-34.0975608826	-21.7876853943	15.974999	9.470581	54.0556555427	3.2842378856	10.2701015472	-0.4745401442
7.196126461	-34.1624031067	13.290751	-2.622139	31.6615238655	-14.1328461108	7.5086760521	0.4682650268
0.160049513	-40.4298744202	14.669711	-1.30056	38.5780104221	-15.6241249426	7.8580141068	0.1916193962
21.1386070251	-29.4519672394	9.644185	-3.502202	22.9745668774	-11.6409732119	7.8451218605	1.4918118715
12.1487083435	-25.9173908234	9.618822	-5.173864	22.565073242	-13.3045392061	7.1079463959	1.63549757
2.4976532459	-30.9563465118	10.257455	-0.007256	27.9707596645	-2.0332652798	8.0919313431	0.809491992
10.152885437	-17.6549758911	7.050523	-1.644471	16.5968166031	-16.7943192149	8.0532655716	1.9760625362
-35.0590782166	-18.0874252319	16.91923	5.713966	50.1235863826	-3.6335234926	9.8448019028	-0.3999665678
-32.8433380127	-31.6989021301	13.06419	8.201614	47.6330788728	5.2906483716	10.8028802872	-0.1458438933
2.9167556763	13.7414207458	2.697838	4.889001	15.6909142233	-7.6750561619	8.9727010727	2.6018908024
-26.4353942871	-32.2834739685	11.501425	8.105935	42.5893450082	4.677329899	10.3715820312	0.1124706864
19.8173923492	-12.5733203888	3.154752	-1.099598	5.3632851718	-14.9814280613	7.8174424171	2.8482096195
0.9134509563	-44.1762199402	13.787919	-4.737663	32.3856192403	-19.8985928394	7.2629723549	0.5481641293
2.8602557182	-6.1893982887	1.720535	2.444561	9.8955398891	-10.6354089945	8.2508192062	2.8309369087
-18.1727790833	-33.4058151245	12.533075	5.622102	44.317605151	0.239254854	10.1472864151	0.0127136325
-8.6977462769	38.4813804626	18.093248	5.187084	39.7084061861	16.2850707356	6.5037069321	2.888199091
15.5073671341	-33.5562782288	11.339376	-3.823677	26.699559718	-14.1515657983	7.5019364357	1.2486687899
-3.2893648148	-38.2217521667	14.851986	0.468069	38.8999437371	-11.075364097	8.3872003555	0.0610640645
-30.1496620178	-33.1591720581	12.7646	7.630124	46.8628858823	4.47715242	10.7655706406	-0.0774347112
14.7222738266	-39.0568847656	13.329045	-0.635457	34.4382864544	-10.1913959525	8.1030311584	0.3964237571
-18.6246166229	-23.1717205048	16.284815	3.162618	46.4432276399	-7.6856448703	9.2711706161	-0.1392363161
-14.5576057434	-18.1393222809	18.530529	3.842245	51.5748140428	-9.9724563558	9.4218254089	-0.0620606691
-67.0260772705	5.2913999557	2.452598	-22.008253	-19.1318396989	47.4706775951	2.6908135414	5.3416934013
6.351392746	-36.3973083496	13.028524	-3.574307	30.9793895172	-15.3430715081	7.4269723892	0.6995132565
-9.5321455002	-6.7281303406	10.48149	-1.935317	21.9432784598	-8.2878156308	8.7271623611	2.3921108246
2.297700882	-19.0701942444	8.711049	1.290012	31.1047447863	1.149247944	8.6251058578	1.3886067867
-28.2297554016	-13.7389307022	16.532679	7.604929	53.3452060152	-1.6702102217	10.0473976135	-0.5319575667
19.7800579071	-27.4672012329	10.798011	-3.619497	24.5492649952	-13.0243317385	7.576406002	1.2329473495
-8.195101738	-10.8243532181	10.267127	3.344069	40.4743801792	-6.9235946103	8.9473161697	0.4707132578
5.0071001053	-34.459438324	13.40087	-2.154985	32.7387885862	-13.3921387783	7.4566245079	0.7650848031
12.102938652	-20.9573841095	7.062201	-3.155961	18.2083676717	-15.4653488674	7.2748804092	2.0530796051
-3.155009985	-31.4134349823	13.959526	1.118555	39.0318021536	-7.7660064132	8.6223735809	0.455612421
5.3167815208	-19.3584346771	7.903465	-1.361004	19.5940613858	-17.0345550557	8.1242399216	1.59947896
17.993637085	-42.7029571533	10.897514	0.113293	29.1034843135	-6.9214312009	8.2797660828	0.9864930511
-0.9424213171	13.345035553	2.001397	3.990882	13.7619431653	-5.7054125009	8.7191181183	2.6098203659
-17.2757472992	-32.1963996887	15.437717	3.394866	45.1426305539	-5.0510063669	9.2924280167	-0.4405681193
11.7246313095	-35.3675804138	10.514844	-2.85254	25.8836650942	-16.4420655149	7.5110549927	1.0762599707
8.7292690277	-17.1045665741	7.013628	-2.874862	17.7479765917	-15.7479852684	7.6066870689	2.1912240982
-18.7645530701	-30.6965789795	14.314094	3.674683	42.5596258023	-1.6819471274	9.2920646667	-0.1584010273
-9.3613891602	-22.5514469147	8.415491	0.486991	32.1660244743	-0.8207573765	8.5822792053	1.3597596884
8.188170433	-36.3112754822	12.979115	-3.380033	30.3718882452	-16.1140764724	7.3572969437	0.7454188466
-33.0433807373	-27.0482177734	15.605379	7.886909	50.8135423149	2.2784193939	10.3927974701	-0.5501693487
5.787115097	-33.6462440491	13.20524	-2.003903	32.8457534146	-12.2052880644	7.6433172226	0.646551609
17.7630519867	-24.6628341675	5.578127	-2.99763	21.0297529399	-14.0562471149	7.5146508217	2.1318798065
5.1916837692	-37.1679725647	13.300732	-2.331859	32.0756363507	-12.2139396466	7.7162218094	0.5363814235
10.9944934845	-41.3813095093	11.944771	-2.213635	30.5549430728	-11.1803253209	7.6738414764	0.7204944491
15.2012434006	-41.1057548523	12.500549	-0.946709	32.3243153399	-9.1762459564	8.0572776794	0.4359912574
23.0396099091	-41.2374153137	10.944366	0.327243	30.6335950482	-5.6015700106	8.3995714188	0.9762548804
26.3355102539	-0.6856546402	5.799454	2.068184	28.8631010238	14.7409556243	8.3666667938	2.6859705448
10.1998643875	-1.49556005	-0.043768	-2.877279	1.35286879	-3.8732733961	7.6928043365	3.7719819546
-64.2867965698	-0.8182407022	2.552475	-20.747597	-15.909385942	43.8611562597	3.1087114811	5.2428355217
6.9986081123	-45.4634819031	11.558388	-6.246302	28.2007272786	-22.1647992515	7.0007047653	1.2807450294
-0.8530122042	-21.6014671326	7.361996	-6.536913	21.0131809717	13.2122920053	6.6180391312	2.0558142662
-1.8221714497	11.2257547379	2.810695	3.880878	14.8622740759	-4.6246938516	8.1634159088	2.0856645107
5.0120725632	-35.2602615356	13.696925	-3.006256	32.6512998302	-15.5089929131	7.4817771912	0.9738423824
5.7335000038	-34.703289032	13.56467	-2.270965	33.2072159245	-14.0708118809	7.6754989624	0.561766088
-29.9008197784	-38.5816459656	11.090325	6.553748	41.9770021493	6.8059945415	10.5691785812	0.1458451301
-34.0532226562	-32.9480476379	13.696748	7.39253	47.3306241261	3.2997240155	10.2888526917	-0.4596980512
-9.0666475296	-32.3951034546	15.248926	0.296518	39.9845874652	-11.5632582167	8.3222513199	0.020204287
-18.6094818115	-38.5329551697	13.952822	5.903703	50.4167166509	9.6929485509	9.7226219177	-0.4052922726
-0.9888013005	-8.9331569672	6.249912	-2.837816	15.5183874322	-24.8918918478	7.0067629814	3.3180840015
2.9888980389	-21.9418067932	8.616323	-0.082472	27.8120869465	1.3969861565	8.4048690796	1.3820984364
3.5427746773	-19.5024166107	8.505841	0.908094	31.4911060842	1.8511830346	8.563123703	1.4543843269
4.1948318481	-5.2669038773	1.191081	-0.410122	2.2229280752	-15.3348903671	7.8927302361	3.2245798111
8.1160593033	-36.8450088501	12.569206	-2.656823	30.8279543843	-12.5728113582	7.5114512444	0.5989404917
-33.6830329895	-37.1205749512	11.626031	8.114469	43.8877110834	9.1359128089	10.5116081238	-0.0032801703
-3.9417710304	-12.025015831	18.428934	5.238576	54.4567338205	-11.9007010706	9.2200450897	0.0564849973
13.2029514313	-39.291229248	12.453247	-1.09637	32.0002347104	-9.6585952396	7.9721531868	0.5254178643
-2.9580461979	13.9778175354	2.734946	4.674679	16.0591140953	-6.4516457806	8.8224983215	2.4926218987
11.7379970551	-28.3938407898	9.983066	-0.88831	19.8641987744	-20.7968087333	7.9783010483	1.4536926746
-4.6296796799	-31.0865631104	12.372085	-0.164808	33.1632364693	-7.7634980206	8.2907438278	0.5025328398
-17.249792099	-25.0182209015	17.686546	8.298762	47.78902678	-5.1864289953	9.6708459854	0.3482722342
-6.0331430435	-32.5425796509	15.0917	1.263674	39.986329382	-9.3945765348	8.6940469742	-0.0335118026
28.1733608246	-5.5565123558	2.166344	-1.910983	2.7966644912	-13.5814606913	8.1083154678	2.9519486427
20.6302700043	-24.3581123352	5.412778	-2.908726	13.6803041768	-11.3283532101	8.2198028564	2.366112709
-25.0449562073	-29.6247501373	12.474949	8.987051	42.9500138721	3.5138295547	10.3880653381	0.5705005527
-22.4635925293	-30.175743103	12.145914	6.743385	47.1095493583	6.9378948702	10.5441265106	-0.2594328523
4.7950634956	-36.2424812317	13.219385	-3.433243	31.3587850943	-15.5267650296	7.5232076645	0.8925277591
8.3363981247	-13.8920288086	6.215158	-2.33418	15.1080005357	-22.757268646	7.7275657654	2.0053720474
5.4233059883	-18.7141151428	8.430528	-1.642369	36.6587038237	-22.7617350316	8.0110015869	1.3644199371
19.1541061401	-29.6391735077	9.887264	-4.475024	24.2611460924	-11.638735647	7.4012737274	1.2928668261
12.1877059937	-23.7686882019	9.837532	2.333632	35.1878214269	0.6085112763	8.8200674057	0.9143031836
-26.1826610565	-40.4840965271	11.387275	2.527563	35.6295839401	-2.7669513644	9.0266132355	0.6067431569
15.8580379486	-24.7431945801	8.595253	-7.800419	21.1803486448	-11.4392410907	6.9852724075	1.9054269791
1.5561951399	-18.5833854675	9.043673	1.952773	33.8977945162	2.9646007897	8.8539848328	1.2374622822
5.5432400703	-26.4286117554	9.126067	-0.527926	35.964798354	-12.2267282992	8.10293293	1.3068521023
-29.8369941711	-41.0143089294	10.655471	6.581388	42.1361689077	8.5373148189	10.6141748428	0.1537483335
11.369600296	-36.531627655	12.468969	-2.816691	29.4790634113	-12.7185038578	7.7912049294	0.4637570977
13.1342468262	-33.9955101013	11.378878	-4.093908	26.9527793577	-14.4280047398	7.2616906166	1.3662470579
4.1211066246	-45.2201080322	11.340936	-5.740145	27.8313236473	-20.4089811841	7.0241093636	1.1405621767
27.999792099	-7.252187252	10.465401	1.810022	33.5502816739	-1.7989549163	8.7474899292	1.0792042017
9.1029872894	-30.8031539917	12.616446	-4.671611	27.9012216868	-17.746595532	7.1760983467	1.0153822899
13.3384246826	-40.7864379883	12.60673	0.023854	34.1729373981	-8.328164804	8.1388492584	0.4953893423
-22.4635257721	-28.9618110657	15.368842	5.161863	46.7904031633	-2.6189966222	9.628610611	-0.3484116793
16.3122997284	-40.9949226379	12.147902	-0.73347	31.8649634587	-8.189923014	8.0241346359	0.5559900999
19.5102310181	-17.3984222412	3.740278	-1.842792	8.2659778025	-14.6495849825	7.4949579239	2.5850565434
-11.3586406708	-14.7030534744	17.901531	5.260247	56.3052809854	-7.423966339	9.6591386795	-0.5785213113
7.6043148041	-28.8801555634	8.88798	-1.731572	32.0123102665	-17.2187421294	7.875837326	1.4637522697
18.7631416321	-13.4634428024	4.986883	-1.253826	11.2156345436	-17.0049193329	7.7992477417	2.3709771633
6.0649523735	-37.016242981	13.424191	-2.043169	32.3310507935	-13.2495753747	7.6073455811	0.6346080899
-1.1914004087	-17.7115840912	9.145657	2.527866	35.691667144	3.1275061851	9.1703872681	0.9995338917
-33.2179374695	-29.5530204773	14.28391	6.896709	48.4577118257	0.2412029774	10.3823728561	-0.4741274118
-1.9613503218	-23.2031421661	7.170598	-6.364598	20.5323187308	11.8493094097	6.5826768875	2.0771026611
17.0659751892	-55.3824501038	-0.900217	7.96374	-10.5520515149	-24.0470704281	9.7567548752	2.6778352261
-15.6654930115	-11.507393837	14.236868	3.236192	48.9964102729	-15.2880085513	9.3065690994	0.2366024703
-27.3798389435	-13.8797912598	17.564129	6.436239	53.3447009715	-3.2551465231	9.8129920959	-0.4921728075
-33.8804092407	-31.286611557	13.298014	7.962934	49.0007591096	5.1718965333	10.9068651199	-0.0683777854
19.5692329407	-31.7115840912	9.21879	-3.953165	23.8154606382	-9.972682635	7.7351441383	1.239807725
16.7713279724	-41.4230613708	12.03228	-0.551649	31.8140052672	-7.8019957219	8.1520366669	0.5536262393
13.643456459	-4.737411499	1.269718	-1.868802	1.1853518447	-9.714422021	7.9568490982	3.4330825806
-8.5537624359	-24.1720466614	11.996336	1.431753	34.1147583577	-3.5482511093	8.5810537338	0.5742998719
19.8338127136	-28.8701038361	10.211467	-3.740214	24.0986859459	-12.5842041677	7.6048293114	1.2911753654
17.1758861542	-11.3826904297	3.256037	-0.667545	6.1356489753	-16.746984829	7.6914968491	2.7777991295
-24.5531711578	-36.2143974304	12.772223	6.891603	45.8353912683	4.0365224004	10.4419879913	-0.3226585388
1.7039837837	-40.0618782043	13.680734	-1.545538	37.1450325733	-16.505733388	7.7772302628	0.5241649151
12.5064554214	-24.8327999115	9.940516	-4.9618	23.1095719134	-12.8503213709	7.1696887016	1.5088099241
-19.3523769379	-32.7810974121	12.514983	4.134351	41.1871009971	-0.2276409956	9.5089263916	-0.0202311259
-21.4955711365	-23.0162601471	15.708638	4.726212	46.4630012568	-3.8933773561	9.3938398361	-0.0193776581
22.171705246	-40.5119781494	10.340243	0.716923	30.5235994623	-2.971253522	8.5303974152	0.9492239356
-31.9092617035	-21.6719722748	15.795458	7.703329	50.7544473893	3.3971437361	10.0278568268	-0.6322966814
-35.6317443848	-33.4761695862	12.96378	6.000574	42.8313198742	1.9525139093	10.4569282532	-0.5155078173
-16.5044803619	-15.3270311356	18.331505	5.35266	52.9403921222	-7.1650225754	9.3223285675	-0.2957959175
8.8241291046	-37.2349243164	12.336699	-2.881655	30.5259002778	-12.5920343305	7.3924441338	0.7379175425
-14.2109451294	-14.8706293106	12.556908	4.302608	41.1598368371	-0.8859687868	9.421916008	-0.1156864837
9.2214736938	-8.6060752869	4.326166	-3.68685	5.0353469505	-3.2565101404	7.2272744179	2.8179223537
-16.593454361	-31.1942405701	15.490818	3.596992	45.4751923229	-5.1834771796	9.1763677597	-0.2334393263
27.6577606201	-19.8989295959	8.032766	3.304794	29.8369822908	6.3176948093	8.9937458038	1.3310443163
15.3796758652	-27.1208305359	7.570349	-5.264402	18.7936213256	-12.7371182999	7.0016436577	1.8701628447
1.1935673952	-14.6073532104	7.212485	0.123138	31.2363397918	-0.9551315248	8.3164014816	1.8103859425
4.0208621025	-31.787563324	13.121908	-1.443803	32.4965628164	-11.2542609542	7.7647953033	0.7046823502
16.1399784088	-44.568862915	11.671249	0.801403	32.9623085603	-5.1329875139	8.3438234329	0.6979898214
-27.8104362488	-5.0703282356	4.986217	-2.007164	11.4058259188	-12.9426763618	7.298620224	2.206692934
-15.6829071045	-25.7404956818	12.6415	4.194846	42.0285167844	-2.7153350186	9.4146642685	0.3712458909
-20.4399642944	-23.2883682251	15.56365	5.550077	49.1839294252	-3.0645030061	9.7708873749	-0.0251828302
-21.7541236877	-20.1347007751	17.494341	4.995394	50.3377372652	-5.5702584737	9.7002687454	-0.234706834
-2.6167590618	14.1870422363	2.463643	4.491755	15.0797481969	-6.6413183296	8.8387784958	2.5815854073
27.164516449	-9.6049594879	13.570573	1.162718	36.6370476876	-5.5258844926	8.5506086349	0.5868247747
-15.2623414993	-24.8307189941	9.336214	2.487554	43.5820408063	-0.4831799459	9.6655683517	0.1272702217
-1.2145186663	-37.5493736267	15.396793	-1.367601	40.5083928798	-15.7829526312	7.8501601219	0.2744232714
-28.6040420532	-27.1372623444	15.110006	7.753789	49.7834371071	1.6262503717	10.5220565796	-0.6520226598
14.4109573364	-36.1369056702	11.638806	-2.168076	29.6819057205	-11.1395248557	7.784922123	0.9049142599
16.4763679504	-50.8422927856	0.017815	7.70683	17.7133315102	-10.8687710755	7.367972374	1.7856690884
-8.2525863647	-25.6723251343	11.724402	2.103264	37.3096142691	-3.7827380658	8.6227703094	0.6415908337
-23.7491340637	-5.6758995056	11.196667	1.273261	32.6859951368	-3.6379711811	8.5012569427	0.6754747033
2.9813804626	-8.0822257996	5.229953	-1.418576	10.6237918307	-12.835368953	7.5868906975	2.1922020912
3.9315915108	-1.2614600658	6.342024	0.985832	41.419580796	-7.9510901826	9.3552703857	0.7832651734
-47.8312149048	6.5736474991	9.190884	-5.094671	24.0928317599	-20.7673878834	7.1378231049	1.4931231737
-9.724946022	3.7400147915	16.661736	6.780137	60.7209211238	-7.579466169	9.8027153015	-0.395342201
4.8502407074	-26.9708099365	8.522201	-1.572369	32.9443378882	-17.5377481307	7.9553561211	1.4131444693
-9.5852355957	-37.318862915	15.881804	1.449296	43.7180903824	-10.6571152106	8.6090869904	-0.2179053426
4.3136663437	-33.8289794922	13.60523	-2.174479	33.5876826049	-14.0713052799	7.6266403198	0.7033007145
10.414311409	-35.7300033569	12.375579	-3.788736	28.7453557523	-14.5284503553	7.4237251282	0.8009363413
-17.7780990601	-25.8411426544	15.880527	5.03948	47.5291433411	-3.6787982421	9.6933107376	-0.0611651018
-13.5360984802	-43.94090271	10.431522	-3.973966	27.8211296326	-9.791588419	7.4516472816	0.9796497822
2.710195303	-21.483083725	8.386214	0.17438	26.6230283266	0.8719675551	8.4682102203	1.5335172415
-4.1749315262	-4.3886332512	-1.749091	0.856207	16.3037405073	-2.071307272	8.122672081	2.5147049427
-10.942486763	-30.5970916748	12.948157	-0.255434	33.2752429464	-9.0242441313	8.2072458267	0.3642373383
-32.6587295532	-35.2272148132	13.006194	8.736405	44.6324788315	3.7820024352	10.2192869186	0.067047976
16.0148410797	-31.7239379883	10.346848	-4.150723	25.4147052597	-11.0474388335	7.2869968414	1.1969150305
2.1467311382	-36.7417640686	14.831689	-1.928301	35.9916606243	-15.2118601759	7.6052284241	0.5548144579
15.4328336716	-12.5027723312	2.619439	0.140171	5.6595840204	-19.4362196343	7.3836631775	2.8860311508
-14.5324163437	-23.6308727264	13.214288	5.544112	43.1967389293	0.692675523	9.9341087341	-0.2464131117
-25.9691886902	2.3325681686	6.516792	-6.876355	13.7407905623	10.7430118563	6.295732975	2.6384427547
-26.1537685394	-22.9776916504	16.215126	6.897813	50.3683112397	-0.6625595537	10.0215768814	-0.5298321843
17.389333725	-40.0011024475	12.006712	-0.584837	30.9389445219	-8.1123749834	8.0915327072	0.6971583962
1.0733174086	-36.8572120667	14.642641	-2.690806	34.2784930398	-15.9644134186	7.5085043907	0.83643502
-26.7209300995	-41.4488563538	10.975021	1.389338	30.625415831	-4.4986531983	8.3589324951	0.870090723
0.7449347377	-22.9362792969	9.219554	0.55704	31.303946343	0.2489929536	8.5648946762	1.1711660624
16.5317058563	-21.262046814	6.268955	-4.591663	17.6501699971	7.7626212708	6.9095983505	2.1228196621
-20.2760105133	-28.0527877808	15.622104	4.892828	46.7937818313	-3.3456530502	9.3702926636	-0.4040857553
0.022920467	-33.6453132629	14.818124	-1.673878	35.1341068017	-13.5102264577	7.6649246216	0.9887775779
-24.3377723694	-34.5427703857	12.916998	7.055936	46.3022010417	3.5752734857	10.5736055374	-0.2207142711
-26.0593509674	-22.040397644	16.307617	7.022825	50.3790633011	-0.7112147968	10.1697292328	-0.5693581104
-26.0585422516	-33.4326019287	12.344734	7.481741	43.4514465436	4.772062351	10.5188245773	-0.087844491
-11.1318492889	-14.1807384491	16.200249	3.185409	48.283940357	-9.0640957281	9.316239357	-0.4484966397
9.2718849182	-13.0568962097	6.253091	-2.430367	15.3157966273	-22.1684239836	7.5567750931	2.3371415138
-3.6760001183	-42.7907943726	12.805226	0.764289	36.1955129611	-7.0080874024	8.1553068161	0.4371321201
-2.1863744259	15.7927684784	1.866555	4.273404	12.9333457237	-6.4623677272	8.8891954422	2.6871089935
-0.4869108498	19.203704834	0.863952	4.578225	12.3760216645	-8.8882160561	9.1214809418	2.993584156
-20.0102806091	-41.8240432739	13.139994	1.619042	37.6484275659	-5.9147550327	8.544711113	0.2613484263
39.4246711731	-24.5230197906	6.460464	-5.279793	6.6495647404	-8.9360835412	7.2002921104	2.4664690495
-38.2018661499	-10.8349227905	9.813111	-2.945641	26.019880297	-18.5806120543	7.1990537643	1.4946639538
4.8042678833	-26.1546554565	8.688014	-0.761301	35.6422526139	-13.0534900395	8.1997795105	1.3847639561
-27.6002349854	-37.3811073303	11.283422	7.930662	41.8950457683	4.6923742032	10.3592309952	-0.0087375306
11.1084003448	-43.8227996826	11.446175	-1.938215	27.1765106167	-6.8433645187	7.8867712021	0.8886055946
-7.8467135429	-38.9872970581	15.458663	0.957069	42.4311002939	-9.6737142269	8.4731607437	0.1604485959
-2.6075706482	-16.4687252045	9.06502	1.20472	37.6161546877	2.7278104671	10.0397157669	-0.3333178461
-27.6333560944	-26.8823204041	15.830862	6.80792	50.6921149657	1.0117228751	10.1582670212	-0.7336533666
8.0770483017	-42.4627075195	12.181584	-5.534198	29.4645649275	-20.2444238885	7.1118588448	1.0406076908
2.1691949368	-17.347114563	9.422675	1.412202	33.0929620634	-0.0045262721	8.7464036942	1.1413158178
-2.7609386444	-32.8059272766	13.016614	1.499927	37.6498966146	-5.8788553798	8.5447664261	0.3804554045
-10.9409399033	-12.5403461456	14.865478	7.57649	49.8792492777	2.6907425021	10.3385810852	-0.64229846
14.942949295	-26.988904953	6.614326	-4.880483	16.7167041777	12.1098230835	7.0882315636	2.0326702595
13.0687837601	-19.3184375763	5.453813	-2.228197	13.1082463791	-12.03470465	8.1890335083	2.2805039883
23.5388870239	-38.1980476379	10.552969	-0.760101	28.1656235182	-7.4426185658	8.0906438828	1.0317159891
22.5903301239	-44.884853363	10.701077	1.135408	29.5451967056	-4.7498694288	8.262597084	1.1567438841
9.5570573807	-29.9627037048	9.825937	-2.850562	25.7028655336	-18.0309058732	7.2922067642	1.30734694
6.7897663116	-40.3558502197	11.448389	-5.277371	27.7277494255	-12.651536044	7.2831587791	1.0468184948
4.3787560463	-18.0483989716	8.168511	0.975342	30.5577988422	2.7014525485	8.463432312	1.4588844776
18.7711582184	-51.039691925	-0.871829	7.580169	14.9439541791	-13.4133599162	9.6096849442	2.5660016537
-2.4435780048	-4.9785642624	16.67308	2.477642	46.1783534771	-13.8530826484	8.9473543167	-0.1906595677
10.3157291412	-36.2654724121	13.655297	-4.096115	30.3059124961	-13.8534863178	7.5058555603	0.8109169602
-30.6989364624	-16.4911346436	18.827005	6.686721	55.4900463306	-5.4053565521	9.4457855225	-1.133983016
7.2770829201	-45.7274780273	11.577842	-6.359034	28.5959112732	-22.6665051146	6.9739842415	1.1781235933
-26.0843162537	-35.0066757202	12.373483	7.246177	45.1482104366	4.6713094942	10.4915332794	-0.1365679651
-16.5368824005	-38.1528816223	9.916551	2.04564	35.1522645937	-0.1714036799	8.579331398	1.0603626966
-8.942158699	7.3538217545	9.393953	-6.674763	20.0013304625	-5.4422377185	7.2864336967	1.8588880301
8.047246933	-20.3504142761	8.163053	0.025057	26.3004463263	0.4580289787	8.2996501923	1.8772938251
1.1977161169	-19.7789916992	8.689564	2.000232	33.3689225883	2.8336204057	8.7923336029	1.3617709875
-20.3376140594	-24.75756073	16.891436	4.31249	48.5527873622	-6.5262243823	9.2720127106	-0.3863016367
-17.9350986481	-22.0102462769	16.397303	3.154882	46.5079147128	-7.0904889252	9.2148590088	-0.0888252631
8.909617424	-22.2449550629	8.164219	-1.941593	21.2964681865	-18.0052146051	7.7869997025	1.5340077877
1.8923830986	-34.5363998413	14.423783	-3.684803	33.6826627744	-18.6126750873	7.4144797325	0.5106826425
15.0246067047	-42.669593811	12.442645	-0.414444	33.0434643146	-8.1842330576	8.259059906	0.4211534858
-0.4381560683	15.6008119583	1.522821	4.317973	12.3068165992	-6.7555449798	8.8490848541	2.9090366364
7.9648470879	-23.5391788483	9.33975	-2.244559	24.2885245761	-18.6867960667	7.6992073059	1.3427975178
10.9643144608	-48.6689834595	14.749152	-3.685945	34.5795507749	-20.3178533567	7.6105399132	0.7094374299
10.3274450302	-31.880065918	12.448681	-4.533111	27.9198474816	-16.5580261924	7.1250605583	0.7950050235
17.7282733917	-22.9288063049	8.472569	-5.33053	21.0973738847	-13.1531969354	7.8071012497	1.4022141695
-12.7514610291	-37.5127410889	16.386877	2.635015	45.8690161895	-8.8298392635	8.9814424515	-0.0687778443
6.1225581169	-30.1407337189	6.496071	-4.753939	17.2964567546	11.5385088985	6.9967975616	2.0801436901
5.2901172638	-33.9783210754	13.111282	-2.125005	32.5251881726	-13.2121891646	7.616508007	1.0048840046
-2.0588915348	7.3963503838	8.490985	-3.723895	22.4711001393	-22.1626733802	7.6736726761	1.6308476925
-31.9391269684	-30.7995319366	13.825705	6.44491	49.2349374153	4.0652747577	9.8749418259	-0.2779309452
8.733247757	-44.6996688843	11.595703	-5.096436	27.8071836954	-10.7774553023	7.265144825	1.0324869156
17.0574169159	-26.7028636932	8.240744	-5.260546	19.6093436095	-10.6085979003	7.3991384506	1.4780579805
-0.8802632093	13.4786119461	2.035005	4.20104	13.7503006633	-5.905255568	8.7728614807	2.6063525677
-33.9790229797	-34.6642837524	13.559517	8.432448	49.8784074761	5.4921210092	10.6971931458	-0.3423849344
-17.3644008636	-16.6814365387	17.371378	5.031334	52.1204050793	-6.9603022906	9.6592082977	-0.1252366006
17.3789653778	-52.9541358948	-0.472986	8.266256	15.7655581008	-12.5527998198	9.8405780792	2.4273917675
-1.104315877	14.338312149	1.734393	4.518837	13.272499735	-6.936173177	8.8701696396	2.6761667728
-20.8986930847	-38.7505722046	12.401301	5.433466	48.2659788743	9.0010553479	10.1720247269	-0.3997104466
16.161945343	-34.1226463318	10.733054	-2.093613	23.3215100735	-8.1502726901	7.9440703392	1.2707840204
2.624196291	-33.5545883179	13.506047	-1.888425	34.1415827616	-12.902689159	7.9022188187	0.5865749121
-12.3448915482	-25.3229179382	11.801433	4.057169	41.1479850098	-3.1271548013	9.1981239319	0.4478916824
13.6064395905	-14.2992992401	4.21499	-1.880571	12.1300196286	-16.0133492681	7.6382422447	2.5302569866
7.4698090553	-24.2190303802	9.202482	-2.001475	24.2700529679	-18.4185067586	7.6732215881	1.3480517864
-16.6564693451	-29.4510154724	13.849823	3.766927	42.7400893815	-3.7091947131	9.1856021881	0.3870128691
-13.1834878922	-41.0868148804	13.668623	0.368767	36.6447307869	-10.5040809618	8.3084774017	0.3914065063
-20.3401737213	-32.7006721497	12.476646	4.242072	41.0596751325	-0.4087284578	9.6467514038	0.0757078975
7.859316349	-40.6963310242	11.40447	-4.968565	27.393483471	-11.9159360757	7.1987819672	1.1087625027
-17.2796192169	-40.5650062561	13.839389	1.824387	39.2958678526	-7.0006776466	8.8123044968	0.060903661
18.3418216705	-40.9944000244	11.450071	-0.468903	31.0381656562	-7.1099680684	8.2206535339	0.9264000058
-22.2050666809	-22.4632492065	15.658985	5.822216	48.7948490538	-2.4727078656	9.813246727	-0.2862005532
-8.7502088547	-13.5317640305	16.148956	5.555616	58.046126123	-4.3125175742	9.6830043793	-0.4343944192
11.7563447952	-31.8165073395	12.126861	-4.609123	27.3900816019	-15.9389228066	7.0562930107	0.9428994656
-28.628036499	-4.3612480164	9.572742	-5.700098	23.6078668972	-14.3321887997	6.9882035255	1.7197694778
4.1791949272	-3.1592359543	0.233494	-0.152869	5.0647785691	-7.8185152114	8.2932891846	2.9803111553
-13.7964878082	-17.5073680878	18.563107	4.031119	52.3917667644	-10.4112246992	9.4425725937	-0.1787159145
-17.6474952698	-12.8563652039	14.595581	5.452988	45.4011360867	-0.2559472355	9.8355026245	0.0266913678
12.3464984894	-33.5301132202	11.029961	-3.466182	25.6949330423	-14.8494900699	7.3973612785	1.2372361422
17.4883708954	-34.0989875793	10.348078	-1.994076	21.9738068462	-7.5644226799	7.8889331818	1.6334067583
15.6858530045	-13.484995842	2.768033	0.361777	9.3499863369	-21.6757807698	7.2722792625	2.1473367214
-1.2037279606	-6.8027014732	10.122824	-1.172865	23.7878400189	-4.7174067499	8.530049324	1.529471755
-3.4532339573	-17.4579238892	9.817627	3.582108	35.7869627954	1.9671390511	9.2184123993	0.6989476085
26.2902507782	-40.8055877686	-0.189425	8.15463	17.1255229322	-13.2566254795	9.6187705994	2.4886615276
-21.9096317291	-17.8130493164	16.022127	7.440768	48.2394625424	-2.485853587	9.8948192596	0.1330391169
15.8158025742	-34.257144928	10.594823	-2.183156	22.294373014	-8.1711950749	7.9642739296	1.4574483633
-2.4944787025	-12.5780715942	11.2956	-6.71693	29.0390023429	-23.1368875979	6.8879523277	1.3788709641
11.6198205948	-37.3943061829	13.657594	-4.367563	30.210663724	-13.7731815767	7.4176344872	0.7752616405
-7.0145835876	-21.414358139	12.166346	4.361715	40.7458283986	0.2263669116	9.589058876	0.4040579498
26.7912540436	-19.43110466	7.644989	2.661677	29.8077179839	4.5477273112	8.8931245804	1.2985042334
18.1238155365	-41.7726325989	11.283497	0.095888	31.6692107939	-6.4766196231	8.2995071411	0.6598287821
20.9969806671	-39.5450668335	10.766105	0.227676	31.4953570615	-2.7038582514	8.3666763306	0.8452272415
14.9845705032	-26.3854351044	7.37171	-4.720835	18.5057545439	-13.4130323197	7.2542042732	1.8907208443
-18.5880775452	-27.8794765472	15.13887	4.146653	45.7718471465	-3.7000937954	9.2705831528	-0.0557514876
21.5876579285	-37.3531799316	11.316367	-0.232089	29.0978619531	-6.0600506108	8.1081142426	0.7142304182
16.9411468506	-38.2229804993	12.321483	-1.07646	30.5408754361	-9.1724560397	7.9576869011	0.6081863046
-15.6952238083	-30.4447917938	15.16687	2.202928	43.6580132066	-5.8768646842	8.8298282623	-0.0430708155
12.1484136581	-38.0376052856	12.567923	-1.252024	31.9429334609	-9.9587322669	7.9337878227	0.5172570944
7.638449192	-39.3135375977	11.903671	-3.396703	28.5658641356	-12.3708290826	7.2700843811	0.903234601
-14.4725599289	-33.8058815002	15.966747	3.348869	46.3759245775	-6.2207780359	9.1115570068	-0.1865193248
16.2937030792	-42.3065185547	12.001083	-0.320611	32.6869535201	-7.2377560064	8.1985712051	0.5658496618
-21.1100463867	-21.3463840485	17.215485	5.109052	49.9384696672	-5.3946978212	9.5988101959	-0.1943638772
5.5322332382	-35.4216995239	12.194451	-3.564018	28.519763729	-13.5472057047	7.5218095779	0.9710082412
23.8727607727	-30.5011005402	-10.73771	6.770676	-28.9877084157	-31.4018070465	8.5465126038	6.2113008499
3.2673807144	-38.8752937317	14.633059	-3.505278	34.4718935234	-19.9924789424	7.6897859573	0.7301316857
-14.3972759247	-27.7521400452	13.555061	4.398705	43.4434602618	-1.592827843	9.4259548187	0.3452203274
16.4646110535	-35.6872138977	11.376831	-3.305133	21.8717884438	-9.6567838892	7.4891223907	1.3041061163
20.4674472809	-42.0163154602	10.586869	1.035145	30.2985781873	-4.8019677747	8.241938591	1.0891922712
-9.710319519	-11.603931427	11.057227	-7.039142	28.1447334389	-24.6973026972	6.680501461	1.3643540144
-7.3200917244	-21.4452457428	10.846189	3.059586	37.0244147196	0.3209338568	9.1546888351	0.3657592237
-31.2753658295	-37.570148468	10.8457	6.518154	42.5565762171	5.7359035398	10.3437147141	0.2740417421
11.0367536545	-47.4682540894	13.706075	-4.94222	31.8909489189	-20.0935355061	7.2413859367	0.5342693925
7.3866047859	-41.7354660034	11.517278	-5.215897	27.303818505	-12.7760823693	7.1993837357	1.1206114292
13.7986450195	-31.427154541	10.75882	-4.587949	25.72447342	-13.434317702	7.2568202019	1.4122638702
-16.2047195435	-23.5715713501	14.214836	4.8947	42.9892718124	-2.9945844363	9.3984737396	0.4135765433
-6.1540307999	0.419149071	10.617271	1.272396	29.6997962408	-3.9385431014	8.3242454529	0.9256495237
14.6573963165	-29.4961109161	6.922975	-5.53336	20.4005789028	-9.376304132	6.9397315979	1.9914963245
17.4878311157	-11.8331823349	2.260689	-0.312695	4.7020738129	-16.9000394245	7.7538299561	2.9623365402
14.2220335007	-19.1880760193	7.231142	-2.718161	19.001221693	-15.6440342142	7.7045249939	1.9441511631


==> expres/Amazon/amazon_IndustrialAndScientific_embed_comp.txt <==
-4.9058256149	-60.0043830872	-9.081196	5.70289	-40.0403180224	-5.0115527197	8.9871044159	6.4801015854
9.7520799637	34.9050064087	-7.207885	-4.106524	-16.200518693	2.000436413	9.2486133575	4.7299022675
0.3045241833	-53.1866645813	-7.523952	6.158617	-39.0953160349	0.1411912842	9.4860639572	6.0893216133
10.9923372269	-17.0203495026	6.774504	-1.406348	16.0326340043	-19.0616204361	7.9634900093	2.0045781136
21.1127147675	20.6748867035	-9.59248	-2.896987	-23.4669416361	-6.8649798778	8.3223609924	5.4276151657
-7.8051552773	-42.4528388977	15.802944	-1.015353	17.2957089884	-0.9568530931	8.1736946106	0.1809323281
-2.7251298428	-60.7499313354	-9.46642	5.422279	-42.9750676691	-4.2607333323	8.9966106415	6.530090332
-17.6012439728	-52.0631828308	-7.561239	-11.605874	-35.3217435071	-6.5341320088	5.9320836067	5.700460434
22.7155761719	-12.438536644	4.080041	-0.519462	5.3819110186	-12.6588389046	7.8783707619	2.9067401886
-37.5710945129	35.6823768616	-7.415462	4.281031	-34.1573123407	-2.6974902403	8.8100423813	6.1206288338
-18.9244384766	-57.9545059204	-6.359019	-10.773815	-32.5448272126	-9.4648736893	6.7286663055	5.5403213501
15.3152770996	13.6777458191	-3.501758	-1.452303	-8.3842422547	-8.7657953408	8.8504371643	4.0319576263
19.5882225037	14.6263713837	-3.728349	-1.203803	-14.8808917618	-8.9893669183	8.2400054932	4.6765346527
-3.5987665653	3.9814465046	-0.057219	-5.509	7.8011962762	3.4694887316	6.4554386139	3.9466631413
-22.2058200836	-52.2569732666	-6.415286	-12.603341	-38.0446205003	-8.8395899416	5.8230834007	5.5921792984
-28.1296405792	23.4141407013	-3.190779	-7.350765	-8.5812421552	-0.7607099421	6.909614563	4.5722856522
-2.3611652851	-9.369260788	-0.660071	0.421085	1.2975472406	-19.1459893859	7.7809429169	4.0421309471
27.2733268738	3.5853235722	-6.662895	-1.421765	-14.9239572791	-2.1545072878	8.6118192673	4.8464627266
5.7133798599	-52.7822341919	-8.20462	4.87025	-38.7056049936	-1.4332592752	9.3696117401	6.2201595306
23.3157806396	36.0991859436	-10.955726	-2.291232	-30.3259908784	-12.8128384842	6.9871211052	5.6514935493
-13.5592842102	4.2847895622	6.49394	4.158308	5.7106787705	7.5354064217	9.1167078018	1.9712091684
-21.2475204468	-52.8114433289	-6.802827	-12.351695	-37.5788544385	-7.6193113336	5.9214763641	5.7456364632
-19.1589126587	-52.8277168274	-7.136427	-11.752295	-36.7870552158	-6.4342851365	5.9978346825	5.6058111191
-33.1870307922	23.7174167633	-1.649164	-8.322073	-12.6570835935	15.3058753751	6.6851820946	4.5108971596
9.834066391	7.2083649635	-3.370503	-2.282193	-9.2244205094	-13.1275786484	8.1025943756	4.5619111061
36.9715270996	31.9481601715	-11.275636	0.213846	-18.4775424323	-19.6016227119	7.3964304924	5.3818912506
-17.1474933624	22.7044067383	-4.330157	-7.241949	-9.6925288892	1.246779594	7.0380721092	4.5416669846
6.8032655716	1.3726483583	-6.331833	5.474906	-35.8006487388	-0.0261922302	9.2050504684	5.350716114
-19.3574333191	-50.3674888611	-7.36761	-12.037636	-35.5050313106	-8.2468499924	5.8279151917	5.6870369911
12.9594230652	-0.9786311984	-0.465458	-2.335435	0.4889268125	-4.410458304	8.1371803284	3.8770067692
10.0819034576	20.8302326202	-4.745482	-0.528356	-12.9020218152	-9.322190326	9.1380281448	3.6862893105
-4.0216507912	47.8323860168	1.282208	1.912128	3.849116434	-24.4022550031	7.968896389	2.9104580879
-14.6289844513	10.587518692	-4.535686	-8.66468	-14.5432066387	-11.0622630586	7.1780161858	4.853451252
-11.6946401596	-58.6028175354	6.932615	7.448413	-44.4320587849	3.025413149	10.2116794586	5.166413784
-22.5383205414	-54.0968856812	-6.717383	-12.605495	-38.3602323769	-8.1785737739	5.8419513702	5.6604876518
31.7507858276	3.6266746521	2.306236	1.858688	9.5973043615	18.8057708189	7.9746294022	3.6316606998
9.4841299057	-15.7969684601	7.211818	-0.400863	18.341060252	-21.5868328104	8.310552597	1.7223315239
19.5071659088	21.3526802063	-3.716903	-0.891444	-10.1148733629	-8.1067183239	9.0747060776	4.2810249329
-17.777053833	-49.8241043091	-7.247883	-11.265886	-33.907567161	-7.5180899022	6.0998878479	5.4205346107
-1.1169720888	6.0822062492	-1.743771	-4.66583	-2.3867772686	3.1090489126	7.6251606941	3.9299564362
-3.2693171501	-61.6594009399	-9.810485	4.942179	-43.9511764484	-3.4463606887	8.8906993866	6.4589109421
-20.2543315887	15.9486980438	-1.944994	-10.351856	-7.3178275015	15.3048445567	6.483607769	4.5297737122
-31.9293441772	31.364528656	-2.974067	-5.49977	-16.9081904003	-14.1979489942	7.3553962708	4.668410778
6.0911402702	40.4327011108	-8.444352	-7.024526	-14.879632887	8.0810925527	9.8355016708	4.4537806511
23.3196201324	36.0069046021	-10.872167	-2.163871	-30.0674293388	-12.7275607034	7.083117485	5.6974806786
-5.2408003807	20.6933708191	-0.291621	3.5858	8.5485591204	-6.751103455	8.8332309723	3.3031966686
13.5297622681	7.6674771309	-5.273026	0.479957	-16.7262631934	-11.4308332036	8.3025798798	4.7114543915
-24.2797851562	29.7054157257	0.165588	-3.146326	-0.9025082374	-4.8370780938	7.3768963814	4.0697617531
34.0325965881	23.9158325195	-9.9211	0.435493	-22.1556656545	-15.299106405	7.8499517441	5.6513547897
21.3573989868	-5.2718286514	1.479694	-1.836949	1.0462573973	-11.0426533314	8.0319747925	3.3056054115
-3.7435369492	-51.2650222778	-7.82412	6.856969	-25.4005820552	-34.9749993579	9.4321699142	6.1526789665
-24.7165737152	-48.9131164551	-7.201921	-12.951813	-40.2398516749	-8.067051568	5.9406757355	5.6304621696
24.7408103943	35.1524124146	-10.962412	-2.095245	-30.3996650856	-14.2871795369	7.0771689415	5.6597805023
-2.3559875488	-59.9660720825	-9.610291	5.717142	-43.0138248728	-1.7648253324	9.0423631668	6.5149211884
20.3444004059	8.5637426376	-4.02152	-2.748973	-7.0952078245	-8.5189347868	8.6426181793	4.3494830132
-28.1743087769	28.3530273438	-2.719731	-6.541421	-5.9202507904	-2.4120303535	6.9577498436	4.493083477
14.7057991028	-1.7203174829	-0.667235	0.379261	-0.9302574287	-7.7084905875	8.0782117844	3.5831134319
13.2997522354	-6.1489748955	6.341488	-1.339474	16.6278807475	-20.0345276455	7.8738398552	2.4026327133
35.6909637451	-17.3759307861	-1.941277	1.442379	-26.1507684806	7.5119852033	8.0945930481	5.1584801674
0.39797616	54.6183853149	0.443272	1.990766	2.4638688332	-22.9655426092	7.7238087654	3.6261334419
23.376493454	37.1839332581	-10.851658	-2.246281	-30.9805344845	-12.677151796	6.9909410477	5.6514811516
34.7018432617	-24.1879291534	-10.472959	4.453108	-23.4198890524	17.5069202751	7.7979974747	6.4595322609
-8.8278446198	13.8428554535	-0.986498	7.678095	-10.4939240381	-24.090084613	9.1276311874	3.2170808315
9.8408374786	-4.0954060555	-0.529272	-2.029323	16.3369426501	21.0265785946	8.1773557663	3.7911195755
-19.0336036682	-51.1169586182	-7.34187	-11.962236	-35.755881268	-7.7718893216	5.8569717407	5.690363884
-23.0526828766	24.3995666504	-3.117707	-8.222481	-8.163392873	0.8849591449	6.9886069298	4.7165822983
9.6557645798	-5.2942852974	0.166051	-2.262417	-18.2805216705	-34.4169365408	7.3123826981	4.1252636909
-18.9777145386	-52.5970497131	-7.220971	-11.824145	-36.1606668082	-7.2721775315	5.9269785881	5.6806368828
29.6884708405	5.1991276741	6.586968	7.143164	-11.8122427821	-22.4496333268	9.5059509277	2.1312980652
14.8427753448	-4.642988205	4.592735	-0.430776	11.1014094548	-18.5219816561	7.8885574341	3.0124459267
7.5192122459	6.5931296349	-2.075177	1.41378	15.9106408473	-2.4862478568	8.3531303406	2.5681016445
-11.2342948914	33.5391654968	5.557796	-7.1346	3.7905686439	11.9711077142	6.8180112839	3.1227955818
9.8890762329	-0.8876451254	-0.43236	-2.991224	0.9651550085	-3.8461493116	7.7251315117	4.0994830132
23.5529766083	38.0357017517	-11.107905	-2.405507	-31.0592549377	-12.5471124504	7.0253343582	5.6358194351
24.2651863098	-5.4632096291	-3.219656	-3.133895	-1.9561268717	-11.2070024721	8.6031837463	3.6559853554
14.8456106186	-4.0185499191	-0.99368	-1.637084	-1.9090613755	-8.1471289724	7.9514584541	3.7707793713
23.2039718628	36.1797828674	-10.843018	-2.315385	-30.3327177348	-12.7393918678	7.0380554199	5.7092571259
-19.1703929901	5.5251402855	1.12543	-2.90742	2.3850750382	-8.1197181464	7.5492930412	3.481143713
-37.3226966858	21.2788581848	-2.244349	-13.709467	-13.2769961096	20.8651039007	5.7212305069	4.9810380936
-20.411365509	-54.0289993286	-6.714353	-12.157883	-37.1613968244	-7.3070559037	5.8698248863	5.6953077316
-21.7070503235	-56.0820236206	-6.222841	-10.710645	-32.3762343966	-9.017332321	6.6447358131	5.4964003563
41.2640151978	0.2655757964	-3.537853	-2.635223	-5.9685261453	-10.7208288123	8.5200405121	4.6673693657
-41.6992912292	8.2716350555	-2.870944	-11.248251	-45.210353931	-10.6208034676	6.4526076317	4.9345884323
21.6002635956	-12.3157739639	3.132375	-1.000748	5.1979881625	-14.1450283515	7.7789554596	2.8904821873
-21.1664009094	5.6213798523	-9.963984	2.249185	-21.2163256833	-11.178191778	7.8536257744	5.5363330841
-23.7047767639	-53.6340446472	-6.810595	-12.330342	-36.2488727934	-9.9777353521	5.8173718452	5.7124385834
-20.5524730682	-52.4425773621	-6.88096	-12.241047	-36.8146568823	-8.2112461943	5.8547568321	5.6450066566
13.5328569412	-5.9804310799	0.677759	0.359872	6.1952268672	-28.9634318992	8.1165647507	3.2569451332
-3.1053535938	-6.6156492233	-0.489308	-1.415066	14.9182350578	18.6817659484	8.0243558884	3.726631403
19.9550704956	-14.218085289	3.633852	-2.115899	7.5981194259	-14.7630865045	7.337117672	2.8409314156
49.6718902588	-20.8906612396	-6.814848	9.752637	-40.9928041511	10.5256941075	10.3657932281	6.6052131653
-7.0977168083	-50.4239120483	-8.099148	7.151507	-47.1404913157	2.3562601089	9.7138652802	6.1607713699
-6.8640856743	17.841129303	-5.311134	-4.524511	-12.3629880936	0.0251768113	8.365899086	3.5157809258
20.3185482025	26.6677284241	-6.943797	-0.006851	-20.3381021847	-6.0319883438	8.450881958	5.1299576759
-4.4836935997	-59.5989151001	-8.940708	5.537321	-39.4497187504	-4.8732343881	8.9040660858	6.490913868
-18.9193553925	9.4516210556	1.690073	-12.254906	-5.3195211483	22.8268768255	5.6222529411	3.8744325638
-3.977202177	-58.2040138245	-8.761971	5.954215	-40.7685210383	-0.8024017516	9.2003498077	6.4961075783
-7.033308506	-59.6539001465	-12.06061	-6.442802	-9.2556412906	-27.6741981502	10.0892238617	4.0899038315
-16.7247123718	-51.8734016418	-7.776657	-11.084749	-34.1263805773	-6.0844126016	6.2079339027	5.6236610413
39.4379844666	13.6109247208	-4.006153	5.863838	-29.669286207	8.9488047988	9.60297966	5.6481313705
-16.275018692	-51.3826789856	-7.795135	-11.330362	-36.1345149394	-5.1984238885	6.1568331718	5.6912145615
-2.906304121	-20.0677337646	5.965845	-6.431105	13.1519698295	12.3563900961	6.5112733841	2.4298024178
-6.5120921135	-52.4454269409	-3.983053	-3.090426	-6.3873741938	-9.6650182115	9.0948801041	4.4183678627
18.3150806427	11.0360946655	-4.745245	-1.914239	-21.3290514902	8.526683838	8.9930582047	4.3755187988
-39.6676177979	16.5955696106	-3.895884	-11.703652	-26.1394606018	26.6320537916	6.8171157837	5.2682757378
-1.7666436434	-51.3148956299	-7.394273	6.495426	-39.0160016434	1.7614834152	9.5843477249	6.1911849976
-30.8981628418	10.0438270569	-0.456145	-11.855251	-6.2517328155	19.9102536162	5.7950162888	4.3989496231
-28.6543064117	30.4207191467	-2.580755	-6.418201	-4.7227072943	-2.0499045876	7.1508994102	4.4249658585
-37.8787117004	-2.615149498	3.683619	-11.986038	1.0871909492	23.7752520614	5.2694644928	3.3826220036
-52.4213485718	26.9500541687	-4.139846	-17.553658	-31.3771443336	29.3235509177	6.3709182739	6.0573949814
-21.5413169861	-51.6921463013	-6.91517	-12.493681	-36.9629452907	-8.6550126211	5.7696828842	5.6640415192
39.8166770935	-32.8493041992	-10.438132	0.867191	-23.4329400291	-24.2587698124	8.2639341354	5.6163139343
-17.1673355103	-53.1827888489	-7.69693	-11.355033	-35.7935758976	-5.6704497787	6.0454392433	5.7521486282
18.3898277283	15.4815883636	-4.62787	1.494833	-12.2889282538	-4.2626599544	8.7920913696	4.8704009056
10.2821731567	-10.9185142517	3.643626	-2.250779	3.3131658832	-5.5308918886	7.7656035423	3.0180630684
-37.4810142517	21.1942119598	-2.129624	-13.789965	-13.0918336947	21.0096522789	5.6162409782	4.9726076126
16.3736248016	-16.9633083344	1.225248	-0.777624	1.8394721917	-16.1376687288	7.9044632912	3.1399083138
4.8059720993	-59.6517753601	-7.187795	5.292421	-44.7023754327	0.7151379961	9.1961078644	6.069258213
30.3741703033	28.3273162842	-11.122888	1.781412	-25.9788498626	-21.7548890092	7.8361148834	5.8630914688
28.1264286041	4.1778302193	-1.065686	3.742744	-17.7212596929	15.1800796473	8.4626893997	4.3680620193
6.4070086479	5.7246704102	-8.526453	3.065225	-26.5843688432	-5.2789914497	8.7097043991	5.5708007812
-24.1575508118	21.9309597015	-3.123244	-9.191372	-21.2818122708	-9.6033506776	6.8500084877	4.9403061867
1.332813859	25.1630592346	0.919809	2.020326	0.146571825	-19.9045376538	8.4442682266	3.4975552559
5.5212721825	36.923915863	-7.48787	-5.717881	-17.0916448495	4.5010897811	9.4659690857	4.4718370438
-4.2427344322	-51.6795501709	-7.995262	7.036531	-23.4801749694	-36.3322391148	9.6020412445	6.1036381721
-21.5588951111	-51.4371910095	-6.903115	-12.553271	-36.6603839761	-9.032564586	5.7879810333	5.6996569633
10.8189620972	-59.8377571106	-5.801557	5.00839	-32.8962728439	2.9470915638	9.3223972321	5.7094421387
-7.1784915924	16.0656547546	0.482523	-3.504084	2.7441764523	-3.720521078	7.4635620117	3.4880337715
25.7845230103	7.0483446121	-2.739155	1.571656	-7.6969521307	-12.3831150417	8.4110336304	4.0061035156
1.1705006361	-64.1501998901	-9.773536	4.696459	-44.8506917457	-2.7884233178	8.9644765854	6.2966198921
-20.893951416	25.2629451752	-3.621365	-10.079022	-27.7834266138	-6.0198718519	8.0814685822	4.9983248711
45.3325157166	-27.2804431915	-7.408329	8.451878	-36.1609079787	14.2992154089	9.8214359283	6.4380226135
-4.2228536606	52.0308380127	3.189486	1.611327	4.913117164	-26.4776724992	7.6395463943	3.1904358864
-6.9543657303	-54.608089447	-7.793116	4.800097	-33.1815698797	2.5686003133	9.0286216736	5.9090771675
-27.0629196167	31.6526908875	-0.745395	-3.24602	-2.3756469267	-3.4851358111	7.6828536987	4.1603827477
0.7601071	-6.8027396202	-0.096051	-3.842051	18.1227699827	-2.5638969308	8.581401825	3.1627643108
37.9879074097	3.6955366135	-13.318986	-9.576394	-15.1368210728	15.564969634	9.7998657227	3.9819586277
5.2326383591	34.8446998596	-7.381357	-4.932424	-14.6639925197	3.3703993665	9.1544523239	4.6178011894
29.2564563751	32.3682327271	-8.124292	-2.303521	-21.1750427061	-8.0475458587	8.1482000351	5.2220597267
7.7981467247	39.0327682495	-8.633096	-5.72179	-18.1952929435	5.4274980422	9.4871711731	4.6132230759
0.7247370481	27.450876236	5.959427	4.671213	9.6936156202	-4.5234574962	9.2702178955	2.1842432022
21.2802944183	18.055355072	-4.727211	2.54628	-29.6313721474	-5.1441902054	8.5251960754	5.2699027061
7.2581467628	34.8302612305	-7.998174	-5.832118	-16.2630599362	5.0731622677	9.5657234192	4.5559587479
-22.7766628265	-2.3035402298	6.670957	-0.084212	-30.5831120333	-9.7434182037	8.1226520538	2.1257104874
3.8954696655	-55.7135429382	-7.211563	4.939601	-35.5961156847	-1.7365947163	9.1030597687	6.0141706467
2.4204313755	-53.6781730652	-6.822229	4.678384	-34.4299367282	-1.293104541	9.1212806702	5.7549800873
24.9808330536	-4.5688042641	-3.539655	-2.80194	-5.8090920868	-9.9960387448	8.702747345	3.8852126598
-1.4130607843	-52.5696640015	-7.327317	6.527628	-38.5034604563	1.7486761379	9.5241832733	6.2256374359
-29.2298030853	29.2825202942	-2.672227	-6.745981	-5.1929310879	-1.0283193385	7.0460252762	4.5639572144
-12.8475246429	19.8906345367	-0.463006	-5.379622	-2.6014153311	5.5060517528	7.2919683456	3.5192654133
-20.168970108	-53.4311103821	-6.782845	-12.245038	-37.2322350266	-7.6526509427	5.8376150131	5.6806492805
-14.4529714584	23.5498409271	-4.741167	-5.836513	-17.7388511016	-3.4413500749	8.0694990158	4.7815384865
-3.0217542648	-60.8920516968	-9.703073	5.219604	-43.1085251365	-3.0953352891	8.8319540024	6.6351075172
48.5774345398	-2.1011588573	-2.370829	-13.7209	-13.6845719418	20.7033047464	5.8351097107	5.0685415268
2.0800709724	39.3661231995	-7.280457	-5.853463	-13.0954206248	11.3541953054	9.4261331558	4.4427146912
54.1898498535	-14.2165260315	-4.640788	9.007921	-36.6400377122	9.133694139	10.2299165726	5.9733095169
29.4694309235	24.661026001	-9.465092	1.135231	-21.9400553726	-12.9595345544	7.9597759247	5.6043124199
3.653213501	35.3780441284	-6.416208	-5.38187	-13.328993584	2.4184448863	9.2221956253	4.5629172325
-20.800573349	-55.7290802002	-7.177312	-12.810939	-38.6522651658	-6.3037055771	5.9711227417	5.7661204338
-18.7638206482	-51.9841918945	-7.383893	-11.849546	-35.5814094536	-7.3495366818	5.8817625046	5.6332287788
-55.0785713196	20.7623310089	-1.837221	-19.313084	-27.0722410655	32.1738535928	3.368124485	6.2158808708
-24.5015850067	-49.1332511902	-7.045375	-13.201943	-40.238262261	-9.211402601	5.7725906372	5.7401804924
47.2582931519	-19.1465969086	-6.483411	8.29917	-40.079222745	7.5083761653	10.0886878967	6.3499751091
21.3300189972	15.0699100494	-5.058991	3.088308	-31.5430060748	-4.2863210788	8.688495636	5.6296477318
-20.9002285004	-52.3334236145	-6.720214	-12.398607	-37.0732882834	-8.2728722591	5.8338756561	5.6715011597
12.1959733963	30.4695453644	-7.648009	-2.508097	-20.5587969451	-7.4390747535	8.8067522049	4.7931690216
-25.8767223358	23.9163990021	-2.148704	-8.982409	-6.6415646705	2.7445812155	6.5647153854	4.5819182396
10.5584592819	23.3234272003	-5.050267	-1.867881	-12.602916585	-6.3015511448	8.5517988205	4.4452886581
-16.8509159088	6.0156807899	6.202803	4.953242	-10.0806718108	12.0257995061	9.3986368179	2.0098040104
-44.2984275818	12.8567876816	1.097422	0.282878	-29.3024927061	-8.3316534333	7.6924610138	3.3681833744
45.92993927	46.7568016052	-5.072253	-0.561649	-20.9504598056	10.8142783372	8.3824863434	4.9199929237
-10.1001415253	23.257101059	-0.899533	-6.985837	-7.1783318807	-5.7048247199	7.2591071129	5.0759797096
-12.8477678299	16.6449756622	3.250647	-4.170972	13.1089087394	5.4523780402	7.0214591026	3.3012650013
-21.6336307526	-54.8811759949	-6.084803	-12.125004	-38.9748353632	-7.6242391771	5.9842557907	5.6425104141
19.9132995605	16.5460777283	-4.309083	2.471239	-28.9211110664	-4.7315882998	8.4424848557	5.0850586891
-16.5873508453	-53.7716064453	-7.777878	-11.416389	-34.8282136522	-5.4979751883	6.0308227539	5.5425457954
32.6380844116	23.9704265594	-9.637721	0.905795	-23.6032882352	-14.6346166712	7.9330034256	5.7785716057
35.5055656433	-21.3872184753	-9.90937	4.414503	-35.7321622242	18.9706505946	8.8015060425	6.2950415611
-10.1696920395	-0.6408872604	-2.64215	2.050592	1.8505731509	-37.1855018321	8.5059490204	3.642989397
-17.2195339203	-52.804725647	-7.591809	-11.424737	-34.9500155765	-6.4287607494	6.0038723946	5.6627140045
-18.2710418701	-53.0367355347	-7.417259	-11.788245	-36.1750711103	-6.9005719782	5.871304512	5.7357182503
-8.5619077682	11.5006532669	1.274224	-1.431838	0.7315876527	-17.6636461292	7.9168777466	3.8478748798
-37.3069534302	21.2914524078	-2.160091	-13.704151	-13.0528803761	20.9259489461	5.6478919983	4.9184794426
-3.942450285	-32.6460800171	14.16955	-0.381964	37.9392521825	-13.341038624	8.1841115952	0.3847360909
-24.1032028198	24.218120575	-3.034181	-8.348992	-7.7312085279	1.0561467208	6.9388108253	4.8291535378
8.2472047806	-60.4433288574	1.68132	8.727987	-16.6390330287	-39.5970820333	7.8810706139	4.3622088432
-2.3048772812	-62.7621879578	-10.3496	4.247674	-31.7970604068	-20.0501917502	8.6102027893	6.4161267281
7.2454762459	27.321182251	-4.888937	-3.629446	-11.2536262867	-2.3704135913	8.9193286896	4.3192443848
-2.4852581024	-53.5336685181	-7.848573	5.871386	-37.6569938921	-0.6147956861	9.3812389374	6.2373604774
14.4517421722	23.5617790222	-6.244184	-2.00739	-14.4924818725	-5.8782910948	8.8382806778	4.6581583023
-18.392206192	-52.1493988037	-7.474338	-11.751609	-35.7998117992	-6.941147369	5.9152803421	5.7218785286
1.1631647348	-64.2531738281	-9.749162	4.68546	-44.3215101954	-2.9823939306	9.0397596359	6.4041295052
-18.851890564	7.4313969612	-4.187007	-4.793893	-10.5535892957	-1.9166176062	8.5734806061	4.4772319794
12.3875637054	-7.9033846855	2.40566	-0.051965	5.236053474	-18.1137838759	7.6715450287	3.1445240974
-48.3928489685	-18.2014636993	-7.331421	2.223983	-23.6235054041	-0.5111980596	8.9364070892	5.5722427368
13.6617975235	-1.6406142712	-0.345456	-1.143457	-24.7843827177	7.8234802426	7.8777794838	3.8433358669
-23.2637863159	-50.7185058594	-6.727412	-12.618932	-37.3869254062	-9.5589890756	5.7661366463	5.733935833
-23.1541595459	24.3957386017	-3.521644	-7.921123	-8.3969091384	0.7727911425	7.2484703064	4.6704716682
-3.9067516327	-52.8908233643	-9.270933	6.162995	-42.7348056077	-0.3292194403	9.3567686081	6.3381524086
21.9325046539	-11.0225028992	2.374893	-2.327741	4.377482197	-11.5884018479	7.9520411491	3.131206274
-57.5396385193	25.900850296	-3.689224	-17.804554	-28.4760644299	29.7736853577	6.3945469856	6.0505652428
-18.6726398468	11.0201425552	-3.717533	-17.538731	-28.20789319	29.5078853887	6.213596344	5.0653758049
5.0247569084	0.0791287199	-1.075027	-0.503973	-4.3546006012	-14.8230150531	7.4445824623	4.6650557518
-35.6105804443	11.4948358536	-1.989007	-11.509725	-9.6481929392	16.9423432862	6.4127788544	4.4096007347
-18.0048885345	-53.7061958313	-7.594038	-11.549335	-36.657624172	-5.9329580597	6.0527906418	5.772600174
-28.090839386	29.9939651489	-2.266126	-6.568869	-4.6456563502	-1.8001659058	7.0635323524	4.4234538078
-18.2449035645	11.3746900558	-4.440932	-10.068407	-12.505691972	-17.5686637762	6.5725393295	5.001847744
-38.3510284424	14.8188447952	-3.624655	-11.907174	-25.5449248184	26.6980058983	6.3140778542	4.7653393745
-29.9624252319	30.9299259186	-3.100883	-6.375813	-5.5408611577	-0.6741369025	7.138048172	4.4522514343
3.077778101	5.5867729187	1.247742	1.79729	-12.8204201629	24.6422060878	7.0796880722	4.2502741814
35.2326507568	-16.1365756989	-5.967581	4.649776	-32.3002645232	0.7174389045	9.2797174454	5.573972702
-19.2057781219	24.2714347839	-2.142409	-7.536842	-6.688487335	1.294388572	7.2332282066	4.3827219009
28.8768501282	5.4656295776	6.221991	7.11957	-11.7925217999	-22.4118811018	9.084318161	3.222417593
-20.4165287018	-51.8906097412	-7.017008	-12.302592	-36.4944261513	-8.3433268492	5.7795982361	5.7161421776
-37.4421768188	21.2333869934	-2.146231	-13.713177	-13.1124086298	20.8889894537	5.6770310402	4.9341144562
15.2790164948	24.2784137726	-6.474681	-1.814558	-14.8269570204	-5.9388056943	8.6377639771	5.0374155045
-4.6598148346	-2.3127326965	-5.610335	-5.187353	-19.6471968041	-31.8099058821	7.9316453934	4.7636361122
30.7100753784	-4.4241476059	-2.819586	-8.838736	-5.8198080087	2.5481679277	6.7556362152	4.4929952621
-3.2617731094	28.268371582	3.056958	-5.884148	-1.1733061014	2.5709962559	6.8189148903	3.3036282063
1.3866409063	-56.3727531433	-7.432846	5.617736	-36.0789206087	-3.2531739022	9.1890211105	6.0353651047
-22.945728302	-56.1589775085	-5.988626	-11.925861	-39.5739428697	-7.4570728733	5.940928936	5.6740822792
-0.9484359622	-54.6891975403	-13.172923	-5.969975	-38.8186325569	-0.2892133038	9.6004390717	6.0941185951
23.631565094	38.8388633728	-1.111102	-14.622999	-18.7551689076	23.2868515282	6.6009063721	5.5741596222
-6.2925953865	30.5775337219	-1.159176	-7.485891	-15.7170241571	-21.1689982324	7.2679104805	4.8759560585
19.9459857941	34.5429344177	-9.200042	-2.568039	-19.051156885	-8.9732055869	8.0638446808	5.1695804596
19.9437427521	-4.3064169884	7.029076	4.12367	25.9548947222	5.2906595485	9.1241884232	1.6136606932
23.9403114319	8.0613517761	-2.888273	1.861957	-9.2073705428	-11.7569291402	8.460278511	4.0837883949
23.8890609741	25.7056560516	-7.899697	-0.610609	-18.1312336538	-14.0715232423	7.9324250221	5.1137609482
-19.8864154816	-49.2668991089	-7.297466	-12.099928	-35.2560752427	-8.9949812353	5.8470840454	5.7346959114
-21.507768631	-50.462146759	-6.54349	-12.031808	-36.6875942368	-10.3386631503	5.8393483162	5.56909132
-7.0136060715	8.6547737122	-3.306477	-5.639031	-6.8532239678	-4.4640472626	7.8104252815	3.8186211586
38.7185783386	16.0801582336	-8.194112	3.732777	-25.104422831	-5.1777711679	8.564953804	5.5940618515
4.6561422348	20.9873943329	-1.460574	2.969441	-15.0022366559	-25.4914082207	7.6720342636	4.7471661568
5.9626317024	-62.3277053833	-8.623558	5.688747	-38.4021604276	-4.1000053095	9.0480794907	6.2337007523
20.5853462219	-1.5509334803	-0.897116	-2.222047	12.7392145813	16.8315227896	7.9325919151	3.7277395725
23.0466156006	-5.8151788712	1.924593	-1.757233	-1.0275744404	-11.3137642006	8.0394163132	3.1933166981
-3.6163971424	6.6616973877	1.913019	-3.627761	6.430413435	-6.5771195423	8.1416988373	3.1141402721
-24.0761375427	-55.4617614746	-5.363784	-12.701149	-40.3094433219	-7.046077421	6.2688446045	5.6963677406
34.6025810242	41.178981781	-14.960615	0.995234	-38.8578445573	-19.9935091491	7.4267029762	6.7375206947
-4.0240254402	24.2635250092	-0.241796	2.486396	-13.5558973104	-22.2145553714	8.3552474976	3.3244428635
18.1761379242	19.4177684784	-4.834264	2.97967	-30.9400624697	-4.6862760248	8.6596136093	5.2325515747
3.1838264465	-11.3012723923	2.974089	-1.601565	20.9423409898	3.5972646466	7.9355397224	2.6441965103
-26.8312854767	26.6893939972	-3.550267	-6.81936	-16.2351889042	-9.2896895927	7.3348798752	4.8950223923
24.3341350555	-2.7893877029	-3.71535	-3.201566	-6.3053763073	-9.5296987429	8.7065105438	4.0977959633
46.8943748474	-13.343583107	-7.516864	7.142882	-39.5503091476	3.4324938921	9.804558754	6.3016662598
35.5379905701	-3.6360800266	-4.764589	-9.751446	-11.9954348744	-16.273561062	7.1116375923	5.1849241257
-22.3917274475	-51.4378013611	-6.497943	-12.515058	-37.3337357404	-10.2227183968	5.823071003	5.5980610847
15.5128297806	-0.4160644114	-3.595763	3.700034	-0.9518648141	-0.7009853475	8.0109834671	4.169195652
-4.8089308739	-58.0785331726	-8.671215	5.984967	-40.4826003209	-0.6155174562	9.2972593307	6.2826719284
20.0198822021	5.6239142418	0.646391	-1.970001	0.1771871665	-9.6358339152	8.2469701767	3.8609523773
34.7215385437	22.9144477844	-9.94136	0.298747	-21.4146333593	-15.3710903977	7.9177350998	5.6667504311
20.6769809723	9.235783577	-3.769146	-1.914932	-8.8787014205	-10.0906088815	8.7364435196	4.3979277611
48.2390022278	-13.4146614075	-5.045736	7.794838	-39.8495716503	5.3303228722	10.1529693604	6.0694956779
-21.8568687439	-50.0577125549	-6.384953	-12.067945	-36.6501771984	-10.7050493246	5.8502764702	5.5261354446
-39.6252975464	10.7723226547	-3.298956	-10.325136	-27.4250931767	-6.9669719161	6.8515901566	5.1204032898
-22.2103786469	-54.4392776489	-7.132699	-12.847315	-38.7792951558	-6.8561556923	5.9774179459	5.831017971
11.5798692703	-5.0613193512	0.258281	-1.569281	-0.5848758992	-6.8265057751	7.8424119949	3.4213142395
31.463602066	29.5815753937	-10.809031	1.185406	-24.3557260035	-18.0251501995	7.6945476532	5.4489006996
-2.5565011501	-51.4351577759	-7.522399	6.4696	-42.2814941568	2.7230553951	9.5548820496	6.252395153
6.3156013489	-56.2339248657	-10.737391	2.402321	-26.463425752	-23.1529245273	8.2103595734	6.0592679977
22.5403327942	-23.5107326508	5.803415	-2.428398	21.6477045088	-14.9690135275	8.0691900253	2.0538995266
-6.3004045486	21.2988548279	0.267021	2.775067	7.8604030978	-6.9121318069	8.5486574173	3.3024303913
1.8672678471	8.8455219269	0.690971	0.391571	6.1663986693	-28.9709015555	8.2528009415	3.4396240711
7.2786316872	28.9451808929	-4.729273	-1.943692	-21.2518379687	8.4038777843	8.85587883	4.3570051193
20.4706382751	17.1829566956	-4.217395	2.382444	-28.5801442337	-4.3310334785	8.319029808	4.9636602402
-19.3606891632	-51.0744247437	-6.700109	-11.801682	-34.4646120843	-8.6703147522	5.961165905	5.605992794
46.6443901062	26.5205211639	-4.486322	-4.12374	-14.3774848393	12.327865526	8.6836433411	4.5142402649
-22.5692195892	22.4513072968	-10.364179	3.581093	-20.0221323547	-9.0352799863	7.719540596	5.2496943474
11.5202913284	12.91198349	-4.564524	-2.063216	-10.5917311204	-3.1607484559	8.6786384583	4.1538982391
17.1333599091	-3.0805630684	1.668244	-2.141608	5.8963397834	-12.0812177256	7.7699770927	3.1606991291
51.6332626343	-8.3358392715	-4.446073	6.647168	-32.9835561217	6.3680900575	10.0999670029	5.6904211044
-20.8758602142	23.4325199127	0.010107	-7.113589	-1.0682197692	6.4701591434	6.7242159843	4.2819495201
9.2776212692	40.8617782593	-7.769275	-7.20729	-14.5815303934	6.636802463	9.4940919876	4.2055001259
24.1444206238	-12.7352380753	4.355866	0.017411	9.4613866669	-15.2683043504	7.9596180916	2.8360483646
-18.8238601685	-50.3827095032	-7.244407	-11.910068	-35.4701821668	-8.3261510907	5.8374171257	5.6832857132
20.0285606384	30.8266963959	-8.177708	-1.471082	-26.7519204522	-9.2505766839	7.8564109802	5.3623733521
-27.8240528107	23.5584335327	-3.648739	-7.538399	-8.9492918481	-0.4430587235	7.0220656395	4.750231266
-16.205947876	4.8916664124	6.435942	4.848003	25.5093987195	7.2621736808	9.3177232742	1.7914797068
-22.7972126007	-53.4643707275	-6.432859	-12.721068	-38.7416558126	-8.2676293038	5.912381649	5.6983041763
-23.1079788208	-51.6498680115	-6.518785	-12.825665	-38.1854390211	-9.0608985444	5.7765641212	5.6190915108
-20.919921875	-53.1891403198	-6.131129	-12.248895	-38.3793022709	-9.8829350949	5.9138245583	5.5217995644
-5.115685463	-61.7293701172	-0.493925	-1.063211	-41.6243310887	-5.3840412748	8.8672952652	6.4883151054
-27.4788532257	27.3536586761	-3.162622	-6.17786	-7.1324423974	-3.3476116196	7.0849299431	4.5697259903
35.992931366	23.5378017426	-10.199791	0.49772	-19.6200578879	-15.9618901515	7.7215614319	5.621257782
28.0618343353	43.4752922058	-12.230088	-3.471548	-27.6981476411	-29.3744266703	7.5158748627	6.4820389748
34.4035835266	46.7728309631	-0.618899	2.415099	-13.1570246243	-21.115678433	8.3547430038	3.9992120266
-5.9186358452	-58.5524330139	-8.889647	5.614997	-39.3633049014	-3.5808150647	8.9555883408	6.4803729057
-0.4213213921	-52.354434967	-7.617307	5.802042	-37.8356481321	0.0757479796	9.449681282	6.1278157234
-29.4533481598	26.77318573	-2.980069	-6.551262	-6.8548024604	-2.4546562336	7.0668621063	4.6272082329
6.357831955	37.6062660217	-5.441676	-6.716798	-10.577882374	4.0924966997	9.1054458618	4.5184388161
-25.4201049805	45.4036636353	-5.539027	-11.995396	-39.2839917763	-10.8597134193	5.9422698021	5.4454760551
25.8212757111	33.5876426697	-3.972368	-9.915678	-27.7178865486	-8.6609496208	7.0062823296	5.3185667992
3.1806330681	-49.793926239	-10.697392	2.66254	-26.9058044786	-23.7526236866	8.3609571457	6.0803909302
19.8678264618	53.5054626465	-10.612277	4.344041	-12.8677665994	-25.1249276807	8.1913738251	4.7665920258
-29.209980011	29.9179649353	-2.313076	-6.515939	-4.1237773446	-3.1144251789	6.9818902016	4.4877233505
26.807767868	25.8816051483	-9.784673	2.093051	-21.3166191787	-11.3850194145	7.9752311707	5.5297775269
-22.1874313354	-52.3154830933	-6.484089	-12.558745	-37.5275148491	-8.6254263541	5.8562383652	5.5656824112
-1.3997559547	-49.3886375427	-7.999537	6.520618	-49.5959181073	1.5338480723	9.1367845535	6.1088552475
10.9628868103	10.6154870987	-1.663702	-3.950815	-3.1717735765	-4.6126101571	8.7168560028	4.1077036858
46.4779472351	23.5552082062	-4.400992	-3.873528	-27.6776553933	-27.4982623726	8.6410045624	4.1711678505
0.2306151986	-58.4459838867	-8.793157	4.940475	-41.4500557189	-3.44221144	8.9014539719	6.3838891983
41.4465103149	0.4585437179	-13.922314	-6.925032	-7.4795743257	-31.3574102896	10.3167762756	4.2940831184
20.2448005676	16.9526462555	-4.508925	2.694112	-29.1934981177	-3.8693184562	8.5213632584	5.2667145729
4.2396736145	7.5719122887	-11.475802	2.649787	-14.8618120306	-22.2831564795	7.4068179131	5.3562073708
30.3901767731	21.691242218	-8.714933	0.565666	-25.0625637815	-12.4860360793	8.1241388321	5.7816781998
-29.7028064728	33.9744644165	-1.789882	-1.008291	-6.3066011787	-13.2482340729	7.6390471458	4.3517942429
-23.6449279785	-52.3525085449	-6.568685	-12.491843	-37.8920864473	-10.8483514322	5.8024420738	5.6488418579
45.6041717529	-20.309053421	-6.688381	7.73042	-39.0154497903	7.4914617403	9.8920755386	6.2277002335
49.7805938721	23.593044281	-13.466423	5.010703	-33.1750288549	-23.6455055023	8.4691553116	6.671942234
-3.4432544708	41.0145492554	-5.662818	-6.195706	-9.3850179075	9.3793621564	9.0325365067	4.3787798882
-10.1001415253	23.257101059	-0.903294	-6.981213	-7.1783255747	-5.7048961917	7.1779212952	4.944545269
-22.3044185638	24.9818973541	-3.501769	-8.095381	-8.661329186	1.7321648786	7.1625180244	4.7656092644
15.3420381546	34.4717559814	-2.063335	-0.613255	-6.229647652	-14.5287270336	9.1194572449	4.4606351852
-3.0789415836	-58.1626777649	-9.163094	6.097092	-44.6698957553	-1.324219294	9.0813179016	6.4992046356
-10.451212883	-56.6146812439	-8.956859	3.553878	-44.3081018704	-7.1139383033	7.2452301979	5.0418534279
51.3237380981	19.8245944977	-12.695631	6.018364	-32.4421285854	-27.0320907369	8.4262237549	6.8401613235
44.8573951721	35.6589813232	-3.015409	3.893435	-13.8531751771	-30.4359729078	8.4347486496	3.9381713867
7.9599699974	43.7103843689	-8.2684	-7.55887	-14.2434517699	8.9616835308	9.711561203	4.2526044846
-4.1983375549	-51.0535392761	-7.728896	6.899987	-25.5718589502	-34.9877113606	9.1874990463	5.8795933723
19.6510658264	5.8560395241	-2.774934	1.714379	-8.1394788774	-11.9684057208	8.3743028641	4.1215100288
-16.3469314575	11.9040117264	-3.697069	-9.241169	-40.9072647738	-25.8553415774	6.8283448219	4.999350071
-42.4175949097	13.2177352905	-8.604296	2.696175	-30.1075128535	-8.158959374	7.4353246689	5.2959914207
-20.0596961975	-51.8327102661	-7.098714	-12.100181	-36.4475584195	-8.0557306253	5.8087091446	5.6754899025
35.3901748657	-36.4167251587	0.49553	-9.91324	-29.9539869189	-16.454922902	6.5085597038	4.622136116
41.2875671387	9.5855455399	-12.586324	-7.850651	-2.9257614875	-30.3749145963	10.2658004761	3.8670732975
31.9337673187	38.9764060974	-11.548212	3.373919	-30.4585292553	-17.8161919376	7.9168643951	6.1380295753
-18.587141037	-62.6254806519	-9.299362	6.242738	-45.1390269847	-1.2209373232	8.4780788422	6.0801901817
-28.1633872986	30.8492393494	-2.249224	-6.33399	-3.7167321227	-2.0216899822	7.1487421989	4.3682923317
-1.0855240822	-63.1366844177	-11.062765	5.785446	-36.0415394516	-26.6036697323	8.8091716766	6.7164521217
10.3485355377	5.4184789658	-1.405093	-0.854063	-1.5669573155	-15.0360100534	8.3274030685	3.6619699001
-6.5994415283	-63.629573822	-11.870052	2.89158	-29.5166194472	-19.9977176217	7.5207629204	5.909681797
18.6799850464	2.7855455875	4.939849	4.56184	19.5386586964	17.6139461515	9.9526052475	1.1124175787
-21.4722995758	-51.2184791565	-6.646167	-12.505112	-37.6467011152	-8.6939633088	5.8312959671	5.6652541161
-28.4301280975	29.3095302582	-2.48402	-6.488029	-5.0883925241	-2.0955463775	7.0688056946	4.4894180298
10.6141338348	24.5489578247	-5.307302	-1.090095	-12.61524215	-4.4898768665	8.7732658386	4.8911175728
-20.8620643616	-54.0266990662	-5.800152	-12.084873	-38.6321924053	-10.1674007528	5.894906044	5.5292749405
-9.7274360657	-52.1964492798	-4.716021	1.613008	-15.9589647719	-16.8598459541	8.4516630173	5.4731254578
5.1339893341	41.6980743408	-8.358279	-6.652683	-15.9451718801	6.5001467454	9.7761631012	4.4698123932
19.4174671173	-2.8660204411	0.878807	-1.780268	0.4474742857	-9.9130454217	7.9888291359	3.5254127979
8.8353805542	50.3078460693	-4.759647	-4.282044	-8.4002501109	-15.374758187	9.0232448578	4.0335941315
-6.4997563362	9.2639474869	-3.419558	-5.805184	-7.0125055827	-4.2215760482	7.6156024933	4.4356021881
23.9643764496	7.9511508942	-2.829576	1.922468	-9.0444328603	-11.7816371481	8.4807329178	4.0598921776
-21.5588951111	-51.4371910095	-6.898301	-12.50534	-36.6603839761	-9.032564586	5.7945637703	5.6905283928
19.198392868	13.9275312424	-4.080746	-2.197898	-11.1679247019	-4.9825301727	8.280752182	4.3901634216
28.4614143372	-18.4761505127	7.253735	2.720313	14.9103573692	1.5320955894	8.2382650375	3.2754325867
19.9558982849	-2.0962958336	0.099865	-1.440527	0.1114474643	-8.9010978292	7.9304933548	3.5509753227
-17.8946990967	11.4164009094	-4.627128	-10.012658	-12.5560370492	-17.3994543463	6.6288547516	5.0829286575
-32.7782516479	26.4778347015	-2.88472	-7.522431	-6.3334074952	-0.3108994323	6.9521522522	4.7328710556
-2.6244549751	-57.9931755066	-8.959538	5.83423	-41.0581099135	-1.2679458679	9.177816391	6.4732651711
-16.5715770721	-4.4937143326	1.210466	-2.039351	1.3295819871	-10.7368679635	7.9840583801	3.4271965027
-9.777797699	53.7376365662	2.595006	0.944684	6.35142856	-22.3640768959	7.3851113319	3.1735937595
15.4337673187	-7.9009876251	4.733407	-0.753039	9.9090273363	-19.6154956518	7.740293026	2.6197707653
-18.7851867676	-50.1635437012	-7.365578	-11.966509	-34.9568452378	-8.1246693475	5.8582787514	5.7352590561
-24.7894668579	24.9373645782	-3.024806	-8.128496	-7.5484327226	0.6643244099	7.0137615204	4.7776517868
-41.6179084778	-38.2577896118	4.474171	-10.746456	-2.4949467593	-18.8995026306	5.9149689674	3.6079900265
-21.3984565735	-48.5665473938	-6.071334	-11.184023	-33.7680614975	-9.7668255723	6.0461831093	5.3007659912
15.0289773941	26.095079422	-6.301014	-0.77866	-16.5794930191	-5.1559536867	8.1348438263	4.9317369461
27.0793876648	6.1883149147	-4.074971	-5.039107	-5.2628827348	4.2382864229	8.0869245529	4.0396809578
23.5558815002	41.4486999512	-10.431962	-3.601625	-27.6783648377	-24.421972813	8.4595680237	5.6445817947
-27.8909683228	27.607585907	-3.549179	-6.402759	-7.3130246877	-2.8892846518	7.3104023933	4.7346954346
-21.541929245	-53.0653610229	-6.643233	-12.458756	-37.5864157822	-8.1688547985	5.8744735718	5.6593437195
18.3528957367	-1.5645304918	0.967493	-2.163652	0.1643329298	-10.091301529	7.8594794273	3.7359509468
-32.466999054	28.9962329865	-2.773668	-6.812509	-6.3578144614	-1.8608856652	7.0249128342	4.6261324883
27.7193946838	41.3673248291	-16.590706	-0.282965	-46.0408705641	-14.717578697	6.9608821869	6.1229734421
24.7539749146	-22.9658317566	8.383018	0.57408	28.7774384906	2.5377835625	8.6065988541	1.5577378273
-40.43309021	-2.8218164444	3.177222	-12.051997	-8.7285424243	27.1737581784	5.452755928	3.8824334145
19.8178710938	-8.963640213	1.325751	-0.519377	2.8940979393	-16.5354945103	7.9933195114	3.2612638474
-10.8488206863	23.5683498383	-1.319208	-6.42358	-3.3926721294	0.3036128914	7.2409915924	4.177318573
36.1008720398	-32.9932479858	-4.909614	2.927102	-31.6100836852	-3.4982526457	8.3559274673	5.4888782501
12.0833520889	25.1146411896	-5.352922	-2.098111	-13.2023735438	-5.5744410283	8.8880329132	4.4958472252
9.2086133957	-1.8189556599	-0.076498	-2.470066	1.3146241269	-3.0613760992	7.7307167053	3.7826035023
30.5275859833	29.4406890869	-10.496372	0.664504	-19.7170483254	-18.8453653204	7.6822199821	5.4781475067
-16.4615516663	15.9092636108	-4.238679	-7.403978	-9.6971871885	0.3800303393	7.7397370338	4.712079525
3.077778101	5.5867729187	1.255077	1.799637	-12.8204201629	24.6422060878	7.0514364243	4.2254042625
-29.814207077	24.1178035736	-1.873839	-8.201162	-6.4185228318	11.1957019454	6.8589377403	4.4240651131
45.0852622986	-2.3908390999	-8.759288	3.449566	-43.4443566003	-6.514975382	8.6646375656	5.6927542686
6.3017878532	-56.5358047485	-10.451845	2.427059	-24.0299889584	-22.6706228683	8.2954483032	6.0433964729
-24.5707530975	-52.0888290405	-5.92938	-12.612206	-38.9267149768	-9.4250183177	5.7948813438	5.3521614075
-28.7719726562	28.0279884338	-2.645792	-6.778008	-6.0122188317	-1.8143371398	6.9538903236	4.6131811142
-3.0971035957	52.4463844299	3.355308	1.350406	5.8600821119	-24.3017470627	7.6151504517	3.2803378105
-19.5605564117	-51.4587440491	-7.235919	-12.042575	-35.9822912886	-7.9487008817	5.8377480507	5.6476864815
23.5732460022	-17.5632991791	3.550103	-1.987761	9.4225613641	-1.2998478275	7.9192900658	2.6768155098
-1.233897686	42.9394187927	-6.045943	-6.575051	-11.0467615674	10.8389747563	9.2049455643	4.2983875275
50.2482223511	-29.2937717438	-6.068246	10.605615	-38.2845025147	12.9209032063	10.0348482132	6.513194561
-20.6066799164	-8.1697845459	-0.107478	-0.031741	27.2166259494	21.2391613998	8.6431951523	3.2953290939
4.8003005981	40.5106506348	-8.282061	-6.804058	-15.3905667668	6.8277506695	9.7231035233	4.526778698
39.9293479919	27.3232402802	-11.281519	0.17421	-23.0990117679	-20.9297237581	7.387714386	5.4171009064
-19.8594551086	-48.5025405884	-7.47975	-12.218103	-35.0056894808	-9.6378627443	5.7638893127	5.6220469475
-3.5055558681	21.40558815	-5.830885	-9.058731	-10.3472295364	-17.9844894354	8.7399520874	3.6125795841
-26.7012462616	30.3644866943	-1.875921	-6.16569	-2.6645162432	-1.593486144	7.0527014732	4.2241573334
10.2990560532	8.9677600861	-6.817915	-7.984262	-9.3262506278	7.3018697864	9.3630113602	4.2005801201
-15.9023351669	-56.5662612915	-4.807261	2.832925	-32.8031133921	-4.6532237181	8.3071212769	5.290055275
-28.3249759674	30.2849140167	-2.392025	-6.367672	-4.5609104342	-2.161754648	7.0554203987	4.3864769936
-10.0285282135	-55.2291679382	-8.879536	3.501469	-43.6144035732	-6.4089111119	8.6041622162	5.8254022598
-29.8630561829	-4.0769219398	5.105217	-11.594031	3.8035495641	24.0305520806	5.4630622864	3.1290407181
36.5644035339	-11.6926908493	-5.831836	2.812755	-26.1844327578	0.3110678564	8.6977024078	5.0527429581
-20.0651721954	-48.9472084045	-7.283748	-12.27198	-35.6098652095	-9.4025753966	5.7716116905	5.6385626793
-23.161693573	-50.5962028503	-6.74442	-12.666098	-37.1960594343	-9.5445172871	5.7679152489	5.6724052429
-28.3862113953	31.1270771027	-2.464681	-6.339378	-3.8990156451	-1.4623951365	7.1044335365	4.3548922539
-3.7288086414	-49.9233436584	-6.901093	5.149994	-23.9078883681	-33.8265797553	6.9022431374	3.5053458214
-1.9075417519	19.8838939667	-0.393508	3.767642	8.9872130528	-6.4210041437	8.8843898773	3.2065739632
-1.6034619808	-54.969455719	-8.238643	7.150255	-46.6696143179	2.2549850079	9.7200164795	6.303457737
41.8257713318	35.5389022827	-7.702465	-5.530253	-17.7326866932	4.8004665138	9.4118881226	4.5145726204
17.7965202332	29.3646011353	-6.179157	1.704593	-24.4560720009	5.1351069751	9.3442592621	5.0577282906
-1.6921963692	-52.0065116882	-7.501163	6.24052	-39.2159866835	0.86068787	9.501786232	6.2558646202
-23.5665569305	-50.9460983276	-6.618148	-12.768735	-37.9054936414	-9.4447010946	5.7435526848	5.6685619354
46.7188186646	-5.0146145821	-4.854524	5.56493	-31.6384636989	5.9158533079	9.7484703064	5.5901789665
-1.6988723278	-58.2644767761	-8.81004	5.477165	-40.2144248283	-1.9232070614	9.0783777237	6.5014386177
-20.0105934143	-52.1797065735	-6.90857	-12.466722	-36.8676913216	-7.9425186497	5.8290395737	5.6705999374
40.8784446716	8.8640813828	-12.434024	-8.178408	-2.5168467966	-30.1082542468	10.2668733597	3.8260643482
12.2180719376	30.6184997559	-7.992505	-2.627722	-21.5183454978	-7.5856837886	8.4145975113	5.1482920647
26.863992691	25.7819252014	-7.896199	-2.146108	-20.590237344	-7.8414728956	8.1356239319	5.302072525
34.4768638611	22.565246582	-9.817111	0.624332	-21.5595552979	-14.9825724172	8.0417613983	5.7248382568
3.5858709812	24.1590881348	-4.711753	1.941264	-20.3226086331	-1.0967601941	8.896648407	4.753993988
-25.1383094788	23.4419994354	-3.190775	-8.775264	-19.79891649	-11.9562159149	7.1338539124	5.1119551659
-20.453742981	-54.8537406921	-6.950033	-12.465877	-37.9046898858	-6.5582512053	5.7881355286	5.7934298515
-47.6002349854	18.7855987549	-4.75449	-9.411468	-28.1395256366	-11.834941024	6.8412241936	5.3597412109
15.1563673019	-9.35729599	3.303993	-0.26273	6.5211894215	-18.0614549795	7.7330675125	2.8483603001
-19.7111873627	-48.8875160217	-7.414852	-12.109199	-35.1262381338	-9.275081557	5.7923865318	5.6280684471
-7.268494606	35.8151893616	-14.477995	1.487622	-37.2659071924	-19.8421624615	7.6442008018	6.4977526665
-3.7881710529	-51.0556297302	-7.83247	6.814405	-25.2724533511	-34.9549481433	9.4243116379	6.144903183
-1.4390119314	-61.6455917358	-9.994616	5.230347	-44.6309252906	-3.9839999423	8.9322891235	6.5389385223
-0.3155450225	29.5242786407	-5.655762	-4.819615	-5.6985136914	4.4797476547	9.067032814	4.307308197
-23.9849185944	26.4665718079	-3.179737	-8.272755	-18.1137004846	-12.683538751	7.0005898476	4.8657035828
30.3597698212	7.2459030151	-4.79074	-3.495004	-10.8353876378	-4.1021816588	8.8543291092	3.8560993671
22.7241210938	-1.5530699492	8.948711	6.865227	20.2566252458	16.3411669174	8.6082849503	3.2130329609
11.0382509232	27.026260376	-5.652871	-2.588788	-13.8764567844	-4.5640143292	9.0171899796	4.5041413307
26.0165538788	-10.5263328552	4.932154	0.087626	11.7082356369	-19.0213571397	7.95033741	2.798197031
-0.8811830282	-3.9505228996	2.383354	-9.925138	4.146670026	17.3322248322	7.001244545	3.4095380306
-30.5353965759	28.0812511444	-2.799166	-7.010541	-6.5933026067	-1.0307078442	7.1089758873	4.5537433624
-27.9315166473	28.7616767883	-2.654971	-6.303529	-5.487830252	-2.5899840976	7.1308794022	4.4736218452
-17.0426483154	19.642156601	-1.633467	-9.016339	-9.3872514991	-4.2146487472	6.9379782677	4.3505582809
15.0618038177	26.0221061707	-6.317441	-1.022462	-16.7329586733	-5.1717215702	8.4643373489	4.8011059761
23.1950416565	36.0128974915	-10.813632	-2.276783	-30.1926952102	-12.8045030633	7.0555505753	5.652826786
-18.0786495209	-50.8932952881	-7.480978	-11.870925	-34.9831483709	-7.4142099183	5.857506752	5.6940326691
23.1777610779	19.0531177521	-4.249463	0.800817	-8.5289501356	-5.6574100006	8.3783636093	4.2359457016
37.0938720703	-30.0909004211	-11.848105	6.368855	-35.5958314868	-25.767869507	8.5532970428	6.7348704338
42.097278595	22.2901229858	-5.362233	0.941412	-22.8679015324	-9.1303165924	8.3166599274	5.3577642441
-0.4886327982	-59.1672019958	-9.156833	5.37033	-41.008563709	-2.6629320754	9.02439785	6.4781951904
30.8477706909	24.6031112671	-9.727326	0.878143	-22.14732352	-13.8996170569	8.0463237762	5.7519373894
-20.7634429932	-50.5362548828	-7.101584	-12.412457	-36.0553006178	-8.9723407598	5.7430076599	5.6614780426
29.7486457825	-6.0646138191	-2.902867	-4.507344	-5.5249318533	-6.4872538735	8.1119441986	4.0068926811
-4.001932621	-54.3113136292	-7.996555	4.612539	-37.2467820238	-1.8978945201	9.0566902161	5.8538632393
-53.5643348694	20.138299942	-4.072251	-17.636021	-31.2726285541	29.3811189684	6.4616727829	6.2221179008
-23.8223743439	26.5811443329	-3.374149	-8.204111	-18.1594584448	-12.8399780819	7.2431101799	4.9843411446
-20.6693096161	-1.5714253187	-13.319541	-2.634642	-42.7721197693	-11.8631904496	7.0282030106	6.0239801407
-0.9284282923	44.1005363464	-4.833282	-6.588841	-9.4133824691	2.9764175917	8.9009275436	4.3670353889
32.7734451294	28.0802516937	-10.893407	-0.937962	-25.5294102864	-16.5601350764	7.6859688759	5.6082515717
-45.7766151428	8.4198522568	-3.610121	-18.017729	-29.6911191546	30.7627487213	6.2288589478	6.2438049316
5.4987316132	44.1526069641	-9.073221	-7.159554	-18.9064678386	8.062422613	9.7260026932	4.5142245293
25.4099769592	27.7322502136	-11.779967	2.306725	-27.4459529602	-19.2478259885	7.3933587074	5.5517559052
26.7680587769	23.1109848022	-8.18751	-2.253323	-21.9286471911	-8.0055522221	7.7583260536	5.211807251
-23.8194637299	26.5818195343	-3.260974	-8.265443	-18.2451611955	-12.6758502822	7.1799268723	4.8961596489
48.5185966492	-2.3347764015	-2.336113	-13.656713	-14.0322636579	20.5157307443	9.6953134537	5.4807214737
15.4567546844	5.7950520515	-6.395791	3.242236	-27.5555134219	0.2412415834	8.9992542267	5.4511146545
23.2994346619	36.3624649048	-10.905314	-2.196738	-30.7289633295	-13.042444284	7.0747404099	5.7041049004
28.9822769165	-8.1304645538	-7.914113	-0.952378	-19.7570250817	-13.9260794076	8.0402345657	5.2789902687
-15.8429422379	-2.4774632454	-5.263535	-6.442874	-9.063670459	10.7621319728	7.6553897858	3.8921802044
-0.5597801805	38.4178161621	-6.518594	-7.303283	-11.7526893339	7.0119995138	9.3137893677	4.2144026756
-25.2953662872	27.7997226715	-2.243213	-7.144572	-4.9054629079	0.4810114307	6.9711055756	4.6468300819
-2.375254631	-60.557674408	-9.556486	5.346797	-42.8483709916	-3.0106648605	8.9967355728	6.5219621658
-15.6640796661	-49.0809516907	0.71767	-5.531289	-0.2621241509	2.9506593073	7.5999603271	4.0259985924
23.503528595	-3.2542312145	-3.804144	-2.88584	-6.7933812732	-8.9548575772	8.6109991074	4.0999407768
-37.7437095642	12.0815124512	-2.600074	-7.990235	-6.3153045394	0.6505049776	6.9305114746	4.5503129959
9.8927316666	16.077703476	-3.514903	-1.373114	-18.1387109045	12.4493821503	8.5517864227	4.3092131615
-20.4982299805	-50.529094696	-7.026868	-12.324483	-36.1967901497	-8.8007932425	5.81320858	5.6514101028
30.1403636932	-5.7902336121	-2.883077	-4.786467	-5.7713242285	-5.8101562923	8.0262031555	3.8949096203
20.648891449	17.2346038818	-4.679358	2.763501	-29.7513622757	-4.2313574555	8.6668329239	5.2444782257
-13.6988172531	-54.7303619385	-7.753381	6.93481	-33.773585764	-4.1059911914	9.3535699844	6.1883335114
-10.5138473511	-56.6375274658	-8.979211	3.510212	-44.3289038402	-7.2071511029	7.3594675064	5.2313346863
27.3980846405	25.8782520294	-9.507605	1.779012	-22.3279829052	-11.7138152936	8.0202674866	5.5130753517
3.9718673229	-60.1333847046	-6.668053	5.642705	-44.0102873074	1.0541552189	9.2472991943	5.8807024956
-13.7891921997	-3.6720192432	0.489043	-5.118328	-11.4143493466	-31.1510103267	8.3844528198	4.1384906769
-46.2680702209	-26.871099472	-3.45207	4.93136	-27.8713914592	9.0223549469	7.5887389183	4.0316486359
37.0778427124	24.0057926178	-8.779188	-0.959484	-18.8922529903	-15.8349957584	7.9866471291	4.8748650551
-3.3835144043	-63.4403610229	-10.435976	3.971242	-31.751705793	-20.0148222637	7.6120438576	5.7224826813
-22.3271980286	-53.4548034668	-6.839371	-12.684039	-37.9544451989	-7.9970408272	5.8379721642	5.7316875458
-1.6988723278	-58.2644767761	-8.912134	5.484958	-40.2144248283	-1.9232070614	9.1055402756	6.4706759453
12.5605754852	9.1439399719	-5.896189	1.092733	-35.5188917168	-3.5506267257	8.7392940521	5.4583845139
51.6931991577	-26.0207862854	-6.69504	8.770115	-39.3702304164	9.7352619748	10.1600780487	6.4024143219
32.3553199768	-9.1629095078	-2.11432	-2.109779	-3.424080461	-7.1203172167	8.684378624	3.5503368378
28.2624855042	1.0264540911	-4.105178	2.219691	-28.14732811	-4.8190544016	8.3977737427	4.7787303925
-5.0152258873	-59.9455718994	-9.150849	5.710818	-40.0619541944	-5.0563213929	8.9790058136	6.4606208801
-12.0322990417	28.8101978302	-12.245631	-4.415617	-12.412653155	-14.7340494167	7.6171379089	4.2134718895
-16.9524669647	5.625038147	6.332315	4.95175	25.0911828515	7.4692516152	9.3026018143	1.8195886612
-14.1001424789	-52.0911560059	-6.425282	-10.579608	-32.1030277271	-8.0705953388	6.5035114288	5.2206707001
-4.011882782	-56.774394989	-8.213943	5.027784	-46.9196807121	-1.0690541702	9.0143785477	6.2008523941
11.9105243683	24.7562904358	-5.405994	-1.983443	-13.2084289903	-6.1269358435	8.7752132416	4.5144376755
-27.9736118317	30.3858280182	-2.318314	-6.320471	-4.3521763555	-2.2297473567	7.1036062241	4.3813791275
-12.1314668655	-61.6296195984	-10.117169	4.311852	-44.5333755539	-4.7335737079	8.3912439346	5.7019329071
28.4047641754	-34.6445541382	7.07356	4.163731	25.0232318635	5.9675833962	9.1643066406	1.6276749372
37.4635925293	20.9222698212	-10.076275	1.75354	-21.0455289254	-12.2038767666	7.9398097992	5.8721246719
-19.7151813507	-53.492641449	-6.761464	-12.273495	-37.1796014436	-7.4785620443	5.9280195236	5.6269803047
-9.7330198288	23.166601181	-12.75694	1.894726	-25.436805928	-26.700199894	7.5000267029	5.4608402252
-20.2042808533	3.7579667568	3.075924	-11.93683	-8.8679403569	27.063101107	6.5143837929	4.8234791756
-22.6842250824	15.793551445	0.874286	-9.81534	-0.5054390874	20.7339964624	6.163374424	4.153737545
-1.7621631622	-11.1015987396	-4.095751	0.860432	-8.3819219212	-5.9140728023	8.27647686	3.7360856533
36.1245079041	-17.5114879608	-7.084406	4.44438	-32.7339229205	-0.3215195472	9.0751676559	5.9449448586
-9.4987802505	-56.6191291809	-8.908926	3.671427	-44.0083654299	-6.4095692105	8.6995325089	6.0362677574
-22.3500576019	12.6965923309	-2.007831	-10.924286	-9.5240989502	15.2732006395	6.4846858978	4.7733130455
32.76587677	22.3983974457	-9.241351	0.464327	-25.0314993858	-14.4168572824	7.9840197563	5.7910966873
-19.7386760712	-54.4502716064	-6.092638	-11.967855	-38.3264699958	-7.4116773006	6.0433559418	5.5200285912
-0.2965806723	-55.3854675293	-7.685748	5.892218	-38.1182141697	-0.3070272737	9.4557666779	6.1532921791
26.0293750763	-2.7298471928	-2.636163	-9.250755	-7.5863010448	3.1308863954	7.0060067177	4.3856329918
-19.7532196045	29.4029922485	-0.944697	-6.031973	-2.5397970359	0.2454485076	7.3886070251	3.9519076347
-31.251701355	26.3810501099	-3.694348	-7.283958	-7.4053067502	-0.9766827347	7.0517406464	4.6017637253
27.5774383545	35.8156700134	-13.349699	-1.182811	-46.0408952095	-6.5783909194	7.1550569534	6.0152397156
-28.6976108551	27.4055175781	-2.866775	-6.771583	-6.4600015014	-2.1140584536	6.9843888283	4.6536746025
22.3575077057	-5.638258934	1.797866	-1.652386	0.6593202101	-11.0570862836	8.0385560989	3.2373127937
-19.3137588501	27.1594409943	0.459948	-3.215217	2.4826203793	-6.182226621	7.5597743988	4.0662684441
33.5319213867	54.6700630188	5.944118	2.513547	21.3713064874	8.9726995042	7.6793055534	2.3259263039
-22.6871528625	24.4369831085	-4.151243	-7.325678	-9.1787919848	0.3063448815	7.8857383728	4.7643446922
-19.1401329041	-53.6423683167	-6.881761	-12.25445	-36.9650623498	-7.1202270601	5.8476142883	5.6755290031
22.6523303986	35.5034942627	-10.60487	-2.134117	-30.0662363283	-13.0033440395	7.2462749481	5.6407661438
40.0391197205	47.0444946289	-16.837929	1.692586	-43.3666246063	-14.3363421558	7.551176548	7.1256113052
49.4261894226	-27.1914863586	-5.929653	10.806102	-38.4288324184	13.4606376037	9.9814491272	6.5708093643
-7.9353814125	17.1326389313	-1.187702	-4.19722	-1.4771731081	0.8113158303	8.0926179886	3.5693063736
34.2169647217	-2.1614656448	-2.777693	-2.082724	-18.3234358515	-10.7353296761	9.1322917938	5.0931415558
-23.7049274445	-52.0630111694	-6.266415	-12.695204	-38.4286077691	-9.0013962078	5.8187179565	5.6162734032
0.7592687607	51.7329406738	0.189517	1.635232	1.7402547586	-21.3841584985	7.7228050232	3.7799794674
19.2388381958	17.1673851013	-4.257348	2.518691	-28.0248557957	-3.6595975082	8.2752218246	5.0880227089
-45.3662223816	10.441901207	-3.851498	-17.800371	-30.4153724333	30.149565671	6.4224295616	6.3127059937
-4.1470122337	-5.6104860306	6.205811	-3.760209	21.5086653976	-2.6354595503	7.9148898125	2.4193923473
-3.1442906857	28.2673950195	-3.916498	-4.345427	-3.6090796841	2.501180314	8.4659023285	4.1201148033
8.3371667862	-55.9754104614	-6.223604	5.898196	-36.4787344574	3.1540660449	9.514588356	5.7912220955
-29.765083313	30.952009201	-3.048916	-6.216398	-5.4773197625	-1.1501429164	7.331281662	4.4067616463
-21.8713321686	2.6144683361	1.769713	-0.58753	3.4988965458	-8.5766067199	7.505282402	3.2174150944
-22.7955055237	27.451543808	-3.729526	-8.763438	-19.140086043	-12.929722245	7.3186411858	5.1184835434
-14.760969162	-63.202911377	-4.449437	1.070433	-16.3618684285	-16.4097025671	7.7589912415	5.0721182823
24.8722133636	4.5249333382	4.890119	2.35169	16.8834692967	5.315247348	7.3481283188	2.6408176422
-1.6034619808	-54.969455719	-8.210257	7.166385	-46.6696143179	2.2549850079	9.721830368	6.279197216
17.6959133148	31.9218635559	-9.505979	-6.010184	-19.8965553016	7.0978530473	9.7584476471	4.8305206299
-1.2751020193	-57.8588867188	-8.449459	5.165089	-39.7048611846	-1.6025741062	9.2016439438	6.2872767448
20.3820858002	17.2791042328	-4.576867	2.648273	-29.1256498337	-3.9662041652	8.4628190994	5.233127594
-1.8224039078	-56.6520118713	-8.383395	4.705807	-41.9665278388	-0.5256443996	9.0515804291	6.2425208092
-18.1291942596	13.2970485687	-4.186614	-9.735513	-11.8196136949	-19.1376193613	6.6024112701	4.7013654709
4.0481109619	-55.0649604797	-7.147738	4.968938	-35.6333566258	-1.7001438748	9.2939577103	6.0296349525
-35.2235603333	12.0447244644	-2.138116	-11.540806	-19.2196216236	-10.7008323409	6.7187852859	4.9894766808
-6.5196256638	-56.4168128967	-8.50229	5.576563	-40.6148070676	18.7698463667	9.1508455276	6.5123753548
-4.6366534233	-0.681748271	1.827112	0.738116	4.2599392898	-21.5261874208	7.3452444077	2.9004490376
-18.7430152893	16.912311554	-1.805222	-11.104074	-8.8659113704	15.7609845493	6.4599161148	4.5539336205
38.0300254822	6.0970778465	-11.972857	-8.804688	0.5207987554	-30.1114939275	10.019613266	3.557972908
41.0003852844	8.9871482849	-12.550052	-8.020147	-2.7550176342	-30.2313223856	10.2906923294	3.8053154945
-17.8946990967	11.4164009094	-4.625262	-10.011461	-12.5560249	-17.3995289124	6.6006708145	5.098587513
12.5579900742	-4.3050193787	0.447026	-2.508409	1.9988093719	-6.211368012	7.7843799591	3.5948486328
-31.4038963318	-13.9294376373	18.343719	6.5087	56.1258224331	-3.3309149256	10.1209278107	-0.681687057
47.9042892456	31.2818660736	-3.110808	2.784569	-16.912276811	-31.1249034617	7.938431263	4.6185369492
2.5796465874	43.7380523682	-5.97815	-5.382785	-11.6312593003	0.9220195417	8.7613544464	4.4851679802
-1.8790097237	-66.8007125854	-10.034497	5.212048	-44.9819566557	-4.0028800417	9.0559558868	6.4000844955
-24.5015850067	-49.1332511902	-7.036461	-13.176208	-40.238262261	-9.211402601	5.7753577232	5.7446684837
2.1585783958	52.7876663208	0.850391	1.296141	2.3555918378	-20.6005529265	7.7121276855	3.5603747368


==> expres/Amazon/amazon_LuxuryBeauty_embed_comp.txt <==
-59.0126075745	22.6721591949	-2.921991	-20.236568	-30.0553064704	36.3528306813	3.1872899532	6.6272630692
-57.3225021362	6.976837635	1.423219	-20.916302	-18.591943548	39.67649817	3.1117930412	5.611530304
-37.291683197	-0.1203089356	4.400208	-15.108384	0.2298483805	31.5274620882	4.5227079391	3.6313385963
-63.0695648193	3.7801630497	1.835746	-22.578058	-19.7965758373	43.6659459564	2.7601532936	5.5364398956
-59.1717758179	6.2900629044	1.524279	-21.314648	-18.5111014023	41.7703011958	2.8905537128	5.4663743973
-64.5441818237	8.7760906219	1.508188	-22.824287	-20.8244765643	43.6012661215	2.6110208035	5.6502218246
-56.9397888184	-1.3620625734	2.436564	-19.132536	-14.6399455061	38.7821644152	3.0420401096	4.8548769951
-59.987285614	6.4678959846	1.566807	-21.848499	-19.2156311226	41.4784465046	2.7859807014	5.5423402786
-62.6158561707	9.5652627945	0.854084	-22.51108	-21.4044518274	42.3320832855	2.7307789326	5.7526922226
-55.7475318909	8.566734314	0.583695	-20.005487	-18.959889195	38.3016299355	3.2014653683	5.5376615524
-36.4787254333	8.2267894745	2.137202	-13.571405	-4.8191298786	25.7706432388	4.961253643	3.9034814835
-49.705291748	6.8548765182	1.693656	-17.578821	-12.6816090558	33.8448294517	3.4671888351	5.0752658844
-0.936337471	36.953338623	-6.252392	-7.417255	-10.2843546238	6.6652790566	9.2851047516	4.3721971512
-32.1881561279	2.0455956459	4.4306	-12.85784	1.4212814711	26.7799584803	5.0953989029	3.27379179
-55.2059211731	0.1384854615	1.409541	-20.453024	-16.0232191649	40.3186063083	2.8592295647	5.4229154587
-61.0698394775	22.9221115112	-2.813132	-20.231447	-29.1340864976	37.8766875309	3.1487863064	6.6386427879
-38.3410110474	20.5518074036	-1.457128	-13.160669	-10.9378990695	20.2010193764	5.6825370789	4.7967510223
-64.6315536499	21.5829086304	-1.950374	-19.090937	-30.0887421979	34.320325166	3.6766579151	6.1321115494
-63.8618621826	4.6567392349	1.915025	-23.090376	-21.0204565361	45.4830192749	2.6508674622	5.6068735123
-58.90259552	8.4335517883	0.843325	-21.987202	-19.8584038712	40.7555618997	2.9064443111	5.5335402489
-53.1720123291	17.8828887939	-2.059061	-22.427948	-24.618190091	35.1397009615	3.5187573433	6.2201366425
-57.3875846863	19.4290714264	2.192363	-17.315866	-10.8641770027	34.1197670043	3.4449489117	4.9362897873
-59.7755813599	18.6994018555	-1.886205	-20.654785	-26.1171825992	38.280429345	3.0180258751	6.3591217995
-38.6304702759	7.606719017	2.070909	-13.263972	-4.4252295211	24.2720096572	5.1422715187	3.9957296848
-44.2720413208	26.7371253967	-2.044871	-16.547903	-19.5382318779	27.1571851865	4.2931690216	5.8081493378
-56.9845275879	5.8305683136	1.876294	-20.583429	-17.5787922175	40.3061995926	3.0622134209	5.3394942284
-60.3017234802	8.7442550659	1.037956	-21.738691	-20.4468670333	41.273827357	2.7586004734	5.5575532913
-51.6415176392	16.8876285553	-1.920555	-22.610409	-23.9499505443	35.0856371413	3.5650639534	6.2124633789
-49.9144096375	30.4954471588	-5.716186	6.262461	-29.3073497345	-10.1681890768	9.0179300308	5.9711027145
-62.8375434875	7.420732975	0.651107	-22.150494	-21.664401282	40.6914546935	2.8205444813	5.7482471466
-35.4397926331	1.2944028378	3.810417	-13.919062	-2.139617539	28.4153395643	4.8120012283	3.6036696434
-21.963634491	2.5794346333	2.488741	-0.371685	-23.5830302809	28.2229071894	4.0656142235	5.0730700493
-61.9028282166	2.3554973602	3.016248	-21.592081	-14.9347339944	45.7059331469	2.7388110161	5.5119643211
-59.2655715942	22.66746521	-2.513829	-20.004831	-27.5828695536	37.0378948505	3.2211091518	6.5319156647
-54.2659606934	25.2042179108	-14.591392	3.467913	-38.4296372682	-25.1581904828	7.2486824989	6.4571461678
-52.7687644958	16.435590744	-1.672776	-22.458874	-23.6511324238	36.259856901	3.4959602356	6.1912546158
-63.937412262	6.1293897629	1.856234	-22.000114	-17.844936213	43.1293689365	2.8241109848	5.6122598648
-61.4858169556	22.702047348	-2.688083	-20.220463	-29.1026464023	38.8437948692	3.1630465984	6.6026463509
-60.9386329651	24.4716262817	-2.808372	-20.165504	-29.8493075725	37.3414864746	3.1454334259	6.5741472244
-59.9704475403	2.6975300312	0.879605	-20.049759	-18.7676882824	37.4077131561	3.1592230797	5.3901610374
-44.3582992554	26.2893047333	-2.059475	-16.492968	-19.5062102556	27.2961724405	4.3073997498	5.765337944
-45.8306236267	21.1196269989	-0.912982	-17.318615	-17.5586105208	30.7471606649	3.8784825802	5.6340441704
-36.1948127747	5.5261712074	3.091478	-14.019561	-3.0531555275	27.2284319899	4.8177309036	3.7894966602
-56.6738128662	-5.1559033394	3.428689	-19.808945	-12.8657948252	41.904652399	2.7811355591	5.1063828468
-59.3103294373	19.9144248962	-1.95295	-20.492638	-26.0865142602	37.6714403152	3.1581628323	6.4445714951
21.3468132019	36.2415885925	0.524657	-5.677714	-30.8866068125	-10.9828269293	6.8677611351	4.6810569763
-55.1671180725	1.7551449537	1.337501	-18.73885	-15.3548917409	35.8862966891	3.039744854	5.0088648796
-53.1781921387	-1.1107918024	3.373301	-18.720051	-13.0048939379	38.2049377597	3.0288794041	4.6450691223
-61.4152450562	9.3632974625	0.72198	-21.603168	-21.0984395678	40.6638772134	2.796143055	5.541768074
-61.0521011353	21.7410984039	-2.649962	-20.351166	-28.4455945671	38.3294162139	3.1423387527	6.5968031883
-58.4651260376	-0.3957637548	1.891798	-19.291245	-15.711399317	38.275487724	3.0927324295	5.133087635
-35.5710716248	3.4729404449	3.939548	-14.076173	-1.072333316	28.120533817	4.6932730675	3.5843985081
-36.5177574158	6.6569304466	2.58797	-13.777097	-3.1969218107	26.1612064976	4.9700961113	3.8904428482
-61.7597198486	6.2063593864	3.532715	-21.244755	-14.0768826207	44.0597216822	2.6944973469	5.2006669044
-59.5847358704	9.9899044037	0.106257	-21.637625	-21.3821504752	39.3143351772	2.9835288525	5.808634758
-52.8584365845	-3.2613880634	3.691974	-18.632269	-11.9733618371	39.1809828645	3.1032280922	4.547747612
-63.4123077393	9.9099521637	0.675054	-22.481239	-22.2220118432	42.3726687745	2.7236657143	5.764169693
-53.8244590759	0.1563942134	2.345137	-18.716431	-13.9437116249	37.732689252	3.094373703	4.7455310822
-58.5326728821	23.7297744751	-2.94814	-19.356571	-28.5789631207	34.6961391673	3.443264246	6.6013526917
-58.5911254883	6.3725237846	1.919787	-21.325819	-18.7357206492	41.0023927139	2.7541558743	5.3484625816
-61.2132644653	22.1541862488	-2.764205	-20.367302	-28.5841319684	38.5856126338	3.111828804	6.5919852257
-53.9447441101	-2.576518774	3.250485	-18.682051	-12.5991382699	39.0541442859	3.0301191807	4.5740151405
-39.8149719238	-6.1885824203	15.386282	-3.256934	-14.2106440033	28.713145683	7.3130526543	1.1526379585
-63.0342788696	18.4551353455	-2.052374	-20.822664	-27.5608638345	40.4499005266	3.0361106396	6.3031210899
-61.0685653687	19.10779953	-2.163585	-20.683649	-26.9384737555	39.1142961383	3.1228065491	6.4538254738
-52.7687644958	16.435590744	-1.74306	-22.469255	-23.6513390608	36.2597288591	3.4903624058	6.1943411827
-57.7164230347	3.1264500618	0.617664	-21.287592	-20.922481088	40.1547024902	2.7218225002	5.3131990433
-36.1435470581	2.9676201344	4.026149	-14.343493	-1.2124088003	28.6687165643	4.652577877	3.6170065403
-38.2145805359	1.638859272	4.199053	-14.666122	-1.8550124766	30.5239021622	4.5821166039	3.6360397339
-36.3599281311	4.1001319885	3.729756	-13.692638	-1.3767643114	26.9170661167	4.8104829788	3.7104492188
-54.2448539734	-1.9533039331	3.051189	-18.836803	-13.1406221734	39.0766018065	3.0720546246	4.6784667969
-38.9227752686	0.2388394028	3.503653	-16.516371	-8.8925928734	35.4248208242	3.7591178417	4.238743782
-22.9328708649	4.6529927254	4.463718	0.933204	11.7295276327	1.5786655053	7.0050320625	3.4228796959
-52.1861763	17.7055797577	-2.002413	-22.662374	-24.5428270117	34.1203892527	3.5304682255	6.2110500336
-47.8274650574	-1.2209076881	3.006938	-17.278488	-9.6809797952	35.5638513271	3.4067494869	4.581987381
-50.6622962952	-5.4904856682	4.087225	-18.216375	-11.4683727984	36.6220728379	3.1208252907	4.6410179138
-53.8171653748	-6.2940483093	3.671294	-18.851385	-12.1517918987	41.0740703355	3.0086004734	4.6015057564
-59.0800247192	23.0506763458	-2.635776	-20.042614	-27.898608727	36.8372749024	3.1993079185	6.5462794304
-47.1864852905	23.7174568176	-1.23472	-17.51734	-19.2046179454	30.7206484596	3.9858500957	5.6970257759
-51.4035415649	16.4546527863	-1.889444	-22.742067	-23.6553143691	34.8656152078	3.5512208939	6.2032485008
-52.1511077881	-1.1972819567	3.432765	-18.465538	-13.0313539629	36.996036366	3.0164756775	4.5890908241
-54.480682373	-3.4834594727	3.275453	-18.742506	-11.9250854481	39.7795518877	3.0530202389	4.6034722328
-62.3635482788	20.0990447998	-2.363544	-20.547113	-27.7796960551	39.7981100908	3.1034390926	6.4825983047
-56.6352653503	8.5345335007	0.646195	-20.322865	-19.6080270739	38.7368549606	3.0939676762	5.5348339081
-60.9945869446	18.518447876	-1.687498	-20.416553	-26.3734671737	40.2753969616	3.1107773781	6.2799715996
-58.4044265747	7.3235187531	0.790525	-20.806734	-20.012386682	38.9946558491	3.0060985088	5.5480241776
-60.2860221863	3.8961043358	2.145565	-21.897978	-18.3079887764	43.6947825849	2.8756504059	5.5460867882
-62.0386199951	10.3985719681	0.463311	-22.292273	-22.1109117686	41.4744431114	2.7988626957	5.7033085823
-49.1814537048	-3.0153748989	3.713893	-17.710711	-10.2047219173	37.7683240041	3.3395011425	4.4557247162
-63.2526702881	6.5806460381	1.508384	-22.120743	-19.7103021647	43.0772471478	2.7086434364	5.5249862671
-46.1492424011	24.6970825195	-1.856892	-16.708603	-20.0832809113	28.245716411	4.2197685242	5.779173851
-40.7849884033	0.3515292704	4.078988	-15.439704	-4.7340272391	32.7148089957	4.3261518478	3.8898158073
-51.5437088013	-5.0344262123	3.996808	-18.770695	-10.9674232127	39.8131297786	3.0660719872	4.65589571
-59.9479141235	16.947309494	-1.403475	-20.750731	-25.2712231907	38.6697813719	3.0484931469	6.2195148468
-58.6652755737	21.1837253571	-2.199238	-20.57056	-26.6961585458	38.2466182366	3.0699009895	6.3883519173
-54.9955863953	6.2503652573	2.249905	-20.605345	-16.4263669319	41.3809771772	2.9442703724	5.3374018669
-50.0698204041	16.2563877106	-1.791216	-22.880619	-22.7028267817	34.4008488263	3.6098935604	6.2208223343
40.4290428162	25.3906879425	-11.439756	0.506431	-22.7648416904	-22.4195262832	7.8120284081	5.7936735153
-54.749786377	-5.5336709023	2.724053	-19.134714	-14.1873330325	39.3972574989	3.0172595978	4.801551342
-60.8494491577	22.0990333557	-2.693845	-20.284073	-28.3852857029	37.9358810626	3.1400797367	6.5675601959
-55.6103172302	14.2751655579	0.578722	-20.263474	-18.6661216588	36.2399371638	3.1851243973	5.5327310562
-56.507610321	6.7330212593	1.80388	-20.53306	-17.4181546982	40.6716209663	2.9661772251	5.4305706024
-34.2260742188	5.6416578293	3.067901	-14.058743	-2.2253245932	25.7206741266	4.8561420441	3.7424609661
-64.2263717651	14.129576683	0.131122	-22.684292	-25.3613085632	43.1350968113	2.758368969	5.7390007973
-57.1636695862	9.3248596191	0.791923	-21.52854	-19.4627453659	40.3227058124	2.9954149723	5.6174893379
-62.5299568176	9.7774066925	0.929594	-22.570261	-21.2661921982	42.4328641671	2.7093839645	5.6238369942
-58.1281547546	8.7054624557	0.884251	-20.665674	-19.7421051463	39.6545135781	3.0730407238	5.5230093002
-48.768699646	15.2036581039	-2.327242	-23.074013	-23.6264049062	32.3294473913	3.8172943592	6.0766210556
-52.7687644958	16.435590744	-1.719814	-22.491596	-23.6513390608	36.2597288591	3.4468011856	6.2053933144
-63.4175338745	16.4367103577	1.736902	-23.074848	-22.615659473	45.7781547655	2.825261116	5.6140537262
-57.1832885742	22.3867340088	-1.870602	-19.010704	-26.5641656293	36.0013881552	3.470754385	6.1661944389
-35.848449707	5.7647867203	2.993601	-13.977324	-3.2126486394	27.3720262453	4.7969145775	3.7551062107
-56.5762863159	-4.8530278206	2.5985	-19.190435	-14.5676400364	39.3564316579	3.1097872257	4.8704276085
-52.61302948	16.3601703644	-1.919846	-22.65226	-23.5346345715	35.4157560852	3.5045354366	6.2065281868
-61.0616149902	6.0146842003	1.319788	-22.310225	-19.8684253997	41.6784108856	2.7099542618	5.4644861221
-46.784526825	0.0671111196	2.537896	-17.279562	-10.2617220967	34.7116275629	3.4006626606	4.6900353432
-66.0663909912	8.2783279419	1.465145	-22.284719	-22.4449072405	44.3003285929	2.7651185989	5.4683074951
-38.861946106	0.3969696164	3.461065	-16.25831	-8.5850345715	34.7672232474	3.7437586784	4.2896752357
-39.7265777588	-1.2661418915	3.259344	-15.733829	-6.2887568429	32.3704639494	4.0183978081	4.804336071
-43.6291885376	25.8196620941	-1.998108	-16.5271	-18.7319808835	27.8376189635	4.2534708977	5.781042099
-64.3512878418	12.3148984909	-0.064307	-22.3902	-24.1528944809	42.3159303854	2.9258627892	5.8418312073
-35.7332801819	2.4790041447	4.236185	-14.141283	-0.8189968757	28.4091602037	4.7419929504	3.5556931496
-58.194026947	6.910835743	1.512199	-20.752182	-18.0490703325	40.4018800296	2.9744369984	5.386826992
-51.029712677	4.4668660164	3.773129	-20.916765	-13.3606578345	43.8715802662	2.7849683762	5.0822272301
-38.7191734314	1.8599472046	4.244734	-14.738035	-1.0677445359	30.2837595279	4.5344958305	3.6824934483
-61.3118247986	3.6935694218	1.993263	-22.436584	-18.9660035532	44.2594007369	2.734487772	5.5400714874
-55.1703262329	5.7044849396	2.495536	-20.672302	-16.1176385687	41.8474787639	2.9649786949	5.3007616997
-55.6975784302	6.9312691689	2.068358	-20.721294	-17.1973131673	40.691994215	3.0918445587	5.4256691933
-55.5746765137	8.6020059586	0.621823	-20.055141	-19.0336310634	37.9803262327	3.2001717091	5.4669384956
-58.2865905762	17.1079425812	-1.717695	-21.734219	-24.9693556688	37.3073352326	3.3161971569	6.2053594589
-62.7588653564	1.3160229921	1.937325	-22.916534	-20.7755345237	46.2370105628	2.6259326935	5.5106678009
-36.0487709045	6.7963123322	2.613901	-13.791312	-3.9181714568	27.0344582533	4.866920948	3.8324899673
-35.3761520386	-2.4773824215	4.765805	-13.740565	1.289816101	30.1822194946	4.6688890457	3.5265781879
-64.0290603638	3.7251150608	1.945247	-22.396868	-20.0692463154	44.4328648189	2.7741324902	5.4681820869
-36.1797676086	3.9717125893	3.500064	-14.213315	-2.2375523648	27.8506749653	4.7183036804	3.6936264038
-55.5625076294	4.5598955154	2.337365	-21.009243	-17.0440865777	42.5145087346	2.9522674084	5.336502552
-55.9621276855	12.8959827423	0.000775	-21.577574	-21.5277705724	37.8924839995	3.2078297138	5.6849708557
-47.1047592163	23.7932891846	-1.35294	-17.356642	-19.4203702523	30.5327673948	4.0062232018	5.6618032455
-55.5959739685	2.219076395	1.351779	-18.934925	-15.705853418	36.2903920553	3.0476465225	4.9629955292
-62.6794815063	5.0573234558	1.78323	-22.975952	-20.9915714795	45.1751322733	2.6173846722	5.6259822845
-56.9359092712	10.4659099579	-0.058283	-20.698862	-20.7193651011	37.4932633039	3.1305868626	5.8038220406
-60.3837966919	20.8161678314	-2.374851	-20.624592	-27.7948252113	39.3042985516	3.1223959923	6.5282993317
-38.1484870911	2.1653754711	4.28251	-14.706864	-1.3799352595	30.2231471817	4.5751461983	3.6492857933
-48.2470397949	-2.6890091896	3.703979	-17.367575	-9.2918478093	37.1557300079	3.4371442795	4.3579998016
-37.1162910461	5.7557435036	2.96768	-13.965062	-3.4033779108	27.5662813397	4.8304152489	3.8032557964
-60.9384994507	22.2417011261	-2.642638	-20.325182	-28.2946785986	37.930102463	3.1178693771	6.5757899284
-49.4448814392	15.384727478	-2.040993	-22.911472	-23.4320683407	33.1285517976	3.5910604	6.1119375229
-37.2306785583	8.6783838272	1.956082	-13.453488	-5.3007474736	25.3817875145	5.2540268898	4.0333285332
-59.5922203064	23.712097168	-2.851666	-19.84586	-28.0492995561	36.5728463598	3.243678093	6.5922517776
-43.3496627808	26.4740962982	-2.11827	-16.508844	-18.9197637279	26.5227067385	4.2741026878	5.7966227531
-60.0190658569	6.341091156	1.627935	-21.515909	-18.6984909735	41.4919552025	2.8096923828	5.4900150299
-56.4640922546	-0.0062618647	2.319333	-19.548372	-15.5620565044	39.8144708648	3.0043458939	5.0566043854
-58.5911254883	6.3725237846	1.900067	-21.417463	-18.7357203302	41.0024184919	2.7925906181	5.3984656334
-62.0993652344	22.89585495	-2.686227	-20.26623	-29.7243545306	38.5122072415	3.133358717	6.5523586273
-48.4620780945	7.1222615242	3.488701	-22.305706	-16.6374553133	46.9135712562	2.6356406212	5.2763924599
-52.7687644958	16.435590744	-1.685922	-22.471189	-23.6513533079	36.2597038774	3.4776046276	6.1819105148
-64.658782959	10.614074707	1.192382	-22.286003	-19.3798134273	42.7090132442	2.7068376541	5.5176324844
-45.8612670898	27.0176353455	-2.037556	-16.506441	-20.8192511718	27.5048563302	4.2656593323	5.7421808243
-57.5394287109	4.3692026138	2.144696	-20.947617	-17.3270786076	41.1579501545	3.0418572426	5.3382296562
-58.9512443542	15.9469871521	-1.023645	-21.003633	-24.2909103644	38.8422956452	3.1184957027	6.1197285652
-47.0962944031	23.8534202576	-1.306427	-17.499002	-19.3904455302	30.7808081874	4.01638937	5.6919560432
-35.088306427	3.4505991936	3.656121	-13.967851	-1.2527276724	27.3818743914	4.7188777924	3.6297709942
-46.7200546265	0.6038289666	2.418705	-17.201756	-10.2111023544	34.1914774198	3.435721159	4.797952652
-60.3176956177	4.5095500946	1.798601	-21.972967	-18.9869489803	42.4194424816	2.6832520962	5.451488018
-57.1656341553	23.4107341766	-2.085427	-19.225544	-27.3361279453	35.1390662331	3.3567085266	6.3538160324
-60.5501861572	7.9290862083	0.825774	-21.618448	-20.2402172918	40.7590739729	2.7629349232	5.3193998337
30.1196575165	-22.3113975525	-1.680871	-11.846722	-11.8934965844	17.128589244	6.3304691315	4.7004933357
-33.5355033875	3.1930904388	3.564567	-13.659072	-0.6056801186	26.3495837812	4.8139657974	3.6442718506
-59.390083313	22.7519569397	-2.798501	-20.109663	-28.3537536439	36.8930890575	3.1932897568	6.5627918243
-52.1511077881	-1.1972819567	3.51352	-18.452932	-13.0313044992	36.9960290814	3.0676054955	4.513589859
-37.7257118225	6.535882473	2.169689	-13.483677	-3.16976865	24.2019323176	5.0686440468	3.8977291584
-34.0501937866	-2.405911684	3.899214	-13.55145	2.4548884448	29.5106894544	4.827290535	3.5943870544
-47.1713867188	10.7361774445	-0.208155	-19.9252	-19.235205151	34.6823717834	3.2808728218	5.6704263687
-49.6402816772	3.642819643	4.003719	-20.573772	-12.2194198715	43.8713510026	2.9428195953	4.9270563126
-48.5565567017	24.1323661804	-1.193893	-17.686094	-20.3587862922	30.7472244191	3.9313635826	5.6792316437
-38.2460632324	15.7411575317	0.358442	-23.383692	-14.5548225755	32.5869264795	2.8616940975	5.3293261528
-35.2921943665	-0.6184983253	5.014408	-13.567289	1.8686211616	28.5091841445	4.8237433434	3.3882768154
-49.7420883179	3.9106118679	3.930152	-20.694429	-12.2457284687	44.0649110537	2.922806263	4.9899625778
-35.8798828125	7.736828804	2.60822	-13.843729	-4.016340503	26.4099433793	4.898932457	3.8483207226
-55.2056694031	1.7686374187	1.368986	-18.773891	-15.2594556838	35.9223601922	3.021787405	4.9534044266
-48.9899787903	-2.2832739353	3.545418	-17.410633	-9.6422807559	36.8617496838	3.3658773899	4.4718632698
-51.2495574951	16.4139652252	-1.854033	-22.777689	-23.3228995965	34.8914176154	3.6120984554	6.1874351501
-50.0698204041	16.2563877106	-1.837208	-22.848169	-22.7029663151	34.4009181025	3.6192615032	6.2367486954
-47.9989738464	8.3775501251	1.900491	-20.570423	-16.9531911953	34.1267322306	3.0728912354	5.4537162781
-58.7739906311	6.0056071281	1.277116	-21.052359	-18.9195126932	40.4761260738	2.9313342571	5.4861450195
-60.9724082947	8.2662353516	0.524374	-21.834753	-21.3889982555	40.4875331082	2.8695640564	5.6219801903
-54.2777366638	-2.9864702225	3.219669	-18.813253	-12.7572939868	39.324768556	3.024315834	4.6759986877
-51.5286369324	-2.2875237465	3.634693	-18.131182	-11.4490198271	38.0599078127	3.1832644939	4.5432887077
-45.153842926	25.9997291565	-1.831968	-16.773102	-19.7115442253	28.090394314	4.2332954407	5.7775273323
-58.8472328186	-0.465552628	1.952092	-19.30843	-15.6620313786	38.3116212069	3.0513808727	5.10151577
-35.5428848267	5.3221940994	3.097064	-14.05182	-2.7197695473	27.3378063504	4.7672195435	3.7613034248
-49.1733055115	1.5212794542	4.122374	-19.997934	-10.924992344	42.958891392	3.1842398643	4.8733973503
-65.0228118896	7.0716352463	1.366679	-22.731012	-21.516746312	43.7894771421	2.6373419762	5.5254292488
-51.0586776733	-1.9781028032	3.54899	-18.18302	-12.25287595	37.768347764	3.147320509	4.674955368
-44.4484558105	12.7941637039	2.997863	-0.917495	-16.858589542	22.3492554163	7.4018788338	2.9586613178
-52.2267227173	-1.3935580254	3.353635	-18.606852	-12.6914835602	38.5446920198	3.0557765961	4.5365991592
-57.386680603	8.264922142	0.76731	-20.271482	-19.2086795871	38.9477155534	3.1057722569	5.4298038483
-36.4634017944	1.946254015	4.197176	-14.499358	-0.8120949497	29.4594399032	4.6331925392	3.6207118034
-51.6094322205	23.4044437408	-1.411966	-17.906504	-20.7247059979	31.6556280261	3.8750576973	5.8051781654
-58.3487854004	8.8360586166	3.099034	-21.170937	-14.8641086998	43.0685721438	2.8677761555	5.3574743271
-55.1574897766	-6.7781701088	3.667834	-19.06712	-10.8763395104	41.0572004052	3.0946712494	4.6099233627
-60.1017990112	6.7180519104	1.590269	-21.756784	-19.2037669895	41.829440778	2.8306677341	5.4876918793
-54.5130119324	11.8970193863	0.715162	-23.296347	-21.6641035666	45.7445501184	3.0621900558	5.8600430489
-62.1617736816	8.4037017822	0.928737	-21.665453	-21.5346736744	41.2020030209	2.8087699413	5.6426897049
-50.1664276123	16.5290737152	-1.92697	-22.935558	-23.3095545954	33.894474985	3.5805416107	6.1972036362
-37.1384849548	4.925388813	3.22491	-14.088362	-3.0764154652	28.0068538396	4.8248744011	3.7164053917
-62.0456542969	14.7801475525	-0.873466	-21.901802	-26.0386852214	42.7233677288	3.0778582096	6.0466003418
-35.0622634888	4.6548843384	3.604676	-13.864311	-1.5435362138	27.4922772971	4.7411532402	3.6320903301
-57.5508346558	21.2562065125	-2.448245	-20.579777	-27.1605991805	36.5084288389	3.2714316845	6.4696617126
-59.6483039856	14.5737333298	-0.70511	-20.90237	-23.3011361754	39.127081215	3.0538113117	5.9108810425
-34.4307594299	2.1587469578	4.008883	-14.049367	-0.2255729812	27.6397323265	4.6850895882	3.6235184669
-48.9489440918	1.0906583071	4.200745	-19.799646	-10.7427706939	42.8740316037	3.1314525604	4.6922793388
-60.1641845703	9.5440120697	0.537042	-21.107468	-20.6454281363	40.3484924034	2.8364901543	5.5660414696
-61.5593070984	20.3589897156	-2.499898	-20.419033	-27.5268643111	38.3414563455	3.087880373	6.5255765915
-48.2072944641	25.123916626	-1.464437	-17.737041	-20.3097210861	30.0185538184	3.990686655	5.7187657356
-63.2381896973	8.3492536545	1.410702	-22.526691	-20.8363267734	43.0769228473	2.6714129448	5.5630550385
-40.8157691956	23.1426067352	-1.590936	-15.456194	-16.2770303346	26.4905357765	4.2419090271	5.5934720039
-38.2460632324	15.7411575317	0.343619	-23.38661	-14.554805751	32.5869050073	2.8401281834	5.3453917503
-64.1355514526	-0.5454345345	2.409836	-20.863134	-16.1460447645	43.5823575936	3.0514965057	5.4773855209
-55.3323669434	22.7235984802	-1.667199	-18.744955	-21.1930401114	32.9481697707	3.5891268253	5.9811024666
-44.2281036377	27.4698791504	-2.095973	-16.447609	-19.7042420176	26.7367053653	4.3481016159	5.8420419693
0.5157285929	36.9285621643	-6.773464	-7.401964	-10.3421261223	6.7217166262	9.4655752182	4.4108161926
-66.0992202759	17.266336441	2.39793	-18.858313	-8.4819072898	42.7539795748	3.0535471439	4.8522109985
-63.1141395569	11.3714427948	0.924615	-22.073275	-21.6318488539	41.9345675589	2.8147194386	5.5269269943
-61.4620933533	21.4440002441	-2.681296	-20.380562	-28.8488466359	37.7321951458	3.1061878204	6.593249321
-58.8276863098	-0.9040278792	1.797497	-19.198025	-15.7358641737	38.068744708	3.1269185543	5.1229901314
-57.2745018005	10.6550073624	-0.004345	-20.856134	-21.4319609193	38.7978191631	3.1225829124	5.6959400177
-65.8987808228	6.2520895004	2.144679	-22.70796	-19.6385476808	45.2069699778	2.7376031876	5.5050344467
-44.2354316711	27.9710712433	-2.176489	-16.373911	-19.9670202659	26.1841055791	4.3330550194	5.8130869865
-53.8202056885	3.5322201252	2.253629	-19.732584	-16.3859081561	39.4088767101	3.185983181	5.0864033699
-57.9053459167	1.4065790176	1.679626	-19.427471	-16.2730869162	38.6027102658	3.0507414341	5.2780919075
-34.2489280701	3.6619572639	3.706878	-13.666732	-0.9457256562	27.0156674786	4.9107275009	3.5626578331
-40.8705368042	23.2652721405	-1.606857	-15.384603	-16.2832460777	26.455405417	4.3492832184	5.5668363571
-32.5988311768	1.9176501036	4.504298	-12.627385	1.6151464784	25.9089550648	4.9613957405	3.4455537796
-53.2180175781	2.0720894337	0.670082	-19.276567	-17.1246631811	37.1683096346	3.1453850269	5.2774949074
-55.3152351379	5.0990762711	2.82372	-20.695393	-15.6896113862	42.163096549	2.8883905411	5.301214695
-35.0232124329	3.8987240791	3.589264	-13.92449	-1.7828475643	27.8113780095	4.7251977921	3.6269817352
-49.1416511536	22.8295860291	-1.322698	-17.725174	-20.0737079251	31.5731514452	3.9610581398	5.7277760506
-52.8555412292	-2.8600599766	3.584453	-18.573652	-12.1080797579	38.6456587936	3.118388176	4.5891919136
-63.777759552	5.5727005005	1.964727	-22.6784	-19.7611114822	44.345336921	2.6179189682	5.5249695778
-58.7665634155	17.7136955261	-1.906342	-20.786013	-25.8585834985	38.1029537968	3.1280837059	6.3161468506
-51.6633796692	-2.7216751575	3.629771	-18.29632	-11.6733496059	38.2786115691	3.1087889671	4.6403722763
-36.3742485046	23.0020160675	-2.944711	-13.545354	-28.3651921081	-9.5305665818	6.5587010384	5.2125339508
-55.3359909058	-4.0805387497	3.145496	-18.723726	-9.4109086518	40.9016876896	3.0580790043	4.5863919258
-59.2497673035	21.0202007294	-2.337976	-20.048445	-27.0407451496	37.2525589041	3.1596162319	6.4224705696
-50.7427101135	-1.2457076311	3.844581	-18.270788	-11.8087361426	36.9228327847	3.1345264912	4.6080965996
-52.0403442383	12.73848629	-1.032615	-23.059139	-21.317967987	35.3670691819	3.3455910683	5.9087295532
-54.8207893372	1.7416086197	1.325607	-18.7332	-15.3949876976	35.8621222505	3.0410056114	5.0005478859
-60.265083313	13.6027889252	-0.319806	-21.074621	-22.8202982565	40.1062103811	2.9385461807	5.7633619308
-35.9063835144	0.4521358311	4.262035	-14.294006	-0.0657246899	29.8729786739	4.6961064339	3.6338765621
-52.1073989868	15.8669748306	-1.793721	-22.691698	-23.0814315391	35.3531159814	3.5186944008	6.165148735
-56.8901252747	2.6261997223	1.596858	-19.529821	-16.8872515598	38.5637071952	3.1526379585	5.1897106171
-30.8677120209	-1.5522048473	5.452764	-12.774725	3.4171618953	28.5214252018	5.0545330048	3.2757697105
-47.7864379883	22.8456058502	-1.145151	-17.560076	-19.3915288483	31.1233787391	3.9624977112	5.6829619408
-60.9143714905	21.816110611	-2.576931	-20.413498	-28.1729843614	38.3746616353	3.1375160217	6.5762190819
-48.6175231934	7.0653572083	3.414686	-22.302299	-16.6571384732	46.8787237392	2.7027652264	5.3053245544
9.5023374557	38.6756591797	-5.92016	-6.903609	-10.7287499318	5.6485734169	9.3883342743	4.3542108536
-60.0235176086	-3.1210744381	1.785738	-19.111126	-15.8619453907	37.4496918894	3.1446063519	5.0933594704
-34.1002006531	2.2342946529	4.088306	-14.095127	0.0518642204	27.6728660051	4.6867103577	3.5609650612
-53.9124069214	5.2131814957	2.135853	-20.672194	-16.6546004207	40.90572805	2.9616401196	5.4006934166
-49.7618713379	3.5968081951	3.913664	-20.519266	-12.508806681	43.4938758522	2.909914732	4.887594223
-54.0598945618	-3.0684242249	3.296437	-18.708582	-12.6183641895	39.3577687166	3.0500562191	4.5787420273
-67.6497802734	6.5888957977	2.397336	-21.949385	-19.1638038091	47.3748553008	2.7744965553	5.3724379539
-58.127407074	12.6314430237	0.055008	-21.388056	-21.1163488119	38.0114085821	3.0662410259	5.5371227264
-61.8896903992	4.5497236252	1.598773	-21.40844	-18.3502123494	41.9702435582	2.9367496967	5.5070114136
-65.7858276367	4.0974183083	2.477426	-23.146513	-19.6730476205	46.3273430126	2.7340512276	5.4973521233
-63.4352340698	8.417883873	1.417123	-22.603441	-20.5072243699	43.0620098478	2.6799809933	5.5946784019
-50.0698204041	16.2563877106	-1.820116	-22.883535	-22.703025596	34.4011492942	3.617500782	6.2183046341
-53.9034347534	6.7504787445	2.713572	-20.856241	-16.060857655	42.4550179153	2.9357271194	5.2428555489
-60.1561546326	18.2224903107	-1.834362	-20.631266	-26.237855017	38.6981541353	3.0679068565	6.3186144829
-64.0677719116	2.7231481075	1.610043	-21.012455	-18.3613043551	38.7730033671	2.9699654579	5.3300385475
-51.7351074219	23.618560791	-1.620068	-18.351147	-21.4596896953	31.6172396828	3.7814836502	5.857542038
-48.1682128906	22.8495578766	-1.251898	-17.706453	-19.9556988764	31.2727016989	3.9471182823	5.7498192787
-36.3708152771	4.9153337479	3.08082	-13.91563	-2.4037706619	26.6146145604	4.8363409042	3.7772881985
-64.8672485352	4.7518568039	2.09235	-22.729916	-19.817208932	44.9628182982	2.6654310226	5.4764208794
-53.6361808777	-1.1385126114	3.292573	-18.080271	-11.6754507258	38.0801733964	3.2165570259	4.6224207878
-56.49401474	6.9490180016	1.574885	-20.346979	-17.6145895838	39.9781659732	3.0122644901	5.4607243538
-49.1507987976	-3.6048586369	3.570623	-17.624838	-10.0788704625	37.463594122	3.3500258923	4.4371557236
-51.9010848999	-6.7704219818	4.261455	-18.759344	-10.2629466768	40.1664379564	3.208315134	4.7724723816
-39.8135261536	5.8000097275	2.484468	-13.117241	-4.6121672904	27.8948683717	5.0249991417	3.7860629559
-58.2204055786	11.3489923477	-0.272373	-21.168999	-22.2942908761	38.8276570868	3.0703678131	5.7966575623
-56.2871017456	17.8318138123	-0.493072	-20.062477	-26.031139864	35.2179480907	3.2630259991	5.8090763092
-59.8952941895	13.6157979965	-0.442385	-20.970285	-22.9555124143	39.5272336255	3.0109045506	5.8290224075
-62.8733787537	3.1321697235	1.981155	-21.352001	-17.8544682406	39.0359139403	3.1003592014	5.4136996269
-46.406375885	24.0299510956	-1.435867	-17.354631	-19.541160744	29.8333610908	4.0283279419	5.6981816292
-61.1517028809	22.6505393982	-2.768897	-20.280334	-28.8194499299	39.0282393693	3.206505537	6.6660060883
-59.0486717224	2.8293604851	0.920725	-19.94264	-18.1495591265	37.8028150824	2.9391691685	5.3402886391
-47.4299507141	2.7162768841	-0.573409	-17.187502	-16.5205858027	31.0043432584	3.8282384872	5.3756065369
-35.9440383911	5.7793588638	2.975998	-14.025786	-2.9513281323	27.1019228845	4.7861123085	3.7405731678
-55.4936256409	15.3278284073	-0.538452	-22.163973	-24.2517023745	41.6845087205	2.9760110378	5.88560009
-54.0829277039	7.6113681793	2.061956	-21.5019	-17.7679004515	42.3452079373	2.7454736233	5.4215378761
-4.7935013771	19.3919830322	7.921712	0.040133	25.9233000798	1.0525177164	8.4962263107	2.1379377842
-50.6501197815	10.4579305649	1.374427	-20.075037	-18.0056265544	36.0042655337	3.1437175274	5.4509344101
-58.3681221008	0.0282292869	1.968952	-19.367182	-15.7227999431	38.4909634719	3.0738444328	5.140355587
-64.9984512329	6.4408078194	1.666436	-22.735161	-20.99647175	43.9103465792	2.673160553	5.5559587479
-60.1715660095	21.7813987732	-2.494262	-20.385046	-27.7160755134	37.9792101956	3.12458992	6.5088415146
-53.8867759705	17.540348053	-2.018269	-22.345854	-24.7831949699	35.8369863145	3.4359614849	6.2290568352
-46.7759895325	0.2810634077	2.323808	-17.29648	-10.4718726772	34.3971344558	3.4607963562	4.8246226311
-53.3866233826	-4.5337777138	3.452958	-18.557899	-10.9803523061	38.9381022671	3.0859632492	4.5147848129
-55.6226196289	10.0922279358	1.200992	-21.890041	-19.4003110167	40.0033806812	2.8873364925	5.5085163116
-47.2293128967	22.1749038696	-0.957973	-17.414419	-18.3716971655	31.4507328083	3.9416172504	5.6154942513
-65.7260360718	11.9104509354	0.307618	-22.684523	-23.9853928481	43.2124135341	2.8660616875	5.8851013184
-57.9673614502	17.5041046143	-1.339664	-20.953651	-25.1474342268	38.8760860877	3.0527973175	6.2119755745
-61.7947502136	23.5968437195	-2.747919	-20.27046	-29.2822055261	37.3208468569	3.1360266209	6.5881528854
-34.8046264648	2.224902153	4.027497	-13.890872	-0.2975899775	28.0572387935	4.8042287827	3.5921447277
-61.1958351135	23.2103824615	-2.773871	-20.392902	-29.2495833716	37.9713288468	3.1694836617	6.5921611786
-35.1813735962	3.5919446945	3.581645	-13.80704	-1.4245495596	27.1267901364	4.7913074493	3.6541831493
-37.5186843872	22.6172637939	-2.772821	-13.968458	-14.577346179	22.3374767112	5.813782692	5.1263170242
-53.6836471558	-3.3428647518	3.324632	-18.634163	-12.2234598351	39.2079463495	3.0518729687	4.6297860146
-37.2765731812	3.6085281372	3.367063	-14.152366	-1.8009608338	26.5569452589	4.9238891602	3.6937971115
-47.2719345093	22.2427539825	-1.011572	-17.434084	-18.5719538479	31.3819803543	3.9730839729	5.6541666985
-62.0292930603	7.4838542938	1.268675	-22.09421	-20.2298299932	42.2309101857	2.6665015221	5.5432844162
-51.4265213013	0.3145392239	3.516598	-18.486439	-13.3546017017	36.6543565438	3.0872635841	4.6416540146
-33.069858551	-2.3942856789	5.248363	-13.235937	2.8498652626	28.5343864183	4.8945603371	3.3767912388
-0.9695683718	36.7680435181	-5.903019	-7.551006	-10.0203228214	6.4006396641	5.0564761162	3.9677994251
-49.3206558228	-2.6598734856	3.623735	-17.651411	-9.8627855443	37.2783187395	3.3248152733	4.480026722
-34.3564109802	-0.5405754447	4.677281	-13.883825	1.5679097266	28.94394214	4.7375330925	3.4791207314
-36.0572929382	7.9284620285	2.425016	-13.704378	-4.3921724118	26.0216468046	4.9550704956	3.8973646164
-35.7494125366	2.5346589088	4.161551	-14.017846	-0.5255817498	28.7013124874	4.7568950653	3.5750033855
-52.2904319763	-4.0535755157	3.823622	-18.456545	-11.1438741383	38.7035527383	3.1458394527	4.5836257935
-58.4203414917	4.0555591583	1.194247	-20.857201	-17.1306118958	43.3996913304	2.9155602455	5.430519104
-61.4621887207	6.9174928665	1.460487	-22.378876	-20.2251220099	42.6305859517	2.6731624603	5.5300455093
-33.5566101074	-0.3839358985	4.610842	-13.328672	1.5631549445	27.6108977988	4.9799518585	3.4206838608
-44.4875564575	26.9024772644	-2.116366	-16.490774	-19.6899338669	27.0194305937	4.2742686272	5.8091320992
-57.1530723572	5.0477795601	1.664007	-20.238493	-17.411701611	39.8974553801	2.9805338383	5.2610902786
-43.5083122253	24.9570026398	-1.930812	-16.480471	-18.3551037326	27.9424679221	4.276307106	5.7386608124
-53.6129760742	17.5293903351	-2.029288	-22.220367	-24.7133766297	35.9474452148	3.4405164719	6.2356286049
-54.0499687195	10.0152139664	1.480089	-19.891092	-17.3763085077	38.1875133578	3.0670347214	5.3500962257
-61.1689834595	7.3038520813	0.81459	-22.19182	-20.8293007838	41.7547976721	2.7316389084	5.5587353706
-50.6529426575	-3.3433141708	3.876796	-17.993584	-10.9628002302	37.611648237	3.2148425579	4.5452136993
-48.9115447998	20.0273685455	-1.03464	-18.379805	-20.0981242804	33.2594890115	3.6817593575	5.7044553757
-49.696105957	3.8684666157	3.937799	-20.67741	-12.1753341497	44.0785013499	2.9017410278	5.0019116402
-60.9945869446	18.518447876	-1.685622	-20.44783	-26.3735847111	40.2754120587	3.1241164207	6.3389930725
-59.6805686951	8.0095787048	0.742552	-21.477272	-20.6521792699	40.962321183	2.7964379787	5.6134333611
-32.3545074463	-2.1174488068	5.201094	-12.884852	3.5415061077	27.6143405541	4.9856791496	3.3014917374
-64.1672897339	7.3540682793	1.074698	-22.096575	-21.6673819917	42.822962404	2.8104381561	5.4903712273
-36.3571739197	17.0834751129	-1.283198	-13.08459	-10.5570026587	21.2333197812	5.7016816139	4.6423716545
-58.8927841187	-1.1002706289	1.217063	-19.081633	-16.7209287177	37.5097018739	3.2205140591	5.204709053
8.8509922028	39.0883293152	-6.997608	-7.066586	-11.0704790415	6.2083865745	9.5018081665	4.4230828285
-57.9003715515	5.3978586197	1.473003	-20.298923	-18.0616931249	40.0783489095	2.9499452114	5.3976922035
-45.8278923035	21.4499645233	-0.850595	-17.238888	-17.5674036789	30.8091408981	3.9710190296	5.604675293
-35.3066902161	0.2863035798	4.239555	-14.05114	0.5591194169	29.202934074	4.6669182777	3.527919054
-44.0417137146	26.8797035217	-2.061408	-16.509758	-19.5537929889	26.8863547451	4.3144302368	5.7994351387
-59.5380363464	11.7523574829	-0.06118	-20.32649	-20.563746978	38.9409543274	3.0617213249	5.6249899864
-44.9641494751	24.8632850647	-1.728209	-16.879444	-18.9021679848	28.665290652	4.131565094	5.7293052673
-53.6530799866	12.9261808395	-0.912297	-23.025415	-21.7334714921	36.2257484955	3.3423919678	5.989276886
-50.4225540161	8.9115047455	1.989069	-20.447182	-16.8905411454	34.206191024	3.154589653	5.4339904785
-48.4788970947	7.1389927864	3.398709	-22.24094	-16.6776315862	46.8252544272	2.7440245152	5.2928423882
-62.9014968872	21.7476406097	-2.685253	-20.340332	-28.8264011003	39.369378704	3.1205875874	6.6153244972
-30.329126358	1.3968164921	3.584779	-3.034907	8.0767601329	-1.7672388768	6.8799705505	2.9711427689
-61.1855545044	3.7610726357	2.049446	-22.58432	-19.4546435277	44.1075295071	2.6598541737	5.572312355
-58.2243499756	10.2534828186	-0.135099	-20.954319	-22.199364878	39.2536264332	3.0506072044	5.7838406563
-46.6537437439	-0.0220530201	2.710672	-17.096304	-9.7304861399	34.8803623425	3.5113668442	4.6148843765
-42.3512039185	-5.8327198029	6.805368	-12.342781	-35.0709088696	22.3090422515	5.2761497498	4.1053552628
-51.54063797	16.3288879395	-1.767497	-22.793394	-23.2336747925	34.957622139	3.5889558792	6.2004084587
-65.1499633789	9.270029068	0.380301	-22.248817	-22.8568987738	40.9857867361	3.0625538826	5.6839280128
-56.224407196	8.8568696976	0.962395	-20.683077	-19.0361147946	38.6830207893	3.0964744091	5.551407814
-35.1141624451	-9.9013080597	-1.328833	-19.281668	-11.8814289107	28.8800444751	3.2295703888	5.8579263687
-51.3265380859	-6.0374584198	4.131582	-19.332132	-11.2696402301	41.5849103182	3.0336747169	4.6817474365
-55.2105560303	-0.5778108239	3.300833	-19.527943	-13.9889222343	41.1308899387	2.9259917736	4.9692425728
-59.6323280334	5.6387796402	1.800133	-21.34359	-18.2684598682	40.9758114798	2.8310818672	5.4133667946
-59.5981445312	19.7238445282	-2.257514	-20.030134	-26.6902477208	37.284419118	3.184166193	6.4342269897
-54.7530136108	5.9794273376	2.576117	-20.580639	-15.7567471507	41.8023716748	2.9867005348	5.2546873093
-50.3930130005	-4.1356196404	3.866392	-18.396961	-10.506554469	39.1830611049	3.1719036102	4.5344223976
-55.7084159851	10.3055391312	0.913372	-20.642838	-19.5729319813	37.8996013196	3.0436704159	5.5148291588
-36.2731437683	2.5299024582	4.001248	-14.266609	-1.0890910355	28.6352928772	4.6615023613	3.6273133755
-47.2851219177	-5.0083417892	4.286633	-18.795111	-7.9024229644	39.6289403453	3.1995851994	4.5912075043
-63.3768463135	23.0361919403	-2.591251	-20.328749	-30.1023521293	38.6410480209	3.1421635151	6.5335054398
-55.8801422119	-3.1304399967	2.995739	-19.088116	-13.4283673935	40.1114268326	3.0006024837	4.7306232452
-50.0736312866	24.1479473114	-1.07071	-17.678276	-21.2887694259	30.4304326599	3.9171071053	5.6497673988
-51.9348068237	5.0026707649	3.615833	-21.027536	-13.7006733741	43.7580531561	2.7379045486	5.1800498962
-60.7271995544	10.259598732	0.438209	-21.301254	-20.3989886407	39.8334793611	2.9211623669	5.6219844818
-45.3420066833	-0.8391611576	4.112026	-17.023232	-7.7940766837	37.4807899584	3.3957939148	4.4979467392
-33.3835449219	0.0364076681	4.76289	-15.113607	-2.1087781033	32.7528546231	4.661046505	3.6211192608
-46.5588035583	23.0812168121	-1.201369	-17.545439	-18.7255839871	30.1049917502	3.9988918304	5.692463398
-54.7614402771	1.7262072563	1.264358	-18.733976	-15.4254992254	35.9035639054	3.0270357132	4.9713497162
-64.0493469238	4.5770950317	1.601102	-22.285055	-22.3170988871	43.5166516885	2.7224862576	5.4698700905
-36.8440437317	-1.4835324287	4.569125	-13.385187	-3.6363378935	30.7847636431	4.762506485	3.5812733173
-33.8400726318	7.5933055878	1.942586	-13.318635	-8.3599807035	12.4382890898	5.1801772118	3.916932106
-59.0632553101	14.9270277023	-0.95385	-21.736938	-24.0206431272	38.3944686715	3.0653581619	6.0143098831
-51.6415176392	16.8876285553	-1.913725	-22.606478	-23.9498515282	35.0857481469	3.5446031094	6.2274518013
-47.0234451294	17.2289104462	-0.06919	-19.539354	-24.775402828	29.9474593921	3.4672255516	5.6245045662
-52.2171707153	8.5554227829	2.997632	-21.022669	-13.2609986447	30.5123944419	3.2305622101	5.151907444
-62.1365242004	21.7301998138	-2.589414	-20.420479	-28.3251120023	38.8010881762	3.1050024033	6.5665092468
20.7101783752	2.7928347588	8.648897	4.094773	29.008155251	11.3544831332	9.0493679047	1.0219545364
-56.6567382812	7.3800253868	1.744957	-20.792828	-18.2632075777	39.2848420138	3.1304430962	5.4923825264
-52.5286521912	15.5316762924	-1.706896	-22.754063	-23.0667694033	35.6032639107	3.4483094215	6.1143374443
-60.8001213074	7.0071854591	1.122749	-22.210159	-20.1490574417	42.0084522349	2.7380554676	5.5404868126
-58.8653488159	15.4277534485	-1.07034	-21.732758	-24.0366015461	38.3202361906	3.1502439976	6.0629386902
-47.8423957825	23.2072677612	-1.225012	-17.578962	-19.5489815156	30.8850311157	3.9908452034	5.7164177895
-54.5848121643	-4.5908956528	3.186418	-18.606173	-9.8597542504	38.77294666	3.0876777172	4.6502351761
-42.98620224	-0.6287882328	4.674418	-15.642442	-2.5448409513	33.3241885661	3.8013978004	4.1719460487
-52.8954544067	-8.6802968979	4.150441	-18.473934	-8.9506080129	38.9861401734	3.2668745518	4.433737278
-52.3573265076	17.9218101501	-2.119291	-22.440182	-24.9572899988	34.9577576994	3.5282950401	6.2310247421
-46.4804229736	21.8644714355	-0.915579	-17.358727	-17.9040210127	31.2875037392	3.9594395161	5.6118340492
-34.6432189941	4.4769320488	3.408455	-13.649387	-1.5351750157	26.8982831429	4.8352718353	3.6468470097
-48.319152832	12.0419387817	-0.580507	-19.722115	-20.1140149733	34.9887311491	3.5208945274	5.5809841156
-54.7419128418	-2.8324198723	3.14994	-18.904913	-13.0422592053	39.6336930625	3.0476593971	4.6799836159
-53.1311912537	-3.4228506088	3.374954	-18.553162	-11.6984714337	39.5096139288	3.0982413292	4.5870952606
-58.0859222412	10.3317136765	-0.197835	-20.950939	-22.1548686654	39.1322958797	3.0548484325	5.7468805313
-48.9722290039	13.8020105362	0.366903	-22.691177	-24.0838350867	44.1532670749	2.8379797935	5.626847744
-52.9536514282	12.9362230301	-0.998922	-22.951269	-21.7921229299	36.1301532407	3.400156498	6.0412883759
-60.1304931641	22.1066894531	-2.846819	-20.120537	-29.0520842589	36.1576737013	3.1996822357	6.5288395882
-52.7447166443	5.9826025963	3.398607	-20.813681	-14.2578380877	42.754051157	2.892067194	5.0711913109
-61.0127296448	3.3310961723	2.198172	-22.117361	-18.7439160887	43.8445551891	2.698331356	5.4474124908
-33.7481269836	9.9651250839	2.95913	-10.901988	1.591332379	19.8282108604	5.784304142	3.5759661198
-36.6701927185	-1.9672921896	4.699775	-13.278101	-3.7231544803	30.9304245232	4.8702435493	3.5555884838
-58.3552055359	11.9393415451	-0.348634	-21.567057	-22.5609535836	38.3434850848	3.0984559059	5.8524866104
-61.2545318604	7.1338834763	1.461752	-22.559387	-20.3444317029	42.7118010344	2.6828975677	5.5170173645
-60.7825622559	22.5055370331	-2.795777	-20.197336	-28.4340031045	37.6611745971	3.1966235638	6.5875325203
-55.6054496765	1.8628095388	1.353855	-18.928534	-15.7815368994	36.2391044938	3.0304207802	5.0123872757
-57.7416267395	-2.2669279575	2.52713	-18.860477	-14.2989639591	38.2912351418	3.0972459316	4.8784241676
-51.702167511	7.0714960098	2.376025	-21.376888	-16.2668772339	44.7958276712	2.7718679905	5.3445658684
-23.6835174561	-11.6274833679	18.847015	5.525578	54.5067274649	-7.9178510743	9.5472955704	-0.8129127622
-53.2106628418	-2.0903120041	3.348152	-18.840595	-12.6111411633	40.6861608073	3.0825526714	4.6447176933
-53.480594635	-2.1789710522	3.567758	-18.949181	-12.1811906682	40.1269304545	3.0677440166	4.6525874138
-55.6553955078	5.3467278481	2.43671	-20.593716	-16.4042789772	41.6616588206	3.028771162	5.22838974
-36.2978210449	0.7917164564	3.940127	-14.13038	-1.82856018	28.7273525784	4.7013487816	3.6619286537
-56.7979354858	6.2811279297	1.236329	-20.168219	-17.7400395362	39.5524582301	3.0423254967	5.391825676
-39.8137207031	22.2582893372	-1.687125	-15.083663	-15.9477071053	25.6351088016	4.42126894	5.5258970261
-58.3744125366	0.725738287	2.057212	-19.533545	-15.897603586	39.0210950116	2.9282748699	5.1678085327
-46.8442459106	24.3775272369	-1.413302	-17.381443	-19.6648270239	29.848458545	4.0226569176	5.7043428421
-51.6321029663	-4.7768120766	4.030047	-18.677507	-10.9118625687	39.6044567382	3.2012462616	4.6568408012
-57.5620574951	15.539481163	-0.791961	-21.36504	-23.2582028939	38.2577138766	3.1480526924	5.978246212
-40.0541343689	22.2823734283	-1.576313	-15.226639	-16.0117559442	25.5937154081	4.3410148621	5.5532217026
-40.995059967	0.3771822155	3.834088	-15.8662	-5.5065554613	33.0773567525	3.8803238869	4.3025164604
-51.2401237488	18.7570552826	-2.368333	-21.85133	-25.9062794419	33.6045774598	3.7223570347	6.0506081581
-57.1142730713	14.9228572845	-0.685869	-21.475124	-23.7983097414	40.4635911875	2.9727663994	5.8917942047
-43.7919120789	27.1785411835	-2.154979	-16.426811	-20.1308878566	26.8521456144	4.3109230995	5.8196229935
-48.5213050842	7.0909872055	3.459327	-22.291824	-16.6313881203	46.8896172909	2.6834485531	5.2989897728
-51.7219276428	-2.7368364334	3.804712	-18.259741	-11.6938255979	37.6877690968	3.1459486485	4.5737295151
-60.2569160461	24.5846271515	-2.886196	-20.018095	-28.8871270005	36.5916454504	3.2511591911	6.5976614952
18.9180831909	-8.0471801758	4.136376	-0.265485	10.6902324901	-14.8833270557	7.2963933945	2.713113308
-48.792552948	1.0166175365	4.153703	-19.594482	-10.2372488061	42.5699258194	3.2414529324	4.6201658249
-32.7011222839	1.9533219337	4.411917	-13.050791	1.0326926662	26.8925884335	5.01431036	3.4315168858
-62.5279197693	8.6746244431	0.85054	-21.41782	-21.3740506438	41.1846966197	2.8656842709	5.5639772415
-61.6201210022	17.0646247864	-1.383067	-20.903271	-25.3679415322	40.0233041157	2.9880919456	6.0686740875
-50.0049858093	-5.1144371033	4.098844	-18.160866	-9.7788887883	39.5602624336	3.1800782681	4.5869121552
-52.0459899902	14.1607627869	-1.593987	-22.907562	-22.269846998	34.9503092894	3.5662362576	6.165099144
-63.1962203979	6.1540412903	1.150588	-21.76195	-17.7761202634	44.7944974681	2.7241609097	5.5565080643
-49.8723678589	-2.8924758434	3.70345	-17.969086	-10.8387097793	37.8474357728	3.2442200184	4.5193428993
-60.2658958435	20.0912723541	-2.314321	-20.568613	-26.9974421711	38.4733638472	3.049012661	6.3417592049
-50.5433998108	-2.3475396633	3.674528	-18.252178	-10.5888576412	38.4026220426	3.1819908619	4.5584607124
-56.3141937256	-2.5702779293	2.826972	-19.232595	-13.8230938748	40.044538191	3.0000162125	4.7892885208
-44.0620536804	25.291267395	-1.916574	-16.638159	-18.6184683967	27.986495145	4.2137460709	5.7550930977
-36.3289718628	6.3013362885	2.97537	-13.99353	-3.2616371579	27.1031335803	4.824798584	3.7664277554
-65.2511520386	4.7087187767	2.244185	-22.41548	-18.8009789123	45.2145186474	2.9377164841	5.3926606178
-51.5901565552	-3.9738314152	3.969851	-18.354465	-11.6583599832	37.4316012626	3.1179041862	4.6495704651
-61.1099510193	1.2282307148	1.012715	-20.786621	-17.3020237981	44.12903939	2.9781310558	5.4379630089
-36.1253585815	7.1201767921	2.816683	-13.920485	-3.6278679922	26.8601004136	4.8641958237	3.8276283741
-61.461730957	6.9684357643	3.564233	-21.168222	-14.0318017671	43.8788425387	2.7201828957	5.1921076775
-61.6755943298	6.4335689545	1.41519	-22.45224	-20.4416218151	42.3642984104	2.6571056843	5.515786171
-39.966709137	22.4028224945	-1.673255	-15.191019	-16.1417930346	26.3600696499	4.4081573486	5.5462002754
-52.9536514282	12.9362230301	-0.985159	-22.982153	-21.7921383569	36.1302201517	3.3981239796	6.0175175667
-61.0124740601	8.7864303589	1.039682	-21.930071	-19.6021325193	41.5448324543	2.7777113914	5.4956336021
-50.4353713989	-3.8627817631	3.901643	-18.117342	-11.0978786394	37.1952641974	3.2038478851	4.4955835342
-48.944644928	1.1609381437	4.212813	-19.785032	-10.7431217483	42.8086200946	3.179320097	4.6793661118
-7.1913290024	-40.8529777527	14.523311	-3.365386	35.8064793313	-18.87732462	7.5382704735	0.5252415538
-52.3573265076	17.9218101501	-2.089468	-22.505665	-24.9572899988	34.9577576994	3.5096635818	6.2087392807
-57.8348007202	15.9360666275	-1.493283	-21.940485	-24.1964097806	37.2667704567	3.3852958679	6.1494550705
-37.6704597473	2.3585343361	4.313891	-14.591083	-1.319313092	29.9601043371	4.6693634987	3.5773165226
-34.426525116	2.2015669346	4.04477	-13.913781	-0.2463171049	27.4749982793	4.7101445198	3.551959753
-53.1308021545	-5.9240207672	3.895821	-19.039394	-11.1884341882	40.7036123814	3.0404324532	4.6477704048
-61.5081672668	17.7325019836	-1.840789	-20.911528	-25.8432707571	39.6846110605	3.1512620449	6.3727574348
-35.8436813354	7.8346252441	2.524365	-13.794929	-4.1552392489	26.0995336491	4.8737444878	3.8441011906
-64.2943572998	2.5762729645	1.448455	-21.028955	-18.419799241	38.5539978005	2.9856541157	5.4480004311
-59.8583526611	-0.9469864964	1.903946	-19.308456	-15.2279457867	37.7935917827	3.0446970463	5.1655025482
-36.0733795166	6.1787409782	2.823678	-13.916483	-2.9279478768	26.405774653	4.8034901619	3.7622117996
-43.5208396912	27.3060455322	-2.209687	-16.356314	-20.5393017229	26.7305654497	4.3540863991	5.8071956635
-59.5218467712	8.9945440292	1.170671	-22.138792	-20.1453416617	41.7272895315	2.7581794262	5.5128312111
-38.6990470886	3.6618430614	3.877371	-14.366302	-2.764702544	29.1122583555	4.6568040848	3.6860589981
-57.2735443115	13.4496774673	-0.092326	-19.93944	-20.1482616419	37.0693611061	3.2125082016	5.6478972435
-52.9536514282	12.9362230301	-0.926526	-22.9716	-21.7921383569	36.1302201517	3.4082024097	6.0521206856
-34.7233963013	1.6735006571	3.913956	-13.807515	0.0663832951	28.4737768129	4.7519168854	3.616443634
-34.8615684509	6.5590901375	2.815778	-13.723536	-2.7603854449	25.762239942	4.942902565	3.8586299419
-43.6935424805	27.2989425659	-2.096835	-16.464172	-20.0813921515	26.8098417996	4.3096475601	5.8295059204
-59.7446136475	13.1669101715	-0.370813	-21.026697	-22.7732959441	39.8018385363	3.0053665638	5.7693572044
-34.9708099365	7.8583302498	2.606209	-13.842924	-3.7750105219	25.5085224884	4.8898868561	3.8402125835
-51.3431892395	2.3726289272	3.171981	-21.347242	-14.7420054198	45.7958391707	3.1849172115	5.0090994835
-61.266620636	11.7935333252	1.591985	-21.667265	-22.759782833	41.6483938406	2.8948373795	5.5208439827
-51.2572402954	4.572309494	3.635564	-21.045727	-13.6570623653	44.0715184959	2.7577781677	5.0613512993
-51.8008346558	23.511756897	-1.576253	-18.282537	-21.428277737	31.6720225783	3.8550682068	5.8254842758
-59.0126075745	22.6721591949	-2.919393	-20.227659	-30.0553064704	36.3528306813	3.1611754894	6.6094264984
-53.8409461975	16.2251052856	-1.806471	-22.450808	-24.1013458798	36.0409158372	3.4488105774	6.2149405479
-52.399684906	-3.9594421387	3.625087	-18.675951	-11.3857879543	39.4286753379	3.0828309059	4.5976052284
-56.0440444946	-1.3397380114	2.496361	-19.472061	-14.9840048967	39.9823498847	3.129597187	4.939687252
-50.7551956177	15.1020870209	-2.028679	-22.872942	-23.3642391279	33.3251901698	3.5604069233	6.1516566277
-44.7995071411	26.6910839081	-2.029681	-16.562281	-20.032286846	27.4328554719	4.2716937065	5.8079037666
-46.7399520874	0.568010509	2.380813	-17.261709	-10.2545773977	34.2763704536	3.4398696423	4.8207039833
-55.0285797119	1.7559580803	1.339542	-18.723372	-15.2797838928	35.8687225999	3.064391613	4.8617734909
-49.4353599548	25.4573936462	-1.286864	-17.686161	-21.1932985377	30.2438641193	3.9356224537	5.7092933655
-59.9702682495	4.9411315918	1.896036	-21.796618	-18.8245217056	42.8758329111	2.7886710167	5.4911842346
-61.2653923035	19.856842041	-2.463517	-20.249914	-27.7063657124	37.3504189564	3.1561775208	6.5116009712
-60.1106719971	10.7916679382	0.520984	-21.16353	-20.512309612	40.0326047863	2.8857007027	5.4757165909
-48.8130111694	23.6541500092	-1.117373	-17.607285	-20.5311728108	30.74083519	3.9357297421	5.6718091965
-54.005355835	13.5656805038	-0.684762	-22.687338	-22.1331243101	36.9957882999	3.2122449875	5.904592514
-37.8971977234	4.6011519432	4.052437	-14.599365	-2.1190450906	30.8159166088	4.6822371483	3.651683569
-58.3151817322	7.7710981369	1.028422	-20.791328	-19.6949209673	39.2852122625	2.8579509258	5.5385990143
-59.0650405884	-6.7987179756	2.469277	-16.385736	-8.5469154133	31.2298454909	3.4385020733	4.7178583145
-46.8317642212	-0.8884212375	2.345562	-17.40469	-10.7191471841	34.766479955	3.3884336948	4.8245830536
-55.3852081299	16.1935634613	-0.656393	-21.811968	-24.7877329988	41.4200836682	3.0948023796	5.9088697433
-60.4198074341	22.9119167328	-2.768447	-20.090189	-28.5043997827	37.5171828089	3.1553637981	6.5981054306
-47.5032691956	-0.6946886182	2.895283	-17.24358	-9.8243414156	35.4085870569	3.4134488106	4.5901732445
-61.5197143555	16.3434906006	-0.989453	-21.417421	-24.7425432624	40.2929749801	2.9036026001	5.9265470505
-62.2639007568	11.2460069656	0.617012	-22.226963	-22.8379422101	42.57595742	2.7649886608	5.6559300423
-61.4296112061	5.1821250916	1.704674	-22.723883	-20.9601016916	44.526874058	2.7126295567	5.489027977
-36.3480529785	2.0924425125	4.211558	-14.340906	-0.8208547095	28.9530943711	4.6068811417	3.5383620262
-37.9696960449	3.7760725021	3.349259	-14.09912	-3.1468698805	28.4880676904	4.7828860283	3.6780471802
-56.2197036743	4.9749598503	2.428517	-20.659382	-16.487011844	41.8026423763	3.0171592236	5.3827280998
-57.0762138367	11.8786125183	-0.162826	-20.975189	-22.1084941542	38.7472800039	3.0582044125	5.7129821777
-48.7828559875	25.1172161102	-1.223644	-17.65024	-20.8637509718	30.1893051065	3.9482643604	5.6458554268


==> expres/Amazon/amazon_PatioLawnGarden_embed_comp.txt <==
20.4334220886	-26.1453800201	5.659301	-2.659618	21.7205434942	-14.7592431573	7.7254037857	2.1565387249
24.6964111328	53.6149406433	-15.355289	-2.11379	-27.7323512548	18.1300680186	6.7996325493	6.6416044235
49.1826400757	37.956577301	-10.468072	-3.214869	-28.1319249917	-25.4050876981	8.3353719711	5.5038156509
1.1936424971	-66.8375473022	0.710232	2.957517	-2.4666174648	-9.2786817395	8.6506233215	3.8674654961
29.3017024994	34.3504295349	-2.352196	4.385692	-20.1105168601	-26.6538861989	7.3708572388	5.0645751953
44.4259109497	42.8491783142	-17.48584	1.117108	-46.424616124	-19.7898550717	7.5281882286	7.2154154778
25.9694023132	58.160320282	-16.405945	-2.74533	-13.3926826084	-35.3556809133	6.633728981	6.8486862183
20.0702781677	-26.9509124756	-12.533586	4.414747	-13.7246096905	-19.210104498	8.2582740784	6.4527459145
16.4913291931	5.2737236023	-3.428272	1.488206	-21.4048962803	-2.0108637444	8.360168457	4.5343389511
40.5870323181	41.4143714905	-17.152935	1.075228	-45.8973916833	-17.4789574041	7.5595092773	7.2207760811
28.9235839844	57.5342597961	-16.488106	-2.111318	-27.9219499017	21.9736734051	6.7359099388	6.9279437065
-33.33959198	-4.3709955215	5.702106	-11.481676	5.1641173234	25.4228161033	5.6189742088	3.1709349155
50.1343536377	18.7255783081	-12.793097	5.819693	-33.5590633679	-26.7700875064	8.3978557587	6.7971739769
45.1144981384	19.2658958435	-11.933509	4.609659	-29.7543504241	-28.4327540694	8.2954854965	6.4856815338
-8.4786128998	19.5481586456	-13.210389	-1.494796	-28.4124616501	-17.825074634	7.4339361191	5.5440363884
-9.6055374146	0.8597639799	-3.331	4.107789	-8.2818648946	-16.7873632368	8.0193271637	4.2410960197
47.4361343384	45.397644043	-12.643752	-3.855705	-21.0588650484	12.2337883396	7.6201148033	6.2030930519
-21.7687110901	8.2103281021	-0.269324	-12.142198	-6.3150811321	21.0893003264	5.8107919693	4.3779702187
46.5464172363	23.4782123566	-13.507771	4.952747	-31.68583107	-24.4856043322	8.2266721725	6.6426653862
-1.6525645256	9.8832492828	1.803238	3.770611	14.0772918798	-4.3778435107	8.6804533005	2.585092783
29.3789634705	47.4547615051	-13.871943	-3.40158	-48.1237675956	-12.0962280705	6.8690853119	6.4426379204
51.2523994446	-22.8233165741	-7.010505	10.178865	-41.6521000497	12.7226203818	10.3503437042	6.6680483818
38.9487533569	40.0047454834	-16.543442	1.020374	-43.1661774551	4.0824471168	9.7462129593	5.8654046059
13.4303979874	-34.6703109741	5.115319	-3.157774	7.3506966143	-8.5731051987	8.056511879	2.5773415565
37.3426132202	28.4306240082	-10.598533	-0.770607	-22.1410847255	-18.6736982296	7.5432238579	5.7078609467
29.7219371796	45.6933708191	7.04585	1.208253	26.8822640781	2.8623544392	7.2367787361	6.4785151482
29.0869464874	54.311504364	-16.231941	-2.618906	-27.6447885392	20.7308639233	6.7729878426	6.9563493729
36.4170570374	44.8450241089	-16.23395	0.056705	-43.0145589505	-16.9704822927	7.3180994987	7.0330057144
21.3947353363	-2.7372767925	4.161973	1.241377	19.4904842979	4.4359005512	7.8771538734	2.819262743
48.5809364319	15.9795188904	-12.54055	5.854327	-32.0265525735	-28.2086269038	8.3891010284	6.7279829979
28.5908260345	24.9737606049	-9.619229	1.359103	-21.0138271566	-12.8138418902	8.0360431671	5.3413004875
19.2789669037	44.7883415222	-9.932343	-4.672141	-19.829406627	3.5649366931	8.8676624298	5.0982551575
35.9290313721	-17.5975170135	-6.944999	4.354209	-32.554642943	0.0094708154	9.0030908585	5.8484950066
15.3716449738	-12.466255188	1.867685	0.256517	3.5969215869	-19.2591772586	7.8452572823	3.1970021725
17.690776825	39.9352645874	-9.870847	-4.046573	-22.7364328252	2.2204373226	9.2283096313	5.4301161766
-2.4270970821	-1.7344770432	8.02746	-8.851615	11.1475263589	23.3817150437	6.7024002075	2.7596337795
26.3762893677	53.6064872742	-15.349482	-2.807932	-30.3457816975	20.0251394825	6.9547476768	6.6263170242
38.0805473328	29.5116596222	-14.205643	0.201591	-40.6809769135	-21.8571813923	7.6168017387	6.1453990936
31.5661392212	51.2171783447	-16.286526	-1.807701	-23.7898673844	20.0905255576	6.8498487473	6.9668774605
28.781375885	45.1310844421	-12.869308	3.669134	-14.7841437787	-20.0465752403	7.6171560287	6.2973852158
2.935236454	30.4944095612	-1.900365	-2.85649	-24.787204638	-0.7710120026	8.1937885284	4.7530107498
1.6569980383	-61.8059768677	-9.514502	6.013215	-43.3356336636	-0.395283023	9.3554573059	6.3994574547
34.7336883545	-30.1543998718	-7.600189	1.830886	-24.3923828787	-4.3994229931	8.5662374496	5.4496335983
-10.2528009415	30.8489723206	2.453083	-4.79929	4.4310906094	-0.3064132769	7.5017037392	4.1786408424
49.055316925	18.7691249847	-12.642881	5.764777	-33.6154442183	-26.3993443991	8.3986520767	6.7294244766
29.3541812897	32.3751678467	-12.131474	-0.817424	-19.5080100177	-20.864823446	7.3132858276	5.6775202751
39.8166160583	44.7522163391	-17.080675	0.63854	-45.1758636728	-16.3415606048	7.4708185196	7.1051459312
26.1855392456	48.428604126	-14.042783	-3.448598	-27.693121723	14.9436484961	7.0262966156	6.6434459686
27.2793598175	33.1449966431	-12.338765	-0.755881	-19.3251943643	-20.6970124843	7.2244224548	5.6419916153
28.2186946869	53.7242622375	-15.795259	-2.674325	-29.5666396913	20.823783794	6.7752118111	6.9027495384
42.8517875671	18.0516166687	-11.305029	3.962217	-37.1082371892	-15.3525625393	8.0220823288	6.3985586166
17.2372436523	39.2202415466	-10.098673	-4.101382	-21.95507418	2.2731934443	9.0585918427	5.3581900597
2.7357246876	-2.9347112179	4.910057	-2.215012	0.8695926534	-0.8089277348	7.7186727524	3.6070330143
19.0441226959	42.2127571106	-11.254807	-3.217358	-33.839690207	-13.4140028441	8.0805244446	5.8916249275
25.6517009735	13.0710411072	-1.338841	1.462282	-23.0321944079	-4.4463944237	7.918551445	4.3538579941
14.6775512695	50.3170814514	-14.516284	-0.203831	-12.8525486219	-13.4351159805	7.9688100815	4.6371293068
2.985188961	-55.5360221863	-7.275135	6.082151	-40.0342573177	1.0610235425	9.5137119293	6.1936006546
13.1605520248	22.5743789673	-5.620479	-0.606593	-14.8191630866	-7.3058986895	8.5315036774	4.8862314224
33.6153335571	44.5993156433	-15.218207	0.7013	-39.9429095368	-19.0540809481	7.3305330276	6.8813934326
35.5030212402	32.0929450989	-12.22476	-0.090565	-20.9288563409	-23.48132095	7.4940590858	5.8229799271
49.1015892029	24.6919002533	-13.707576	4.051901	-35.5929392838	-21.9313330124	8.1368722916	6.5925211906
18.2019710541	4.933218956	1.693031	-2.81485	0.6835323721	-13.0783900678	7.4661493301	3.6520705223
15.6397314072	39.7902336121	-9.97703	-4.470542	-20.9344378534	4.0020761313	9.129368782	5.1837582588
-3.0064561367	-64.1905059814	-11.004338	2.932775	-30.5522558175	-18.9224193654	7.8208966255	6.1641340256
25.7082614899	26.1558761597	-9.818699	2.593153	-20.3958668396	-10.7163530766	7.8816957474	5.4054141045
7.1433925629	18.8677196503	-5.001399	-1.298473	-11.6731359705	-8.1506838719	8.1987743378	4.5412726402
25.1884422302	35.2495880127	-14.055707	-3.187212	-26.304409022	15.7332530646	6.9354958534	6.5156145096
32.2217140198	43.1760978699	-15.027662	0.300925	-39.7563554917	-17.2613799709	7.393611908	6.7237739563
11.3360033035	-3.1756958961	-0.338657	-2.104832	0.9981823374	-6.232663605	7.9672603607	3.7616393566
39.3111457825	-3.2179172039	-9.512118	-4.030516	-23.4758232645	2.4758045785	9.1514215469	5.2302570343
14.319278717	47.05210495	-12.657875	1.922505	-25.6057627039	-26.3162138018	7.4082274437	5.5756282806
48.827495575	19.2379970551	-12.786274	5.711611	-33.3807341777	-25.8799012646	8.4295101166	6.7852201462
4.9527068138	35.1322212219	-7.418467	-5.408147	-14.6961836227	3.6850215613	9.3682041168	4.6835436821
0.7299826741	-1.0587011576	-5.18825	0.944584	-25.0760259694	-3.2011711478	8.1844739914	4.6641135216
36.3210029602	39.7183265686	-14.645093	0.366747	-40.7641913937	-21.4494859307	7.5430583954	6.6251487732
1.0587044954	31.2843284607	-0.418605	-6.783718	-3.9510100851	7.2762804201	8.1882677078	4.2412009239
37.5616950989	16.1854152679	-10.685887	-3.734236	-30.0671532094	-6.7358013093	8.8950233459	5.6366028786
3.9987354279	-28.1304855347	8.260628	-2.072636	13.3284361529	-13.4220193113	7.7321419716	1.8677566051
30.0032539368	51.0317878723	-16.182114	-2.420725	-26.2644243335	19.7428017906	6.7934045792	7.0087566376
3.2296557426	28.0185527802	-3.199738	5.313301	3.6387528004	-7.2672027754	9.6763601303	5.0352883339
43.9384117126	46.6184692383	-15.767905	-0.888509	-22.614074621	19.6868181807	7.1275854111	6.8410406113
18.3172721863	24.5139579773	-6.728091	0.119335	-18.8233909056	-5.0675528142	8.7021894455	5.1337985992
29.3087768555	28.0121192932	-10.938931	1.353887	-24.6743951012	-18.0054194012	7.6150779724	5.7943477631
5.3478579521	16.8606548309	-11.592101	4.354139	-14.3011236724	-17.5378496067	8.1459589005	6.1381731033
33.2288017273	45.8287734985	-16.188128	-2.216966	-26.4541967798	19.5280798281	6.8717045784	7.0206999779
40.480430603	43.5393714905	-17.409298	1.201716	-45.5544920145	-19.2053945141	7.5790615082	7.2891755104
16.3775997162	18.4183998108	8.045645	-8.871037	11.010561047	23.8547971646	6.6925897598	2.7239568233
12.9654350281	37.7084197998	-8.477245	-4.867236	-16.2963139966	3.5475328121	9.3056106567	4.832886219
36.6224555969	-11.6763620377	-6.03004	2.957225	-26.4504496811	0.3798717656	9.0374946594	5.53733778
29.0776309967	55.1510810852	-16.328854	-2.264129	-27.9934987846	21.4018232204	6.7763910294	6.9412722588
49.7590675354	13.0365314484	-12.446743	6.39773	12.7367630886	-23.0113370706	8.3641681671	6.7289834023
51.4637031555	21.6510925293	-12.933578	5.943362	-34.8521044553	-28.4339019827	8.5510988235	6.7476911545
-29.0583076477	46.6354484558	5.966497	-13.1171	5.1661076572	29.9579214595	4.9931526184	3.198795557
34.515750885	31.4756946564	-11.888708	-0.213649	-21.7907160002	-21.6654686224	7.4629893303	5.8596582413
-62.8255004883	26.786907196	-2.27105	6.472939	-31.8115115228	12.7673859492	7.8661336899	6.5455651283
32.861240387	39.7598953247	-14.372364	1.432465	-37.6508970053	-18.0887477741	7.6990075111	6.5639810562
7.0302362442	-10.3954591751	5.221995	-4.374804	16.0174989068	8.2071271988	7.1373701096	2.5855128765
-42.2752227783	10.1860933304	-12.028899	6.585134	-36.9752280094	-27.6389684407	8.1495380402	6.6738634109
41.129776001	44.9717216492	-17.64596	0.432346	-48.1143071975	-16.3769224825	7.4531612396	7.2158045769
29.5617847443	12.3954648972	-1.280615	0.638686	-2.1752063771	-13.6172523382	7.4663314819	4.2807183266
53.6280097961	19.9473896027	6.156632	4.969996	8.2756062123	-32.4960211	9.2770795822	1.9416515827
-9.2279872894	24.0061454773	-16.736479	1.793473	-43.2625940777	-14.3747582154	7.4883518219	6.9806313515
26.6733055115	-22.0526180267	8.658514	3.485818	32.7264548261	5.7159423626	9.1402273178	1.3854422569
29.6284141541	3.4044361115	6.554241	2.857604	15.0581196511	17.0584467994	7.4692296982	2.4475286007
48.4512672424	23.8955192566	-13.65987	4.895979	-32.479297795	-24.0520074709	8.3221607208	6.6677823067
28.1423892975	22.8807487488	-9.496738	-0.739069	-25.9081238766	-15.2772022062	7.6073088646	5.8304629326
44.2977523804	21.3117465973	-14.233763	3.196352	-18.3023024641	17.6543849105	7.9226927757	6.3722400665
34.4253120422	30.7382507324	-11.587382	0.089156	-22.1674935438	-21.3662116497	7.5785727501	5.8085317612
13.4410457611	24.7864971161	-6.047505	-1.780748	-15.4118498357	-4.9243553374	8.7278242111	4.6361308098
27.2197093964	50.422580719	-14.965861	-3.095147	-27.1569607846	16.959058797	6.8389110565	6.7640800476
16.7383670807	38.5814437866	-9.669387	-4.153687	-21.6864546807	2.0968065547	9.1397438049	5.2802882195
11.4691200256	21.737865448	-1.585074	2.83518	-14.9142540569	-25.1125449511	8.0826759338	5.0217695236
19.0294933319	-5.7506270409	1.697134	8.72307	-16.6313332557	-39.6013217128	8.0159683228	3.2609343529
1.2275540829	0.4989321828	-2.82725	4.654424	6.995504811	-3.1749192495	7.2945241928	5.2907824516
14.2760763168	-11.2516841888	2.279907	-0.187362	-17.7198817457	20.4859377213	7.6519713402	3.0545930862
6.835744381	21.791059494	-4.712662	-1.630768	-11.4031578382	-7.4117794149	8.4435424805	4.3261370659
17.7212486267	-7.1156439781	3.802465	0.07646	8.860217463	-17.4688813992	7.6931223869	3.0293390751
26.8006744385	14.3779945374	-5.883287	1.524106	-22.7899619541	-2.0752368488	8.8049278259	5.0408272743
-3.5812575817	-55.6751937866	-9.60741	6.200196	-43.6408831228	-1.8058688543	10.7340488434	0.7379760146
-32.6627082825	-39.4104423523	10.385408	6.042227	39.2048307649	8.6196685365	9.9408836365	0.4050528109
-1.1968283653	37.849193573	-6.676808	-7.559508	-11.1384842921	7.2462909637	9.3930702209	4.0997252464
23.5693244934	45.7614555359	-11.955418	-3.46516	-34.7664745522	-14.6637079103	7.5398197174	6.3611631393
27.6541900635	49.8365058899	-13.690818	-1.769714	-27.4121861321	-16.5674589658	7.3642172813	6.3488941193
18.0587043762	-8.2950029373	4.27363	0.110607	8.6090184572	-16.3037024001	7.7514457703	2.6768760681
-4.3263263702	24.9644603729	-0.2906	2.321698	-16.5747361762	-22.615293835	7.5080523491	3.4040086269
42.5764846802	44.4562721252	-8.798485	0.958271	-29.6549128263	-16.1818188032	7.9742312431	6.0198774338
45.8220443726	17.1602859497	-12.126944	4.899192	-31.2671435129	-27.7765411579	8.2643003464	6.4782557487
30.6016159058	-8.3979978561	-2.249228	-1.96912	-3.8900301258	-8.0787427299	8.2938327789	4.2183451653
-1.8269152641	26.5145454407	-10.807772	-4.147957	-17.0419683472	13.9274566037	8.0697069168	4.5809922218
17.4682426453	-7.250500679	4.145834	-0.161239	9.3035172003	-17.0766513447	7.6448879242	2.7525856495
44.3746147156	17.100194931	-11.878808	4.461405	-14.4154296967	-18.212985833	8.215051651	6.23549366
23.4590969086	51.174118042	-14.382271	-3.053012	-31.5361472352	18.2698028042	6.7548103333	6.6605639458
34.6077919006	27.8482761383	-10.638376	-0.254686	-22.4594329068	-16.8656794153	7.7195515633	5.5636286736
-19.1445102692	-11.2159156799	-11.288405	-3.56027	-35.2783779642	-13.7488761054	8.615281105	5.7150125504
18.9815998077	1.0352212191	10.791848	3.625543	35.2843367764	-1.2076281904	9.195356369	0.6510423422
22.3942623138	16.9462909698	-4.37684	2.226386	16.7169616192	13.719975664	8.1552000046	4.3820896149
32.7410888672	29.2366428375	-10.897334	-0.837176	-25.5233160541	-16.3912319047	7.6226258278	5.6315765381
33.642780304	47.7838897705	-14.276033	3.151417	-18.2939816982	17.6648387469	7.8333172798	6.393872261
30.9691123962	51.5636901855	-14.996381	-2.277251	-24.7248720836	19.9213072019	6.7947134972	6.7712445259
30.5409641266	31.2973403931	-13.280593	0.414943	-33.8923488234	-18.8055910759	7.3761301041	5.8721256256
40.851348877	42.642665863	-17.371454	1.291086	-45.4748842961	-19.1889691987	7.5754461288	7.2790589333
9.5978431702	-15.2969818115	7.060732	-0.567219	18.3291647106	-21.4339426895	8.1530561447	1.902969718
30.9722595215	49.7099761963	-15.691722	-2.461529	-26.1240468447	18.020241035	6.8769741058	6.8875498772
21.6263504028	-12.4461402893	2.512221	-1.000925	4.4453237161	-14.2941177937	7.8699960709	3.0045588017
3.7624049187	-64.9929733276	-13.464227	4.142591	-35.0385267144	-21.5735249822	8.1891965866	6.6022834778
19.3080482483	-19.3777370453	5.295959	-1.053831	11.6420563733	-17.6953001094	7.9151134491	2.2224161625
49.783405304	0.3593821228	-4.866935	5.395194	-31.3238152297	3.9039753491	9.5520610809	5.6207838058
-0.4445815682	8.8581218719	1.662926	5.100104	14.1761409588	-8.6878813689	8.7936096191	2.7557897568
36.5268363953	-18.8373985291	-7.366475	4.4357	-33.4078773883	-0.083148774	9.0715084076	5.9743762016
-25.7362518311	0.1507438123	3.875731	-10.485615	4.5434024309	19.9597027067	5.7709217072	3.0339500904
23.3701763153	-4.8914122581	1.671561	-1.623047	-0.3715936766	-12.0209744548	8.1472797394	3.5293393135
-13.1565103531	27.2215824127	1.562202	-15.275551	3.9064918028	31.8909102853	4.6682014465	4.5240688324
51.5420570374	19.1027908325	-12.836514	6.128993	-34.9644820053	-27.3304913128	8.3126068115	6.892739296
21.478099823	28.5897693634	-3.607203	-5.914057	-7.5323254372	-3.6904386103	7.9314813614	5.1150746346
34.0087203979	32.8078804016	-12.450068	-0.40124	-18.885539797	-23.7028825772	7.2174830437	5.6047716141
-7.4435219765	-4.0995416641	-2.766458	4.742857	-7.0285854349	-16.7783013397	8.15442276	4.0475859642
22.2543506622	44.1987533569	-11.545826	-2.93473	-24.9990044668	12.6012911693	7.492890358	5.3917851448
17.5519237518	38.9255752563	-10.140564	-3.953432	-21.3220689602	2.8081011757	8.9112014771	5.297794342
27.1458454132	50.204460144	-14.905331	-3.113749	-27.1426350742	16.9450083248	6.8496170044	6.8064217567
28.553735733	54.7557830811	-16.290228	-2.26578	-27.9218649918	21.5648084447	6.7575116158	6.9571080208
49.9298210144	-21.0143222809	-6.911894	9.863874	-41.3237156408	10.2499617482	10.3440284729	6.554857254
26.2488574982	10.8641004562	-8.884044	2.527573	-25.1283516813	-7.3167401571	8.4868326187	5.5717849731
5.8004274368	-4.7513628006	-0.096436	-0.839336	4.5943450746	-6.5000255617	7.7029738426	3.3448002338
47.8867759705	-12.2356386185	-5.701777	7.171784	-38.4053543409	4.792402335	9.9317235947	6.0405807495
17.6983261108	2.0113503933	-8.977594	9.000785	-49.6349776367	-9.4285439998	9.0504665375	5.875576973
33.0997772217	44.6307449341	-15.149636	0.526843	-39.9006521442	-17.8180415939	7.3898892403	6.836915493
14.228600502	19.8198890686	-6.138573	-0.234409	-6.6106000067	-23.9444607082	8.6021251678	4.6791915894
33.5480041504	41.0159301758	-14.507143	1.635361	-37.9550321906	-18.2381130283	7.6616106033	6.6066660881
16.2714290619	-9.9607391357	3.309515	-0.165153	7.4716949146	-18.5073694105	7.6915316582	2.820425272
15.0323514938	7.20464468	-1.606663	-2.74483	-25.4794491524	-1.3409892286	8.2230329514	4.781349659
-1.3377572298	-0.2014090419	-4.468729	-4.001583	-8.1666023241	-15.5341415701	9.0395231247	3.9901695251
-1.4723204374	-60.5078964233	-9.656618	4.98846	-42.6574460205	-3.4339789469	8.7365293503	6.5030708313
0.4088473022	23.4951000214	-0.447471	2.376706	-9.5836616839	-4.6955419134	8.3838233948	3.802795887
36.3180236816	-10.8943023682	-6.845546	2.904954	-24.9638725369	0.659136665	8.7678966522	5.4223694801
38.2284851074	44.8496437073	-16.849106	0.567032	-45.1835139033	-16.0051961504	7.4119634628	7.1193652153
50.2308692932	18.7675094604	-12.744743	6.03438	-34.1802198963	-27.1859500038	8.4042253494	6.858757019
10.7713403702	-7.5367455482	0.676519	-1.148726	12.6450433175	-14.4954999395	7.9130134583	2.8561930656
25.3648090363	26.3299636841	-9.960127	2.718568	-20.2179512302	-10.8089122653	7.6434087753	5.6285243034
-0.9329712987	-63.1675453186	-11.723974	5.999198	-35.9776485507	-26.8733719605	8.5833511353	6.8249392509
30.6465072632	33.4935340881	-12.041135	-0.866459	-17.1030373095	-22.4472292916	7.6130318642	5.148355484
21.6835575104	12.584695816	-5.381882	1e-04	-16.099651372	-8.6432067361	8.3310832977	4.7391543388
51.4086761475	16.9154167175	-12.786973	6.108713	-33.0360431951	-29.7658694663	8.3889026642	6.8099632263
40.4618530273	42.8323440552	-17.280277	1.209167	-44.992544272	-18.710178082	7.5720963478	7.2411994934
24.6938667297	46.0454292297	-11.681872	-3.853773	-26.3605871101	13.795053861	7.3327407837	6.431491375
-12.2107896805	-46.8139839172	-10.995035	-0.959113	-10.4610366146	15.144286378	7.2693505287	5.4476995468
39.524356842	34.4262008667	-10.982018	2.328088	-27.4713784833	-22.7229830441	8.1044635773	5.9395852089
17.2920513153	47.6444511414	-1.572387	-4.871744	-3.8723642628	4.0103272072	8.0134840012	3.8461472988
36.5443687439	26.3426570892	-10.568708	-0.534648	-22.7320700109	-17.6979266639	7.7211494446	5.6686196327
27.9857807159	18.4363594055	-7.962151	1.483074	-22.9277396613	-5.8547021176	8.0405092239	5.1312594414
23.2106895447	49.1151275635	-14.078415	-3.382713	-28.2401969312	15.2388310229	6.8206801414	6.5707607269
22.9661560059	49.0679206848	-14.215911	-3.395469	-32.3768051028	18.2099788284	6.6640496254	6.5895667076
-12.2259788513	17.0578842163	2.739674	-4.140361	11.5162612586	4.5297530546	7.0711622238	3.6211905479
33.1341094971	-13.1789083481	-9.022815	-4.748647	-21.9420114072	6.7976547367	9.1655340195	4.9466123581
7.7279968262	-58.0436096191	-6.112263	5.806025	-34.8889806577	2.7442032538	9.8204202652	5.9352631569
2.2656404972	52.9363441467	1.795431	0.699276	3.3439863406	-20.2668870847	7.5291051865	3.2594470978
46.2032928467	35.5267105103	-13.054645	3.37886	-19.9396199422	19.8451618183	7.2951517105	6.153907299
4.9106550217	6.998609066	5.786788	-4.638236	17.2130611443	10.223644583	7.0662813187	2.3388483524
18.9291629791	49.7148551941	-7.805527	-5.413421	-15.2857640578	4.3145621045	9.4019079208	4.5979776382
30.6277713776	39.8240661621	-15.25777	0.048883	-39.8197743461	-16.7773102964	7.3074483871	6.7027821541
26.6717987061	16.2633686066	-5.302655	1.124005	-24.6866811513	-3.3128921325	8.0325956345	4.6696147919
16.3844203949	-7.1369524002	3.851877	-2.062187	9.8994276373	-18.3106538766	7.6962022781	2.784945488
26.9476013184	52.8170051575	-15.437262	-2.710036	-29.8922693209	19.5671636109	6.8125758171	6.8879146576
30.4341526031	50.4886665344	-16.219618	-2.365357	-26.4348410198	19.2043530181	6.8192181587	7.0371994972
32.3321723938	53.1681632996	-16.619503	-3.219601	26.0914700344	-29.7057290044	6.7051358223	7.0620737076
-10.4018125534	46.121181488	-12.456289	-4.103207	-12.1636332066	-14.7183540891	7.734606266	4.2634372711
16.8599834442	40.9859390259	-9.590683	-4.212702	-23.281599158	1.5308675765	9.0788354874	5.2624650002
34.7329406738	-24.2719783783	-10.613814	4.669568	-24.0252540937	17.8081984664	7.6935133934	6.6193947792
29.8982200623	27.3318042755	-10.646384	1.28177	-24.3523867052	-16.5364035857	7.7622828484	5.795838356
26.0188407898	51.1267051697	-14.969411	-2.783592	-30.681564765	19.0422514515	6.9031009674	6.7176399231
35.6520805359	36.3007507324	-13.698244	0.350509	-34.6795166811	-18.4650559468	7.1982355118	6.4305901527
35.5659713745	27.5982933044	-10.196517	-0.591612	-21.6062142504	-17.9733866728	7.6290307045	5.4883923531
45.3671035767	19.4740829468	-12.180897	4.957841	-31.2733119644	-29.6420100223	8.2822818756	6.5309376717
-29.7842330933	-2.4189786911	5.421739	-11.919402	3.0137340488	25.1072118112	5.4149827957	3.1108465195
33.0999526978	16.5057010651	-9.038443	-0.173169	-25.6553031997	-17.4932238983	7.7042427063	5.5647010803
22.4567203522	43.4371566772	-11.818974	-1.945528	-16.916491083	-19.7068972075	7.5110383034	5.485648632
28.82787323	47.8019447327	-13.952995	-3.411156	-48.1891066412	-12.3353400621	7.177339077	6.7175917625
-41.0892333984	2.9569175243	4.508338	-14.194303	1.3018609036	32.8242413594	4.8902568817	3.5641636848
48.7586517334	20.7261734009	-12.92488	5.701211	-34.8228663932	-26.1557201798	8.3425855637	6.8369765282
34.0136756897	38.6613960266	-12.464217	-4.145046	-22.5775076498	12.329161783	7.7103719711	4.5919332504
38.9399833679	26.7695026398	-11.433913	0.31075	-22.9868774082	-21.9359991257	7.7253212929	5.8149151802
13.3486051559	-10.8783559799	1.959536	0.503598	4.8469709026	-20.64764113	7.6053900719	3.2504880428
31.350522995	40.7826423645	-15.297979	0.123917	-39.8626053825	-16.8256596062	7.3841872215	6.8299870491
45.3566703796	16.067565918	-11.32453	4.169413	-36.9678347489	-15.6879754513	7.9402070045	6.3341517448
1.5076026917	-4.1724786758	6.700655	-3.521825	22.645683988	-16.3421265765	7.5943613052	1.9365198612
49.8559494019	17.8457622528	-12.473883	5.979633	-33.6291969658	-26.7665051201	8.4662647247	6.8062758446
8.1347856522	16.3761100769	-0.588327	-0.592719	-3.143421119	-15.8242642855	7.6874628067	3.7949733734
35.1223182678	14.0335569382	-1.003321	-1.945977	-17.4671765662	-15.5737330083	8.1809606552	4.5780129433
53.3010787964	5.661658287	-10.256161	7.283123	-30.6580273238	-32.9630070432	9.2674856186	5.9653072357
25.9209804535	40.7276000977	-14.524099	3.427283	-38.2794460192	-25.0011121608	7.2479310036	6.6462907791
-9.7560014725	-15.7793159485	13.596481	-1.098485	39.2772602528	-19.7895957446	7.8515400887	0.4981625974
29.1416358948	-28.5336017609	15.398739	-2.925515	12.2807607763	-25.1492706607	7.8272690773	1.2999901772
-0.5365248322	33.1651000977	-13.189311	6.378221	-35.7682972389	-29.6161051352	8.5160093307	6.8272662163
3.6127514839	41.2224159241	-6.973901	-6.106948	-13.4999022381	4.7668586406	9.0843048096	4.7925386429
13.6651973724	39.0264434814	-9.353662	-4.748671	-19.5433989542	3.4469909414	9.2115058899	4.91685009
32.8560638428	54.1962280273	-16.640505	-3.25641	21.3722266374	8.9648788873	6.6937761307	6.933866024
-37.7176055908	21.5131263733	-1.94432	-13.565125	-12.2166469383	20.5382953719	5.6938576698	4.9199333191
17.6718120575	33.9747276306	-8.293373	-2.794482	-22.3824891589	-7.2880371803	8.4026565552	5.3244018555
42.9938964844	46.8700027466	-17.134527	0.067697	-47.7364498014	-14.0583334227	7.3293366432	7.0566148758
47.2789802551	-22.4396057129	-7.511773	10.001808	-40.9339093159	13.1146484128	10.313580513	6.7265443802
50.9169654846	15.6430721283	-12.398539	6.080444	-33.1209423592	-28.6693258191	8.4954786301	6.688117981
26.359079361	51.4833717346	-15.162875	-2.735601	-30.0046960898	18.8406810723	6.8536400795	6.8205060959
2.667642355	56.8510284424	-0.956849	1.74192	15.5539450681	-27.1706168543	7.634829998	4.0299477577
28.4552192688	48.387424469	-14.342302	-3.15561	-29.1962986724	15.5298960377	7.010351181	6.7107386589
50.3556861877	37.7353286743	6.347387	-6.875903	13.9685344996	-30.3237913167	6.4354362488	2.6938145161
3.7072401047	47.4088859558	-4.962739	-4.5646	-13.2934921638	9.8771861879	9.2678728104	4.2826604843
15.2638425827	-10.9908313751	2.576823	0.087397	8.6197914841	-21.3699161317	7.5962519646	2.8865740299
27.9063243866	32.127494812	-12.138156	-0.917944	-19.5536082709	-20.5114023017	7.5550322533	5.631248951
39.6088752747	-6.4099111557	-4.795164	1.283774	-22.029813431	-1.2641081582	8.2317905426	4.8510479927
29.7928161621	56.6734695435	-16.489294	-2.006763	-27.240838951	22.7421322313	6.8964414597	7.0411539078
19.0870475769	37.9506835938	-9.728281	-4.136623	-22.4153687032	1.7322333225	9.0884885788	5.1026935577
28.8428134918	37.254776001	-13.582304	-1.408717	-28.7336826929	-18.0399861596	7.401260376	5.9829087257
44.0982475281	17.2887744904	-11.797761	4.131142	-14.9909373836	-18.3613422504	8.1792469025	6.2169985771
-6.880739212	22.5086231232	-0.749181	3.787239	-17.4761430324	14.9016173434	8.732375145	3.5072889328
38.0418586731	43.7797470093	-16.78018	0.939581	-44.5758516756	-17.1099314927	7.5478749275	7.1219286919
20.5268688202	24.0210895538	-7.682463	-1.87948	-20.2167099061	-7.5668392912	8.4006690979	5.1128573418
5.9880871773	7.9881000519	-0.803128	1.494889	0.5532924749	-22.5242818298	7.7849159241	4.330520153
-24.5229244232	1.3104342222	7.854049	-9.005488	9.904183287	23.4916771137	6.5284786224	2.7128806114
26.7791118622	56.6399993896	-14.342669	-1.612338	7.9173551851	-24.0286393902	6.9835219383	6.3725175858
4.6071124077	13.2487983704	1.018184	6.234218	-5.9006438444	-21.484612268	9.2628602982	2.978978157
30.9690265656	10.0389814377	-5.941925	-3.245656	-20.7837854055	6.158625376	9.0226364136	4.4007048607
32.8447418213	42.0523490906	-14.743141	1.179094	-38.36723257	-18.5554774509	7.5119242668	6.6102876663
18.1800270081	-15.9316854477	1.371137	-0.914829	2.3302913739	-14.7253524951	7.9665675163	3.2239656448
50.008605957	20.6182384491	-13.274073	5.314961	-31.9558045499	-25.6234748784	8.173037529	6.728123188
35.1891975403	35.7210693359	-12.342823	-0.688622	-19.1314498167	-21.9540722655	7.3383712769	5.6390032768
24.8433208466	51.4224281311	-14.774497	-2.510177	-30.3036932912	18.1352397351	6.8057637215	6.7422046661
7.1016111374	-10.3905897141	5.233445	-4.38008	15.9495018348	8.1946588862	7.1356067657	2.6103215218
11.4301271439	22.3661346436	-5.173846	-0.636871	-13.9250258437	-9.6638149633	8.0922470093	5.0296616554
-36.7493133545	20.1108894348	-1.644847	-13.22395	-11.325216376	20.3985641855	5.8298425674	4.8975448608
28.9131126404	52.2523574829	-15.902324	-2.693589	-29.9575403256	21.6691117931	6.7787127495	7.0344481468
36.6359214783	41.4084854126	-13.804584	4.028035	-35.920330131	-22.1789365426	8.0906715393	6.6014342308
16.3781719208	18.3765602112	8.180602	-8.663033	11.2195158713	24.0750171796	6.7661747932	2.5916802883
37.5771598816	45.557800293	-16.513504	0.276743	-43.3541800796	-17.9420841324	7.4251408577	7.1740064621
11.8066530228	46.9922065735	-12.543769	1.701517	-25.0859035116	-25.5198364602	8.0779323578	5.3327121735
38.2552070618	46.1260566711	-16.982037	0.320718	-45.6846750376	-15.7719242093	7.4024143219	7.1410627365
17.089422226	-17.7740020752	3.308409	-1.498994	4.4926592342	-13.3499357131	8.0364322662	2.5940139294
-44.8601264954	16.2629299164	-0.578658	-0.042339	-17.5451219591	-17.4706399039	7.6691818237	5.1376457214
14.9179725647	36.9437179565	-8.529402	-3.919141	-21.0679924507	-0.3027668248	8.9134130478	4.9126386642
31.6884651184	32.2626724243	-12.050024	-0.53452	-20.2062762639	-21.6364751296	7.3777542114	5.7846822739
-27.3811264038	4.0647091866	3.910944	-10.384012	-12.7286220751	-28.23941381	5.8753933907	3.3147139549
50.5809707642	18.7501678467	-12.884507	5.967836	-34.1881834293	-27.6361221857	8.4075727463	6.8011536598
33.5892829895	42.8520431519	-15.30652	0.736886	-40.6807327371	-18.8120432642	7.5529518127	6.8689222336
18.0115585327	38.1880226135	-9.69755	-3.558784	-21.2980538229	1.3046126585	8.5858354568	5.4699912071
29.8091964722	41.5281867981	-16.597639	0.447219	-43.6038511797	-17.1474746226	7.5671515465	6.9558677673
33.2737426758	43.4320449829	-13.901022	0.499625	-34.9249480034	-19.148026999	7.3475809097	6.6429290771
-23.6979751587	21.1623649597	-11.609461	5.363926	-33.1309016881	-21.6605358361	8.2856283188	6.3180990219
-25.6957244873	0.9618035555	7.79261	-9.250117	9.1746702746	24.1509212208	5.4565997124	2.9975237846
40.954574585	42.4352874756	-17.469151	1.367917	-45.5909090607	-19.5242499696	7.6013331413	7.2747297287
19.5337505341	-2.8282847404	1.309993	-1.957966	1.0051999444	-10.7461937204	7.9832811356	3.418356657
40.2503662109	16.6284980774	-9.613857	3.37573	-24.4705578437	-5.3377610928	7.9449644089	5.0194907188
1.728138566	-26.210723877	7.849729	-8.841492	7.3880026017	0.3459358871	6.8562326431	2.6294646263
17.2834510803	0.2037860155	-2.222746	-1.30133	-1.4696921251	-10.1562675367	8.1641845703	3.5870370865
33.3365631104	31.7295341492	-11.976778	-0.654867	-26.3335147238	-16.5823324852	7.5087337494	5.8257279396
4.6437973976	37.336555481	-8.955266	-5.422911	-18.7611488821	5.3553043345	9.3365259171	4.8195919991
18.8677597046	41.9702262878	-8.395732	2.787794	-25.8659783362	-6.3312632483	8.6532144547	5.8459815979
24.348690033	20.8030757904	-9.301341	-3.819875	-32.2343193541	-17.6223958539	8.6471614838	5.4748306274
8.529999733	17.5782260895	4.074416	-4.803764	-2.8098806648	-14.7275830815	8.6201581955	4.1624689102
32.0678901672	23.0845394135	-9.555636	0.06724	-19.2945884801	-17.6148000329	7.8199729919	5.5961880684
-48.9994354248	10.4630651474	0.528323	-23.06213	-33.7455368279	30.5774484975	6.8198208809	5.9018673897
32.2650718689	34.1451530457	-12.482153	0.845665	-25.0415556032	-20.4894860227	7.4805583954	5.9470658302
26.1875457764	49.8278427124	-14.927736	-2.939352	-30.0316388744	17.6054012029	6.8761820793	6.7728233337
-2.6895103455	52.6523628235	2.250289	1.018457	5.028481355	-22.3228134728	7.574098587	3.1824507713
34.5260314941	-13.5006895065	-5.60384	3.317241	-22.8790582067	7.367966067	8.688782692	5.1362509727
49.1644706726	16.9443092346	-13.075401	5.32998	-31.4511272891	-26.4241780798	8.3178529739	6.7052702904
2.7117288113	-58.8790245056	-7.83474	3.784234	-31.1149836541	0.1708478616	8.9554138184	5.8396573067
33.0315322876	22.4887619019	-9.802588	0.165056	-25.5797715646	-15.2884457534	7.6864266396	6.136592865
37.8493804932	45.0449638367	-16.715223	0.491577	-43.8727001707	-17.4960200078	7.4845476151	7.1595287323
31.3492221832	52.7888870239	-16.285969	-2.828164	-26.3491917831	20.6386249862	6.7879376411	7.0016107559
1.4643899202	1.1255387068	4.055668	5.632632	-15.731026701	-32.8259024733	7.202041626	5.1699261665
2.4642503262	-57.3685836792	-6.173333	7.463665	-38.3632777882	3.6913689502	9.7091646194	6.2326083183
7.3511557579	-1.9407912493	0.480813	2.470488	-21.5382860052	14.6292363268	7.7445745468	4.0160346031
9.4746551514	-7.5896205902	-0.4109	-1.353808	-24.4152189345	8.8575272864	7.884077549	3.7882614136
7.2025589943	-19.6693725586	7.807988	0.957208	19.4535720983	-27.3379574108	8.3234472275	1.7413847446
17.4246444702	38.4436302185	-9.838979	-3.927295	-22.0362857408	1.8450753042	8.8928127289	5.3816390038
30.3052597046	54.8560295105	-15.99509	-2.163824	-25.0128885641	18.4551930717	6.8668632507	6.9990825653
17.7003173828	39.9313201904	-10.153223	-4.133694	-22.4451697886	2.6790674349	9.1913709641	5.4912433624
33.0839004517	22.7394561768	-9.517354	0.735163	-23.5385623384	-14.5140336744	8.0435361862	5.8723859787
40.1587715149	50.5973129272	-13.525849	-2.767748	-42.8372486192	-11.9279148259	6.9112024307	6.1443214417
53.2253456116	16.4171104431	-13.044501	6.412985	-34.2401721242	-29.9946560728	8.3402433395	6.8743233681
19.7046737671	-12.7755184174	3.142251	-1.291211	5.0610883796	-14.9284630527	7.8617911339	2.7985293865
17.1930656433	37.608921051	-9.429367	-3.704798	-21.7769419553	0.7701809496	8.925242424	5.2910890579
27.606546402	32.2022094727	-3.038848	-4.057465	-6.7917113445	-6.9182253929	7.9895467758	4.8087525368
21.1602611542	-14.4888362885	1.959841	-1.391598	1.442004224	-17.1201515744	7.8458614349	3.1593153477
30.4494552612	26.0712032318	-10.583872	2.001769	-25.712474142	-22.4538959812	8.1195287704	5.8639440536
52.2437973022	31.9887657166	-14.989818	-1.744957	9.6467058295	1.5296027936	6.8548512459	6.3691043854
48.3868179321	-21.0686836243	-7.314229	9.807382	-41.5158936287	11.6895813189	10.3538990021	6.6371850967
32.2571372986	34.1504440308	-12.584631	-0.058288	-19.5243343213	-23.9557908652	7.363904953	5.7477769852
35.9219360352	-27.2909984589	-12.222921	6.164869	-35.7017787461	-28.0433740365	8.4288740158	6.7759137154
3.4685389996	-15.6047840118	8.391574	0.724111	29.0065291528	-0.487375199	8.504992485	1.7144136429
30.5647544861	53.7969589233	-16.209301	-2.739443	-26.6929766773	21.4468302711	6.8147025108	6.8701047897
-2.1463856697	-59.5302314758	-9.456469	5.852489	-42.6309973782	-1.1031073915	9.1403198242	6.5209403038
-53.0713043213	-14.0654163361	2.414559	-0.685029	-24.5852224899	-30.074502199	7.8480143547	4.5242099762
20.8834018707	39.2549781799	-12.399139	-2.507586	-16.2211852667	-13.3912862779	8.0677185059	5.258184433
33.2269172668	43.1747703552	-15.289909	0.321045	-39.9080021143	-17.278677507	7.3489069939	6.8342528343
-0.1577487737	-59.4730491638	-9.118688	5.142278	-41.5178078797	-3.1807024626	9.0137271881	6.505232811
5.7854185104	-4.9734015465	-0.031821	-0.896948	4.6857387993	-6.3203086293	7.8329029083	3.2924287319
33.068523407	-20.6356887817	-10.683228	-0.716018	-22.567730216	-19.5020061862	7.5804204941	5.8634324074
36.5060691833	26.6689281464	-10.418714	-0.524549	-23.0078478145	-17.365254703	7.7536559105	5.7329592705
16.5302085876	37.5199012756	-9.394916	-3.805298	-22.0681002225	0.5510983189	8.9502077103	5.3731284142
49.0128250122	17.1348781586	-12.643271	5.89944	-32.4490349433	-27.7046805908	8.4392185211	6.7461366653
4.6686897278	31.1595344543	-5.643552	-2.91988	-14.415461783	-3.9813575153	8.9864711761	4.4423046112
37.4927520752	28.1411151886	-10.161789	-0.913803	-20.8985059862	-18.4642238986	7.6071090698	5.3865804672
32.2497329712	57.1030731201	-15.971212	-2.905842	-29.3439735493	22.6849183102	6.644516468	6.8875231743
25.1661300659	37.3495254517	-11.981852	-1.54576	-18.1448846385	-21.1138103211	7.1453614235	5.6370315552
7.2981595993	1.5666526556	1.71915	0.81139	4.298870848	-20.7904508536	7.634786129	3.3621451855
7.0091996193	-4.3457226753	-0.155635	-0.992491	4.3705217745	-6.3944108704	7.727596283	3.5908541679
35.3967323303	43.0867042542	-15.142618	0.745588	-40.9824156941	-20.1381468831	7.4421253204	6.8537158966
16.479391098	18.3171920776	8.147174	-8.725542	11.51593438	24.3309003042	6.8063812256	2.7535910606
-9.6963129044	21.5643825531	-1.314589	0.215485	-1.6256430553	-13.8573515039	7.3504681587	4.4991049767
-6.6754932404	-24.1918945312	10.452512	-1.808021	22.7660050699	-7.7745204666	8.2227268219	1.7519625425
38.5799980164	18.3627948761	-12.528396	-0.224772	-18.5536607935	-24.1116018947	7.1964449883	5.3172206879
17.897277832	-6.5018186569	3.646217	0.233395	8.4617633801	-17.889069681	7.6701726913	2.9912927151
15.0329666138	9.708691597	-4.483098	-3.450285	-2.04298391	2.1689869845	8.1969203949	4.225833416
46.6890335083	-3.365237236	-4.72498	5.25546	-30.6353776901	4.516728385	9.6173496246	5.4714426994
20.1798820496	-20.1643772125	4.443719	-3.46638	6.882308467	-10.44946109	8.9003248215	4.4811115265
-13.23254776	-10.0699720383	-3.945936	-1.270126	13.5573687495	-33.7086409056	9.0608978271	3.8788878918
40.37109375	43.3081512451	-17.355232	1.25829	-45.4226069151	-19.011251807	7.5810475349	7.2185425758
-8.315861702	0.9800732732	6.34721	-10.783535	6.4704968439	24.2300736836	5.8083934784	2.5440762043
35.877368927	36.6636695862	-16.508446	1.197096	-44.7352429212	-13.6363507727	7.4722204208	7.0652604103
28.4714412689	53.3797531128	-15.814179	-2.749584	-29.6871942496	21.0390997762	6.7555541992	6.929046154
29.548625946	26.1320514679	-10.509623	2.186798	-26.1497895289	-22.6825971041	8.14037323	5.876282692
10.8922281265	-56.1376228333	-8.273094	1.622498	-27.9146277768	-15.3112103909	8.3399467468	5.8380846977
14.1917057037	39.8627967834	-9.391114	-4.834837	-19.554488577	4.6502310749	9.2960681915	5.0069422722
41.5431175232	43.4771690369	-17.265049	1.108463	-44.6609431577	-18.6272195157	7.509762764	7.2465343475
-5.1104135513	-55.6107978821	-13.281489	4.182222	-34.8755868687	-21.5246031225	8.211523056	6.5611944199
9.0707950592	1.1161328554	-1.617629	1.342085	-22.8736285458	-3.5679619926	8.1325654984	4.6104588509
33.3322868347	52.0090026855	-14.27566	1.820662	-35.222374121	16.2989660441	7.6038103104	6.7426819801
26.5133628845	52.1514320374	-14.99781	-2.619609	-29.8914183508	18.7891791183	6.8403601646	6.817656517
27.0686378479	4.8487539291	-9.700668	2.751953	-20.1157471821	-10.2218372317	8.114865303	5.2370228767
34.3139648438	28.6483726501	-10.722213	-0.335513	-21.9759908392	-16.6153633707	7.7822742462	5.5792303085
22.9971446991	45.0149497986	-11.751036	-3.434019	-34.5869902825	-14.5008917732	7.7206139565	6.2760853767
16.5691223145	16.7617092133	7.844613	-8.756197	6.3839792358	-1.0489373978	6.8124027252	2.7868483067
-50.1575393677	-6.9759483337	4.144689	-18.401293	-12.4608374298	35.6125463503	3.1943414211	4.6966314316
44.4865112305	17.1848716736	-12.024055	4.510494	-14.7036896974	-18.2465016122	8.2427492142	6.3723974228
-43.9038047791	-10.1415433884	-13.564897	-1.254822	-45.8267767584	-6.693166114	7.0275893211	6.073223114
17.0778713226	-10.9312295914	2.858896	-0.427942	6.581197021	-16.7039353852	7.582470417	2.87023139
17.2649307251	-2.2174818516	1.164458	-2.812349	14.0233134496	2.9114659784	7.3623056412	3.2545838356
41.4613647461	47.0029258728	-16.887789	0.596687	-44.8816838492	-15.2373832675	7.4032754898	7.0716438293
48.5542259216	-2.6966867447	-4.865342	5.093278	-30.0259126545	4.6247538659	9.6944417953	5.4291687012
-18.9509677887	-55.0262527466	-6.980326	-12.611773	-37.4288380164	-6.61746783	5.8377857208	5.7108063698
17.3070774078	42.3668251038	-11.306773	-3.333398	-34.1200281075	-14.8254000086	7.8101959229	5.9632577896
24.7019042969	51.1635169983	-15.165909	-2.756933	-29.1081046879	17.6943385757	6.8456091881	6.8258738518
38.0999984741	16.1817913055	-7.971887	2.979198	-30.0672725095	-6.7446284124	8.753534317	5.8480815887
27.2878913879	33.9809036255	-12.603129	0.581764	-47.6738272383	-9.7002321542	6.9849133492	5.9404778481
5.5487408638	24.1527500153	-2.591157	-3.748474	-4.5753988125	-8.1383799408	8.2421445847	3.8206326962
39.5241241455	45.1393203735	-16.930313	0.867113	-44.6892109365	-16.8412019945	7.5444946289	7.1643190384
24.1162872314	42.2123832703	-10.540394	-3.665073	-27.9635104915	-24.7112822918	8.5107488632	5.5651516914
3.7474098206	-7.1250534058	1.649323	-2.972483	1.5755081668	-12.573589725	7.6883158684	3.5809569359
28.5038471222	-0.4859975874	-2.787888	-2.566741	-4.7223140441	-10.9274859874	8.4235858917	3.7122752666
7.2446603775	-8.7953691483	2.89413	-2.862008	1.5909449018	-13.9989807902	7.5725312233	3.0010836124
28.4785308838	16.3335781097	-6.969415	1.591844	-23.0536703473	-1.6770840621	8.6964120865	5.2421693802
32.2806472778	54.0258560181	-16.55571	-3.11953	-25.4386584929	21.6301917557	6.7023000717	6.9808397293
50.7073249817	24.4455375671	-0.332028	5.335718	-10.1960125171	-20.8444880118	9.0148696899	3.1743850708
40.0588264465	43.0842170715	-17.273611	1.22946	-44.9425127881	-18.6690954159	7.5841054916	7.2512769699
-13.9729852676	7.9550409317	-4.370876	0.560744	-16.0774269111	-15.7917037935	7.7362108231	4.9913926125
24.1464920044	45.9969749451	-11.756207	-3.820736	-26.2475428078	13.6928425325	7.3516464233	6.3633823395
15.5831375122	-14.760559082	2.314516	-2.188734	2.3452065144	-8.9645029266	7.6740918159	3.3062822819
13.5446224213	39.1654510498	-10.412982	-4.386381	-20.5727895208	4.0579819327	9.0344924927	5.2235388756
28.5117702484	51.9492073059	-15.774066	-2.266063	-28.4518819673	18.9372834271	6.8573322296	6.980137825
4.1738724709	-6.4323563576	-11.16129	-1.093805	-15.2366712972	-23.5698595102	7.5162553787	5.1037168503
37.4238700867	42.5779876709	-13.754071	3.999	-35.8753552075	-21.8698516602	8.0125951767	6.7458138466
40.3619346619	48.1913452148	-16.582687	1.404103	-44.2213469247	-13.2398458108	7.6123862267	7.1528425217
6.5538730621	-10.0444974899	-15.014913	1.417058	-20.6070206065	-33.5704233491	7.5096306801	6.6699633598
-41.4408302307	-11.652012825	-11.5343	1.862622	-28.1782471637	-21.0373026208	7.3684921265	5.7527008057
-1.7313992977	-61.8201065063	-10.225161	5.721637	-43.8416951253	-0.7962215445	9.0322818756	6.5557103157
33.8113365173	40.6764984131	-14.932395	1.006502	-38.6878282053	-19.3330023766	7.4894461632	6.7168178558
41.5945281982	42.2893104553	-17.28224	1.270494	-46.6297132819	-18.05754968	7.5647387505	7.2469506264
28.936668396	36.7536315918	-10.583667	1.04315	-24.4349212833	-16.5128059893	7.8495459557	5.5998973846
28.9715213776	30.5925235748	-12.073733	1.046187	-24.6806196404	-18.988135349	7.4141769409	5.5777878761
3.1770679951	-26.455871582	-7.76862	3.683011	-30.8055917631	0.0943880265	8.7928628922	5.5959615707
36.1645202637	-8.8495550156	-4.872953	-3.343915	-23.8716427943	-8.0525624701	8.4215497971	5.0597262383
17.5096473694	37.9858627319	-9.62986	-3.620934	-21.447523854	1.184800984	8.901884079	5.3199534416
30.6895065308	47.3993911743	-12.382544	-1.045818	-18.2134579514	-21.9451617045	7.1484646797	5.6666584015
23.7358760834	52.3390312195	-14.21456	-1.914802	-24.449345022	15.395363024	6.9729294777	6.4948754311
34.01745224	34.1120033264	-12.390127	-0.542562	-19.1097870383	-22.3006081407	7.3643512726	5.6395769119
49.5416870117	34.2342300415	-7.551152	3.139788	-22.9603282069	-33.2020424525	7.7189583778	4.5068430901
8.6932134628	-53.7131729126	-12.03853	-0.432945	-20.6167825557	-21.7980246381	7.6516900063	5.7181854248
39.2461700439	34.59715271	-10.989256	2.346676	-27.2042806038	-22.5067644617	8.1161746979	6.0127840042
5.1979284286	4.7761301994	1.161507	-4.22205	12.7747446505	18.9564064507	7.5835623741	4.1869506836
15.492773056	7.960422039	-1.6459	-2.816008	-25.3098547883	-1.6534537532	8.005235672	4.8149037361
13.2139482498	30.1607284546	-7.796064	-4.130224	-15.0726440726	-2.8755439935	9.0340986252	4.6536307335
30.7036075592	-12.1917715073	-1.499204	-1.681892	-20.3422161808	16.6439536943	8.1760454178	3.8951413631
23.9932174683	47.1706008911	-14.383891	3.015461	-38.1467578073	-24.2842192212	7.268073082	6.6223788261
27.699224472	50.9348068237	-14.402631	-3.07306	-29.1882296973	15.6424065067	6.903980732	6.6422653198
50.325969696	17.0149459839	-12.319033	5.885723	-33.1762642791	-27.6245572769	8.575211525	6.73904562
9.446146965	23.5737571716	-5.305034	-0.638699	-12.5812092771	-7.5314863217	8.6998167038	4.4434804916
38.0653686523	46.9622802734	-3.874635	-17.893875	-29.4401590922	29.5631288265	6.6574087143	6.4564876556
33.9643859863	44.0444259644	-15.094305	0.869577	-39.8219665002	-19.1596834768	7.444299221	6.8176870346
27.8320102692	-4.9650759697	-2.747629	-2.861313	-3.9127188319	-10.4494059675	8.4942960739	3.4332983494
33.4626541138	50.0377998352	-15.689914	-0.923358	-40.62116634	-14.594049177	7.1744737625	6.7935957909
27.2271652222	54.2154693604	-15.94448	-2.397424	-28.6105506907	20.2505672021	6.785130024	6.8805937767
-25.5444469452	1.0146940947	7.86884	-9.105717	9.4258537263	24.0373305731	6.3992891312	2.595972538
37.7436141968	46.7332763672	-16.799231	-0.109172	-45.866073272	-15.4019182772	7.1735019684	6.9607768059
22.4400939941	37.6581230164	-10.775346	-2.184289	-32.0275953273	-13.1099818752	8.2726955414	5.7613153458
30.9413776398	31.5407848358	-13.471458	0.355155	-34.2145109919	-18.7124211007	7.2001757622	6.1326999664
31.1503868103	27.2992515564	-10.464039	1.024803	-23.8689610293	-16.2677371747	7.856754303	5.7222218513
2.2371792793	-1.5285407305	-10.174314	-0.970705	-21.2387276586	-18.4795421804	7.5514464378	5.2739090919
-7.6699137688	6.0969004631	-13.426629	-1.441054	-27.2282697049	-17.3370969369	7.140165329	6.1712679863
23.9065437317	33.1060180664	-11.225138	-1.272919	-21.5585788237	-24.2206388153	7.4126491547	5.7858457565
28.8479480743	37.4656982422	-13.728585	-1.437895	-28.8303791877	-18.0762354249	7.2422409058	6.1193628311
34.3554420471	30.6244621277	-11.527125	0.230655	-22.4432601712	-20.7159117476	7.7126097679	5.7447137833
-7.7908053398	-61.5781478882	-9.797383	5.512195	-46.2903396257	-2.8754519939	8.9853944778	6.5854616165
40.4168052673	48.3977470398	-16.574385	1.288584	-44.5465663275	-13.405786843	7.4126958847	7.0634541512
5.175154686	4.9076595306	1.294929	-4.227421	12.7814480402	18.8871250263	7.4926452637	3.9333739281
10.562494278	-32.0505981445	12.35871	-4.512393	27.8772282558	-16.2573614898	7.0806303024	0.8001220226
45.2643127441	40.4074554443	-15.460547	-1.011618	-21.8730125788	18.6010109743	7.2757902145	6.5212111473
23.2775363922	49.0803642273	-14.182343	-3.32243	-28.3583182175	15.4373289233	6.904191494	6.6405482292
47.9279403687	19.0875358582	-12.436378	5.758733	-33.6020086924	-25.6192315522	8.4900884628	6.5746531487
30.1306343079	51.650806427	-16.10586	-2.633814	-26.9254249784	20.1069754042	6.7341003418	7.0134110451
-25.7534046173	0.9091039896	7.76071	-9.312591	9.0983659659	24.1697816841	5.4424629211	3.0571081638
49.8951377869	18.0959262848	-12.598088	5.914402	-33.6375435393	-26.5589799881	8.468249321	6.7956399918
45.2431297302	-25.1698570251	-7.283097	7.906373	-36.5096360157	11.6462078233	9.7193040848	6.3759093285
26.4179668427	20.3399944305	-8.20121	2.486512	-25.1507198119	-6.6723412088	8.4538879395	5.652203083
26.6266002655	51.381729126	-15.229032	-2.81618	-30.1753081329	19.0337497195	6.8328032494	6.8406496048
45.2969322205	41.7690734863	-15.67815	-1.019414	-21.9327918899	18.9971923475	7.2326321602	6.7371659279
-1.7405290604	-59.1646080017	-9.293788	5.693905	-42.1957564497	-1.9670018697	9.0987825394	6.5338687897
30.0406341553	51.8364601135	-16.137699	-2.645362	-27.023944642	19.9476053761	6.7790460587	7.0039186478
3.9042372704	43.057723999	-7.057823	-6.0143	-12.7577490322	4.1758347019	9.438791275	4.3354516029
6.7217144966	-17.5878448486	6.841345	-3.185052	18.3820878775	2.7624453991	7.1415805817	2.101146698
35.0725975037	27.7250595093	-10.509708	-0.334774	-21.9442067961	-17.3800983123	7.6329522133	5.715031147
25.9512310028	32.0272254944	-11.99563	-1.798616	-16.9966723536	-19.8778085497	7.546277523	5.3449697495
35.2533760071	24.71833992	-10.317033	-0.264962	-21.4338953654	-17.1641527024	7.8716726303	5.4879536629
16.6709041595	3.0894060135	4.894167	3.873446	9.8101579884	1.8366146911	7.0403862	3.9604201317
42.9071617126	15.7292766571	-13.151225	5.153676	-30.9936063387	-26.091647894	8.2323417664	6.5002627373
32.4067306519	32.3895988464	-12.383813	-0.324193	-19.4696756355	-22.6886613178	7.3879833221	5.7899303436
51.25598526	18.6118507385	-12.769419	5.941846	-33.1325426721	-27.2882218046	8.3501167297	6.8463892937
34.904258728	26.4197540283	-10.013181	-0.673617	-23.2737797094	-17.5453313064	7.6960129738	5.6741027832
16.1500415802	39.1100387573	-10.441052	-4.267068	-21.1150631507	3.5016088192	8.9118814468	5.309261322
-14.7818450928	12.4800739288	-13.821312	4.054834	-36.0613326639	-22.5114901335	8.0495653152	6.5001425743
39.493850708	48.4434585571	-16.429399	1.111348	-43.4772082108	-19.5640003221	7.6598782539	7.215742588
28.2764377594	-4.8363018036	-2.807601	-2.898444	-4.217917868	-10.2118316669	8.4883546829	3.6018469334
27.6087417603	23.573299408	-9.03427	-0.575452	-26.8330493158	-12.791821478	7.6843442917	5.4656500816
-58.1823425293	25.5761833191	-3.805073	-18.04003	-29.2881645011	29.7732528085	6.5471782684	6.3461260796
35.2152328491	29.8347206116	-11.713901	-0.371354	-20.5920495821	-20.8176846904	7.520781517	5.6423678398
30.4445819855	51.5809326172	-16.172461	-2.353962	-25.7766547947	20.0269914954	6.7408432961	6.9812707901
20.2258167267	38.9662208557	-10.564567	-4.411098	-20.2049708256	1.740627669	8.2844181061	4.6875524521
10.991818428	-3.1042611599	0.503282	-1.238378	5.7979418919	-31.8018559687	8.0876026154	3.9115388393
18.035364151	-17.6273231506	3.791871	1.210851	6.2256295699	-24.5303000034	7.9608201981	2.6557660103
34.1919517517	27.9847927094	-10.605532	-0.448179	-22.7900663059	-16.4202718963	7.8604383469	5.5573377609
28.8295383453	50.3683052063	-15.709203	-2.725291	-27.0394218499	19.0993174752	6.8275709152	6.9137339592
24.8393974304	49.65184021	-14.161329	-2.888764	-29.3270899318	15.9267395922	6.9375219345	6.496339798
-2.6090064049	5.5289578438	-0.300474	0.190471	-13.0900717654	-19.5482088089	8.2769680023	3.2276580334
30.3864364624	52.8978347778	-16.073015	-2.577506	-26.8511773824	20.6027488918	6.7978963852	6.9649114609
8.8476448059	-6.5281233788	-0.581896	-1.491277	-23.7103398444	9.0310919065	7.7545390129	3.8007416725
36.9611091614	23.9125862122	-10.181046	-0.192169	-19.6644727042	-16.1685282473	7.7439451218	5.5128359795
-12.5636281967	47.132938385	-1.305885	-0.661172	-4.1370906631	-15.7976314342	7.7093033791	4.2608346939
29.8962497711	56.7442436218	-16.546965	-1.931575	-27.1958905574	22.9246093343	6.8906068802	7.047519207
39.1040382385	45.5670089722	-16.917578	0.643719	-44.336009453	-16.1814258857	7.4283337593	7.128411293
6.3979187012	-62.0867919922	-2.599837	5.689936	-34.2782500413	1.5753039968	9.6105937958	5.8950710297
38.785610199	-8.0088949203	-6.402748	1.833568	-23.706514579	-2.1283053591	8.7429580688	5.1710267067
29.2886199951	26.2302951813	-10.029207	2.030149	-21.9642206608	-11.8087903407	8.0563335419	5.8105578423
31.6994819641	32.5558929443	-12.2039	-0.469355	-19.7722176803	-21.7678260128	7.5342297554	5.6821193695
12.576918602	38.6298408508	-9.16883	-4.83036	-19.2990269487	3.4447940423	9.2380018234	4.7047867775
14.6766643524	7.1212778091	-1.594676	-2.610214	-25.6397796218	-1.1820986082	7.9956068993	4.753428936
23.0543193817	44.7781524658	-11.285967	-3.865574	-26.0660540772	13.3492278091	7.5541338921	6.2604608536
35.7688903809	43.7987518311	-15.331749	0.627749	-41.1357483627	-19.7855553271	7.4022183418	6.8888411522
7.4790830612	-11.3516807556	-2.77477	9.20473	-1.2306837742	-20.9383574177	7.6548876762	6.1668753624
28.0500068665	48.2521591187	-14.74121	-2.650689	-31.8194571729	20.067475398	6.9508218765	6.7569241524
3.840429306	-12.1464109421	1.244336	-9.132995	10.6934543452	20.4531299679	6.08791399	3.8301684856
18.772315979	41.5628356934	-10.139668	-2.908057	-32.5485947206	-15.1446986471	8.1557044983	5.4373288155
30.361448288	19.1943874359	-10.261572	-0.164301	-21.4316722548	-17.1242852234	7.9597067833	5.6885275841
34.4692001343	27.9387187958	-10.685029	-0.210387	-22.5661323174	-16.9840331332	7.6218490601	5.6678380966
26.6617088318	49.205116272	-14.333659	-3.288064	-28.1208497526	15.8618893809	6.916492939	6.6894493103
43.6285400391	49.7498931885	-17.339836	1.314057	-46.9055527007	-17.6804953193	7.5745244026	7.2264180183
42.4989814758	41.2060699463	-14.058368	0.084642	-27.4737447858	-1.0886744549	7.6556696892	6.4364433289
33.1843833923	36.2529411316	-13.403488	0.481229	-34.0040342156	-19.6708104353	7.2527484894	6.1478381157
42.1921691895	48.1476287842	-16.706078	0.728062	-44.9918189294	-14.435685046	7.4756975174	7.1343989372
16.3642292023	7.4882135391	-1.161729	-2.524399	-20.1495386555	2.4934273025	8.2411394119	4.6337575912
9.0626955032	3.0911958218	1.489822	1.062072	2.6769595672	-18.1678439939	7.5720791817	3.4605379105
32.3520736694	30.1683731079	-13.225799	-1.41408	-26.9793089527	-16.9908421365	7.5857172012	5.969748497
-55.9209060669	28.8379554749	-1.807498	5.304167	-40.0743708877	-29.317462434	7.2046928406	5.6202116013
34.7006797791	-18.1257362366	-9.706063	4.461286	-38.3399028407	-2.8038215506	8.7654275894	6.2006883621
40.2970809937	42.7305030823	-17.357132	1.339356	-45.1369827543	-19.1005681264	7.611495018	7.2436070442
36.9949417114	16.0433311462	-10.541637	-4.149119	-21.8040739441	4.5872521665	8.9146537781	5.2345256805
26.903470993	-7.0661020279	-2.730507	-4.268555	-5.9388626467	-7.3637465446	7.9950032234	3.6687021255
2.4803230762	7.1469640732	-9.402626	-2.25415	-15.234359539	-14.5837763675	7.5184588432	5.0168857574
24.7830963135	51.550151825	-15.261582	-2.664106	-29.0648284969	17.8628707483	6.8090209961	6.7953777313
-12.24842453	8.2174940109	-12.197819	1.099428	-17.7569172459	-18.699824731	7.1147122383	5.3014764786
30.9891834259	-8.5768718719	-2.043988	-2.074516	-3.469801041	-7.7330470637	8.3442411423	3.8553249836
14.8068723679	-31.1960754395	4.475129	-1.661303	10.2100507165	-13.4757749189	7.5491786003	2.551194191
14.2031173706	40.6905097961	-9.498846	-3.474117	-20.8115405011	1.3116818228	8.9172382355	5.1617217064
32.9957351685	-21.6798400879	-12.151905	5.16817	-29.4245766253	-26.6671445896	8.2598266602	6.2989759445
25.545129776	13.2024726868	-1.077795	1.376067	-23.2232581045	-4.4030203673	7.7734918594	4.2264823914
46.7385635376	-3.2308011055	-4.752164	5.379762	-30.8952088091	4.2216799536	9.6015729904	5.5433177948
8.1392822266	16.8381729126	-11.737874	4.496963	-3.1172131083	-15.9260311682	8.3092536926	6.3049044609
34.4555358887	44.0765075684	-15.155428	0.795161	-40.1596769646	-19.1275473464	7.4019417763	6.8577113152
-42.8618164062	15.8738508224	-12.869449	-1.990346	-47.5912960139	-8.8189227354	6.9518623352	5.9830532074
36.8682823181	43.7673377991	-15.991815	0.876378	-42.1537262228	-19.5059098063	7.5192666054	7.0825104713
36.6797180176	28.0737628937	-10.626741	-0.295523	-20.8188483071	-17.2518337658	7.9015789032	5.7123336792
-60.29139328	-3.3682847023	-16.601789	0.923145	-45.0592902864	-13.8832458844	7.4661884308	7.095849514
26.4506511688	16.6887493134	-5.447658	0.91853	-21.4015353835	-2.7683098972	8.3925590515	4.8478479385
51.844871521	23.4679145813	-10.833783	6.856162	-33.8279466421	-23.3660426642	8.7840147018	6.3606710434
-8.0721340179	24.1106643677	-5.814703	-6.744954	-8.611751426	6.4320899236	9.3097915649	4.2848711014
44.943977356	43.7691345215	-17.571667	1.267686	-45.9185889005	-20.2300549015	7.5504307747	7.2349424362
4.7067365646	19.008480072	-0.149813	5.623745	-7.799580796	-20.6158470828	9.0332994461	3.4945654869
-58.9140281677	28.1448707581	-3.171815	-18.751635	-27.3410456872	27.4508287629	7.0127134323	5.0098676682
49.846912384	19.0100059509	-13.022568	5.489384	-32.0551906927	-26.23433153	8.3069782257	6.7164082527
16.1089496613	23.1085529327	-5.953329	-0.907239	-15.9577188176	-5.7211800492	8.5697002411	4.5875167847
31.0247020721	37.772731781	-13.615906	1.51333	-36.2083795694	-17.7390974087	7.7499451637	6.0065917969
3.5796222687	-57.6155853271	-7.685533	4.236583	-34.0340972645	0.4436616204	9.1301364899	6.0329303741
33.559299469	23.4937210083	-9.648766	0.603375	-22.8758460452	-14.9619493626	8.043841362	5.7922768593
34.686340332	-17.7738609314	-1.876161	1.661134	-26.2002507778	7.5758744661	8.0478649139	5.3448724747
-27.8400287628	-7.4583926201	-0.683391	-3.913424	-0.891449385	-3.4217712103	7.3520197868	3.9566578865
28.0392475128	51.9487190247	-15.682067	-2.41047	-28.5808971488	18.8898928219	6.8480377197	6.9071736336
55.9579811096	27.9166927338	0.289342	-3.084579	0.8394539863	21.8685996598	7.3518228531	3.7594211102
51.0652542114	-23.5785732269	-6.930448	9.897716	-42.3177757329	12.8121015866	10.3770799637	6.6172633171
35.338809967	43.5645713806	-15.264627	0.702246	-40.991228008	-19.8106213523	7.4404234886	6.9062986374
17.8030719757	-9.8740310669	1.934275	-0.159574	4.1045236692	-17.2851881151	7.4959235191	3.3040575981
17.1227264404	21.6957702637	-5.749846	-0.270355	-14.9229160478	-7.7701026122	8.5231962204	5.1778521538
28.40858078	54.151184082	-15.894813	-2.58923	-29.3509974278	20.849629431	6.7817263603	6.9298663139
27.0653800964	45.9339179993	-12.424492	-3.4987	-19.9889841205	12.7387809144	8.0846652985	6.072936058
16.3160896301	18.5492973328	8.08768	-8.77498	11.1988015414	23.9986111303	6.8245706558	2.7597866058
34.145160675	43.821762085	-14.774884	1.243644	-38.9052141233	-18.4081575175	7.5762076378	6.6379213333
-4.9640712738	-19.4320106506	-12.779579	1.909196	-26.1953603885	-26.4071423514	7.2379689217	5.4101128578
22.1206150055	-13.6081829071	3.408741	-1.463229	7.3199409398	-15.8073919206	7.7038321495	2.7056424618
33.5487556458	32.0888977051	-12.144676	-0.56643	-20.1459179165	-23.0491946778	7.4323949814	5.7443757057
-6.944311142	-2.1824479103	-1.673278	-0.203408	-5.4482486627	-15.9058833963	8.7253131866	3.5914340019
23.0440597534	45.3339767456	-11.860171	-3.3994	-34.4708264266	-14.5014074525	7.5606780052	6.3133296967
21.5690250397	41.7948150635	-9.7112	-2.428766	-14.9860031306	-14.7770095246	7.7712864876	5.2016143799
38.3543739319	44.2611885071	-16.994846	0.712462	-45.2385625626	-16.3237210945	7.4473972321	7.0523304939
17.8985309601	37.3249397278	-10.063492	-3.319039	-22.8729226424	-0.2227746632	8.8617143631	5.437312603
35.6318893433	43.5569152832	-15.240901	0.789489	-40.4931182352	-19.3862885435	7.4610767365	6.86282444
23.294128418	32.4947319031	-10.979947	-1.512038	-21.5171134644	-24.6242744356	7.251511097	5.5062870979
49.5070877075	18.4677944183	-12.527796	5.81144	-33.9701779432	-26.9519230947	8.4234399796	6.7210898399
-45.693145752	8.4240455627	-3.38084	-18.146179	-29.7100495906	31.2348683563	3.2619874477	5.4488048553
38.2793006897	48.4735031128	-16.592909	-0.556112	-42.5645794977	-15.6982155463	7.4677667618	7.029340744
40.236831665	45.1390151978	-17.60914	0.396941	-48.0680574252	-16.3178307837	7.4293785095	7.1547865868
51.1084785461	18.1448707581	-12.887474	6.153309	-34.2470834211	-28.4715480315	8.3804969788	6.8716173172
-4.0588545799	-60.6484642029	-9.066733	5.571988	-40.6412663335	-4.4222400818	8.9866352081	6.4975996017
38.4892158508	29.5386104584	-10.778273	-0.499993	-22.7147176381	-18.5363664477	7.6549739838	5.6937570572
29.8920097351	43.0976982117	-14.633824	-0.065076	-12.857251238	-13.4879082379	7.5311236382	6.5970978737
46.0270004272	17.3643760681	-11.971577	4.664295	-30.9797023986	-27.7723550848	8.2647285461	6.4652957916
24.3969135284	20.8424396515	-12.235051	4.341619	-32.1091643397	-18.1059333484	8.3506174088	6.0832166672
24.5303020477	50.5465698242	-14.900695	-2.872369	-29.0841562352	17.4684523253	6.9101548195	6.6654911041
49.3425750732	37.9547157288	5.138731	-4.353125	15.7374340912	8.1143564013	7.1069779396	2.8350365162
-24.5227794647	10.7274246216	4.201604	-4.836976	12.1463524811	-0.002482941	6.8609776497	2.7998318672
54.130569458	1.6588279009	-11.212774	4.006314	-37.117357026	-14.5932793043	8.1344985962	6.376698494
30.7849445343	53.8041534424	-16.188114	-2.619017	-26.7756896783	21.2733635335	6.7678608894	6.969271183
36.6159324646	-6.7153830528	-5.411587	0.695762	-16.9845130026	-11.8902003832	8.5428752899	6.0174036026
21.2605934143	45.8417205811	-10.108443	-2.800151	-32.5104458466	-15.3924329202	8.1227245331	5.4398560524
27.4178009033	49.1020889282	-14.388669	-3.365379	-27.9380029925	15.8783838166	6.9151244164	6.6661090851
-15.421339035	9.4522409439	-4.5926	-9.205366	-14.0464346523	-16.486066495	6.8732857704	5.0545287132
21.0738925934	56.4468765259	2.419433	-0.177488	4.3376869885	-18.030476674	7.4807491302	2.9847409725
22.3334007263	5.5400753021	-7.978366	-0.710663	-20.3425055379	-13.0588825764	7.9398441315	4.9666509628
32.0989837646	45.7990112305	-14.693014	1.144752	-36.8270653842	-18.7832060331	7.6097569466	6.6140899658
26.1933574677	44.3776741028	-12.339622	-3.229236	-36.1111901935	-15.5213221374	7.7525625229	6.3210964203
43.11120224	46.8170433044	-17.209103	0.023928	-47.7482607462	-14.155748016	7.4032006264	7.0868635178
29.271024704	51.0641593933	-16.005121	-2.587173	-27.3319120382	19.5338785897	6.7919831276	6.9886279106
-43.5508499146	12.9296131134	0.891953	0.32923	-29.2156574052	-8.3855778814	7.3749237061	5.160680294
17.1943874359	39.8828964233	-10.145909	-4.178948	-21.3565918326	2.9910120107	9.028799057	5.3351249695
5.5887479782	23.4903831482	-2.52096	-3.875047	-4.6596175681	-7.5698408417	8.266201973	3.9286928177
43.4692192078	38.0888175964	-12.557679	1.784497	-25.5656612254	-28.1533840347	7.1128950119	5.7835769653
25.1615791321	46.0692520142	2.423578	-8.878712	-29.0742461717	-36.7512361583	8.4241943359	5.2958683968
36.7984008789	46.7941513062	-17.137903	0.340127	-46.3061244273	-16.0291266308	7.4242596626	7.113986969
41.231338501	45.1661834717	-17.666861	0.437873	-48.1772997762	-16.390149011	7.4440054893	7.1887168884
8.0626096725	23.1077823639	-5.03839	-1.508474	-11.9274705146	-7.6562165896	8.4686412811	4.5148711205
38.4750480652	44.4037246704	-16.86561	0.725571	-45.0959213893	-16.1546804927	7.5332460403	7.1388473511
42.3939094543	-6.7596516609	-5.667911	4.808436	-31.4579436639	2.5792281278	9.4821405411	5.6872467995
33.7836227417	45.2742118835	-15.209829	0.696393	-39.8107860114	-19.5305596898	7.1825284958	6.9316530228
21.4172744751	-11.11195755	1.392465	-0.25309	3.6327003113	-12.214334726	7.9228930473	3.2138245106
28.6554145813	51.8227577209	-15.813278	-2.397216	-27.7455152137	18.8347020734	6.7991890907	6.9465637207
-6.4045972824	30.3056221008	-11.833766	-1.664019	-17.2406897077	-20.9653326	7.4107685089	4.9824495316
22.4319133759	10.9414548874	-1.04756	-0.568199	-4.1163677532	-15.3315553927	7.5234699249	4.3426017761
40.4533996582	46.2825965881	-17.305283	1.196314	-46.5314546588	-17.5959099967	7.5350952148	7.2224240303
28.9185791016	34.5717773438	-2.506729	4.417566	-20.2166104555	-26.4757402461	7.3135471344	5.3674092293
29.1810131073	51.5221405029	-15.942639	-2.526473	-27.3280901289	19.3318651261	6.7819194794	7.0014619827
-8.1964435577	-1.4054791927	-8.741739	-3.031209	-16.8342652479	13.6826516418	7.9501991272	4.5958647728
30.6987514496	12.4262075424	-9.983762	-2.768592	-32.5182612885	-15.4494719958	8.146156311	5.2433843613
53.2222557068	18.0983600616	-12.995204	6.402402	-34.5220765411	-30.0005590353	8.3559675217	6.8280420303
15.6777172089	-6.2644028664	-9.235717	-2.268516	-13.840532933	-14.9429611909	8.1279792786	5.1879935265
50.3851585388	-25.7279376984	-5.487846	9.929386	-37.3413351478	11.1240020413	10.1206016541	6.3832631111
29.5285739899	39.5504646301	-13.40441	-1.443424	-27.2020763165	-17.3427494076	7.2794151306	6.1693053246
26.3565559387	47.1956634521	-14.802356	-1.563766	-31.616674447	15.8911801653	7.204190731	6.4525151253
35.7438240051	22.065788269	-10.031374	0.015382	-20.5290252661	-15.9169723537	7.9657449722	5.6823544502
33.9386329651	40.7445030212	-14.966951	0.983653	-38.6875828054	-19.5367856322	7.5530347824	6.6246590614
32.6393661499	32.9335899353	-12.414643	-0.430851	-19.1758837651	-22.6152606359	7.2952928543	5.6546263695
-0.0576365814	-65.3802490234	-10.423971	5.568356	-3.8440527709	-14.0953902892	8.8612375259	6.3335151672
35.852481842	42.1300888062	-14.868601	1.280102	-37.837439923	-20.6846396123	7.5986833572	6.6040735245
29.8833503723	51.8147888184	-15.981671	-2.457956	-26.9824150781	19.8049323026	6.8360419273	6.9725923538
-9.5736312866	-64.2681350708	-11.481465	1.895528	-28.165492948	-20.9720627474	7.2537617683	5.7400393486
51.036239624	11.3570127487	-10.898417	6.725484	-26.4138961239	9.1731995974	8.640914917	6.1901464462
27.8098564148	27.1014213562	-8.183228	-0.941043	-20.190880078	-13.9853948982	7.9398670197	5.5454311371
50.5096321106	17.2110538483	-12.616456	5.893606	-33.3197289013	-28.2382408553	8.4623317719	6.807518959
50.4969482422	18.5267124176	-12.714892	5.928041	-33.6684557981	-27.8108642132	8.416680336	6.8433189392
21.4966506958	41.6128005981	-9.289447	-2.405344	-15.0618179295	-14.4284727586	7.8200359344	4.9203777313
16.074306488	33.0134544373	-8.806185	-2.853577	-13.9273676498	-13.9191939815	8.3074960709	4.7512760162
25.8990879059	51.0477142334	-14.795547	-2.830434	-31.1338694598	18.2660272465	6.8218574524	6.7643837929
-31.2842788696	-4.3956441879	4.689177	-11.37385	6.4937112154	27.0432283544	5.5656089783	3.2600886822
53.0811691284	18.3399391174	-13.035897	6.37074	-34.9770489379	-29.5943293555	8.4298219681	6.8813757896
-22.4837093353	0.0572831035	7.449187	-8.548985	6.8227539893	-0.8420223265	7.0696163177	3.0708422661
21.8665142059	35.0994567871	-9.914074	-1.835629	-25.8209582037	-12.4870847255	8.0894050598	5.4986763
-1.6270649433	-58.4869041443	-9.228642	5.466575	-41.2769569039	-2.355685265	8.9583005905	6.5822477341
11.0910902023	-9.2635822296	3.53011	-2.993402	7.9772518171	-1.8443186865	7.1844592094	3.0236523151
23.2848548889	9.6827173233	-2.640228	-0.69743	-9.1633004591	-6.7992125586	8.1714401245	4.414083004
24.8998374939	23.6284503937	-9.915203	2.707047	-19.3770682213	-10.7290510934	7.6083545685	5.3554515839
50.0863723755	17.328666687	-12.418252	5.731407	-33.2117573878	-27.3885805447	8.4234228134	6.7168121338
50.9836807251	-11.9740476608	-4.73738	8.056211	-36.5267214097	7.0674182075	10.1784143448	6.0051460266
42.9595985413	46.8033294678	-17.185888	0.075466	-47.7225578114	-14.179310908	7.4024477005	7.1325426102
-28.8759174347	-0.2219328582	5.565448	-13.282032	4.4035010655	29.8527308005	4.9587049484	3.3060572147
50.1024971008	19.2003765106	-13.002626	5.636529	-34.4732263898	-26.4647435217	8.2934617996	6.8142113686
33.3593292236	44.5660171509	-15.086527	0.484739	-39.6640509409	-18.2085558487	7.3176660538	6.8299365044
-16.642616272	3.3272988796	6.581234	4.963581	25.6699367285	8.1629661159	9.2997732162	1.689084053
45.2233352661	41.789100647	-15.643523	-0.987468	-21.9325199105	18.8940296184	7.1677508354	6.7992520332
22.5381526947	52.7304077148	-14.190575	-1.783069	-24.436382388	15.3748758586	7.001765728	6.3989977837
23.6110935211	55.7727546692	-14.580895	-1.946292	-40.1918458768	-14.9094170958	6.9462332726	6.6479058266
27.1169643402	54.0888175964	-15.890935	-2.445241	-28.8027165015	20.3208440542	6.7344903946	6.9179668427
5.1143064499	-2.7505774498	6.386858	-0.438496	14.284845661	-20.5218509777	8.0634746552	2.2262783051
31.3087368011	49.8394699097	-15.135519	-3.409778	-25.8113989597	16.8881751668	6.8792514801	6.8207087517
4.3227338791	38.6415214539	-7.731729	-5.59437	-15.1291893377	4.8772457895	9.4301490784	4.7149643898
36.1468353271	-10.7145271301	-6.430072	2.825367	-25.1764723989	1.0061539247	8.9531087875	5.2453131676
15.4516773224	54.8981590271	0.506073	2.422443	-22.1764367112	14.8389938301	7.6730589867	4.2548661232
39.1177101135	46.7359428406	-16.908188	0.562727	-44.5378251428	-15.6792212463	7.4773993492	7.1091609001
-19.3040714264	-2.9657380581	-12.494881	-4.248364	-22.6905023962	12.385544686	7.6178488731	4.6844673157
12.8851833344	43.8806152344	-2.021451	-0.579674	-5.9907542113	-14.3642319272	8.8904571533	4.2136487961
43.7418365479	18.7647342682	-11.90641	3.784589	-15.2251054514	-19.2981488443	8.0673151016	6.3267168999
15.7602891922	37.347240448	-8.738279	-3.860054	-21.2638684231	-0.1934289675	9.160118103	5.3328995705
35.2493476868	24.1694602966	-10.862967	2.154536	-27.0561594281	-23.9667308052	8.2213878632	5.9736480713
25.3275318146	49.5587730408	-14.483906	-2.671499	-29.8010370834	16.1824710223	6.9714689255	6.7011408806
20.4665107727	12.4656896591	-6.24208	-2.093989	-20.3150851514	-2.5571333107	8.5796556473	4.6943678856
-3.4375407696	-61.8671951294	-9.816548	4.727145	-44.0154319558	-3.3050888706	8.6899700165	6.3668384552
34.1300392151	44.8752555847	-15.123994	0.830535	-39.8002453586	-19.7071278052	7.4176044464	6.850736618
-0.6862502694	-60.0630989075	-9.410488	5.179992	-42.2572259256	-3.2186117674	9.03332901	6.4879055023
30.515455246	41.1004371643	-10.854307	-3.07802	-34.6098232262	-15.8601727039	7.6673250198	6.2212700844
-2.2473404408	-35.4516716003	13.758409	-1.140707	39.0471644794	-19.6877756716	7.8508434296	0.4514847398
33.7880897522	33.646396637	-12.36089	-0.474795	-18.9169715204	-22.7474172006	7.2403912544	5.6151785851
-4.1740422249	-67.6490325928	-11.322149	6.104954	-35.2480595715	-24.2641321318	8.5213603973	6.2639546394


==> expres/Amazon/amazon_SportsAndOutdoors_embed_comp.txt <==
37.6351242065	9.9854898453	-11.687541	-8.453203	-1.9727013799	-27.6565973836	10.1630573273	3.6064174175
-31.6349563599	1.0162768364	4.777976	-12.28259	2.5183398545	25.6448342541	5.3180608749	3.3178467751
12.3955812454	0.2498897165	-3.044833	0.80851	-6.8825565434	-11.494561764	8.735827446	3.9818005562
-8.6664657593	-3.1598169804	4.392479	6.87783	25.6955582261	16.585240883	9.081864357	2.269728899
8.6488313675	36.945602417	-7.952961	-4.991972	-15.5489938297	3.0978705952	8.8721513748	4.5186109543
-16.6504592896	10.4744548798	-4.631445	-9.968299	-12.9611560598	-17.1061862279	6.6016964912	5.0850949287
30.5138206482	-25.9483566284	6.476185	5.045894	24.4337906166	9.4457357292	9.2750825882	1.7753694057
7.8634142876	41.1638183594	-8.696183	-7.037231	-16.5188553842	7.3845752985	9.7749862671	4.5367341042
6.1280126572	-25.3342151642	8.627255	-1.271495	22.2390007273	-18.8253577097	8.0641145706	1.4587109089
-6.2452139854	33.9477844238	-4.246392	0.238946	-3.9722409092	-21.0596224753	8.8879232407	3.8005225658
43.0699691772	7.514216423	-13.520287	-7.877392	-4.7771041435	-31.4807241291	10.4132900238	3.8861191273
15.3137235641	-38.4551773071	11.531491	0.410951	25.3506020269	-5.2271555028	8.3820571899	1.0915125608
42.9091529846	3.477514267	-13.98379	-7.63898	-5.9419632778	-32.381503634	10.4427900314	3.9409570694
-17.5638046265	47.4487571716	-2.426251	3.061725	-17.7948570362	-29.0158993767	7.6178951263	4.6423697472
9.503153801	45.5374603271	-9.176843	-7.178928	-18.2331464584	8.346513763	9.803153038	4.3900642395
-23.1959896088	-35.6963043213	11.36199	6.064965	40.8459779217	5.3060575907	10.1313076019	0.2320711166
21.7182102203	-31.6277122498	9.097681	-3.808238	24.5212219911	-9.7073048636	7.8856549263	1.3073641062
50.568572998	4.7783503532	-1.201363	-4.635629	-4.5358985451	-35.751241688	8.5765953064	3.6936686039
15.4771614075	-2.1434943676	-0.633028	0.574854	-0.8094739995	-8.0225356995	8.2086343765	3.431073904
25.7860145569	-41.4752540588	-0.21329	8.234283	17.321843282	-13.6335366352	9.6094102859	2.3542251587
21.6028156281	12.5379476547	-6.045879	0.7544	-21.6847414869	-5.5263910511	8.3466405869	4.943944931
-13.6876087189	2.6176047325	7.356827	3.772507	28.1994958285	5.4578936368	9.2148094177	1.3640354872
-5.5145568848	25.2290611267	3.820985	-4.660497	22.3782205732	1.9240729224	8.1020536423	2.3129293919
4.7590203285	12.7067546844	0.545934	6.401041	-7.2886435791	-22.0466242355	9.1564073563	2.8933343887
49.1194343567	-10.9777050018	-2.606219	7.56272	-36.0793934029	5.0571695185	10.1968688965	5.5830416679
34.8196983337	7.400056839	-11.178757	-8.712982	-1.2029137916	-26.15228523	10.0146837234	3.4176125526
1.1742460728	6.0038104057	8.317898	-3.744621	21.3033478087	-25.2744430271	7.5485086441	1.8141627312
-8.7461185455	-3.2748823166	-11.422271	-8.331705	0.7470938644	-27.7358401536	9.8840436935	3.5170786381
-9.9510002136	-24.3265476227	12.584531	1.435767	35.6395278688	-5.2457487261	8.988451004	0.9471967816
28.9272613525	28.355676651	-10.945587	1.455593	-24.498374446	-18.2095775783	7.6405029297	5.6250290871
3.0215697289	21.6755161285	0.277695	4.05021	10.1909261021	-7.2744285279	8.8645353317	3.0632727146
1.4603009224	-38.7777023315	14.290927	-2.078208	36.8827341282	-15.7877262613	7.6726059914	0.4360156357
25.9968509674	24.5609340668	-11.927682	2.145381	-27.1090082124	-20.1042135761	7.5764317513	5.674762249
31.2791538239	9.1516752243	-3.530423	-3.09328	12.3303010768	-28.2052013734	8.5913228989	3.4709649086
4.4144573212	-8.8253850937	2.049656	-2.393759	2.171359822	-12.7764041455	7.9062609673	3.1364271641
16.4182567596	-7.6999206543	4.953295	-0.979663	11.255752056	-17.3779923217	7.8045091629	2.4923682213
45.0437202454	30.3447875977	-2.457564	3.315449	-16.0143417249	-28.8029233834	7.5805969238	4.7038712502
45.5175971985	32.52085495	-2.161233	3.412731	-15.0235096462	-27.7444379086	7.5235729218	4.7373642921
44.826423645	-12.8118667603	-6.216802	6.166364	-43.7466824264	2.0068827134	9.4124584198	5.8246593475
21.9213829041	31.7621707916	-4.140006	-11.512065	-22.1085292003	-30.6686303708	7.1336565018	5.2507061958
12.1014661789	8.9003190994	-13.969709	-6.577129	-8.4300217874	-31.6489335336	9.9277000427	4.3657126427
42.1757850647	-6.8569502831	-5.618554	4.800749	-31.5176166664	2.5868861475	9.4251089096	5.7143464088
18.6781597137	-28.1042518616	10.541619	-3.429204	24.3922879942	-13.3652184344	7.6530218124	1.2685952187
37.996547699	9.538898468	-12.087098	-8.3517	-1.9767194702	-28.9156604303	10.2768735886	3.6820850372
35.9072570801	8.0307426453	-11.614418	-8.502938	-0.6776109573	-27.8331216018	10.1214380264	3.6036674976
-9.0705842972	26.286649704	-15.759075	2.17977	-11.5860264409	-13.111464885	7.1386404037	4.1270852089
50.0868759155	19.0926647186	-12.87101	5.67097	-33.1261105274	-26.0924654016	8.3856048584	6.7968025208
-20.744550705	7.2767467499	-2.870079	-11.206842	-44.6062545747	-10.1353071228	6.2960634232	4.701128006
42.5066223145	4.4104657173	-13.474388	-7.214452	-6.1663591299	-30.35361392	10.4134635925	3.9627537727
3.7722063065	-22.0826091766	7.893542	0.464486	24.8096059239	2.3775610804	8.577495575	1.8129893541
26.4830036163	17.3157901764	-5.850142	0.616609	-21.0845456692	-3.6569113031	8.4212236404	5.0737538338
-29.3375148773	32.1991500854	-2.462992	-6.165895	-3.6493523481	-2.9465240941	7.2208809853	4.3158993721
53.4106750488	-13.2137155533	-4.951533	7.744613	-40.7861098968	4.4387457444	10.1765441895	5.955766201
6.2380576134	17.908039093	0.267098	4.239662	-9.6431490264	-16.0677731666	9.0754652023	3.1976428032
55.4771499634	14.3059186935	5.408723	4.128816	9.0342485742	-30.4690844805	7.0125160217	4.0620594025
44.8369560242	4.6925477982	-13.124736	-6.773739	-7.337902136	-28.7267635519	10.350186348	4.0220017433
-10.1716165543	-18.7811336517	18.723291	10.061956	25.4778426946	-7.2069515799	9.9803590775	0.9617959857
-3.5839409828	-26.5580806732	12.566307	2.256744	38.5780063338	-4.1975019446	8.8835687637	0.5001295805
20.0576705933	-33.783241272	11.449094	-2.035708	27.0450720895	-6.9006016518	7.872569561	0.8569453359
-7.5358376503	-65.3011245728	-12.283792	2.914868	-30.134622738	-20.8858622422	7.4160509109	5.9206233025
-4.7440867424	-41.6639480591	-3.244059	-0.045133	26.356519608	-2.5173127398	9.3546886444	3.3004148006
14.1577692032	-16.9307117462	5.074811	-1.227043	7.9840045972	-13.814311782	7.8951334953	2.5832357407
-19.6464309692	0.5046623349	1.438676	-3.889699	5.7663758369	-5.2934454051	8.0325078964	3.1904513836
1.19013381	15.7650899887	1.227478	4.252074	11.6059449204	-6.2642809782	8.8730640411	2.7798831463
-15.8714780807	-13.7641592026	9.336759	7.011941	40.3101549918	3.771876151	10.2812538147	0.717348218
30.7129364014	-31.7275753021	7.306041	7.099894	33.3273916485	13.2600734201	9.682472229	1.5553344488
46.9715881348	6.5331525803	-12.421559	-5.636603	-12.2677561688	-24.6964230033	8.8580846786	5.2429170609
38.9423103333	25.551448822	-11.269294	0.662053	-23.3905979059	-23.2185332995	7.8858709335	5.6771841049
16.1349868774	-37.1175041199	3.006865	4.827236	17.0835785355	-7.3898975796	8.8089590073	2.1999268532
-37.8713874817	-7.9897112846	9.032137	-6.46592	-25.7848214525	47.1252895523	3.3499560356	5.2893676758
-11.5241498947	-1.6790200472	4.173266	7.283856	23.7656427269	17.5029198527	9.2867612839	2.3801057339
39.5020217896	35.8145599365	-11.26941	2.317922	-27.2664401724	-22.0873512596	7.9583067894	6.0912308693
43.0892868042	2.3995702267	-13.551051	-7.39245	-6.1166067593	-30.0010789124	10.4696969986	3.9804894924
38.5926971436	11.7481975555	-0.705762	5.193312	-4.8513233664	-23.0835889866	9.3398561478	3.3679590225
-28.9464206696	-3.87738657	5.284964	-11.684064	3.4079182031	24.5279931052	5.4469022751	3.047478199
3.5042841434	12.4836378098	1.703909	5.853543	15.4150033899	-8.9627169497	8.9605503082	2.8624520302
-25.3078918457	-9.4081277847	17.268568	5.901726	58.5427404505	-1.4792536936	9.8243341446	-0.1075540185
1.9623807669	-16.7832317352	8.979635	0.674395	30.041037793	-0.7433579955	8.4401931763	1.3958114386
10.651722908	44.0622215271	-9.647302	-8.233602	-1.3299074794	-17.4908645165	9.5977621078	3.8514657021
51.9193992615	-12.7549715042	-4.899839	7.364171	-36.778047086	5.5648703912	10.3172655106	5.8345756531
1.8930287361	-28.9980373383	15.842482	-1.314103	40.8543749689	-18.8568435748	7.8046412468	0.3568059802
-0.3205137253	7.2663884163	-10.986045	-6.026535	-28.8639269132	-10.7383143234	7.2360582352	5.0184106827
0.8481439352	-35.5879669189	14.731297	-2.424658	34.4775124557	-14.7639815792	7.6366758347	0.7356589437
1.9565771818	53.2848701477	1.868719	0.630501	3.7044410333	-19.7796546938	7.6500682831	3.1405496597
23.5041484833	-26.2244110107	8.621581	-3.579008	21.0183972057	-23.4107901592	8.0674562454	1.5108441114
42.4531974792	7.6283602715	-12.973779	-7.935443	-3.6798625494	-31.1773140018	10.3623819351	3.8172636032
-10.662150383	-3.4256389141	-3.163223	8.174674	-11.5330834565	-29.3909973358	10.1747436523	5.3434486389
-8.884057045	11.6729354858	1.418148	-1.322627	0.9859199431	-17.4838177116	7.6979751587	3.950483799
13.8641414642	18.4882545471	-3.731607	0.606016	-18.9300955712	-3.08299775	9.5508728027	4.9321193695
-15.2698297501	-17.2498321533	18.362404	4.127221	51.7596263494	-8.8043963064	9.485168457	-0.1692170203
13.9512252808	-2.8134205341	-0.024832	-1.524318	0.458869056	-7.7710748832	8.1829090118	4.0395236015
10.2539434433	32.4914474487	-6.304532	-3.994229	-15.7341581383	0.3175606736	9.2350101471	4.6834621429
43.2993392944	1.5967093706	-14.045501	-7.540469	-6.2471563449	-32.1045762015	10.453127861	4.0178165436
-4.3949069977	-13.3000669479	11.818669	3.973611	40.9839695902	-3.2577523945	9.2101898193	0.170863077
-1.9013121128	-31.7399578094	12.379109	0.549849	34.6693008365	-6.2791707477	8.3212480545	0.5089334846
15.1245775223	3.792247057	-0.083318	-0.436971	-8.2049833674	4.3363401233	8.343211174	3.8684051037
1.0299797058	-9.4747409821	9.544199	-5.820957	23.5371482279	-14.8371577763	7.2083396912	1.6804760695
39.4591941833	22.2826251984	-11.974267	1.278705	-24.1040680898	11.1455623518	7.381272316	5.2730426788
7.8145651817	45.1907958984	-8.875531	-7.612155	-17.8262836468	9.1130853097	9.7536840439	4.396361351
27.4728889465	30.1284179688	-12.056238	1.443221	-25.0455326914	-19.2184127879	7.2883133888	5.5063652992
27.9555416107	-8.6576557159	-2.100522	-6.919511	-4.708850653	0.5138930383	7.1287417412	4.4248833656
21.069070816	-8.157459259	0.757242	-0.041029	-0.7708779825	-17.2100997225	8.0287160873	3.6709463596
6.3294124603	20.2747898102	-0.73006	3.56141	-10.8356163753	-14.2269286336	8.6226263046	3.8321914673
-31.0674858093	-5.7399821281	4.78374	-10.731404	7.7099039111	16.558507282	5.688056469	3.0802686214
16.7803764343	-39.4218444824	11.476923	-1.337246	29.6982997176	-8.7770223842	8.0679349899	0.9262512922
21.10131073	-52.0296478271	2.855102	6.036417	18.1007055249	-4.6843388339	8.6444425583	2.4140717983
7.2955770493	12.6632547379	7.642887	0.034424	24.1732915101	1.2386750538	8.518450737	1.8447703123
17.0810985565	-53.1799507141	-0.611631	8.129271	15.9805492586	-11.9555220037	9.7684612274	2.5756006241
0.3752349019	-8.2092294693	-4.427119	-9.442219	32.6557830944	19.7203809812	8.178691864	2.8413095474
13.9596652985	4.6456999779	-0.662147	-2.125578	-3.8750354543	-13.1783159814	8.0545692444	3.9718930721
8.3956279755	-25.8406276703	8.52162	-2.781272	21.7445224809	-20.8547616614	7.7493977547	1.4685550928
4.3841395378	18.0860462189	10.938851	-3.322421	25.0807467988	-14.4121387096	7.5957746506	1.2067662477
-30.2210693359	-47.2309989929	-5.455967	-11.858423	-38.817509508	-11.6575893223	6.2314176559	5.3054094315
1.5100209713	18.2384624481	0.416887	4.801142	11.2590785762	-8.4280246423	9.0651435852	2.981985569
14.7389068604	-54.1493148804	-2.10715	7.69293	-35.8567874442	3.1364774523	9.7498674393	5.6251144409
45.6005210876	-6.0779547691	-4.645219	5.714446	-32.1288193903	4.6348070232	9.824426651	5.5757036209
5.2736673355	-38.3896522522	13.255877	-2.758729	31.7907556798	-14.5593456636	7.4476943016	0.4813606143
14.4022092819	16.5166339874	-3.676623	-0.43457	-12.6136584795	-5.6045393504	9.1985416412	3.914601326
36.2662506104	10.8267564774	-11.285369	-7.475051	-4.8243531031	-25.6758493917	9.9612207413	3.6888422966
-1.8064138889	-25.6091880798	7.006493	2.427923	14.362128449	16.1590116796	7.2787842751	2.5689628124
53.8642044067	-8.1312894821	-12.567296	-6.210221	-8.5092881201	-33.2844699117	10.2910919189	5.4878864288
45.1703033447	0.5832058191	-3.0335	7.758742	-9.9032447989	-30.108736259	10.223115921	4.9856977463
-6.503713131	1.3252438307	11.076028	-6.853391	26.8318634037	-24.5183830652	6.8009848595	1.5660228729
34.9734382629	9.4142036438	-11.469021	-8.122576	-1.0875535664	-27.1337908133	10.048535347	3.59937644
44.2134933472	7.2489356995	-13.887626	-7.758526	-5.0694178712	-32.5922985348	10.3718214035	3.8792743683
-16.752456665	2.6981284618	7.216558	4.761887	27.5529582622	8.66953834	9.3488016129	1.5771570206
33.9959449768	6.2861623764	-10.875205	-9.166969	0.7711811885	-26.0767724316	9.9534454346	3.2883870602
0.644356668	17.4088726044	0.603335	4.713244	11.5318848523	-7.9116304002	9.0302658081	2.9595484734
7.4966163635	-0.856090486	0.680174	-3.838532	3.1268751292	-1.034933939	7.8518390656	4.1267194748
-1.7451856136	30.3052902222	-1.974066	-5.212392	-7.7329927469	10.1915429076	7.3091402054	4.364590168
-8.7921581268	-21.0053501129	11.864305	8.820604	41.8852238457	3.1127598193	10.2289867401	0.6823807359
20.5876522064	-45.2643318176	11.361075	0.545092	32.1122357115	-4.581581975	8.2739515305	0.7983077168
27.2401580811	29.9123039246	-12.241158	2.01925	-26.6705850817	-20.3507970404	7.4253606796	5.6457705498
-21.7911262512	-5.8961005211	4.266611	5.570492	20.1421764102	20.861987039	6.9458265305	5.1873130798
32.1306266785	31.7451267242	-11.892453	0.597984	-24.089053418	-19.8671989629	7.4460568428	5.7637763023
8.4666442871	11.1541900635	3.487639	8.00864	-9.6318155695	-37.5891042065	9.5739917755	2.8205621243
-28.727848053	-39.9425086975	9.979366	1.843064	33.4095497409	-0.3502427386	9.149315834	0.8789796829
-52.6981277466	11.3860912323	0.463573	-19.823309	-19.6401259331	36.14378268	3.2522540092	5.5437631607
-14.9988775253	-15.2463264465	18.52623	4.134275	52.6139030114	-8.8717440716	9.4437656403	-0.1350831687
11.5583209991	28.2139225006	-6.060826	-2.956706	-13.6218710655	-5.2622232325	9.0265522003	4.4200987816
-0.5839649439	20.5177555084	-1.087976	4.577415	-19.8609166612	-27.788875191	8.9589147568	3.2067430019
43.1482925415	2.2096731663	-13.965425	-7.588744	-6.0817748069	-32.1198254191	10.4560232162	3.9973227978
45.6498298645	35.541267395	-2.893507	3.733716	-14.0126081908	-30.3624698364	8.4138317108	3.9191219807
36.0566711426	18.3075122833	-7.681539	2.023864	-16.7422444575	-18.060175315	8.0388698578	5.8001294136
-19.5828094482	1.6469372511	1.146963	-3.665193	5.3213295115	-5.2819550494	8.2196502686	2.9401342869
41.4630126953	2.7611041069	-13.30111	-6.85324	-6.7209029862	-28.3251409749	10.3764438629	3.9456977844
13.1223802567	43.9406814575	-1.762881	-0.671022	-5.5623641423	-14.1336836895	8.6495084763	3.9070498943
42.0108184814	5.7726130486	-13.155821	-7.524929	-5.1808869225	-29.4471917278	10.4051904678	3.8962190151
43.4385948181	8.5848503113	-13.156998	-8.304448	-3.0486096154	-32.8876804062	10.3009328842	3.9987261295
46.6341896057	22.4955711365	-13.302142	5.007806	-31.1196479112	-24.9705624084	8.205288887	6.5483379364
21.7078838348	-33.0306930542	10.230338	-3.365004	25.0498215975	-8.832526358	7.7654409409	1.0033606291
37.6052398682	5.1189513206	-12.522767	-7.705694	-4.1368604199	-27.7898728041	10.1695642471	3.7749063969
2.3740081787	17.5689563751	0.503397	4.916902	11.4705296648	-8.3381984207	9.0295562744	2.9328577518
19.5704555511	11.6715555191	-5.680155	0.691729	-21.0958517054	-3.6590695187	8.5341949463	4.5481643677
12.7210617065	-35.4932556152	11.493881	-2.504253	29.0159141589	-11.5382351651	7.668970108	1.1922476292
-17.8595466614	-8.9447069168	-4.391296	-0.438911	-11.6386259126	-10.3253985513	10.0643825531	0.9992724061
-3.3109080791	2.819535017	1.552254	-3.853015	6.0074379697	-5.2671004185	8.2376651764	3.1043424606
3.663547039	-40.5092964172	1.901905	5.909126	15.6901622916	-9.1162208874	8.3750352859	1.93826437
20.1768054962	-5.9122185707	2.198502	-2.625459	2.9896415556	-10.6556154804	7.5861768723	3.2965760231
-10.7793941498	-38.4810180664	14.954746	2.817682	44.2234106867	-6.0424826717	8.9681339264	-0.1448593587
38.993927002	6.6902918816	-12.413854	-7.792992	-3.5525529026	-28.3130619609	10.2441339493	3.7673988342
-59.2901916504	24.4952487946	-2.975155	-19.381598	-28.10957391	35.614610046	3.3561842442	6.4765110016
-7.5005588531	-64.0419692993	-12.015042	2.430745	-29.0262137871	-19.8851697395	7.4101271629	5.7993078232
42.0782585144	-7.2424559593	-5.564686	5.114882	-32.0270891193	3.1512543023	9.5416965485	5.6710138321
34.4864578247	6.6195168495	-11.017461	-9.00661	13.6287028364	-10.4177257038	9.8416566849	3.2190549374
18.6569519043	8.9752130508	-2.419386	-4.142568	-5.9487218583	-7.97170256	7.9380340576	3.3495378494
0.1164198369	19.2246837616	0.284587	4.75875	10.3773293589	-8.7398734632	9.0616550446	2.9857084751
43.7747459412	4.0801296234	-13.974533	-7.577003	-4.7317445311	-35.216876772	10.148276329	3.9901635647
36.643611908	8.4333839417	-11.790242	-8.530259	-0.7319558265	-28.0228287663	10.1855535507	3.68821311
-5.4762325287	44.985168457	-0.357933	5.596481	-9.1169861802	-21.2949089804	9.0674600601	3.1980497837
41.4775161743	8.1872301102	-12.430779	-6.771976	-3.9420821725	-29.8355944553	10.3328371048	3.9094941616
15.1402101517	-55.394203186	-1.137968	8.052873	-41.6077153751	1.2185462457	9.7492370605	2.7639575005
49.3981323242	23.8942832947	-13.776938	4.583713	-32.3325150097	-22.5904906013	8.2788181305	6.3341159821
-9.5374116898	49.6007118225	-1.755471	-7.868021	-6.4971699728	9.6965238134	6.9447932243	4.3027229309
13.4957275391	14.4800949097	-3.561648	-0.854888	26.0347383335	12.028824194	9.130730629	3.7242746353
35.7666778564	6.545024395	-11.432131	-8.385211	-2.2070523424	-26.5610779713	10.068523407	3.5115563869
37.1454162598	7.8804554939	-11.876841	-8.535401	-0.5383318149	-28.4236540333	10.1353540421	3.6047370434
11.3778333664	42.025177002	-9.40389	-6.147874	-19.3169450657	6.7626465951	9.559961319	4.7075676918
43.1533966064	5.7390122414	-12.755349	-7.295374	-4.9067770802	-28.2738420323	10.174487114	3.9086108208
14.80560112	-34.7931098938	11.177958	-3.380489	26.9523160963	-12.1319876337	7.4117240906	1.2453038692
10.2917394638	18.1229667664	-5.058106	-1.100337	-9.2839607298	-14.4631323023	8.5692415237	4.2712635994
13.7074480057	-42.7738838196	11.953785	-0.855932	30.9635822535	-8.7623701764	7.9809088707	0.6463332772
26.392364502	28.2626266479	-12.022212	2.218893	-27.0371721029	-19.4964065402	7.4879875183	5.7322349548
16.0773353577	-54.2881317139	-0.741887	8.278711	-40.7739021367	2.3138598412	9.8617706299	2.6223378181
2.739985466	-31.7360591888	14.177248	-1.426618	35.7332749129	-16.4033241981	7.8620419502	0.4172287881
41.6399841309	4.843726635	-13.24367	-7.62012	-5.3195835723	-29.7278934917	10.3807239532	3.8980243206
10.1002731323	-23.3671531677	8.488806	-0.541913	24.0254346974	-1.4835910063	8.3875875473	1.4421937466
25.731590271	-18.6838703156	7.560693	2.120368	29.6451816325	3.5990568427	8.6614189148	1.6306791306
2.4637804031	18.0975990295	-0.065776	5.209725	-9.0426434144	-20.7107939936	8.9796867371	3.0710473061
25.8666362762	-7.6624941826	6.591513	6.265815	-0.2502397416	-18.5190248837	8.3664178848	3.215937376
16.9425392151	-13.8404750824	1.993433	-1.381618	2.8808577779	-15.0091734231	8.0617523193	3.1055572033
44.6481399536	1.7333142757	-14.09226	-7.290461	-6.7709576164	-31.8802860906	10.3861560822	4.2258300781
39.4140930176	9.4066925049	-12.34956	-8.447663	-1.0882838114	-30.5753921734	10.1483707428	3.6957287788
14.7211351395	-44.4589500427	11.897618	0.700542	33.0507519167	-5.5282127825	8.371257782	0.5780428052
43.2008171082	8.6464595795	-12.593545	-8.484385	-2.1041773335	-33.2423985191	10.2360477448	4.0397543907
-7.5614919662	-29.2959136963	13.830882	-1.949376	36.0699323732	-17.2877227409	7.6674304008	0.7228696346
-2.3553025723	13.1307563782	1.857983	3.840191	12.7270666573	-5.8511414581	8.7263908386	2.6709623337
-17.6653175354	2.690912962	6.846187	5.246434	26.1902419475	9.1345955909	9.2571697235	1.4146722555
37.7556266785	53.171005249	-14.678783	-2.031377	-33.5895802723	20.5501883804	6.8401193619	6.619076252
-12.7732830048	3.2877166271	-0.911506	-7.254392	-5.0615654454	11.1189936734	6.9660162926	3.819453001
15.9271697998	19.7799682617	-6.209313	11.224611	-34.1548380029	13.6062540989	9.7631454468	5.5279712677
0.0268723834	3.3060936928	-2.386109	8.481059	5.6589334092	-9.3755356578	8.1452865601	3.2229511738
29.3684711456	-6.3381924629	-2.898732	-4.353829	-5.3385041019	-6.6422398913	8.0466566086	4.031311512
18.2579555511	-35.4619369507	10.569057	-1.426677	24.0193748881	-6.3895321912	8.3371019363	1.3057608604
35.9317359924	36.3835678101	-12.265085	-2.365207	-28.862835627	26.3931696133	7.0024075508	5.79429245
17.2885417938	-53.1181182861	-0.533485	8.245203	16.5174993451	-12.3262639757	9.8572711945	2.5589010715
7.8210873604	11.8047790527	3.423669	8.050873	-10.2010843935	-38.1359646815	9.5544605255	2.8033890724
7.1569304466	-4.4857172966	-0.397721	-0.729831	-27.1769978647	10.7511374779	7.6492218971	4.54383564
38.9387741089	41.0774040222	-16.312248	1.626659	-42.0444482251	4.6621861044	10.1900091171	6.0106058121
-4.862033844	14.5896520615	2.176554	3.842737	14.7926715203	-6.4027370772	8.640545845	2.7951192856
34.5589370728	7.9864506721	-11.040028	-7.74541	-2.9169575494	-24.9623474422	9.8067865372	3.5187454224
49.3533973694	7.1480665207	-12.402756	-7.877809	-1.6557677582	-31.199108259	10.0560951233	3.6562476158
9.9369840622	21.0812244415	-4.741742	-0.603151	-12.3454184997	-9.63451726	8.9552688599	3.8690855503
4.5517096519	26.0679073334	-4.689707	-0.305037	-3.9094757236	-21.4962112457	9.1383647919	3.7832934856
37.3571472168	-17.9721069336	-7.254003	4.347026	-32.8114339375	-0.6795460093	8.9393177032	5.9411911964
-18.3668231964	-15.823307991	18.732841	5.332769	53.7963233573	-7.7689202008	9.4848489761	-0.5246170759
13.3556985855	11.6771621704	7.612518	2.402268	30.4510137555	4.6273007192	8.9343547821	1.5860538483
-22.1731739044	-11.6441745758	17.442286	8.491527	31.9597941089	7.9227959833	9.9195833206	0.6511018872
6.6202979088	39.0318260193	-7.975752	-6.731944	-14.396890347	7.6807112053	9.6935119629	4.5677919388
-14.3279848099	0.8802215457	7.456797	3.503133	28.5362352006	5.0244999978	9.1483049393	1.4698586464
25.7033576965	29.8690013885	-11.900322	2.537565	-26.8172409189	-19.1847349392	7.5951151848	5.7774357796
44.2368507385	9.0503320694	-12.569532	-8.517828	-1.124765446	-32.5278931516	10.2477416992	3.9339768887
0.6241430044	18.8844470978	0.30784	4.787223	10.4287461379	-8.6745158347	9.0667610168	2.9872965813
10.9234752655	-19.2671813965	7.00251	-1.026734	17.7467079943	-18.5177562927	7.8292541504	1.9937952757
49.163898468	23.7336349487	-13.668913	4.894057	-32.650418934	-23.773221653	8.5048904419	6.5412302017
37.2452583313	22.9856357574	-10.284247	0.199662	-19.7290224853	-16.3968368519	7.6719760895	5.377471447
11.6431283951	16.3498020172	-2.482684	-0.212595	-5.5898840813	-17.0348676622	8.9155273438	3.6198568344
54.4138374329	-17.8171043396	-4.916973	9.481665	-44.605765211	7.328834188	10.3544788361	6.1857056618
36.8155975342	7.8740825653	-11.798785	-8.550427	-0.9912720177	-28.0325496098	10.249548912	3.576333046
22.9553756714	23.0381278992	-7.261333	-1.520301	-17.4679326613	-9.8891954013	8.211566925	4.8637013435
-9.4964332581	12.132434845	-4.082917	-11.556808	-22.0912121423	-30.6602847974	7.2133426666	4.9644474983
3.4321653843	-61.7960166931	-6.467821	6.029323	-43.7616272969	1.794590129	9.1931142807	6.101875782
2.9770245552	18.2366333008	-0.242482	5.380342	-9.0939858076	-20.6856669986	9.0137577057	3.083316803
12.4406661987	-17.3992290497	6.503751	-1.300284	16.8954336509	-19.9210299831	7.9219236374	2.0076980591
23.3667411804	5.4168291092	3.884331	6.931379	-10.9584740213	-6.3016634973	8.6521663666	4.3113222122
45.4043579102	40.0638771057	-12.59139	-3.996465	-21.2394770659	12.4368591543	7.7675862312	4.104786396
8.9833869934	41.9202919006	-8.677192	-7.422364	-16.0378187332	9.0631994998	9.8894071579	4.3440642357
2.9957110882	-24.8272228241	9.787477	-0.647878	25.9983274025	-10.0871030799	7.9992403984	1.1081557274
8.4600992203	42.0106010437	-8.84426	-7.284259	-16.5273054818	8.175340053	9.9689359665	4.3960232735
0.4052849114	-28.7820587158	13.861356	-0.626044	37.128004225	-13.3312110817	8.1234235764	0.9030618668
8.714928627	10.761097908	3.653862	7.823127	23.1746904085	18.4093931488	9.486702919	2.6868703365
10.9006824493	14.6358947754	-2.930711	-0.136692	16.8155793674	-3.7852068887	9.0394506454	2.7887694836
7.0025424957	-4.0409054756	-0.424587	-0.648035	-27.0050412538	10.8521474145	7.6057114601	4.5665707588
6.2983427048	55.53956604	3.405839	1.714395	16.0668094099	-27.3194458911	7.5518932343	3.4126887321
20.2673969269	30.9091033936	-8.167636	-1.49215	-26.6865816354	-9.1242951295	8.0354070663	5.3417835236
-1.4527314901	16.8315315247	-2.674642	0.532482	-4.6591073807	-18.9768831451	9.1571512222	3.2646868229
46.9902038574	9.0481786728	-16.199795	0.010285	-42.9752439857	-20.7989459349	7.3920531273	7.117641449
-6.9083380699	-13.0395908356	7.501458	6.72249	34.8314239748	11.1194528819	9.5877008438	1.3930933475
6.5460801125	-43.8964653015	11.422199	-5.819476	28.1876212524	-20.8495994675	7.0326781273	1.1791034937
13.5061798096	14.9357557297	-3.617643	-0.780975	26.0333049821	11.9183648806	9.1141109467	3.8268241882
22.743391037	-2.6909122467	-1.523627	-4.360829	-3.6767702616	4.8550617451	7.9760098457	3.5103533268
-22.3523273468	-19.2948646545	16.632717	5.636945	48.2663693214	-3.3552055345	9.6584243774	-0.0418720432
7.7479147911	40.6802253723	-8.624459	-6.825059	-16.7161371176	6.9745240146	9.7404594421	4.5293340683
-20.8226203918	-21.7985286713	17.151764	5.042084	49.810495678	-5.4412978109	9.4631433487	-0.1941042542
7.0164489746	-58.9144325256	-6.439425	5.497784	-34.717088555	2.3316003432	9.4856700897	5.9657974243
4.9280691147	-7.7036776543	6.23771	-0.649499	14.3994203455	-20.2226566094	7.9161081314	2.1953160763
3.8190615177	39.6552467346	-7.637776	-5.4993	-15.1270725444	4.5027810241	9.4146213531	4.5910863876
16.7584285736	-16.0793876648	2.715414	-0.155329	7.1038636307	-17.1503459265	7.5618476868	2.7119617462
-37.0156860352	20.4562969208	-1.844214	-13.43145	-11.8342620176	20.5046364438	5.7547755241	4.9804964066
44.3638725281	5.9854927063	-12.602658	-6.710327	-4.1982025781	-29.8713300749	10.2843523026	3.8805031776
6.9469971657	43.2108459473	-8.972151	-7.585676	-15.0179569138	8.9290710324	9.7783584595	4.3837313652
56.1891937256	-16.3166103363	-4.84928	9.010413	-43.9117775178	9.018735806	10.3805494308	6.2041535378
7.8019881248	-16.5624675751	6.68644	-3.328163	19.0863553674	-0.7901276088	7.5295510292	2.1634335518
3.7063546181	-37.2903938293	13.825676	-3.141781	32.2830558237	-16.0852759612	7.4271211624	0.7536146045
3.6995837688	-8.8056001663	-3.502395	9.262844	9.9711816969	-12.3329612816	8.1975212097	3.3115122318
27.3700637817	9.7886505127	-4.603809	10.824824	17.2757125473	16.1470556797	8.9922485352	5.9780135155
9.0660524368	4.8034610748	-0.217365	0.898937	2.4531732439	-17.9534786629	7.7721586227	3.9078879356
8.8527069092	26.455280304	-5.618676	-2.701456	-14.1069278321	-4.0115311546	8.8651714325	4.6965727806
3.0471837521	18.1548423767	-0.174038	5.45727	-9.0438479007	-20.6952849425	9.0593976974	3.0770525932
9.5960159302	12.8810806274	-2.932387	0.320429	-5.1983867233	-19.2941587047	9.2575654984	3.3853809834
47.3733673096	4.1459188461	-13.037385	-6.998384	-6.8042961858	-27.1521289502	10.1774787903	3.9617464542
4.7676486969	13.2430305481	0.892741	6.329098	-5.9797174329	-21.5376704331	9.3064851761	3.0802323818
3.5099496841	-15.6372489929	7.186805	1.251679	27.1006920032	2.8297860688	8.5249967575	1.8740990162
-13.6185302734	44.4723052979	6.016666	-8.330447	20.3158801988	1.6691073921	6.5471544266	2.2575364113
25.6500358582	-6.9884471893	4.955837	1.025986	12.5197601381	2.4415402904	8.2673339844	2.9149563313
-42.7905349731	-18.537103653	7.877067	1.123358	19.4857664488	-27.2932891515	8.543753624	1.5665998459
10.4237728119	-5.9977121353	0.823708	-2.401682	7.6053007647	-4.4748902086	7.7971625328	3.1175050735
51.1173934937	-13.6505622864	-5.023866	8.145762	-37.8228685917	7.3235987921	10.2143793106	6.0929560661
0.4362161756	-61.2225799561	-11.748304	6.120769	-34.9317199371	-24.989847077	8.5220632553	6.6228508949
22.4360637665	22.4880714417	-7.132922	-1.641399	-17.534422297	-9.431348829	8.7021360397	4.6026749611
4.5642085075	-10.4157438278	7.274503	-3.846627	18.3453094612	-10.0129450864	7.67908144	1.3196321726
-14.2621507645	5.9873509407	6.722025	3.53707	25.2866364845	4.0774403079	8.8743515015	1.9685399532
4.6343369484	-38.6105995178	13.566249	-1.853726	33.4883787942	-13.3112309044	7.8278946877	0.4793800116
7.6105513573	12.1495876312	3.303315	8.138937	-10.6611490681	-38.2283080749	9.5826444626	3.0443916321
48.8058815002	-16.3450756073	-5.202897	6.686602	-33.1218367014	8.9952012231	9.946595192	5.7102222443
-9.7489871979	0.4553658962	-11.320906	-5.810505	-7.6822359797	-25.1605331551	9.6779870987	3.4399175644
36.6206970215	3.594178915	-10.835055	-7.38926	-3.2115122243	-23.3822890551	9.7293300629	3.7667646408
43.9741859436	-30.2047481537	10.251493	5.747141	39.2445860918	10.1281884616	9.9435949326	0.4375512302
0.1522272378	-28.7906475067	13.877115	-0.348866	37.3590785645	-13.0910722542	8.2817802429	0.7733855247
-7.8371324539	-17.8769645691	10.706285	5.363461	40.6810424267	10.0396215681	9.9081859589	0.0797523931
27.3627338409	39.0288467407	-9.681617	-1.410008	13.3811202137	20.4984030077	7.7686104774	5.0145850182
-24.4209785461	-10.4317131042	9.489284	6.937033	55.2656895642	-9.4907104811	9.7756156921	-0.1529704928
5.3459692001	11.1329574585	1.59609	6.760545	25.0039416894	-3.2855885476	9.4283504486	2.8593382835
10.6828641891	-13.4121541977	6.234023	-2.35328	15.2142777466	-23.2947045321	7.7202477455	2.2353682518
-12.7440233231	-20.7633876801	11.690656	2.81127	35.2197293622	-2.4957551216	8.9893312454	0.6318249106
-0.3604616523	35.0379180908	-5.278339	-4.493966	2.2096316524	9.5742202217	9.0111284256	4.5918774605
30.1206626892	-36.5404968262	-2.266816	7.309771	17.7337197106	-8.6722133303	8.4417638779	2.2524487972
19.6952953339	-10.7641916275	2.701185	-0.796241	6.0031527371	-14.4157808428	7.8210091591	2.8768963814
25.0199241638	-11.9311771393	-2.456259	-1.941501	-1.3991857945	-19.8989011443	8.3932085037	3.55782938
16.8099212646	-44.791973114	11.830119	0.726228	33.5317110516	-5.4836740637	8.3762636185	0.6486561298
42.9843063354	29.5716152191	3.501514	2.871314	-11.1093300372	-14.9773807829	7.4769005775	3.513948679
-4.8052201271	-7.856095314	11.159484	0.26311	23.7897875025	13.6157650444	8.164018631	0.9759440422
35.1414375305	7.7519645691	-11.291013	-8.681537	-1.1437866074	-26.2653244554	10.0595464706	3.4918301105
-46.8573989868	12.9359741211	0.450461	-17.156414	-26.2724929085	30.7971497593	6.5358586311	5.0164022446
8.5077810287	40.0349655151	-8.230614	-5.192564	-16.1896454128	4.3949275569	9.3886613846	4.6600203514
40.1178359985	4.8474407196	-12.640237	-7.347169	-4.6863292481	-27.4174812561	10.1919212341	3.8062651157
9.9040737152	20.8992195129	-4.608828	-0.522461	-12.3267976774	-9.7073280439	9.0999059677	3.6277296543
16.2984600067	0.0528585799	-2.309223	-0.00052	-4.0350644505	-17.7745564098	8.6714820862	3.7501151562
-38.0183143616	-4.6884951591	4.221385	-12.098142	13.8812106947	-0.1883913086	5.6226959229	3.4228992462
-0.2211866528	19.4931354523	0.214354	4.721974	10.2876888683	-9.0673415368	9.1326704025	3.0305261612
4.9228339195	-21.3016204834	7.728607	0.323439	24.3939645755	2.3045762716	8.6449756622	1.9149005413
37.6937484741	9.3954763412	-11.875004	-8.460503	-1.8270289404	-28.7703381121	10.2212381363	3.6063165665
8.2409582138	41.9747848511	-8.729925	-7.22345	-16.0693502421	8.4883381056	9.8802309036	4.4240837097
-11.6392698288	4.7983222008	12.827205	0.949113	35.7424795465	-9.2520383677	8.6421604156	2.368499279
1.3678386211	4.0645794868	-12.188206	1.838045	18.7536495582	23.7235351084	7.5631132126	5.0737314224
25.9506721497	-4.9080681801	-3.219805	-3.296703	-3.1905570036	-11.4964242649	8.7731399536	3.8240721226
15.0879230499	19.3400535583	-5.283984	6.361248	-32.8696993506	9.0519512366	9.5417995453	5.0662622452
-0.4732169509	-19.872133255	8.991162	1.10052	31.0935383198	0.8006408712	8.5985479355	1.2399942875
6.1860108376	-36.0555458069	13.103426	-3.546157	31.0668894199	-15.4138952364	7.5795402527	0.7352297902
1.0334438086	7.6146712303	2.234749	3.18203	11.6342483891	-11.2426788337	8.5801076889	2.6670601368
12.4730710983	-17.3956756592	6.623955	-1.047056	16.8233602884	-19.4281248487	7.9795136452	2.0701403618
41.4972572327	9.8878726959	-12.754017	-8.193577	-2.2770684563	-31.4717943801	10.2004680634	3.7307138443
-1.6780436039	17.7595481873	0.536585	4.450539	10.9033414575	-7.5165887357	9.088262558	2.9878737926
9.4493751526	44.2301330566	-9.084731	-7.576825	-17.0034255758	10.4620566957	9.8067073822	4.3377213478
49.4411773682	23.8388500214	-13.731298	4.667684	-32.6124514084	-22.968609636	8.3888216019	6.5380139351
43.3387069702	30.1976032257	-2.305855	3.138344	-16.7583455329	-28.2802808673	7.5653195381	4.6541042328
15.3587245941	1.8962925673	9.311205	4.516538	57.3079012764	-11.9182399558	9.8582000732	0.9479175806
-9.878780365	-19.9972991943	12.733978	5.32773	41.5231429226	1.4633499252	9.930803299	-0.0583347976
12.3368225098	16.7707576752	-3.161961	0.148911	-5.9240627625	-18.6255621647	9.3254508972	3.6396641731
-4.700615406	-10.197467804	7.906383	4.505092	29.4956965901	7.923087604	9.2700557709	0.8992666602
8.1192321777	37.8248634338	-8.07363	-5.689583	-16.1072063657	4.0313951187	9.4793481827	4.7193655968
-0.541631937	0.5513645411	4.264134	3.300391	19.5470379717	-2.3376002042	8.5549669266	2.7258145809
23.9838600159	-28.0822734833	8.652409	-3.656089	21.6805725006	-23.0268548951	7.920563221	1.4773858786
8.3597831726	42.6253890991	-8.967218	-7.396424	-17.0795590212	8.5312774101	9.9086771011	4.4099283218
6.5422377586	20.1780605316	-8.630682	-2.910338	-13.6960295553	-11.5414138058	8.0809907913	4.8702158928
39.0529098511	5.1114649773	-12.631488	-7.538784	-4.3718710421	-27.869302032	10.203915596	3.7283463478
9.9689064026	-17.1601982117	7.293108	-0.854433	18.5726513256	-19.9891625612	8.0314245224	1.844809413
43.6945152283	18.8155784607	-11.59003	3.592647	-15.5345261456	-19.2239108719	8.3357915878	6.2105922699
-11.2248392105	-20.3110027313	13.388327	2.463414	40.2589587132	-4.3469368747	9.0214738846	0.432349205
53.3919525146	-11.4776172638	-3.985523	8.171222	-35.07224913	8.5991541433	10.3363933563	5.8259129524
10.7756662369	0.9006710649	4.427052	6.079121	24.8335020426	15.3360015569	8.5772190094	2.4399194717
6.3231048584	-6.5899596214	-1.523191	2.942712	-14.6691818875	-25.7677885915	7.6536598206	4.7464380264
20.7734909058	0.6152237058	3.3402	-3.773937	13.2420991134	4.1646745756	7.3806266785	2.9214577675
33.7126579285	-10.4027442932	-4.456339	5.777141	-15.8074096352	-36.1138675064	9.9083471298	5.5585927963
24.7781200409	30.6250019073	0.483975	6.420312	-7.4015981411	-22.0724771416	9.073132515	3.2165818214
44.6944961548	30.8023643494	-2.396118	3.265723	-16.1879452549	-28.8709851398	7.5686202049	4.7196655273
19.3285980225	-9.9596843719	1.371656	-0.108571	3.4387673401	-12.1904108801	7.8992042542	3.3603978157
14.3056440353	-15.7969408035	3.549185	-2.202418	2.5680511036	-9.6322090748	7.9661598206	2.9802746773
13.6913776398	13.4431657791	-4.451359	-1.818978	12.3781387673	-33.8076015007	8.9065246582	4.0471668243
6.7270431519	15.0734224319	5.487947	6.149281	-12.9984455667	-32.8330506009	8.1804380417	6.1728124619
-48.6948394775	16.6989612579	-2.973764	-13.851215	-28.051594785	12.2978904516	6.3966574669	5.1356024742
42.0004081726	6.9192585945	-13.822984	-7.688996	-5.1780216118	-32.3577266701	10.3598327637	3.8986208439
36.2358551025	8.5348501205	-11.539499	-8.321867	-0.6886094373	-27.4632843124	10.103518486	3.5746722221
3.1889665127	-0.1512521952	4.437558	-0.284525	11.3793703699	-14.7989314349	7.5640859604	2.1450669765
-9.7163476944	-4.7798418999	-2.295975	-0.124815	-5.9110918581	-16.6668354018	8.7643613815	3.6357893944
36.4095916748	39.2412986755	-14.48939	0.351144	-40.7428033728	-21.7472832213	7.6302442551	6.244811058
41.3651809692	3.3433690071	-13.353976	-7.123779	-6.9535519845	-29.8119861274	10.3841114044	4.2600474358
1.7898932695	22.3210773468	-0.146442	3.688371	9.1260299075	-6.9728036442	8.8071737289	3.2091383934
52.3956336975	31.7776184082	8.288322	2.042069	9.4800851075	1.4307444824	7.2330675125	3.8351182938
42.988571167	31.3211593628	-2.15009	3.145658	-16.2266560565	-26.5976081663	7.489991188	4.8778643608
45.0866622925	5.8365268707	-12.669641	-6.489512	-4.2124858246	-30.0957795978	10.3073291779	3.964779377
34.9992408752	7.8397226334	-11.258995	-8.525588	-1.4050248196	-26.3943609104	10.0217924118	3.524255991
16.2414226532	-52.6289482117	-0.840997	7.99273	16.0654621603	-11.3063195918	9.7443113327	2.6245243549
23.6186599731	24.4316768646	-8.50484	-1.284297	-26.7324109357	-10.340101761	7.5159578323	5.4777035713
6.0901994705	15.3416633606	8.47431	-3.824427	22.7367143238	-21.7001057216	7.6662240028	1.6609477997
34.8952140808	2.3554208279	-12.035117	-7.130002	-4.3068325891	-26.4801339382	9.7838525772	3.7845113277
15.6046047211	-43.3613395691	11.665812	-0.425397	30.2487703877	-7.4688365904	8.1931200027	0.7911255956
-0.9458019137	21.2233219147	-1.245328	4.053975	-16.4704255351	-25.0774837855	8.7914018631	3.5517177582
7.7159810066	12.0826749802	3.32439	8.127243	-10.5599520344	-38.1042357862	9.541800499	2.9073476791
-14.9924640656	1.377961874	6.922812	4.585709	26.3288486496	6.5364212555	9.2736310959	1.5793427229
0.9468570352	13.374455452	1.681991	5.13761	16.9475615577	-8.4789221233	8.7388648987	2.5353329182
-40.2541465759	-9.0588798523	0.365457	-5.353057	-0.0208286987	1.7718137957	8.4060249329	4.0253300667
44.3682365417	7.2607631683	-13.916161	-7.78275	-4.9781065636	-32.7289060967	10.348856926	3.8663995266
5.2506222725	-6.5626935959	1.137255	-0.040884	2.1791917102	-15.5273041145	8.0296010971	3.0997829437
-2.8616695404	-8.3759002686	4.386184	-3.591671	16.9675319617	-30.1759690843	7.518658638	2.8254420757
3.7411293983	-17.8602409363	8.024582	1.281319	30.142262227	1.447089079	8.5560846329	1.5977799892
47.7170715332	9.5923852921	4.58995	2.475601	15.2177022212	5.7203825999	7.2109074593	3.2677829266
-2.6333096027	-30.2843265533	13.748171	1.208708	38.1307314091	-7.0885554718	8.548625946	0.4055923223
49.1771087646	-10.5866250992	-2.743198	7.322193	-35.6092715632	4.5093601949	10.0318470001	5.541405201
-30.2809867859	2.6297826767	4.997906	-11.474306	2.432889002	23.1431206348	5.4614543915	3.1033930779
-15.3597269058	15.1066703796	-4.631282	-8.478484	-14.9616390897	-11.038101275	7.2926263809	4.8510308266
6.8964715004	55.0129203796	1.506808	1.642666	4.9190820223	-23.563490053	7.1230473518	4.1034255028
-0.0708535761	10.6912431717	1.076277	3.142102	-2.0110490934	-9.0356632232	8.6452941895	3.0850305557
1.4939440489	-42.4560813904	11.626255	-0.811155	30.0554091168	-8.1072370942	8.0041360855	0.6289483309
33.0907211304	7.7891802788	10.24961	-1.323303	23.3513146418	-6.0204318314	8.4347496033	1.5561345816
-1.576870203	4.0218482018	1.806443	-3.835014	6.5110046574	-5.5846035249	8.4167194366	2.903247118
30.7114925385	-12.2847557068	-1.495468	-1.668969	-20.315537682	16.545961296	7.860809803	3.9883308411
1.7070943117	10.9560413361	10.08417	-1.547753	22.0367259319	-6.1538343765	8.653550148	2.1842181683
-11.627702713	-21.7472400665	13.301131	5.115932	40.5834349535	7.5398347506	9.8495388031	0.4254600704
-8.5283412933	-1.4780896902	1.300603	-3.130862	-7.4635369545	-17.1140562657	7.9395608902	4.0317940712
32.353843689	-8.243768692	4.120835	7.305043	23.9617663203	17.7995025772	9.3135671616	2.4557659626
38.2448768616	2.8975739479	-11.76234	-6.721056	-15.6269588185	17.5417902132	10.1713199615	3.7875030041
-2.0825991631	24.5339584351	2.496634	5.496562	16.2311147097	-9.2422468366	8.415140152	2.185583353
-21.0154266357	-8.722568512	18.282064	9.1926	27.6318261008	21.0457603952	10.100107193	0.810082674
-1.9195451736	18.2794971466	-12.008222	-7.758349	-1.6286574223	-29.4644572933	10.1426210403	3.651954174
39.2590560913	26.5199565887	-11.351653	0.497697	-22.8636543566	-21.6006259348	7.7049131393	5.6092400551
-46.2915000916	-26.8393573761	-3.34586	5.876242	-28.7709044885	9.8438634142	9.6377029419	5.6034903526
18.6491794586	-37.3541488647	11.304235	-1.446058	28.4447148763	-8.435352361	7.9229435921	0.8520804048
17.5940036774	-14.4751081467	6.024409	-2.156451	14.6770211001	-22.9588728612	7.8061919212	2.3238265514
1.5034356117	50.9362678528	0.409493	2.227898	1.9534449604	-23.5451198273	8.3738641739	3.201505661
-11.9748668671	-1.7573993206	4.232601	7.253045	23.8944409948	17.3944837842	9.2207765579	2.3262996674
3.7212100029	17.1978588104	0.098816	5.678157	-7.6992156778	-20.7919187024	9.0334568024	2.9564080238
0.660600245	14.7471055984	1.410276	4.985167	13.6731021379	-8.2025501828	8.9662942886	2.8020961285
33.708946228	12.0648145676	-0.658487	-1.919309	16.3540839754	20.7664471679	8.2017116547	4.3053750992
0.927438736	-4.9160513878	4.526082	-4.001398	6.4806234466	-2.9751537822	7.4897575378	3.2884478569
40.5453872681	4.7798700333	-13.031051	-7.335344	-5.1610924767	-28.8063429175	10.3082466125	3.9023787975
13.6545639038	12.5898208618	-4.433985	-1.794673	12.3120512388	-33.833774493	8.984621048	4.108792305
-6.05539608	-25.8436164856	12.335459	3.502425	38.4167406972	-1.0807331439	9.0731334686	0.4591662288
27.1108932495	29.4069404602	-12.176316	1.925788	-26.3563215064	-20.3507508788	7.743803978	5.4834513664
40.2862014771	7.4252524376	-12.385174	-8.101255	-2.8245332876	-29.3584683197	10.286895752	3.7519805431
8.0892791748	-28.6101417542	-1.593692	6.714347	13.9965330775	-14.8983930894	8.7205762863	2.6861803532
17.5035572052	-12.7626104355	2.652783	-1.419279	3.5759068089	-15.2095165243	7.7352428436	2.9268634319
36.389125824	7.4036574364	-11.628165	-8.638404	-1.48272318	-27.6141715241	10.1412181854	3.5417358875
25.0624732971	38.7310791016	0.557785	-5.634486	-26.3420660239	-31.6728242773	6.7334733009	4.5138754845
22.4057331085	30.3593387604	-9.515159	-1.616898	-28.9216745354	-11.759511184	7.1370825768	5.5223116875
51.0209388733	-17.1839771271	-5.111393	8.90188	-43.385933453	8.963060218	10.3077602386	6.2677145004
-23.1213150024	-9.4643516541	13.048793	8.327845	49.7383732408	8.8101253671	10.6062850952	0.377073884
1.4793754816	18.0532894135	0.453924	4.956373	11.4622879227	-8.2957782241	9.037150383	2.8857309818
40.9115142822	5.9941649437	-12.890236	-7.511396	-5.5207321995	-27.4987364981	10.2364110947	3.7671275139
3.2871322632	16.3833789825	0.947037	3.046657	8.8627589021	-9.4939753848	8.4080867767	2.8196806908
18.121181488	-35.1122207642	10.2725	-1.450531	23.2175725818	-6.2792855663	8.3969297409	1.5167773962
30.4792613983	25.2899894714	-9.919135	0.880448	-21.7457071892	-13.4588327311	8.035741806	5.4535665512
-15.397939682	-18.7966899872	11.171533	4.369028	39.1884017622	1.3547292766	9.5144796371	0.2135033607
34.6579017639	7.8911628723	-11.025899	-8.647399	-1.1690538665	-26.004237305	9.9338436127	3.4203808308
-12.1681394577	-4.5462784767	-0.371076	-0.075073	-1.2735598201	-22.3213828946	8.6881189346	3.8697035313
0.9696267843	-32.4965858459	9.441116	-0.894458	35.4762449289	-12.5902854989	8.0590047836	1.1794924736
25.7831459045	-14.463262558	-0.981966	2.667898	7.1305396123	-11.7910893368	8.2057752609	3.2021443844
13.9635133743	15.0220966339	-3.465092	-0.885032	-9.2561083243	-8.437463006	9.0207824707	3.9970917702
33.5385551453	34.424621582	-12.397677	-0.366062	15.6450996259	27.1081323414	7.2812490463	5.6064748764
9.5314292908	20.2725353241	-4.19903	-0.70216	-10.9833891564	-9.628031649	8.865486145	3.6848263741
40.1748886108	5.1003274918	-12.278552	-7.280442	-4.9128682306	-26.5756536985	10.1056652069	3.7616300583
18.7374134064	-23.6439743042	8.177745	-5.418307	20.1118968868	-13.0687904292	7.2971105576	1.7536731958
8.0690231323	45.8269920349	-9.429255	-6.889392	-18.8895659091	8.8637221864	9.7806224823	4.3929791451
-16.1730003357	10.2453174591	-4.40193	-9.498238	-13.3348374399	-16.4078427652	6.7361087799	4.8926839828
-3.0081095695	9.1124582291	3.589185	4.033844	19.1358467755	-7.4472864852	8.7278156281	2.531619072
-42.8632621765	-6.4683275223	6.822943	-12.365826	-35.0939863636	22.2607342747	5.4572548866	4.1416034698
10.9618959427	-19.3535041809	7.317482	-0.829584	18.1624027301	-18.7890274059	8.101805687	1.8915433884
-1.7955229282	4.4135875702	1.752796	-3.815637	6.4440738413	-5.6292149001	8.4759788513	3.0238833427
35.6392822266	34.2218894958	-0.870711	5.57863	-28.7927960368	11.772779144	8.8618097305	3.3169498444
-0.6870814562	32.7941665649	-5.371555	-3.50965	-12.0718956447	12.3423063668	9.2455091476	4.4915771484
-12.8429603577	-1.6978484392	4.368437	7.054879	25.494684926	16.8415509119	9.3338060379	2.2084531784
30.3326950073	28.0873508453	-10.713017	2.160046	-26.1985578023	-22.7680156044	7.9924173355	5.910337925
23.3457984924	-26.1616096497	8.691405	-3.440433	20.9049024268	-23.5249423487	7.872428894	1.3521436453
35.3254547119	4.3012161255	-12.073291	-7.583263	-3.2745799091	-27.3140447336	10.160358429	3.7659401894
10.3301696777	6.0022883415	-3.156355	-2.390187	-9.041163075	-13.1246313127	8.1040248871	4.2990627289
-16.5498504639	1.4235539436	7.027049	4.8557	24.2549164052	4.9954153069	9.2712860107	1.7629390955
7.2299098969	41.5804367065	-8.513251	-6.853512	-16.5269680506	6.6903524405	9.7433595657	4.4607667923
-7.9026021957	-16.0202274323	10.712173	4.465947	38.3267784813	1.6275371551	9.6534814835	0.6482912302
-12.9670877457	-27.1057281494	11.845275	2.141612	36.1254447457	-4.2074206953	8.6737298965	0.7173956633
39.8034706116	2.5219371319	-13.120474	-7.045813	-6.6504028889	-26.2666535489	10.2611875534	4.0191364288
-17.1327991486	-8.0604667664	-3.0335	1.637587	-10.6751799664	-11.4218139852	8.4687433243	3.659318924
8.6746444702	42.832485199	-8.902229	-7.390322	-16.5912126228	8.752867277	9.9575586319	4.4297952652
9.5937585831	-14.7599906921	6.351291	-2.078003	16.2164374824	-22.2236236674	7.6487836838	2.2429282665
5.2693452835	27.1406078339	-5.653322	-2.05762	-13.7729588517	-8.2992448775	9.029923439	4.40498209
35.8753433228	48.9917755127	-13.008842	-6.193288	-38.2539786914	-21.951640807	10.3051528931	4.0625419617
-55.7819900513	24.5703220367	-3.248155	-18.633041	-15.5328268917	-12.5960300321	7.5796070099	4.7991833687
35.9261016846	5.3741641045	-10.979747	-9.203802	0.988902492	-26.3353581195	10.049618721	3.4001348019
13.7961559296	-36.1047554016	11.69169	-2.488027	29.3754740123	-11.524824428	7.6707262993	1.0094128847
18.6088924408	9.0113105774	-3.451324	-1.085505	-8.6078391519	-8.140341213	8.9095640182	4.0396771431
-16.5053482056	-6.275513649	12.771213	2.72917	45.0519472484	14.9147518218	9.2840232849	0.5407516956
11.386182785	-19.066324234	8.73353	-6.673032	18.1195339887	-17.8701140045	7.4773783684	1.9096382856
-6.9754605293	-9.6339712143	11.749146	4.449872	38.171653471	5.2015925773	9.5193090439	0.1052878723
43.7726974487	30.9961948395	-2.35012	3.224566	-16.5962593997	-28.1252356392	7.5834174156	4.7573027611
-19.2420578003	45.7919654846	8.703785	-6.174551	21.2573572397	-1.1390804314	7.356962204	1.8285645247
12.9571018219	17.6351032257	-3.463623	-0.10258	-13.1212494407	-7.246332614	9.2303256989	3.7730865479
-25.803850174	-16.5442352295	17.642845	6.354097	53.1025757786	-3.379845516	9.8601026535	-0.5131328106
51.6097259521	-10.867099762	-4.186882	7.756523	-35.4289310277	6.9521461095	10.3230819702	5.7915143967
-45.0488052368	5.2076945305	4.401668	5.295972	19.304393756	19.7168575619	8.4098911285	2.3245112896
36.2562866211	30.6551551819	-2.340019	4.317406	-19.9721702513	-26.7343549255	7.5329580307	5.0733952522
13.7336788177	12.5588169098	-4.552051	-1.833356	12.196503924	-33.8602759046	8.8631124496	4.1331896782
48.1753768921	28.4863796234	-0.196746	2.175662	-13.2908037306	-23.1061581032	8.4106063843	3.2472932339
-7.2558364868	-54.2440834045	-0.475285	-1.801836	-0.1475635147	-7.0458189679	8.3208084106	3.6209640503
-6.4022507668	-1.7515730858	-0.32073	0.33686	-0.5557625846	-15.7658209867	8.3104438782	3.3707296848
32.5575485229	-8.1713008881	4.082994	7.283748	24.1675267507	18.0482259373	9.3678779602	2.5152227879
42.0006484985	4.0187010765	-13.567658	-6.963954	-6.6448867818	-30.5451498458	10.3891687393	4.0508847237
40.0315475464	25.1521282196	-11.428226	0.39282	-22.4730148323	-22.8459315809	7.8207912445	5.5986251831
0.1783705801	21.4954223633	0.167098	4.458321	-17.1139892564	-24.1832510521	8.9005737305	3.2440173626
44.3180999756	30.7316322327	-2.402862	3.246975	-16.327094019	-28.6367758752	7.6020002365	4.7361445427
-1.9107478857	17.9154109955	2.102136	4.501449	13.4263337018	-10.2495230911	9.6369228363	3.0860304832
30.5505943298	44.4853248596	-12.17985	-3.407373	-9.8764646325	-22.5826163279	7.6693315506	6.2966041565
5.3788380623	-24.1592903137	2.658798	3.046115	15.1462595884	-10.1447308015	8.528512001	2.3834614754
-14.8914318085	-4.0094356537	-11.916181	-8.864527	0.1451613749	-29.2644050192	9.9554653168	3.7595906258
23.4860744476	-26.212688446	8.644572	-3.522879	20.9163991427	-23.4919089967	8.006896019	1.4729391336
16.8449211121	13.8468513489	-3.461412	-1.423671	-8.6609616516	-7.5954646088	8.5649738312	4.1541042328
1.3689850569	15.8189163208	1.194536	4.056496	11.6617747079	-6.1692929321	8.7724561691	2.9764027596
-17.5664215088	11.6244735718	-13.837697	4.541992	-36.7508985743	-24.7918125217	7.7979464531	6.3706412315
42.7195549011	5.638885498	-12.876101	-7.353817	-4.8284588274	-28.4060519318	10.2278823853	3.8250646591
29.6346378326	-1.2405700684	7.10202	6.621115	35.0443838406	14.4634266742	9.5090236664	1.6732531786
44.2266197205	-6.5137834549	-4.674488	5.771057	-32.1914807147	4.3343318574	9.7535581589	5.5896444321
52.2026634216	-3.318321228	-3.006013	7.667009	-10.0138294184	-30.1158932758	10.2336301804	5.1270828247
-19.4193172455	-3.2760753632	-0.824848	-3.573843	-1.3492923778	-3.695156153	7.4015436172	4.6915411949
44.0806503296	32.0980987549	-2.270329	3.371024	-16.2119059945	-27.6958164046	7.5789413452	4.800699234
9.4246034622	28.8662509918	-6.302032	-3.158831	-15.4409365385	-1.3720161506	8.8724794388	4.5873746872
-8.5803747177	4.6062207222	0.722241	6.424871	-6.865237193	-22.1654149821	9.1721773148	3.0238451958
6.6091070175	1.4092470407	-6.369925	5.506783	-35.8466947378	0.0236786994	9.3489236832	5.5351967812
-8.3203573227	25.7256393433	-2.577026	1.987576	-10.9616680537	-12.9057378629	8.2601747513	4.1998934746
2.1410531998	14.322558403	-2.717711	0.45511	-4.7091704433	-19.0762757277	9.1942615509	3.3197705746
37.7622070312	7.4891309738	-11.908131	-8.723657	-0.4196506208	-29.1192739493	10.2183876038	3.6681685448
10.0375795364	40.4615745544	-7.16785	-4.868449	-14.841305266	2.3302386852	9.2843666077	4.6931867599
-0.2392384112	12.1750793457	1.888117	4.163516	14.1245972652	-7.2325119394	8.8367977142	2.6446106434
41.2603111267	12.1904191971	-12.912139	-8.788755	0.7650661556	-32.810219031	9.7278642654	3.5881581306
-7.5074977875	-65.1123275757	-12.163355	2.666492	-29.6963861517	-20.6311431693	7.3734340668	5.8618998528
31.3188724518	5.1312818527	-4.036755	3.998787	-20.7345131679	-36.5457063597	9.3155202866	5.6105132103
13.542798996	-3.6894857883	-0.683067	-2.560469	-2.0973363249	-4.2112956739	8.0865259171	4.0663609505
53.4340324402	-5.732624054	-1.096651	5.902425	-29.0719665197	11.6799131177	9.8220968246	4.0930771828
6.6516785622	44.9774208069	-9.074585	-7.438205	-15.1231974968	9.0392157619	9.8225545883	4.344145298
-13.1757049561	-13.0522851944	8.657063	1.856059	32.6342924348	4.3207208494	9.2066364288	1.3971860409
37.2495231628	33.9398612976	-1.633575	3.537888	-17.6481829221	-25.6351481289	7.4659543037	5.112139225
13.8097791672	14.7196407318	-3.470267	-0.819869	25.6667716701	12.6056681389	9.1030015945	3.7699317932
37.1114196777	-1.0763401985	-3.733678	6.351982	-8.7708237868	-26.0899004741	10.0072402954	5.5371041298
43.9962539673	13.1445035934	-2.359743	3.310341	12.8597565918	28.4149544117	7.7206072807	4.6150574684
0.5240677595	18.1802120209	1.428903	4.482934	12.2626471391	-7.1768279725	8.8761396408	2.7633099556
38.3963508606	7.0011839867	-12.213169	-8.134958	-2.3541766265	-28.181782275	10.3086442947	3.759824276
38.2498283386	42.1049385071	-15.94827	1.0366	-42.5401462001	-18.7140462518	7.7462434769	7.0547304153
-2.025541544	55.385799408	0.873284	1.911466	3.2408412759	-23.6772836947	7.6776609421	3.3528699875
26.3412837982	16.8288421631	-5.632296	0.58857	-21.226780784	-2.8654179309	8.5498418808	4.9275093079
25.3339004517	28.7137756348	-12.234578	2.532539	-26.8445018967	-18.8539577398	7.5488567352	5.8488941193
25.7474441528	-35.7266731262	8.78013	-0.438179	24.9726940872	-1.1704912797	8.6932344437	1.422549963
9.7884912491	21.3319015503	-4.812201	-0.637642	-13.0197012537	-9.1153881629	9.1573724747	3.6849377155
17.4189052582	-52.6019439697	-0.242689	8.224217	16.8301430174	-11.788074253	9.7179517746	2.3949048519
8.6749458313	42.3041954041	-8.868011	-7.354553	-16.520503956	8.5750122914	9.912478447	4.4032249451
18.4048442841	-52.655456543	-0.399624	8.215988	16.4319387255	-13.0162487985	9.7549171448	2.4761328697
13.7991132736	-4.0784711838	0.323788	-1.73336	1.1863449102	-7.614121194	7.8288388252	3.7518265247
42.1936569214	4.6602554321	-13.295259	-7.362146	-5.9180471564	-29.1631814113	10.431678772	3.8906345367
33.8490066528	21.4650058746	-10.138389	1.303703	-20.930631613	-14.3837150714	8.0637130737	5.6104259491
-18.1535625458	-5.1184773445	-3.924693	-1.308318	13.7981633693	-33.6443439176	9.0409812927	3.745269537
-42.7968826294	20.4383468628	11.014914	-4.4684	16.0110746843	0.5941934773	6.7991194725	2.1139798164
32.1875267029	-2.8834602833	-2.728762	-2.186446	-18.4512773918	-10.7414075877	8.2413167953	4.8000907898
17.5833587646	-45.8321075439	11.945838	0.83668	34.3747465132	-5.6064911399	8.3750524521	0.55015558
29.987651825	1.6076974869	7.902303	6.72571	34.0588839584	11.5295804997	9.6496591568	1.3348604441
23.5919723511	-26.168756485	8.609352	-3.491457	20.7089254259	-23.6651892054	8.0302257538	1.5748215914
38.9384155273	26.7178821564	-11.313763	0.173152	-22.7317784599	-21.2015106859	7.6916751862	5.7841601372
28.1060085297	-25.8622741699	7.582295	4.411427	28.2868419954	7.7468718057	9.2902116776	1.4924141169
2.1403210163	17.4626979828	-0.248372	5.038447	-9.1026145224	-19.7301481103	8.9873008728	3.0715665817
-45.5687255859	-15.0663480759	-3.813072	0.354311	-12.1508273348	-11.785771499	9.0479917526	4.4808006287
2.7434616089	3.7053916454	-1.187361	-3.124669	-22.1802150662	-26.6733712178	7.4435696602	4.8658218384
-0.8098075986	20.9844856262	-0.790927	4.37475	11.0141058867	-10.2076465258	8.9525117874	3.1479940414
3.4217965603	21.8513317108	-0.888674	3.494976	-10.4654393269	-15.0623903584	8.6975908279	3.5996117592
45.8383750916	31.1230373383	-2.381177	3.426918	-15.4469124294	-28.6916681348	7.5995864868	4.7598185539
24.8058433533	-31.2101173401	8.199026	-5.215118	19.5429350561	-10.434262775	7.5793476105	1.9209195375
-4.2538733482	-30.2237625122	13.086994	1.031787	36.306148623	-9.019836508	8.7207565308	0.8396687508
40.3056373596	25.3126068115	-11.442396	0.498566	-22.6648505092	-22.6294074377	7.869102478	5.7104349136
20.1770324707	-11.5208005905	0.729039	-0.931657	0.2138944321	-13.9292249015	8.1353569031	3.3890352249
52.5905342102	-13.2298984528	-4.936556	7.294508	-36.8886217479	5.1393527784	10.2716999054	5.7955150604
31.5738334656	35.6622200012	-12.358983	1.042683	-24.7278447388	-21.0284894019	7.2829785347	5.3296947479
43.3157234192	32.3010864258	-2.296988	3.126004	-17.1252898896	-27.5657017752	7.6149120331	4.8741168976
44.0597190857	1.1035656929	-13.659942	-7.414839	-8.4177066399	-29.8883336665	10.4944992065	4.0763659477
1.693975091	22.500535965	-0.084714	3.52142	8.902792424	-7.269760449	8.9267129898	3.3947088718
2.9799163342	14.4852218628	0.653096	4.228293	10.8518537626	-6.8522926416	9.1220998764	3.0956604481
58.3434638977	-8.8993215561	-6.511689	7.193207	-47.8623362046	6.8945392036	9.9224405289	5.9795498848
16.0721340179	31.0383968353	-6.156639	1.825707	-24.1093137855	4.2974402259	9.4377784729	5.0047450066
-3.9240684509	-40.3716583252	14.692431	-0.824314	36.8642492464	-18.4011243306	8.1325159073	0.2474233359
30.5637435913	-31.83335495	11.371401	-1.871334	32.5013937407	13.1140754125	9.4596300125	1.4561998844
14.5332765579	-52.4813156128	-0.48126	7.864703	14.7119232438	-12.2173669296	9.6746387482	2.7158811092
24.0309829712	10.7805967331	-3.250777	0.768386	-17.371739998	-14.2427718772	7.8441386223	4.7861385345
-55.3006210327	20.2325134277	-1.548049	-19.982073	-27.092262049	33.1384866503	3.1477220058	6.1633191109
-0.7645791173	16.2350502014	-11.071106	-8.226076	-2.367324362	-25.4736397029	9.7834711075	3.2864058018
33.2130508423	36.1769485474	1.728737	2.484411	15.6451387627	27.1059478152	7.9723510742	3.4811058044
-0.0760055855	11.7596054077	1.908403	3.695344	14.2731815469	-7.6339510752	8.624042511	2.7439188957
6.1058597565	39.2445907593	-8.270974	-6.674127	-15.1385904965	7.1652207436	9.727812767	4.5585889816
35.9316596985	-27.3168754578	-12.082358	6.37767	-36.3031279564	-27.4507923559	8.4557580948	6.762960434
-34.7391014099	28.0141029358	-12.956959	-1.73514	-14.6838167788	13.7711943554	8.0747585297	4.8040237427
9.3035955429	-42.968208313	11.253043	-4.846104	27.1894764586	-11.0724385074	7.3076171875	1.1013624668
9.2096729279	21.0058937073	-4.539963	-0.486709	-11.9522545407	-9.9667995395	8.989528656	3.5996921062
-19.8388824463	-5.8082203865	7.275574	4.784816	27.6173292992	6.9971172641	9.7974863052	1.0934410095
34.733505249	16.5285549164	-8.966608	-0.957088	-18.609588631	-17.0474254496	7.7615594864	5.2825984955
9.0588226318	19.5090198517	-4.208212	-1.018815	-10.8997714808	-9.4495793126	8.592461586	4.1575279236
1.0658814907	9.6513185501	1.23988	3.382812	14.525319381	-3.5742403989	8.7853975296	2.8540203571
11.5604867935	15.170331955	-3.133377	-0.208898	16.8380502029	-3.6699718093	9.2388353348	3.5142695904
16.9166030884	-45.0930480957	11.956056	0.820207	34.0344496853	-5.5701830223	8.3695487976	0.5610080957
37.3713035583	1.3974151611	-11.509831	-6.468206	-15.6637276346	17.5395581161	10.0047540665	3.8466551304
-19.5257167816	-14.0149049759	18.630625	4.024244	53.4401684701	-10.3468872193	9.7970638275	0.2135177851
37.6453094482	5.0724916458	-12.596721	-8.118013	-3.5052946065	-28.7872544012	10.1917228699	3.6956517696
-7.2797451019	4.0125145912	3.79591	3.947746	19.0688763774	-7.0336596651	8.6678962708	2.2479846478
49.4148521423	-14.6777906418	-5.084508	7.627645	-37.0626079445	6.4277980241	10.0797529221	6.1060624123
34.4668884277	9.7642393112	-11.463781	-7.401851	-3.5281551223	-25.02127672	9.8284282684	3.6548862457
39.9802856445	20.1235275269	-12.847658	1.157591	-23.5887363728	-28.3838724044	7.1410040855	5.3589019775
31.5240898132	-31.2866020203	3.779098	-20.846558	-12.725843427	45.9360598195	9.699760437	1.5809937716
-1.5870683193	15.6270856857	1.408852	4.506061	13.2126959568	-7.1244713448	8.9531106949	2.8342666626
-5.9619436264	16.0065288544	1.794948	3.814729	11.8486788842	-4.7531604835	8.7147350311	2.814101696
11.8141584396	-14.4566917419	6.442886	-1.509546	15.6129529625	-18.192800189	7.7968549728	2.5793039799
36.0435600281	55.017375946	-0.597772	5.534532	-19.9169916722	-29.7399270855	9.0783596039	3.2665140629
3.1129791737	17.878824234	-0.148119	5.103066	-8.4438245831	-19.593216087	8.9701986313	3.0630271435
49.1617546082	23.6712284088	-13.682687	4.594474	-32.5473270193	-22.9907742968	8.3351125717	6.4974293709
-18.9405670166	26.9877853394	0.057691	-3.888656	-10.4260584702	2.5753274784	7.4653096199	4.1557369232
13.6461725235	-12.4332466125	2.385152	0.735691	8.8574834532	-21.9618231153	7.4863996506	2.9817297459
-2.9308130741	11.8264656067	2.385946	3.322755	13.1190370187	-5.3602107979	8.6416511536	2.625187397
16.7871856689	-44.9083595276	12.096479	0.699153	34.1932630025	-5.7199687016	8.3623819351	0.603507638
3.2363741398	-42.4150238037	13.797448	-3.166857	32.70721443	-16.8719891471	7.5111398697	0.9235197902
15.5908317566	-54.8073539734	-1.091879	8.102543	-41.3614068909	1.170972201	9.8679027557	2.7007250786
-13.4006233215	-16.4746875763	18.553902	3.771576	51.542101848	-10.071623426	9.4250469208	-0.0810129195
6.8974328041	-22.5016937256	-1.192895	7.250302	14.8537136846	-14.6001114685	9.5200614929	2.4192380905
3.9011173248	4.2797203064	0.839311	-0.775411	4.8541848452	-9.2692691192	7.4569363594	3.8916778564
0.1754958034	-34.8214912415	14.419844	-2.352915	34.2933709099	-14.1273746634	7.6409707069	0.6038077474
4.6540231705	-20.8657093048	7.770402	0.303575	24.3300396935	2.5213951906	8.8742218018	1.6785180569
13.2966442108	14.9833927155	-3.572622	-0.798101	26.0755662166	11.829561217	9.0846767426	3.8005406857
34.5018844604	6.2819290161	-10.987951	-9.047228	0.6298817122	-26.219087016	10.0105333328	3.4390990734
21.3382091522	-1.1740045547	6.909652	3.359115	23.1047495574	6.0268467277	8.8508405685	1.1019814014
8.6805963516	9.3127670288	3.424275	8.021056	-9.3717460446	-37.2507727881	9.4985284805	2.8708808422
-14.9955644608	1.3939803839	7.038103	4.493462	26.3926783772	6.5711867532	9.2966985703	1.6193810701
45.62474823	4.2565336227	-15.883476	1.081267	-42.4633007705	-18.660411156	7.8258748055	7.1030316353
8.10729599	44.2685890198	-8.992488	-7.540337	-17.4705140825	9.5131844964	9.853928566	4.3853254318
-3.1845681667	13.8625659943	2.850726	4.874908	16.3060592925	-6.5990559811	8.7281007767	2.2944841385
8.4479522705	11.181303978	3.47889	8.020372	-9.6371009762	-37.6090155158	9.5325298309	2.8036408424
44.2981376648	31.4470329285	-2.364674	3.284833	-16.2710791459	-28.1168635183	7.576936245	4.7640161514
39.013053894	7.9882359505	-12.264326	-8.009472	-2.9209166191	-28.5830180755	10.2731046677	3.660626173
-59.9862442017	26.9408035278	-3.995638	-11.722922	-26.6650123917	26.9418042217	6.997426033	5.1038136482
14.5118656158	-41.3706054688	12.513515	-0.887943	32.3158108692	-9.3058983806	8.0740404129	0.4395185411
8.1306438446	47.0870628357	-9.260009	-7.807877	-18.3106813001	10.3691394801	9.7831115723	4.3143696785
0.110528633	51.5425987244	0.080798	1.63052	1.0041500835	-21.1798941909	8.20129776	3.6691942215
15.9028844833	-54.685710907	-0.776542	8.205466	-41.1271503836	1.3523224044	9.8399066925	2.5881896019
28.3247947693	19.972574234	-11.679332	2.045435	-27.0745694896	-20.1757589493	7.5834736824	5.6406126022
12.3296794891	19.7036037445	-5.292685	-1.162406	-14.2665641237	-7.1305718877	8.680521965	4.428715229
46.2218360901	12.5268507004	7.692331	1.112445	-8.7889943731	-24.4423992921	8.5888929367	1.9998810291
10.4815692902	-0.7418700457	0.310867	-3.954397	2.0950856174	-1.3176746879	7.8222484589	3.940330267
9.9132490158	43.0259399414	-9.002401	-7.379727	-15.9910825592	10.0943050136	9.9024896622	4.3477110863
9.4228458405	12.62570858	3.349667	8.071006	-10.4652743766	-37.5849720591	9.5243759155	2.8494210243
1.995108366	16.7463035583	0.675288	4.790074	11.8483455157	-9.1187988356	9.0514535904	2.9030473232
13.6904115677	15.414809227	-3.386599	-0.772204	-9.2950434439	-8.5734014789	9.1247730255	3.9158706665
44.2459754944	-21.2830066681	-2.556525	6.712006	-32.7941234488	12.5319405611	9.7496995926	5.8894648552
6.952401638	-46.1629104614	11.281016	-6.606364	27.2039636402	-24.0917539345	6.8711709976	1.2679806948
44.2075691223	32.2394371033	-2.086998	3.324534	-15.3789843903	-27.5651857201	7.5934944153	4.6688771248
23.6277637482	-30.5255680084	8.77212	-4.089235	23.8611699764	-23.3743562551	7.4022884369	1.5106971264
-10.9060487747	-6.0371837616	9.937819	7.792715	62.2940572578	-4.5959974584	10.3262701035	-0.1952616423
-11.9437742233	0.6965379119	10.817322	4.350214	34.7807236212	6.7607196182	9.4844112396	0.5256810784
28.5522289276	29.0511379242	-11.674063	2.190069	-25.8064062225	-19.2395193192	7.5632805824	5.7048735619
6.0505409241	15.2445869446	0.866096	2.958133	8.8109274018	-9.590622381	8.3845663071	2.7557432652
26.3640422821	22.5615272522	-9.126857	-1.385612	-27.758607324	-10.6666021843	7.2605404854	5.3733768463
36.7010536194	6.8918838501	-11.581046	-8.669519	-1.793012056	-27.0345689579	10.1389942169	3.5661561489
-14.6197357178	-6.4389066696	-0.111146	-0.082464	5.0544435582	-7.7361865602	8.66710186	3.3485379219
49.8697624207	-12.8295173645	-4.806592	7.776075	-40.3031921856	4.8584175229	10.1842288971	5.9442281723
19.0949115753	-29.8188743591	9.776006	-4.553437	24.3771137688	-11.3840711506	7.3468751907	1.2043105364
14.6762056351	15.3470973969	-3.454536	-0.484629	-9.6886203643	-8.1371236847	9.0663118362	3.8782744408
8.2541074753	11.292350769	3.497828	7.977041	-9.6106849528	-37.7338938569	9.5720796585	2.8378679752
0.4605506957	16.6242790222	1.175952	4.76535	12.7814903571	-8.187724974	9.0488739014	2.7986135483
18.4528007507	7.1568117142	0.264252	0.551479	-2.4302107336	-6.7451412114	8.4311075211	3.6382722855
23.6737098694	21.6452598572	-3.089866	0.096245	-6.7431011406	-18.5809821644	9.0813426971	3.9589993954
20.4372215271	-29.2256031036	9.316258	-3.905002	24.4605306604	-10.5380797552	7.9639706612	1.3018381596
8.0568418503	41.835811615	-8.781284	-7.2215	-16.6403987373	8.1383687289	9.877620697	4.4318027496
-0.7532042861	-54.5760040283	-12.915215	-6.130273	-38.5230251229	-0.407044357	9.9639978409	5.4454364777
7.1916179657	9.848279953	-1.329082	-4.182108	-4.4004122117	-36.1204130644	8.542547226	3.6519300938
-1.8617269993	-6.8331646919	10.841609	-0.562914	28.0336627827	-4.7368274202	8.2155275345	0.9644061923
-0.6880183816	-1.7411592007	-2.251776	-1.874081	-1.2980792238	-19.8202890388	8.2771015167	3.5955526829
2.9073753357	-18.2480430603	8.429059	1.57589	30.6907662513	1.3425147384	8.6137609482	1.5353447199
41.5643043518	10.1716041565	-12.713291	-8.356965	-2.3958469847	-31.5880093076	10.256072998	3.8007142544
29.0060062408	-3.490527153	-3.204174	-2.805767	-5.0486552464	-9.9548053297	8.4896974564	3.7828958035
-21.5712432861	-4.0891256332	8.359514	4.080325	28.2509021304	10.5904813664	9.2861671448	1.3725757599
-7.5847835541	-66.0084075928	-12.224628	2.936484	-30.3889714513	-21.0164414052	7.5326418877	6.0468287468
32.049861908	0.217018038	7.327109	7.197068	34.8138963008	12.8668792274	9.7519197464	1.5946853161
-1.2081820965	21.6471672058	-1.324823	3.945467	-16.4918784364	-25.1002745691	7.6128406525	4.6938986778
42.2950401306	7.1920456886	-13.36788	-7.750296	-4.8951191876	-30.7975336395	10.4297447205	3.8550305367
18.5362014771	-12.7528705597	3.276709	-1.410479	7.0415330089	-13.6764643158	7.7257523537	2.8188385963
11.4273052216	-11.7139101028	4.278667	-4.699567	12.2371705218	-0.0739687241	8.4326725006	1.9834568501
1.8186510801	-7.6072773933	4.413425	3.294862	19.6809459352	-2.292167693	8.5894651413	1.8353391886
1.4813507795	-24.5720863342	-2.558563	-2.792103	7.1493960306	26.0303833537	8.2575368881	3.0482103825
-14.5775918961	-16.7482681274	18.511789	3.985497	51.9250052712	-9.120981625	9.4581947327	-0.1608771682
-1.6866691113	24.1032218933	0.082951	3.406465	9.3688939756	-5.8944322044	8.7247829437	3.0967240334
49.3872680664	-11.7853689194	-3.596259	7.268726	-36.1872391007	5.6533822557	10.1042070389	5.7007288933
24.8953914642	-25.3698158264	8.845035	-3.212089	34.6368202682	-22.5217092924	8.1702613831	1.1823209524
-7.5276918411	-65.2291259766	-12.242901	2.838883	-29.9039268411	-20.7891004969	7.4704260826	5.8555326462
41.9937705994	4.4921755791	-13.428855	-7.256135	-6.1505927895	-29.4664678619	10.4079961777	3.9501421452
10.1270427704	49.9223976135	-3.398901	1.075146	-22.809252682	5.5764569908	9.1888952255	4.3854513168
-13.0114450455	-17.4275131226	18.365599	3.745956	51.1592272848	-9.6565559848	9.3952846527	-0.0661174208
42.1878204346	5.4729862213	-13.143036	-7.144012	-6.1857343762	-28.1430456343	10.361697197	3.9042766094
33.3498649597	-7.882689476	3.987243	7.460483	24.3302485155	18.4262055988	9.4433946609	2.6353452206
-46.6136283875	-12.1094636917	-11.54521	6.158153	-49.76439163	-6.4213287274	8.4386768341	6.3851499557
-3.4185845852	20.9562339783	-5.834797	-9.080704	-10.322082166	-18.0545210091	8.8225955963	3.5754451752
6.1302232742	42.7747535706	-8.543557	-7.116453	-15.7956743888	7.2831081802	9.841345787	4.4499135017
44.3478393555	31.236410141	-2.341928	3.292885	-16.1804406623	-28.280454388	7.6024093628	4.713698864
-25.7580070496	-10.779750824	17.79912	7.250286	57.3875210935	-2.3661813584	9.9133377075	0.247863546
44.4687309265	31.233001709	-2.756153	2.971106	-16.71077701	-29.9359312272	7.691008091	4.6746883392
-12.5223875046	-8.7303791046	7.306986	4.233981	26.8279119553	5.8800170578	9.1798915863	1.5506224632
4.2088727951	-35.6202278137	13.983166	-2.993924	32.7986192359	-15.3443557695	7.4738588333	0.701919198
24.6573314667	-9.1798639297	6.590703	1.968185	8.3636474248	-11.4783663281	8.2383899689	2.7958796024
35.2805213928	14.4748258591	-8.60942	-1.071479	-18.1091135746	-15.8053528708	7.9207215309	4.9087533951
34.4733543396	8.4277544022	-10.992921	-8.498568	-1.258781553	-25.5832968251	9.8823051453	3.4356732368
24.5468826294	-28.5802555084	8.648548	-3.886327	22.6434094587	-25.4551626594	7.6279797554	1.4892053604
9.9723415375	-23.3114261627	8.509089	-0.688627	23.9836141545	-1.632901204	8.2171754837	1.418766737
-16.2076377869	-10.0464820862	-11.347289	-5.50696	-22.3591350939	-23.4149382477	9.4938583374	3.5069515705
19.4345550537	-0.2422144413	8.539258	3.662498	33.1362616046	6.5336200267	8.4933204651	2.5876948833
35.075843811	2.5180687904	-12.011058	-7.387954	-3.8372429309	-26.5646042555	9.9924669266	3.8402247429
41.873008728	-7.4797587395	-5.639258	4.854187	-31.9401155266	2.8580091661	9.3167037964	5.6123833656
12.5039319992	16.6940956116	-3.107484	0.160582	-6.1857135159	-18.6579530987	9.3322286606	3.5469429493
10.9271383286	19.9970932007	-4.829919	-0.592112	-13.0345202825	-9.382042241	9.1359701157	3.7097678185
2.2058663368	17.7314014435	0.444908	4.875177	11.4130612686	-9.0801406134	9.0589475632	2.8845806122
20.5829238892	6.6174211502	-4.000983	-2.269683	-11.0933571526	-5.0175074139	8.3780555725	4.1931295395
47.634563446	45.2460250854	-12.639073	-3.950819	-21.0629978919	12.3612832175	7.6206469536	4.0165600777
-2.053106308	60.1361808777	8.694678	-4.172695	24.213053056	-24.0205324124	7.1664614677	1.5618788004
31.7826061249	0.7500263453	7.344512	7.165185	34.4393088151	13.0450216314	9.722571373	1.5641328096
33.4058647156	25.0931339264	-11.190598	1.074783	-24.7333418827	-24.4031277931	7.9327244759	5.6676158905
12.0902175903	2.0763642788	4.904268	2.217086	16.577846298	4.030997543	7.3496022224	2.5582635403
7.5815196037	6.6559548378	-2.516865	1.476949	-26.3239021298	-5.1489852074	8.0114240646	5.096013546
15.9707422256	-4.4648957253	1.106497	-0.716935	3.138993682	-16.486822782	7.8692679405	3.5109920502
-3.6876757145	-14.5932312012	10.313235	5.887861	38.9078546023	8.7543737845	9.8436737061	0.4423792064
13.2059020996	24.052728653	-7.378959	-1.934793	-19.989036636	-7.4681339381	8.4325227737	4.9380068779
48.6165351868	-8.7345504761	-13.914909	-6.743646	-7.5426459931	-31.2372332808	10.3476781845	4.6989107132
9.4509801865	14.6800136566	-2.484865	0.350599	-4.3514617909	-18.4736064197	8.9451675415	3.4622817039
9.4472703934	21.4638290405	-4.643199	-0.745989	-12.0589863586	-9.6692276095	8.925409317	3.9082605839
-9.0972423553	-38.3962020874	15.415594	1.010225	44.8406946889	-12.8606851857	8.5656757355	-0.0927194953
51.9288597107	-7.3370628357	-4.358791	6.507407	-32.6928255122	6.4606408811	9.9097013474	5.5960831642
41.6580276489	4.8199324608	-13.041998	-7.189315	-5.7459865374	-27.9581972834	10.2408676147	3.8795108795
16.3518810272	-5.745762825	3.82045	0.044995	8.7017293426	-19.3164662653	7.6863341331	2.9808905125
0.0992316902	14.7545518875	1.485334	4.848362	13.3262351456	-7.8253832117	8.9592924118	2.7147827148
-17.3639373779	-8.584148407	18.044897	1.440688	29.0358165398	18.9838245765	9.9030418396	0.7339419723
17.2258415222	-7.7552580833	4.397096	-0.455521	9.7195779278	-15.8749448595	7.7116394043	2.7440114021
13.0765504837	17.836353302	-3.784651	0.676983	-18.9605463465	-2.8166909015	9.5576982498	4.8183684349
5.4370269775	11.1255941391	1.51952	6.765987	24.9757452244	-3.2678235775	9.4362363815	3.1170222759
-5.1385025978	-32.2238731384	14.657269	0.631982	39.0294732157	-9.6952684003	8.4745178223	0.1117937043
8.2104234695	-3.2843687534	-0.904115	0.375963	-2.895835733	-17.6007149872	7.778069973	3.9948344231
42.1153297424	5.6430416107	-13.137583	-7.043728	-6.3570488497	-28.2794363613	10.3782939911	3.9200689793
-18.8644180298	-34.9445228577	14.07291	2.922371	40.4554123062	-1.9265349034	9.0429420471	0.0105742645
2.6445143223	-44.8382072449	10.894191	-5.663223	28.6377699024	-3.2875172898	7.2947134972	1.0749771595
26.0551586151	-41.7336082458	-0.373303	8.24172	16.9562220725	-13.8154346994	9.7736549377	2.516512394
4.9896273613	45.7525749207	-8.444467	-6.927545	-18.2449308075	7.3664098708	9.8763856888	4.435338974
38.9373817444	-0.6880560517	-14.036589	-6.950496	-6.9286685535	-33.6623110204	10.3000278473	4.0997109413
55.3582420349	-7.3603343964	-3.254078	0.421614	-30.9809901645	8.3741253271	9.3292589188	3.6268148422
8.3386745453	-42.4016647339	12.488056	-5.462458	29.6790551065	-19.9194251616	7.1900382042	0.85242486
-11.4676322937	-1.6939911842	4.178124	7.259509	23.7392233211	17.476137262	9.2914276123	2.4217944145
20.9390239716	-9.6531562805	2.413837	-0.665406	4.0898684483	-16.2234077408	7.8324718475	2.9931607246
-16.9325809479	-21.1586475372	17.170094	3.858011	49.6091369688	-8.764615094	9.3288669586	0.0289543699
11.7300729752	-10.5040082932	0.432132	0.544787	0.3218091191	-16.2647457961	8.2067899704	3.2508881092
12.0162172318	16.8400058746	-3.041342	0.228035	-5.4345747504	-18.8725044689	9.2559890747	3.5857162476
17.9070625305	23.6084518433	-6.718778	-0.386021	-18.5440264353	-5.4079708676	8.6148834229	5.1155714989
6.7780981064	-27.0172767639	14.860405	-3.700465	30.9298685493	-26.2482305752	7.8503222466	0.8601794243
-45.5922546387	-7.9423499107	9.196879	-4.824249	23.7809576075	-20.9303204596	7.362010479	1.5470923185
-11.6139764786	-11.2900924683	-1.829484	-10.453462	-7.0614530943	18.2683738442	7.731754303	4.7105016708
21.9771442413	-33.9025192261	10.243277	-3.305267	25.1710609108	-8.725713175	7.8978133202	0.946793139


==> expres/Amazon/amazon_ToolsAndHomeImprovement_embed_comp.txt <==
8.9462118149	-5.9930801392	-0.341915	-1.456652	-24.1936922424	9.0513050225	7.832034111	3.7450227737
32.4950180054	20.6582870483	-8.811645	0.304859	-26.0314919691	-14.0680776207	7.9691591263	5.9230685234
-3.5424342155	-49.3196105957	-6.203868	4.86641	-33.0196096312	1.3927856357	9.1968584061	5.7945957184
54.3339576721	-20.7851371765	-7.475057	10.301253	-40.2514978166	14.2864061722	10.3693256378	6.6175179482
47.43542099	-18.5223140717	-6.195428	8.567033	-40.5184719003	6.7399151311	10.2421016693	6.3287701607
20.8018245697	15.6674098969	-4.839964	3.002626	-30.8894508727	-4.2477894842	8.6048402786	5.3396129608
10.3265514374	32.3836250305	-6.357893	-3.915997	-15.7770347619	0.1986900676	9.2511453629	4.7565779686
11.4457216263	17.2014522552	-2.936588	0.438113	-5.1881883572	-19.0642308481	9.1851892471	3.4703381062
8.5285491943	41.1157073975	-8.557208	-7.187003	-16.4010441528	7.4370099354	9.8018331528	4.4051775932
49.4689216614	-18.5830783844	-5.80345	8.840364	-41.1011866948	7.6825098113	10.1190843582	6.2589483261
10.096578598	32.5347862244	-5.996599	-3.856921	-14.6823651071	-0.1664703632	9.1719617844	4.5883975029
15.4374885559	-16.1113376617	6.589158	-0.460101	12.8910289613	-20.5279652267	8.1023788452	2.13586092
19.7498073578	22.3153362274	-6.065578	-0.488087	-19.7422932807	-3.8469373961	8.8184194565	4.940433979
26.0855464935	2.6892766953	-0.980613	-0.25449	-6.0964692699	-11.7358087734	8.4453687668	3.5963218212
27.0251865387	3.385689497	-3.637335	-1.721129	-8.4009980988	-6.9047659284	8.3521718979	4.1198959351
17.3938045502	29.0177211761	-6.061801	1.791232	-24.2629685207	5.3747826004	9.4430389404	4.9547309875
26.7775287628	-12.0860309601	1.189558	-0.487079	3.7851009762	-8.4832224384	7.6035075188	3.5234179497
-16.4286899567	3.692753315	6.49148	4.881926	24.8633064952	8.3743610609	9.3092565536	1.8147780895
13.71900177	-2.6135647297	-0.40184	-1.486968	0.2039636095	-7.710757623	8.2612905502	3.9000988007
-19.2838954926	15.7159471512	-2.07973	-10.329528	-7.4801660841	15.1114194715	6.8583817482	4.668305397
2.303385973	2.4914448261	-5.285347	4.009276	-27.3961361975	6.4766620581	9.4169836044	5.5839276314
14.0428180695	-24.6174449921	7.88858	-6.902732	10.6848727816	10.4277086003	6.9067802429	1.8038169146
2.3463938236	33.3023262024	-0.233321	-3.139219	-7.2473509087	4.5554887747	8.4654693604	4.1856255531
48.6741256714	-19.5784835815	-5.872428	9.179192	-40.6196680364	8.7372558018	10.3294410706	6.3886861801
2.5081973076	5.2716264725	3.659594	1.091621	7.2490325899	-22.7366262176	7.4323911667	3.1817727089
17.1905460358	28.2522754669	-6.473355	1.380566	-24.7613516336	4.2017657239	9.2741136551	5.1506361961
37.0921554565	-30.1248321533	-10.868883	6.615382	-32.4946801145	-2.8019075371	8.9872732162	6.2270412445
54.0791854858	9.4968671799	-0.20504	-9.213818	-8.708853399	23.2043046068	6.8050656319	4.0763235092
30.0986804962	0.4736877382	7.65201	6.887141	34.7787858431	11.8672532687	9.6807498932	1.4502146244
50.9485359192	-21.648815155	-6.723831	9.488709	-40.4048327535	10.2358900807	10.2730236053	6.5611815453
33.01121521	54.467716217	-16.768618	-3.490241	-24.8135194012	22.0888178436	7.5145025253	3.148611784
11.5074796677	3.3871030807	4.591213	2.335622	15.8198604624	5.1409248929	7.1865653992	3.3028433323
-0.370015502	-48.9240112305	-4.952525	3.084303	-29.8150759753	-3.0935948657	8.6756448746	5.4867553711
12.8218584061	35.422832489	-6.991233	-2.904921	-18.40033851	-1.0851837208	8.8918533325	4.7373671532
21.812002182	28.693649292	-9.424441	-1.288092	-19.098208972	-14.6675450734	8.0241136551	5.4800591469
-4.7306189537	22.2177639008	-5.295965	-9.506289	-11.1465218421	-17.9708082399	8.6278104782	3.5286226273
30.0369262695	23.6498947144	-9.570032	1.505291	-22.8032984946	-12.1846550252	8.0267381668	5.6236176491
41.9097633362	-22.365436554	-1.049313	1.705252	-23.6912903485	-3.8134584181	7.9623565674	4.2864861488
-5.4413313866	-3.4229648113	-0.768205	-5.162647	-0.5486789118	-12.9941018611	7.3301625252	4.4866185188
17.2663097382	6.5490450859	-1.294689	0.027081	-26.9185723421	-0.8494781252	8.4784011841	5.1358513832
24.903886795	10.7422952652	-10.887187	1.362252	-24.2778317193	-18.4877746159	7.5559368134	5.4017519951
35.5911827087	22.6289463043	-9.967526	0.501124	-20.7339569351	-15.4124911751	7.9617257118	5.6774282455
46.8636016846	-16.5899868011	-4.979394	9.113385	-42.0366070683	5.9748337983	10.1602897644	6.15417099
50.3580818176	-9.5497570038	-4.025528	6.674842	-32.275163541	7.5340694263	10.0248622894	5.7754564285
22.605556488	5.0337686539	6.004256	3.690533	-9.843745447	-6.3203903368	8.4506158829	4.146258831
30.9393234253	21.6000518799	-9.021564	0.630481	-24.3929486428	-12.8084758658	8.0874233246	5.800681591
29.3593463898	21.8624897003	-8.674883	0.342993	-25.3086492802	-12.3352543664	8.0801086426	5.7859597206
13.2506484985	27.1209564209	-5.820411	-2.551967	-14.5640197823	-4.3773875526	8.7626276016	4.7016844749
-15.8094940186	7.724501133	-0.630432	-3.700017	-1.0174941948	-3.6561808669	7.3345432281	4.1594424248
28.9185676575	21.8755550385	-8.890181	0.210995	-25.4679109813	-12.3665082192	7.8667654991	5.7833223343
53.2348709106	-18.3458900452	-4.982166	9.491055	-38.6309970977	9.3643502457	10.4161739349	6.1973223686
19.6673240662	-2.333425045	-1.511655	-3.735401	-0.7889036147	-9.3399548837	7.74289608	3.8601455688
42.3044281006	5.0814409256	-13.212872	-7.097954	-6.2039861838	-28.5534606534	10.3874292374	3.9067261219
7.1240286827	-57.185218811	-6.647054	5.444566	-35.6395815418	1.8981437167	9.5052461624	5.8809289932
-26.8005428314	25.5741043091	-6.487538	-1.362744	-16.8518966777	-4.1237298636	8.0265665054	4.8517451286
15.4355106354	11.8806257248	-4.449182	-2.875175	-11.8188047163	-5.9091398403	8.4513950348	4.3916664124
14.2998914719	4.907099247	-0.848976	-1.965095	-4.2793226722	-12.9820229963	8.0664300919	4.0638422966
-3.031106472	36.7241592407	-6.254528	-7.89525	-10.4414142719	8.1758208106	9.3069620132	4.0606412888
49.7958831787	-6.3034300804	-10.600205	-8.356497	-1.2389177375	-24.3839466813	9.8389644623	4.1822052002
51.8661422729	-24.5759277344	-7.026695	10.130615	-42.2960676384	13.5697119597	10.3619089127	6.6601696014
-0.6498457789	-42.2249031067	4.085296	-1.74765	12.2734406387	-15.7821699538	7.618927002	2.4104995728
44.8010597229	-17.5536689758	-7.190916	7.355519	-34.5272059598	3.5728611336	9.2060813904	5.8054738045
0.2252254337	-58.8899307251	-9.0903	5.248305	-40.5984597432	-3.2883240477	9.0059204102	6.4593348503
42.7128753662	-26.5311145782	-3.88939	8.230385	10.0487495485	-25.0411413348	10.2926683426	6.0895562172
32.7139854431	17.9529285431	-8.461381	-0.002435	-25.4405918865	-11.679223598	8.0383081436	5.6886882782
2.163949728	41.222568512	-7.447327	-7.237432	-13.2486423754	8.7567810402	9.5918798447	4.401011467
18.9958763123	32.8906822205	-6.609132	-3.321464	-20.8081935733	5.8433157807	9.0083122253	4.7833971977
11.0346422195	34.671546936	-6.98577	-4.075942	-17.0182649891	1.3037440018	9.2028522491	4.7164020538
12.6458320618	34.2335090637	-7.436496	-3.086456	-19.1934205267	-1.2674026344	8.8910388947	4.8646221161
38.459854126	24.6869983673	-11.300382	0.657878	-23.5676940092	-23.5542156322	7.9124617577	5.6210389137
-7.1157827377	28.3091812134	-4.842414	-8.63967	-14.0434034291	-12.6002959029	7.6649532318	4.6537652016
-5.4826927185	-36.3492546082	15.04844	-0.126903	40.5199851704	-14.5117633014	8.2670326233	0.1928963661
52.8343200684	-25.432138443	-6.328017	9.605761	-38.5962455247	12.0200637637	10.1709280014	6.5000395775
28.7990989685	26.3071861267	-9.613633	1.991216	-21.9078038702	-11.2699595048	8.0539875031	5.4654483795
31.5069065094	17.4176959991	-6.802466	0.936223	-18.7235116627	-7.7420773702	8.9076271057	5.2713227272
36.877040863	-14.6866130829	-7.032168	4.046612	-32.0744017604	-0.6261276942	8.9178857803	5.6839442253
30.9792575836	22.4604148865	-9.071492	0.669361	-24.5356509522	-13.434046848	8.0875320435	5.8437299728
48.5273475647	-9.1749486923	-3.70066	7.059675	-35.1836106091	5.5968057734	10.2473831177	5.3294363022
52.3273582458	-18.5140094757	-6.047907	8.700262	-38.3429209914	8.8091995168	10.2136316299	6.2703752518
-12.6608324051	24.9626598358	-4.511527	-6.615891	-9.2431793594	2.7964246086	8.0204925537	4.3072423935
15.2747173309	29.3010826111	-6.347466	2.176461	-26.3097330519	4.6081415691	9.4311904907	5.114669323
-0.3655842841	53.6105690002	-0.44327	1.703743	1.3169778256	-22.5215181493	7.8039712906	4.1981911659
-5.2170672417	-49.6104660034	-8.703059	7.222356	-34.3317313681	-12.022773056	9.2067155838	5.950606823
7.1526165009	-54.1711235046	-6.71244	5.526112	-36.0984340817	1.1533277054	9.4876117706	5.9141192436
44.4938201904	-9.8995723724	-10.296212	7.102777	-32.2334762693	-2.3429575694	9.0502882004	6.1226835251
11.5407400131	-15.8964490891	6.362969	-1.297839	17.0220996141	-21.4741278414	7.8933420181	2.147308588
28.1767807007	2.3053998947	-2.808024	-4.376928	-6.2372272214	-7.4250257144	7.9208397865	3.8398416042
18.373380661	2.2224719524	7.672854	0.757497	28.8211831728	0.3124407959	8.6305999756	1.7347716093
48.1629638672	-11.2233667374	-4.824308	6.861681	-34.5819472478	5.4449289404	10.0181884766	5.7633070946
6.7860198021	36.2425346375	-7.022064	-4.883665	-17.062315472	3.0970491756	9.2577209473	4.5827536583
53.398311615	-10.8209142685	-4.273005	7.810605	-34.9730380601	7.8236151402	10.3090753555	5.8634095192
-6.3787722588	-59.8864593506	-8.791948	5.706761	-38.6020583225	-4.3063625186	8.8571634293	6.3486232758
-49.1968460083	18.0657634735	-8.668444	0.069365	-27.3572209657	-14.2059136816	7.7758646011	5.8836126328
-17.7476329803	10.8185720444	-4.980461	-9.75543	-11.7479693612	-17.7879068111	6.6374983788	5.1151738167
45.7038764954	-14.8544254303	-5.854607	6.802407	-37.939032361	5.1710837973	9.7850599289	5.9748477936
55.888458252	-9.7065114975	-2.234618	5.663481	-11.7154668575	-21.2114510913	9.9745349884	5.6600317955
10.1015310287	25.9750766754	-5.153751	-3.014524	-13.041434055	-3.0356486824	8.7370147705	4.6507582664
23.4847049713	13.5628757477	-8.883874	-1.784793	-15.2773145668	-13.8310891983	7.8624081612	5.0090050697
55.3406562805	-13.9094753265	-3.733748	8.997865	-35.4801661456	9.8237186816	10.2179317474	5.8401107788
15.3901834488	29.1529369354	-6.441854	2.379908	-26.4284020503	4.3978699881	9.4474439621	5.4298291206
-41.3735733032	17.8127765656	-8.423249	-8.182913	-19.4517679724	10.1570327876	9.336309433	4.1227798462
17.1726455688	29.211473465	-5.886891	1.763981	-24.1375395614	5.7532955098	9.1956567764	3.8065311909
19.9254512787	22.5267028809	-7.154417	0.578392	-20.2388119029	-4.5132090019	8.6409759521	5.2323160172
38.7889518738	32.0360298157	-13.510812	0.02762	-28.4858761571	-13.5644431154	7.5658092499	5.9348249435
44.6331481934	-14.6713666916	-6.094687	3.810658	-29.8636662166	-1.1228136048	8.9080915451	5.6474719048
45.2577857971	-5.1830501556	-4.578136	5.302819	-30.2540497936	6.0442833225	9.6749324799	5.4660191536
49.2838668823	-22.5827846527	-7.113939	10.035858	-40.3849608196	11.868626617	10.2831773758	6.6311717033
45.6347808838	-20.4957256317	-6.736096	8.139919	-39.2438674043	7.8160635261	9.9981584549	6.3248085976
9.6381320953	32.4713401794	-6.229575	-4.037702	-15.0541229369	0.2798730124	9.2180185318	4.6746697426
48.2756576538	-20.0985069275	-5.807711	9.192957	-39.8036244847	9.0140107551	10.1927537918	6.3974165916
45.2852325439	-6.771718502	-4.732896	5.832428	-32.3435308995	4.7121127793	9.7125196457	5.70449543
30.8593635559	-5.9806613922	-3.165464	-4.900711	-7.3275566995	9.3018022953	7.7460741997	4.1671690941
4.5387477875	9.0541877747	-4.19482	0.265231	-12.7796571918	-11.9627387298	8.0849437714	4.4993014336
32.9077796936	22.6341438293	-9.229378	0.52698	-24.6626871283	-13.9990078461	8.0233516693	5.8824691772
24.0678958893	-10.7432889938	2.278703	3.273182	12.4902466702	-5.1313856654	8.5892829895	2.7322809696
0.3736572266	54.8566741943	0.641979	2.140317	2.4229392921	-22.9371968109	7.4979667664	3.9292545319
17.8984928131	25.9068069458	-6.769925	0.585858	-19.197649225	-5.8540340928	8.756685257	5.22615242
2.2524590492	-13.1254453659	6.04637	-0.013481	12.9618506995	-27.8605297253	8.2004547119	2.3730642796
52.0582199097	-18.3342666626	-5.314692	9.381038	-39.2541624081	9.0515763581	10.3148336411	6.2633337975
-0.4152840674	2.1156909466	-0.314401	-0.832996	-0.765008422	-5.0154672753	7.489803791	4.0602793694
-16.54180336	13.0123414993	-2.705355	-5.637891	-5.5990898744	-4.5011580188	7.3158545494	4.4812836647
23.6634025574	27.3817863464	-4.922559	-9.745254	-27.9937678082	-11.6496602346	6.8589015007	5.3847169876
-17.0035171509	22.7225379944	-4.941882	-7.020504	-10.0040180117	4.1002059132	6.6290206909	4.4279174805
49.6607093811	-20.5863208771	-6.84962	9.488077	-40.9376335693	9.9093624854	10.2777757645	6.497253418
2.049851656	12.2806720734	1.632667	5.34432	14.1444737335	-9.4312952712	9.1420841217	2.6036627293
9.1743898392	42.9966087341	-9.036334	-7.559227	-16.5161282575	9.3999856067	9.9201011658	4.2917327881
41.9792289734	-10.3887901306	-6.199202	3.190265	-28.600810505	3.3294104439	9.4774951935	5.5907621384
25.6408081055	-17.7421302795	5.032951	0.990442	13.460981942	1.6500449834	8.1320228577	3.1458189487
50.0467681885	-11.351978302	-4.57621	7.608515	-36.2928517249	6.5510483669	10.2245521545	5.82305336
48.953086853	-25.3638763428	-6.764265	10.549253	-39.7056938123	13.2644757654	10.2189702988	6.6704964638
40.8866081238	-13.0924577713	-6.860156	2.914415	-26.5280535667	2.4798052873	9.3075065613	5.6282262802
28.6611480713	13.3561697006	-6.609951	0.324585	-18.1447420378	-7.4386666002	8.7200717926	5.050391674
2.9820020199	40.1528091431	-6.847338	-6.257337	-13.5551728773	4.9932058767	9.3377199173	4.5439219475
50.7201004028	-19.2690811157	-7.021809	9.206746	-42.2424857702	9.5521890689	10.2899513245	6.4797334671
-31.4565525055	23.805896759	-1.574072	-8.301586	-12.5677431353	14.9086174566	6.8156242371	4.3591752052
2.8596057892	-9.5839996338	-2.391826	-1.316097	9.3892183176	-12.1520930711	8.2044744492	3.5936021805
25.9402446747	-3.4787528515	-3.307435	-3.116625	-3.2502334259	-11.7796602291	8.6999864578	3.6575853825
46.0795173645	-23.645067215	-8.674728	9.19204	-38.0567244412	15.1473248996	9.2715539932	6.0931096077
50.2552375793	-14.7468261719	-5.334614	7.680029	-37.9838904918	6.735650382	10.1813259125	6.0552773476
50.3698043823	-22.7601528168	-6.972689	9.915681	-40.7350989122	11.7163969853	10.2966051102	6.5795631409
24.3660430908	16.9003353119	-7.113274	0.377316	-20.979535918	-4.7419278704	8.2703561783	5.0942530632
6.7657999992	38.3090782166	-5.769218	-6.333393	-11.3055971793	4.3774659791	9.1513500214	4.4690556526
-31.2416267395	23.8332977295	-1.588282	-8.228963	-12.4380922673	14.9672922706	6.7110791206	4.3967118263
-2.1923806667	39.984664917	-5.322566	-6.577076	-9.0934185262	10.6160310416	7.4746041298	4.1223073006
23.4740180969	11.6727991104	-2.097543	0.995778	-23.7501678567	-5.7704134991	8.1721467972	4.8708233833
0.4618411958	51.7611999512	0.1541	1.606937	1.4497415625	-21.3996374283	7.902882576	3.7459328175
43.8437385559	-19.034526825	-6.925476	7.053	-37.839909749	2.8718634864	9.6910171509	6.2335314751
7.2347712517	-50.703578949	-7.763082	8.680943	-45.3265685197	12.1468967378	9.9624118805	6.2651500702
48.9136657715	-13.5123291016	-5.341512	7.570385	-38.9961166233	5.4687526921	10.080075264	6.0016288757
49.5875663757	-21.0890693665	-7.284849	9.847933	-41.4272926959	11.2071856337	10.3426132202	6.6317324638
38.3584785461	-9.7275438309	-2.279219	6.562922	-32.1010994147	12.6494073583	9.4271736145	5.2650270462
37.6862678528	28.7091999054	-10.426284	-0.895226	-21.8367870625	-18.8187978053	7.6179084778	5.5366373062
52.9131965637	-17.8592281342	-5.173924	9.156542	-41.5008935757	6.7384579421	10.2747869492	6.2417526245
12.2136259079	4.9961557388	-1.152109	-1.439618	-5.1881706164	-12.5853295717	8.2762393951	3.7620120049
54.1329040527	1.6141744852	-11.158319	4.119971	-36.9768479724	-14.2439839745	8.5480136871	6.2211751938
28.9389457703	22.0193405151	-8.963601	-0.073865	-26.3754589974	-12.6150865835	8.0044250488	5.8475985527
8.3193922043	31.3794937134	-5.105315	-3.070692	-13.6940530494	-1.3884821537	8.6791505814	4.3294320107
30.3630828857	13.8189735413	-7.908607	0.225768	-25.4871538637	-10.5382747517	8.1042938232	5.6350135803
21.6487197876	3.5889601707	6.319178	4.8585	9.0119627915	-31.1984822458	9.3503398895	1.8808218241
47.6970977783	-21.8281955719	-7.326205	9.695039	-39.7148188726	11.1551724825	10.3604249954	6.5583443642
2.6994452477	22.9981765747	-0.362429	3.569404	8.4903432978	-5.7247108713	8.7816133499	3.5096046925
-2.9552445412	-48.1682548523	-5.78948	3.739326	-31.6753929561	-33.4935003326	9.0004711151	5.7045855522
45.5066452026	-4.4538578987	-4.568775	5.169655	-29.9551365282	5.4748958478	9.6238203049	5.288875103
19.6919441223	19.6456108093	-4.105353	1.814939	-26.4607080477	-3.6481059332	8.6308193207	4.6940646172
29.8565597534	13.1674642563	6.833412	-11.137621	-10.2251604269	24.7192946851	7.1216711998	4.0637040138
4.0875058174	38.6161956787	-7.152721	-6.117476	-14.2019799414	5.1784247391	9.3035936356	4.5144181252
40.9599990845	-5.0294709206	-6.378661	4.207763	-48.7080909895	-3.7133841947	8.7892103195	5.9365544319
-29.0441856384	5.6981930733	3.560663	-11.310738	8.2086697866	28.3063540753	5.7892813683	3.532512188
29.4263572693	20.4237308502	-8.443914	1.302765	-23.9630043254	-10.6640277967	8.2951116562	5.7716326714
5.5625238419	36.5810699463	-7.506648	-5.182454	-17.5973031541	4.07609203	9.0376062393	4.6729450226
-14.5377931595	23.5543270111	-4.699057	-5.815175	-17.8457649612	-3.6082371413	8.3003664017	4.9424710274
3.8448057175	-65.1088867188	-10.60366	6.87259	-32.9746834123	-2.0628244534	9.0190210342	6.3126173019
3.616951704	38.9813537598	-7.511889	-5.956309	-14.8772283926	5.1923271575	9.4434680939	4.5847654343
13.8550767899	33.3862762451	-7.476316	-3.638014	-18.2802975206	1.66085093	9.1414690018	4.9148578644
13.3763713837	11.3192844391	7.324445	1.860128	31.5799108319	7.6183187199	8.842877388	1.9542318583
45.7506027222	-19.432767868	-6.780997	7.739936	-38.980512362	7.6148428199	9.78789711	6.2007455826
12.3504228592	21.6014385223	-6.021494	-0.693914	-16.254353791	-7.0777714447	8.748003006	4.8768148422
-28.6931400299	21.3254871368	-1.566849	-8.937134	-9.2095010174	-3.6551201062	7.0137410164	4.4833211899
32.7420158386	-1.0092195272	7.469315	7.149729	34.8139501862	12.6201686525	9.7434473038	1.5253654718
27.9464416504	-2.07614398	-2.635813	-1.569379	-7.5900614827	-10.3847746186	8.4466114044	4.0586857796
46.0484924316	-14.8381538391	-5.781527	6.691383	-37.0993420672	4.3209912743	9.7498159409	5.8545780182
32.6591453552	13.7050609589	-6.857576	-7.765198	-13.0982367071	7.8278428813	9.2396001816	4.1097121239
50.600025177	-10.2468223572	-4.017027	7.544552	-35.5522588909	6.521355253	10.2680606842	5.7429275513
8.4882669449	22.9322929382	-5.140822	-1.260323	-12.2658410216	-8.1069594212	8.5575933456	4.4508786201
16.6647930145	10.1068563461	-5.100419	-3.616634	-14.3438748627	-0.8106481652	8.944729805	4.7863287926
-35.5434875488	11.4912204742	-2.060339	-11.567439	-9.7602057051	16.9474163625	6.5912780762	4.6894950867
-27.0755214691	8.5454025269	-1.591606	-11.195628	-8.2300396489	16.4868438679	6.1167559624	4.5164856911
30.0868282318	-22.3007469177	-1.212926	0.669369	-16.0754465819	-10.4412229132	7.6206531525	4.6641221046
8.5372495651	31.5816631317	-6.647701	-1.78543	-14.7278346326	-1.7989180319	8.6707229614	4.7687907219
7.1600365639	30.1846961975	-6.612453	-4.429183	-16.8870882457	-0.6381487841	9.2448530197	4.6503539085
22.0661907196	19.5586738586	-4.719692	-2.164492	-10.2410508044	-5.7896774204	8.364985466	4.5015149117
8.0992889404	39.4538955688	-8.201283	-6.117895	-16.3553186252	5.5231325886	9.6661205292	4.5608158112
25.4123325348	8.7688322067	-3.226178	2.621956	-16.8295836569	-30.7282744385	8.1108751297	4.6395726204
33.2100906372	19.4921321869	-8.827778	0.270209	-26.2943688162	-14.153737977	7.9670500755	5.9270849228
25.0540370941	38.7103691101	0.626279	-5.61995	-26.3500610466	-31.6309832764	6.7341909409	4.4375386238
10.153676033	32.2853546143	-6.326093	-3.997161	-15.4171763234	0.145668914	9.248925209	4.6878733635
46.889793396	-24.9167900085	-6.541623	7.609959	-34.0256421337	11.8377648054	9.8508176804	5.8969640732
-0.5682148933	-51.6571311951	-7.451397	6.196596	-38.7194358093	1.0354022657	9.4225139618	6.2950997353
42.6258888245	-26.5000095367	-2.223286	5.980721	9.082433095	-25.3013065303	10.0629138947	5.698038578
14.7065067291	6.9399371147	-1.691688	-2.491258	-26.0795210054	-1.0154084473	8.0835905075	4.7013072968
-25.2381649017	32.7168998718	-5.229582	-3.281922	-13.5670027512	-2.2723795797	8.5149488449	4.6699099541
25.0320682526	17.7404403687	-7.253788	0.742361	-21.6067921464	-5.6748223577	8.1058540344	5.0993442535
22.2993087769	-9.7622156143	2.398073	-2.490446	3.1240774707	-11.5091179325	7.800588131	3.2071621418
21.1837863922	33.3924179077	-4.291642	2.362948	-29.0136106504	-5.9694224936	8.0017976761	5.0864319801
-6.1705927849	-47.6710319519	-4.388917	5.597895	-31.1644208607	7.0192180418	9.7899808884	5.4978246689
-30.0769863129	24.2056617737	-2.7733	-7.785969	-7.8034367169	-0.1891099337	7.2961373329	4.6602096558
11.21048069	29.3050060272	-7.124156	-3.062824	-18.822136672	0.1154854095	9.3189544678	5.0182709694
37.3841896057	-3.3230009079	-7.658455	1.193305	-25.397108821	-9.005921806	8.5372400284	5.6372022629
53.0073547363	-11.4144773483	-4.481044	7.963062	-35.9383787089	8.1787684383	10.3111629486	5.9399065971
32.7525062561	27.8811950684	-10.78266	0.505257	-19.8185552634	-19.0973443457	7.6915268898	5.5946125984
41.0721206665	-19.2480182648	-5.49994	8.571544	-43.2009477529	5.5355232645	9.9745006561	6.0417060852
-19.1307239532	12.1571865082	-2.74085	-9.982723	-7.7543907568	7.457292518	6.5921635628	4.6599650383
51.1307563782	-16.7756786346	-5.91067	8.2071	-39.3547776019	6.7287386028	10.1610527039	6.2267436981
30.1788787842	1.5920063257	7.478115	7.141522	34.2898909094	13.027960003	9.7468852997	1.4904998541
-13.7102909088	-25.9004116058	7.684358	6.836681	34.9506165214	11.5453222682	9.6466960907	1.3521559238
5.2856144905	27.0784683228	-5.699901	-2.01858	-13.7973167789	-8.2199287278	8.9949645996	4.5164914131
49.0004882812	-21.3669834137	-7.225276	9.888671	-41.5768536937	11.8175294443	10.324048996	6.6295228004
42.9243507385	-13.9597826004	-5.371435	4.066568	-27.5283873718	6.3507082941	9.4046325684	5.6849031448
52.1316452026	-19.1882572174	-5.638374	9.73294	-39.0488034961	10.0018842076	10.2866706848	6.3822484016
33.7825546265	-4.3762011528	-2.25149	-1.607349	-7.7928781667	-13.982699193	8.2081422806	4.5512061119
51.7984695435	-11.4532871246	-4.552054	7.874975	-36.1475788888	7.4530162193	10.2785253525	5.8947486877
-35.123298645	14.2038593292	-2.714704	-10.857095	-26.9413375887	-7.7163627378	6.3617897034	4.8547415733
-9.8286399841	-49.1547431946	1.055175	6.512224	-22.4355041011	10.094483932	9.2611970901	3.1938552856
30.5798511505	31.18567276	-13.439363	0.449659	-34.2138905171	-18.7980253178	7.2995796204	6.0620861053
41.2122688293	-14.8793525696	-7.569401	1.981925	-30.393189055	10.9370298266	8.7193756104	5.6453127861
-35.5650024414	-4.0264034271	3.317988	-12.136366	-8.5382731414	27.3474855866	5.2015523911	3.6845579147
51.9543037415	-9.732293129	-4.38049	7.079905	-34.477248935	6.3820342896	10.1662063599	5.7454714775
9.0688467026	42.6660079956	-8.939795	-7.504785	-16.209293789	9.0019622362	9.908082962	4.3417463303
2.1592371464	32.6539726257	-6.095095	-5.59877	-12.3551786318	2.7013763135	8.9580659866	4.4453234673
-10.930267334	14.4405460358	3.245248	-3.832409	13.616163478	4.5328352375	7.3178305626	2.8347744942
1.413502574	-49.1305847168	-6.067706	3.961464	-29.9425302684	-1.361081684	8.9032497406	5.7478351593
19.901184082	3.2739486694	8.522097	5.521564	32.4580309444	10.213503696	9.5971193314	1.3859134912
-8.244934082	21.576625824	-2.745306	-6.188415	-5.7575046392	-3.877436823	7.1785340309	4.4251513481
31.780834198	24.8645305634	-9.166565	1.56621	-24.5522316972	-14.9857657079	8.1933670044	6.0571532249
-3.3025596142	22.504365921	-6.049831	-8.746019	-10.0295242754	-17.4040067141	8.8483638763	3.7771234512
39.2607192993	-13.9274263382	-6.91622	3.770086	-29.049546625	0.5449795235	9.4568500519	5.9847068787
15.4886579514	-0.648680985	-1.284029	-1.781008	-2.2014827183	-7.9136779607	7.9645075798	4.0492286682
-2.4312989712	-55.3301582336	-3.407238	6.581603	-46.8583812343	4.5243366659	9.9439849854	5.8988842964
43.4539489746	-16.288110733	-4.219532	8.723345	-10.2567791639	-32.5881828977	10.3955364227	5.9065012932
-30.225982666	29.5330238342	-2.981182	-6.546172	-4.9154620626	-3.2845798285	7.1654415131	4.4208378792
49.4033546448	-24.2016353607	-6.769027	10.155472	-40.0368871351	12.4622253309	10.3277111053	6.6803002357
42.1098442078	-8.3799705505	-5.331554	5.731186	-33.5015639819	4.45478342	9.8100204468	5.7641916275
48.5813140869	-18.2799224854	-5.964579	9.051001	-40.2302786707	8.5169897015	10.1266241074	6.3528270721
57.7734489441	-16.7529087067	-4.407227	9.814755	-35.4941833976	11.2924269308	10.214641571	6.1482038498
35.4033927917	-6.1395521164	-6.522437	2.56396	-25.5600802688	2.3550395664	9.1681280136	5.2551159859
40.4124298096	-23.4278278351	-1.220015	0.899298	-2.387291853	-13.600203121	7.6458024979	4.1996684074
43.2402153015	-11.6067848206	-3.515401	5.583755	-31.3498127735	9.6247698966	9.7865200043	5.8579540253
9.8567228317	-18.26496315	6.938201	-1.556558	16.8423486477	-17.4895342805	8.0248613358	2.0257768631
6.4991836548	-61.6623458862	-6.818611	5.241456	-34.7935163612	0.9147584795	9.4103441238	5.9696960449
48.7543869019	-22.5336418152	-6.959204	9.723701	-39.7654981782	11.2987508255	10.3015499115	6.5777082443
40.3488578796	37.6640434265	-11.836824	3.765365	-29.9500929972	-23.6069073348	8.1272182465	6.3422842026
15.9590759277	20.2567024231	-6.472383	10.97873	-34.6834182249	13.3307713949	10.166677475	6.1155643463
18.1101818085	29.5814628601	-6.297617	2.326005	-25.4496275806	5.3995219084	9.4421100616	5.4997606277
49.3168792725	-21.7236366272	-7.12397	9.879364	-40.9384574259	11.5441781144	10.3894786835	6.5961866379
48.2404594421	-18.6784286499	-6.345883	8.54465	-39.9848659756	7.6793036807	10.1089286804	6.3853192329
10.2197208405	31.7210025787	-4.486553	-3.262989	-13.4731227046	-0.3414281725	8.8443307877	4.3033246994
13.5852069855	-6.6616520882	4.59709	-0.726906	10.9543569812	-22.9853275384	7.694334507	2.7780196667
10.7069091797	-13.3236942291	6.178213	-2.362695	15.2983390852	-23.8038504038	7.6493296623	2.3297536373
48.5391349792	-15.5015001297	-5.792762	7.630829	-37.8089854865	5.8981059779	10.0028352737	6.1028823853
-14.9988584518	-10.8292140961	-2.509937	-0.334742	-6.4005090813	-16.1546817266	8.7931089401	3.6140882969
13.1570215225	35.7544708252	-7.383511	-3.14849	-19.1414923575	-0.0904185847	9.1417331696	5.0112299919
7.2324261665	30.2019424438	-6.528247	-4.360507	-16.7701395951	-0.8289119324	9.2225475311	4.507393837
31.4500923157	23.5941791534	-9.277523	0.995006	-23.7411227705	-14.1461088703	8.0903272629	5.905087471
52.2171401978	-20.8074550629	-6.87783	10.009728	-41.9838471345	11.072978027	10.3610391617	6.5971765518
34.0119934082	18.9671211243	-8.700251	0.158764	-27.036986565	-14.5473029778	8.0374746323	5.9230360985
28.2474479675	11.1043262482	-6.46354	-1.726002	-15.7638800341	-3.4360496149	8.5962324142	4.9516181946
-0.813041985	-56.1908226013	-8.882598	7.346344	-34.2003441671	-12.2099161931	9.0940485001	6.1371831894
15.2757158279	1.8487510681	4.791529	2.21549	16.0227168253	4.2115395961	7.3197751045	2.8033418655
37.6686286926	-12.8043766022	-6.237916	3.303993	-27.2754134404	0.7583342564	9.3211698532	5.7439041138
30.6994438171	19.7648735046	-8.812425	0.909756	-23.7265119174	-12.4162868333	8.1478652954	5.735956192
8.230055809	25.0608997345	-6.443818	-1.633293	-16.3678349175	-3.8785745686	8.5365934372	4.6489257812
14.8146867752	23.1177349091	-7.021397	-1.673625	-17.3883275136	-9.4028351834	8.6316862106	4.6377267838
53.8192825317	-23.4681148529	-6.12367	9.294018	-37.9412589403	12.1536601405	10.3813352585	6.3761816025
11.1795301437	11.5067386627	-2.701312	-0.543674	-6.7311644555	-15.6290851466	8.8384342194	3.991676569
-14.7465343475	-63.2043647766	-4.750708	1.359198	-16.5804356491	-16.8099913901	8.1317243576	5.3811850548
0.70287323	51.6359710693	-0.052205	1.686782	1.4173858199	-21.4603680179	8.006146431	3.8483054638
-31.5654315948	33.8394317627	4.42725	5.155712	19.1150398441	19.5066847491	7.8053951263	4.2377209663
0.6540897489	-59.042514801	-9.065017	5.091442	-40.6220755404	-3.2457009941	9.0039739609	6.3821105957
1.582207799	19.8103961945	-0.342207	5.302019	-10.2066650529	-20.4693407984	9.0550260544	3.2003195286
14.5289573669	23.3336410522	-6.328553	-1.878284	-14.5187134833	-6.3351804413	8.4525299072	4.827849865
34.8487091064	30.372045517	-11.553813	0.000978	-21.8641438522	-21.6872427217	7.6106657982	5.8889346123
0.5145058632	-54.3842582703	-7.457176	5.151522	-37.2720717861	-1.5181830737	9.1824951172	5.99964571
42.2511634827	-26.8985652924	-2.053487	5.840078	9.1875855715	-25.1490004576	7.2230367661	3.1019861698
39.9360923767	-17.5523414612	-7.924754	5.154732	-47.243533904	-0.7686949469	8.9680051804	5.9397644997
45.6660842896	-11.4167327881	-3.384162	8.666107	-33.9760107629	14.9866341506	10.2399711609	5.8484482765
49.875957489	-6.8881502151	-10.716274	-8.341618	-1.263229354	-24.4641171964	10.1833791733	4.7864217758
30.042722702	30.4266414642	-10.082734	2.696562	-20.7337435693	-20.0781263328	7.6180386543	5.4142179489
52.9376907349	-21.8320045471	-7.290916	9.710732	-42.8474685528	11.4424118902	10.348736763	6.5998549461
30.5600261688	20.3043136597	-8.608872	1.155273	-23.6888679538	-11.8045179744	8.2814016342	5.7173213959
32.8399124146	0.2777311504	7.245326	6.826824	35.308647659	14.3183108537	9.5914754868	1.7714796066
-44.3811988831	22.9574871063	-4.636445	-8.564554	-15.2751176889	-11.2161188687	7.3435258865	4.8444318771
-18.7856006622	-7.0371508598	-6.677388	-6.128221	-10.060275927	-10.4290029628	8.3987646103	4.5232429504
-40.2801856995	12.2812051773	-1.155424	-3.19439	-26.5595513461	-7.1965667517	7.367456913	4.9024362564
39.725025177	-8.6491889954	-6.1286	4.655944	-31.3803630066	1.0280690183	9.3441915512	5.6532468796
6.3331212997	31.2944564819	-6.580474	-4.472288	-16.7736273976	-1.0676651771	9.1999912262	4.5025649071
2.1894276142	35.7638969421	-5.877365	-5.187726	-13.9924785339	2.2317367019	8.457449913	4.6584868431
-18.9243850708	23.9768676758	-1.624749	-4.008944	-10.8296568559	1.3812458737	7.8385915756	4.6688075066
52.5451011658	-10.5964107513	-4.232709	7.740251	-34.3822899808	7.7836320414	10.2182350159	5.7235341072
29.4827899933	21.0949611664	-8.707112	1.462634	-24.021876078	-11.6002649713	8.235253334	5.893597126
43.4759979248	10.9165897369	-12.21691	-6.385221	-8.82489157	-27.6421504328	10.0730075836	4.1264576912
24.2451896667	1.8664165735	8.466187	5.475187	31.9660656394	10.582413965	9.2290687561	1.3348207474
8.5948505402	36.425365448	-6.659342	-4.691177	-15.4943927284	1.9364491688	9.4139614105	4.6003065109
54.8858261108	-25.9159641266	-8.013886	0.829453	-39.8305392636	15.7014009333	8.5262346268	5.8089146614
9.5542621613	27.3831920624	-5.648164	-2.479126	-13.5192833137	-3.9112991314	8.7302122116	4.6463012695
12.2338819504	26.3356399536	-6.568405	-2.322357	-15.7852709742	-3.4665099221	8.8619937897	4.6847176552
7.6146855354	41.2579116821	-8.657239	-7.10799	-16.0548368283	8.0083590574	9.9134168625	4.4417071342
45.7955207825	-18.2145824432	-4.710382	3.500022	-32.494135991	10.1847947601	8.9465284348	5.2602553368
9.0306043625	33.4280509949	-6.167087	-4.145279	-14.8116570282	1.0517458534	9.1801710129	4.5513358116
16.4948596954	24.8408584595	-6.584099	-0.234801	-17.5909291642	-6.1427227178	8.6087293625	5.0109610558
-4.9475064278	5.4695849419	-6.78346	-1.358252	-0.3497000815	0.867548541	8.0945072174	4.7783122063
1.8743556738	39.9032516479	-7.128737	-6.11338	-13.4284747901	5.5681835846	9.3573293686	4.4849720001
44.3094978333	-3.6007678509	-7.038529	-3.40731	-18.4825562926	0.6795522208	9.2881765366	4.6531853676
12.0024576187	-6.2193374634	0.262382	-1.513629	2.4324718717	-7.1972988392	7.8119335175	3.6883916855
13.7458524704	7.428188324	-5.281565	0.615292	-16.8663048496	-11.6950017828	8.3106870651	4.7332253456
19.8180980682	17.1523265839	-4.34199	2.566905	-28.4952441864	-3.6874031455	8.4167547226	5.0864167213
54.8834152222	-19.1986541748	-5.168964	9.462583	-42.9939182823	8.048986815	10.3254880905	6.3573613167
50.7542724609	-9.1982059479	-3.992584	7.320865	-33.6356728375	7.3792890753	10.2130374908	5.7473082542
2.4180970192	26.5598812103	1.354773	4.808886	12.9492974592	-9.1422097809	9.5314903259	3.2302651405
-15.156378746	15.3190164566	-4.962844	-8.129313	-8.6731490175	4.5520508566	7.7208619118	4.2684416771
13.3779697418	21.0207195282	-5.776161	-0.609164	-15.627811387	-7.6759629852	8.6398916245	4.9006237984
38.2617721558	-22.5368118286	-3.012342	8.80754	5.0215295867	-10.4149794985	10.0674648285	5.4589223862
49.5007820129	-26.6370315552	-6.019299	10.591985	-38.7020533594	13.3819981748	10.2971754074	6.5691261292
52.9702415466	-15.4816789627	-4.575248	8.149829	-36.3125522068	8.6234823133	10.3521375656	6.0279631615
-0.3869180977	-10.3592967987	4.349711	-2.310812	15.1850675364	-0.4499863459	7.1465044022	3.0857605934
-3.3753361702	30.6156005859	-3.627726	-4.913611	-4.8919406245	3.8126061242	8.2299261093	4.034260273
32.0713653564	-24.3121948242	-5.820113	-5.108419	-17.4124359953	-2.6724140984	8.2338762283	4.6692872047
26.878988266	-8.0207624435	0.88005	-0.881398	-1.9714627123	-16.088562467	7.293135643	3.6183099747
-4.0879826546	52.0982589722	3.146863	1.603141	4.9319135534	-26.4446950858	7.7870755196	3.0994148254
9.4408149719	33.8233184814	-6.168315	-4.182493	-15.0303266834	1.0334142458	9.249297142	4.6118721962
19.0338859558	28.132440567	-6.140505	1.858948	-24.0582527556	4.2461862646	9.219086647	5.1128044128
-2.3590848446	1.0230441093	1.401107	-3.208882	-15.1776754639	-10.1456391863	7.5812959671	4.7840070724
47.7596054077	-21.9302940369	-7.432548	9.826347	-41.0954268493	12.1576130769	10.208946228	6.6678361893
19.660484314	-11.3920078278	2.851478	-0.981304	6.0025658797	-13.8060680408	7.6994862556	2.9400618076
5.930914402	36.111366272	-7.383003	-4.959889	-17.590438191	3.6618116207	9.1324005127	4.6013474464
-11.2837810516	-26.6882762909	13.050513	1.352374	36.4358707202	-8.6339630246	8.9739942551	0.8036968112
1.4610345364	-12.0318222046	-0.352009	-8.958251	8.8999813632	0.0887284286	6.8324847221	3.7574841976
-1.1219753027	43.1654930115	-6.000479	-6.526272	-11.0859522232	11.0009060544	9.132390976	4.4149723053
33.5819206238	-19.9282093048	-8.134684	1.683027	-24.7957951343	-9.3786389112	8.4965963364	5.8090257645
-6.9140291214	27.9048061371	-1.735814	4.813062	-10.3675116144	-13.6582614298	9.1816396713	3.8917229176
51.2040367126	-23.3993148804	-6.82558	10.145979	-40.8858361589	12.6089663343	10.3963947296	6.6338663101
32.3899345398	-5.501853466	-2.349258	-1.907146	-3.1789037529	-5.8833240024	8.0670404434	3.9513185024
24.9187984467	-8.6244907379	6.647722	2.046678	8.2919519759	-11.5027082051	8.3216094971	2.7257363796
47.5083084106	-15.5544910431	-7.296063	7.417902	-39.2900705016	4.2774142203	9.8552379608	6.3267416954
12.0105581284	26.1248931885	-6.047283	-2.225178	-14.612031937	-5.2419902704	8.9685716629	4.5646924973
6.8090782166	-53.1699867249	-6.783935	6.58804	-38.017350339	2.098446606	9.6592912674	6.0174040794
11.551243782	-1.5184264183	-0.817699	-2.422671	-12.8505105429	-1.4430098033	7.9247736931	4.2932543755
10.497882843	25.5569496155	-5.424384	-2.752948	-12.8586724423	-4.0809874052	8.8014802933	4.5484952927
16.8474769592	24.5959091187	-6.801911	-0.139956	-17.9530353269	-6.6266876547	8.4939517975	5.2090387344
10.0285224915	6.888692379	-9.563263	-8.391278	-1.6773322185	-17.6721679862	9.4159517288	3.9217205048
-7.1508951187	-14.7891349792	7.770936	6.97435	36.0299643537	11.2049766193	9.7297668457	1.2658056021
48.6225128174	-18.9220981598	-6.211756	8.696423	-40.5163425235	7.6919128189	10.246799469	6.3559765816
0.3686797321	-56.9531898499	-7.870835	4.104663	-37.0680798589	-3.12366177	8.9606370926	5.9184732437
56.7532272339	-21.9013137817	-8.501147	7.886429	-44.4001123915	10.4694605156	9.8096075058	6.2079586983
34.8580207825	-5.9250841141	-6.260365	2.446306	16.4380268387	18.4956670981	8.1709012985	3.5826394558
-19.6606216431	14.1798524857	-11.016934	-2.169233	-30.4696554004	-14.4040102084	6.9612131119	5.5669984818
50.084487915	-11.3771591187	-4.474587	7.536005	-36.3217248546	6.3468075335	10.2197380066	5.8243818283
44.3815727234	-5.1613721848	-4.358016	5.277815	-30.2729275016	6.4445781937	9.7018871307	5.31381464
33.5969047546	-4.3697323799	-2.132473	-1.604153	-7.7245047741	-13.969220368	8.0953102112	3.7788181305
45.4546127319	-14.6658363342	-5.906228	6.333815	-36.7973890282	3.852787031	9.6483716965	5.8778090477
17.9952735901	26.8495464325	-6.630662	0.754325	-19.9492541197	-5.5092894649	8.8856878281	5.0755586624
46.2556419373	-23.1969585419	-7.664414	9.849087	-41.1979860769	13.9129683353	10.232208252	6.6630678177
46.040813446	-4.9243416786	-4.748652	5.413484	-31.0610717859	5.1534071879	9.7888441086	5.4984478951
20.1554470062	19.2059669495	-4.077738	1.889246	-26.7951000767	-3.7515742206	8.6633501053	4.6824188232
30.9266834259	22.2570571899	-9.09039	0.499617	-25.0080410436	-13.6434497114	7.9849772453	5.8327665329
32.78074646	0.2814537287	7.28903	6.903627	35.3961010241	14.0891079089	9.6921100616	1.6961325407
9.7072811127	-5.4219064713	0.219983	-2.094543	-18.1931346679	-34.3641730037	7.7622346878	3.6821553707
8.64747715	36.9189033508	-7.894441	-5.579498	-15.7540007388	3.2568432606	9.5244703293	4.5532984734
49.7148857117	-14.2278051376	-5.522064	7.872562	-38.2401447571	6.5932137753	10.1266994476	6.084731102
9.5823373795	-58.0776672363	-8.234862	1.778733	-24.7217609084	-8.6084786282	8.6636676788	5.839858532
23.922252655	34.3787994385	-10.656596	-1.834482	-29.6149834538	-14.103230658	7.4136157036	5.7304053307
6.9023418427	43.1450271606	-8.900396	-7.251265	-17.209497191	7.7804028771	9.792309761	4.4741950035
28.8142356873	15.3492012024	-6.369891	1.433533	-22.4105070169	-2.3715543314	8.6715831757	5.1349172592
10.040353775	37.8497581482	-8.10151	-5.851902	-14.5559977954	10.3482384994	9.7046957016	4.510682106
-6.3005709648	5.3351216316	-6.188282	-4.824046	-17.1917177535	-1.8784013078	8.5510644913	4.4626350403
13.2791366577	26.2330226898	-6.34266	-2.146388	-15.5980200984	-4.6148093046	8.7485055923	4.7259039879
48.5611877441	-3.7184503078	-4.229253	4.833269	-29.1490526634	4.7478034355	9.6195821762	5.148501873
37.6712799072	3.8731646538	-13.282716	-9.610611	-15.1323125373	15.5407642321	9.0882444382	4.2736244202
24.2386360168	-1.0012454987	-3.514319	-3.470875	10.9545806917	17.1110529161	8.9598560333	3.904460907
54.488368988	-18.9868545532	-5.271318	9.476392	-42.8083505228	8.016254698	10.2786855698	6.3594455719
10.1987285614	-0.9718728662	-0.330898	-2.820585	0.7056153525	-4.1531419601	7.9681534767	4.064745903
30.6740760803	21.7129917145	-9.012981	0.73551	-24.5029882859	-13.4649981229	8.0519447327	5.8673653603
5.5480694771	42.6336517334	-8.501303	-7.003768	-15.4813614794	7.5516204164	9.776676178	4.4478759766
55.8216285706	-23.8064670563	-7.291923	8.524177	-42.1021789141	8.8971123863	10.0927476883	6.5055217743
23.7221240997	28.0249443054	-9.700491	-1.557072	-28.800053285	-11.3363136216	7.1761641502	5.5596885681
-1.9375836849	-54.2526893616	-7.766912	5.782317	-36.8052394344	-0.6113889351	9.3440856934	6.2336196899
-6.96930933	18.3024425507	-10.510296	-9.372116	1.2901332431	-25.4519239274	9.1164140701	3.4311931133
30.7778625488	-8.5011529922	-2.039794	-2.101814	-3.6113125248	-7.9606049478	8.2860565186	3.9105906487
16.9657669067	51.782333374	-9.061004	8.867083	-37.8176819146	16.1432319042	7.9382033348	5.688873291
51.7816200256	-14.7196874619	-5.17524	8.238443	-37.5780276701	7.9984918144	10.3107395172	5.9725427628
28.9799766541	8.8963880539	-1.63216	-5.163522	-11.7378359788	-26.6664931999	7.1371335983	4.1226620674
50.9319763184	26.1638317108	-0.399772	5.164894	-9.3867962303	-19.8018137689	9.0469884872	3.1780493259
54.0018196106	-15.5906562805	-3.995125	8.834672	-35.7411487112	9.6605960074	10.0627946854	6.0145540237
50.0129127502	-24.9232311249	-5.636869	9.718902	-37.6413531743	10.8821294079	10.0597438812	6.2350034714
52.6434059143	-20.8525390625	-8.582715	7.884903	-43.5161165133	10.3683475811	9.7762985229	6.364051342
16.6058349609	13.9472389221	-3.393276	-1.235724	-8.6779018997	-8.2076206916	8.9061021805	4.0679607391
15.5598993301	20.2524795532	-6.479815	-0.185947	-18.1264016146	-5.2355381321	9.0012931824	5.2042551041
-2.0904474258	-59.4080467224	-9.393712	5.717463	-42.452297438	-1.6750993587	9.073975563	6.5717425346
16.5107574463	-9.4017896652	3.564881	-0.130176	8.1351760748	-18.1355609223	7.7339663506	2.9745848179
29.036151886	58.452495575	2.270546	0.922759	8.810780512	-22.4273374575	7.3861532211	3.1261548996
12.6679239273	21.8998832703	-5.796248	-0.568034	-15.6254257852	-7.2854534465	8.7839765549	5.0255279541
51.5057525635	-17.4171695709	-5.614691	8.428245	-38.3536258503	7.9423442962	10.0990905762	6.2025661469
0.8641096354	42.5798454285	-6.656015	-6.399275	-18.6196761748	2.7153287824	8.6594657898	4.8053255081
-26.9552555084	28.7599258423	-2.410003	-6.238757	-4.4899528795	-0.8056036036	7.1223487854	4.4280667305
46.6897354126	-32.3067054749	-4.580843	9.971307	-46.2369117363	9.9035977329	10.2241697311	6.250351429
31.983171463	21.0505714417	-8.712504	0.268172	-25.3357425623	-13.529742992	8.1970186234	5.7880449295
-18.6509742737	-58.5634231567	-9.008628	7.275033	-34.1029927447	-12.3693493193	8.4738225937	5.9579124451
6.0886993408	5.28592062	1.308084	-4.371084	0.8746765121	0.8005258129	7.4085254669	3.9138102531
15.4250240326	-7.7521662712	4.445026	-0.489587	9.5717726562	-19.520990032	7.7540364265	2.9077193737
40.7296409607	39.4312744141	-6.083319	3.472145	-32.5140585407	-17.4021134752	8.8747406006	5.5807862282
16.8097457886	-10.7918262482	3.160647	-0.56304	5.9859546789	-17.2752896042	7.6853284836	2.8503603935
0.1913682818	24.8177032471	0.264723	1.108744	-0.0855148439	-15.4301368161	8.3723859787	3.3028283119
29.5912342072	23.4002037048	-8.541617	0.221538	-23.3991278506	-13.0393437979	8.2724199295	5.7117667198
5.3635854721	15.5266075134	8.405155	-3.701844	8.7661008365	-3.9676468464	7.7428565025	1.8635517359
5.3700022697	3.3110568523	-3.043441	1.836457	-10.2827145059	-11.885711839	8.4559736252	4.3530950546
37.3172264099	21.0021018982	-9.780629	0.7231	-22.526993451	-14.5115342838	7.9360542297	5.9030151367
18.4061374664	24.2945327759	-6.745612	-0.58467	-18.4854923247	-4.6083611092	8.8357725143	5.062538147
41.7747001648	-2.2254288197	-4.119966	6.105061	-10.2442719822	-25.8714475838	9.7145681381	4.9612951279
28.7841720581	27.3874607086	-9.330841	2.325068	-22.4528025025	-10.6501618353	8.3412160873	5.7928977013
2.6031928062	-53.5607566833	-6.810308	4.55056	-34.3584191288	-1.3957130117	9.1718006134	5.7242150307
5.919116497	-15.3657588959	6.243883	-0.998815	14.2393509215	-18.379902954	7.9656500816	2.104912281
4.5421490669	37.2563514709	-7.080677	-5.53606	-14.2643795164	3.8818014844	9.3751153946	4.6582603455
11.4955320358	32.8466873169	-6.429507	-3.923453	-16.1253613519	0.8850790213	9.2130308151	4.7608857155
25.3795833588	14.0453243256	-1.633892	1.50115	-23.6085479261	-3.28570948	8.564576149	4.7077093124
-41.6894378662	15.219833374	-0.922926	-3.232672	0.1984796188	-2.8145138899	7.3626379967	4.66614151
52.265827179	-11.2234354019	-4.355516	7.757704	-35.6583944522	7.4107193089	10.3238525391	5.8445034027
52.5025863647	-13.7611074448	-4.802557	8.296253	-37.0819897114	7.5205913233	10.3039808273	6.1003322601
13.8247842789	-9.0875787735	4.255194	-1.26322	10.6365020484	-16.6100921478	7.5203270912	2.7770144939
21.4045257568	15.6993942261	-4.871608	2.997619	-31.0688869749	-3.7647411982	8.5032138824	5.4111380577
30.0334701538	23.1268901825	-8.930233	1.202815	-23.6699487327	-12.1315886216	8.2118520737	5.8316164017
17.62566185	30.0210380554	-6.325424	2.081223	-26.8745699251	5.4396349951	9.5037822723	5.3778028488
5.7201662064	32.8316383362	-6.426685	-4.803588	-17.0431725328	-1.652331426	8.9483423233	4.6685991287
55.8091468811	-17.6739406586	-4.908368	9.534934	-45.6687710049	9.6924466301	10.3413705826	6.2618637085
15.2313671112	54.8798179626	0.577944	2.352202	-22.249761261	14.884217426	7.3916563988	4.2003426552
16.9856128693	35.6687812805	-7.438022	1.932004	-23.0782496076	-0.761163394	8.9360542297	5.1988396645
46.3670272827	-9.7339792252	-1.719873	6.750926	13.9437377949	-14.878809548	9.6340150833	5.0333170891
29.9844970703	18.4007167816	-7.738462	0.27897	-23.081054965	-9.3949553731	8.1724538803	5.1797423363
5.4053478241	29.4188213348	-7.734997	-2.765317	-21.4848171469	-7.2916551004	8.6028242111	4.5797581673
-36.0010414124	9.6085786819	2.233581	-13.639554	-5.8195848935	27.0646934416	5.1092619896	4.0272245407
45.6187705994	43.7449951172	-2.423384	2.336826	1.8887555269	-37.2717924135	8.5539140701	3.5413901806
-22.4067516327	-34.0113563538	14.769205	4.052257	44.2471411217	-4.0592091649	9.4206876755	-0.266056478
17.5376033783	-5.015748024	-1.500092	-2.667574	-1.404851182	-6.2248402965	7.8293323517	3.9299283028
7.4677057266	41.9794044495	-8.810404	-7.278072	-16.1563424365	8.392396812	9.8465709686	4.4302945137
50.2423477173	-22.1615924835	-6.706771	9.286136	-39.9158416903	10.4875776326	10.1113510132	6.5079455376
25.5919723511	-13.0267362595	3.774427	1.265479	6.3206277356	-26.0056139743	7.7245602608	3.3062887192
1.6306307316	29.0141887665	-10.12274	-2.766143	-32.3277552992	-14.9821416181	7.9603376389	5.3421607018
17.6156806946	28.3460044861	-6.128065	1.728055	-24.4094289441	4.973182172	9.3130683899	5.0865778923
-10.3352060318	-44.2642440796	-3.881717	-6.816209	-10.1126514863	-1.055578124	7.8661770821	4.2736663818
31.1794948578	27.2541332245	-9.392797	2.140353	-23.8633013318	-15.9400634442	7.9867458344	5.6367616653
51.0867652893	-15.796959877	-5.157152	8.754251	-37.5545974811	8.7216767021	10.329252243	6.0878367424
3.7427461147	-18.6117534637	8.400826	1.358424	29.9994856188	1.7970412583	8.5743684769	1.482531786
46.1343841553	-5.6031236649	-4.528771	5.589724	-30.9153366661	5.6433143158	9.7970151901	5.4670581818
11.1292133331	28.6458129883	-6.501547	-2.907281	-17.9742200346	-0.4960739582	9.0920391083	4.6965351105
28.3368377686	3.3283610344	7.1556	7.190195	-7.7801678013	8.2566246859	9.7395906448	1.6564633846
23.1587562561	-6.3152441978	1.750878	-1.585356	0.0528156946	-11.4970987622	8.1242380142	3.5129282475
27.840877533	25.0245437622	-8.90228	0.887633	-23.0838258399	-12.8711950309	7.9382696152	5.8146114349
46.8372688293	-17.2484054565	-5.506122	9.368888	-42.1358956825	7.106262713	10.2521362305	6.3418560028
16.7470970154	-10.6691656113	3.015214	-0.458585	5.8657936788	-17.0338825593	7.7358026505	2.8600239754
13.3156480789	33.3787345886	-7.255404	-3.670775	-17.9499414299	1.4665153206	9.1091423035	4.7140016556
22.2460823059	7.1142802238	-4.106104	-4.270493	-11.5324928845	-3.4967368411	8.140791893	4.4885835648
2.7366251945	-61.0777778625	-6.88677	2.711576	-27.4696154955	4.0426730992	9.4277515411	5.6807150841
13.6106376648	25.20429039	-6.040417	-1.117041	-15.8539408635	-4.9882509149	8.7223777771	4.7252950668
16.971370697	0.2792776823	-2.947523	-1.137898	-7.9055307353	-8.7280245841	8.7081890106	3.9161231518
-1.7256729603	22.4454898834	-4.785316	-8.565745	-14.5620538563	-12.053992857	7.5204806328	4.8112926483
53.3270721436	-19.2398319244	-5.408353	9.402013	-39.6617407718	9.0487358258	10.3497238159	6.3399839401
49.6419181824	-16.0790348053	-6.195765	7.993308	-38.7506725507	6.2226647244	10.1478691101	6.3024196625
0.5213196874	45.5009155273	-5.554487	-6.826188	-10.8110827751	3.5273468048	9.0330142975	4.3302288055
21.1506824493	7.1831789017	-4.293031	-2.368737	-9.9997684653	-5.8270174809	8.4559221268	4.3746495247
58.1503601074	-19.7671756744	-4.834835	9.046259	-43.4834315842	6.8598213187	10.3115797043	6.1981153488
2.7571630478	22.7397575378	-0.176839	3.63901	9.0293520206	-6.2445309241	8.9050312042	3.3118445873
30.3056640625	22.1593112946	-8.494921	0.441269	-24.5608207738	-12.6074175566	8.1720409393	5.6408843994
12.7761135101	31.823928833	-5.739574	-2.90954	-14.0996634078	-3.2722073335	8.8806314468	4.5439281464
6.8803610802	42.1583786011	-8.731767	-6.885862	-17.2163410252	6.9341582266	9.8590974808	4.4892921448
18.965473175	24.2149543762	-3.269227	1.870554	-19.766382583	-8.9578451464	8.4405260086	4.9285860062
4.1285228729	36.6939888	-5.998584	-6.52726	-11.8053953848	4.9990851361	9.2362375259	4.4905700684
44.2876777649	-8.8731231689	-10.232615	7.197434	-32.1781391194	-2.1556999278	9.327129364	5.7863321304
25.2775363922	3.5122730732	-2.899855	2.039461	3.8895667656	-34.7724244486	9.0194244385	1.6391222477
4.4249258041	-51.9341049194	-7.539559	-2.978972	-19.3351950555	-1.3309600845	8.9021129608	5.3063845634
23.2577972412	-3.142295599	-2.053223	-4.445981	-4.3612642328	5.2217803619	8.1243982315	3.5242114067
22.7298622131	32.1631851196	-9.116275	-1.610529	-29.7557678839	-10.2534142848	7.2549285889	5.4645009041
29.3568744659	25.179359436	-9.435764	1.177145	-21.9643160231	-13.2693191681	7.9782853127	5.726708889
52.804889679	-23.5634288788	-6.660708	9.69914	-43.3839818825	12.7573729106	10.3679819107	6.5617036819
50.6098709106	-21.4484729767	-6.939989	9.784997	-40.7297597438	10.969608826	10.3177118301	6.5653214455
50.2353858948	-21.7878780365	-6.798368	9.620808	-40.4556519605	10.6238628394	10.3301010132	6.547955513
30.8264026642	15.5018625259	-7.649302	0.55407	-25.0320818429	-10.387430703	8.3776321411	5.4866576195
47.4896430969	-21.7502689362	-7.199735	9.517527	-40.0219327982	11.4839404318	10.1718959808	6.6270446777
33.6541900635	26.5530929565	-9.774171	-0.073099	-19.0993148649	-17.8217238492	8.0322036743	5.482635498
22.1148529053	-10.1203842163	2.058084	-1.451501	3.5370472284	-14.3232160735	7.9035487175	3.3016734123
39.322593689	-13.704990387	-6.81677	3.585446	-28.5224101322	1.3402545714	9.1142673492	5.8044219017
50.0897369385	-17.152797699	-5.981154	8.333755	-39.8582799194	6.3625713024	10.1328678131	6.2626533508
51.1916732788	-13.0957956314	-4.764584	8.628878	-41.2275928787	6.1642297815	10.2617912292	6.0352859497
1.0925775766	-47.9109230042	-6.204668	3.606236	-29.1006546166	-15.4026484449	8.6666955948	5.8555583954
53.8145866394	-10.7750291824	-4.363582	7.95376	-35.4569258646	8.1855551664	10.3164920807	5.9243950844
51.2166786194	-12.2772197723	-4.599666	7.90298	-36.5978777552	6.9262518909	10.2481050491	5.9666161537
-0.1360276341	-59.0385055542	-9.09837	5.265318	-40.561523526	-3.1308956693	9.0436420441	6.4468603134
13.5291986465	-0.063075453	-1.873066	1.141696	-4.922448537	-24.329860145	8.1319437027	4.3709731102
13.401591301	24.4207019806	-6.131085	-1.125235	-15.9362863968	-6.5295002034	8.5916461945	4.7463011742
-16.7745094299	2.9743933678	6.593641	5.052685	25.7366102945	8.4226369449	9.3061256409	1.6395200491
43.943195343	-20.9931716919	-7.458248	9.421485	-41.9017541933	14.6281720936	10.1027832031	6.5276932716
45.9372673035	-4.5816764832	-4.728289	5.485146	-31.147641333	5.1196075427	9.7766246796	5.5164351463
53.6656188965	-20.0567188263	-4.931912	9.591641	-37.8415613784	9.7048824298	10.368680954	6.1559247971
42.7229652405	-21.0423355103	-7.847047	8.668092	-42.4888048824	15.8036139475	9.8216133118	6.3096418381
8.3047571182	-57.9741096497	-5.404068	5.282127	-32.8374207103	3.420661359	9.6015663147	5.6626896858
49.8287315369	-20.5594501495	-6.911924	9.687089	-40.9965660094	10.6081694482	10.3160438538	6.5339756012
-10.0100908279	23.3557567596	-0.800888	-7.324387	-11.4496322586	-0.7491308478	6.9312410355	4.0664129257
46.2991333008	-21.6645393372	-7.408633	8.300914	-36.7862529005	12.6326872624	9.6930704117	6.1933679581
29.8565597534	13.1674642563	6.8386	-11.127579	-10.2251400167	24.7193034578	7.1529994011	3.9962022305
-12.72681427	6.4479660988	-0.783831	-7.15969	-5.081101096	10.9909193462	6.9023432732	3.7884740829
32.1383132935	21.4915218353	-9.692197	0.306889	-26.1224671644	-15.6057650297	7.7645106316	5.828081131
10.9113197327	-17.1942176819	6.802729	-0.990616	18.2351657933	-19.7968682433	8.0136146545	2.0038542747
8.1514587402	7.4305377007	-5.019092	0.226091	-25.5891327857	-3.9110816224	8.6322317123	4.7826914787
0.1435633302	5.0646677017	-8.48923	-3.00244	-13.7371135058	-11.4252049564	7.6933693886	4.7062344551
31.8915233612	25.3887882233	-9.308455	1.617062	-24.4205359785	-15.0602351974	8.119925499	5.917309761
23.6618690491	-19.3435516357	0.592531	1.068462	22.5648459645	4.1720323516	8.5113143921	3.0823891163
53.2986946106	-22.0225753784	-7.253986	10.231252	-42.8306924672	11.7951397509	10.3419542313	6.5721755028
17.8665561676	27.845085144	-6.537545	1.380142	-25.5325569233	3.7277752725	9.1764478683	5.3010587692
3.7280852795	38.5888214111	-7.346611	-5.899311	-14.5452932298	5.0197016962	9.3732538223	4.5754284859
45.3535385132	-21.0662975311	-7.164496	8.24087	-37.2706886165	13.5398877523	9.8889694214	6.3237547874
48.1751251221	-24.8549804688	-5.729673	10.090356	-38.0122824938	11.0749906419	10.2413711548	6.189725399
-17.680141449	25.3704910278	-5.385603	-7.42493	-9.6305320029	5.8676076117	5.2033724785	3.9981634617
-0.5157715678	-48.8578796387	-4.62966	2.866596	-29.701338565	-3.5493102573	8.4900588989	5.3164191246
-2.8887984753	-0.3441157639	1.511497	-3.125302	1.3904831397	-12.4926762891	7.5833001137	3.924664259
-17.0122699738	2.9943830967	6.693012	5.096559	25.9092530802	8.6173719439	9.309545517	1.6355124712
-1.6268194914	-55.4976196289	-7.971708	5.335117	-47.5277446902	-0.5443993929	9.1383981705	6.0500631332
45.6952934265	-22.7479476929	-7.691801	10.216187	-40.3849191232	14.615169491	10.3153743744	6.6467056274
10.773150444	29.7136917114	-7.133106	-3.327338	-18.6551711489	0.3694432453	9.295460701	4.8434314728
3.7651395798	-4.5867409706	4.006396	-1.582233	9.5678911143	-13.6401550307	8.0545415878	2.6533036232
12.4658813477	23.5556697845	-6.834323	-1.142181	-17.0329247856	-6.5614957778	8.6036968231	4.8336091042
7.4196586609	40.6193084717	-8.56545	-6.698751	-16.7501323838	6.4343241238	9.7724781036	4.4752411842
45.2396011353	-4.2641863823	-4.412712	5.046555	-29.6445652686	5.6698270454	9.4878578186	5.0380163193
58.0858612061	-16.7086257935	-4.257306	10.02426	-35.1282267354	11.6082487909	10.0859270096	5.7811250687
39.5081634521	-11.698143959	-6.537136	3.219179	-27.7998069584	0.4213420322	9.2012205124	5.6197705269
29.4095954895	20.8546295166	-8.369953	1.399361	-24.2390169971	-11.4925682367	8.2347431183	5.6966648102
11.5958080292	6.8630189896	-6.943407	-3.599863	-17.8667510997	1.2032191271	9.0299072266	4.5851135254
11.0753946304	46.4088897705	-12.553967	1.795641	-25.4377311	-25.6548373552	7.6858119965	5.4105949402
28.9325408936	23.7270240784	-8.144127	-0.421709	-22.6967915388	-12.9141416987	8.2125120163	5.5465192795
23.5418243408	29.6515617371	-10.909986	2.240639	-27.7252141602	-22.692906884	8.0649089813	5.8381390572
-12.4796037674	-5.7501344681	11.79686	2.080241	37.2947371521	-4.2414344028	8.693611145	0.675732255
5.24503088	39.724029541	-8.064749	-6.366374	-15.9833334112	6.147788395	9.6496782303	4.547039032
3.1962316036	37.391292572	-6.922714	-5.692002	-13.9123509215	3.801633492	9.2200193405	4.5862169266
15.1894273758	21.7671012878	-4.881364	-1.94844	-13.3842215648	-6.4841518336	8.8463077545	4.4032111168
49.1894378662	-22.7865886688	-7.191277	10.021441	-40.4266891608	12.0420434393	10.3646945953	6.6387991905
35.1600494385	-6.0019378662	-6.437561	2.633817	-25.5653718246	2.3558326841	9.13758564	5.2013959885
6.8802170753	32.5026397705	-5.593816	-4.559885	-13.5542263252	0.8472676961	8.866145134	4.3820209503
23.7670593262	-10.8996448517	0.770471	0.223415	1.0846118398	-15.2554678897	8.1130142212	3.0820708275
0.653400898	-59.956577301	-8.944722	4.86435	-41.5071176668	-3.8563838926	8.9073629379	6.2700958252
51.1826210022	-21.2300949097	-6.85709	9.904137	-41.1927152209	10.9885631172	10.3361473083	6.5718126297
8.8662281036	43.0569343567	-8.773779	-7.359496	-16.8695618791	8.8720395164	9.8857374191	4.42552948
32.3096923828	26.4974861145	-9.689901	-0.142122	-27.766091763	-13.0691908098	7.3164896965	5.7970395088
2.4968557358	36.4273643494	-6.341288	-5.767819	-13.2621279851	3.2468613107	8.8531742096	4.6265234947
39.2752685547	-20.7544441223	-2.59322	8.598579	5.4752781992	-9.481558982	10.2254104614	5.5129871368
8.0257406235	40.8820800781	-8.604901	-6.99777	-16.3635393515	7.3664390487	9.7711544037	4.480050087
50.914264679	-20.0643539429	-6.783968	9.287229	-41.5351794873	9.7024449063	10.1801996231	6.3845338821
18.1210479736	25.8146018982	-6.735543	0.89016	-19.4594780755	-5.950430567	8.9292793274	5.440571785
50.2599411011	-18.8240623474	-5.338971	9.227985	-40.8820388212	8.0069360087	10.2874450684	6.2695837021
51.2434768677	-10.6573352814	-4.167597	7.465625	-35.3316046107	6.702866786	10.2427959442	5.8376970291
21.2752132416	15.8500537872	-4.82288	2.918309	-31.2403282883	-3.6358475479	8.5185203552	5.3755474091
42.3438682556	-17.4078884125	-4.529461	9.435205	-44.4884631581	5.2088200168	9.8311576843	6.0087695122
52.9588508606	-11.3032178879	-4.224329	8.079237	-35.7104594241	7.9621365228	10.3775177002	5.868575573
20.5924530029	9.5154514313	-3.318485	-1.628022	-8.3527546478	-9.7164494415	8.6753530502	4.0131745338
20.1187229156	-10.9104442596	2.744663	-0.983964	5.9960893818	-13.5935634978	7.6248784065	3.1176993847
22.0868263245	-15.5123443604	10.931761	8.106073	39.4794225562	6.7761245449	9.9357633591	0.4254553914
-50.3390388489	12.4121732712	1.18974	6.661199	-22.4259764353	10.1567248884	9.356552124	3.2074062824
49.9453926086	-13.7985181808	-5.545149	7.249786	-37.5868847328	5.8630101882	10.057926178	5.9933876991
22.4418678284	25.8038520813	-7.131739	-0.785914	-17.3348575591	-6.7884526141	8.4296016693	5.1822400093
48.2764167786	-23.3218841553	-7.210098	9.603811	-39.6837944003	12.1590557007	10.275431633	6.6048169136
49.1682319641	-22.2984352112	-7.210895	10.082919	-41.0900705016	11.9860285259	10.320183754	6.645198822
7.0299854279	25.6469688416	-4.742719	-3.913605	-10.7131304361	0.1546167634	8.3767051697	4.6323590279
9.5146961212	-20.3489303589	5.69341	-2.194749	12.8944843937	-22.7044276538	7.6048812866	2.3853201866
50.8485717773	-12.8986444473	-4.776393	7.900853	-37.4171827121	6.9271752402	10.2448654175	5.9196286201
18.0753765106	12.642291069	-4.771868	-3.286693	-12.6578921983	-2.5798250368	8.3723621368	4.6317043304
-9.6372690201	-60.5613670349	-5.072848	-12.720532	-41.5279471989	-6.7344605116	8.5295696259	6.351650238
7.3693184853	-4.6604456902	-3.505743	6.096295	-28.8294717727	9.9247711194	9.7930040359	5.8339757919
6.9659485817	21.8092479706	-4.57383	-1.728045	-11.0703488778	-7.1793634144	8.4667720795	4.2384285927
-34.2179718018	-4.7706766129	3.991538	-12.074259	-2.244187451	-12.6407267612	7.2505455017	4.4125757217
-3.0439255238	28.4219856262	-3.816123	-4.259371	-3.5868667261	2.5331524548	8.4504175186	3.8826932907
50.4203643799	-18.9675254822	-5.053258	9.193831	-42.0481033728	6.1563263824	10.2127542496	6.1666274071
40.5709037781	-13.0711135864	-6.950898	2.974571	-26.6814443934	2.3709621519	9.3832902908	5.764131546
25.5703582764	13.2832422256	-1.430023	1.404398	-23.4540743722	-4.4229482874	8.1471481323	4.5808753967
9.4546203613	29.946346283	-5.452438	-4.476339	-12.5437655755	0.0896963074	9.0744590759	4.462747097
30.250995636	-2.8801624775	-3.237523	-3.673969	-3.5231273552	-9.3433384455	8.278055191	3.8084902763
43.8409729004	-22.9855175018	-7.445159	8.263117	-35.9027170882	12.630147547	9.8504343033	6.21352911
11.0722980499	40.6487464905	-8.069954	-6.955695	-17.6258793899	6.0058428051	9.5256061554	4.418446064
6.8454065323	41.0567779541	-8.366673	-6.837057	-15.9832367174	6.9519365975	9.7910203934	4.4742326736
30.4324188232	22.2553119659	-9.050057	0.343674	-25.0094578427	-13.1789877372	7.9797754288	5.73173666
3.1839601994	-53.8683547974	-6.942606	5.835782	-36.5837943358	1.2848221891	9.571937561	6.0474233627
9.9558973312	33.5623970032	-6.497945	-4.106841	-15.7262872051	0.9804740953	9.2806558609	4.6987810135
27.3232975006	0.4214701951	-2.34352	4.350823	-20.0500106713	-26.6770922666	7.7321352959	4.1363630295
8.6575059891	31.7269573212	-6.221589	-4.234468	-14.6941965771	0.5183975283	9.3212423325	4.626991272
51.6566505432	-14.4041490555	-4.927551	8.283813	-37.5108529241	8.0222159095	10.4141349792	6.0247893333
-42.1853790283	6.0273265839	-2.277083	-11.222052	-6.6295878898	23.5984856826	6.0543613434	4.6303930283
47.2722129822	-6.5523700714	-4.279497	6.929849	-34.247118201	6.5110252308	10.0253810883	5.6311631203
3.96525383	-7.1305131912	5.353957	-0.004523	17.4771874885	1.0884246236	8.0220336914	2.8631968498
-40.2160491943	13.4600830078	-12.067004	-2.177941	-28.1096454583	-7.7713349681	7.061029911	5.4016466141
34.8354415894	20.1369018555	-8.809761	0.121903	-26.9006419286	-14.5479080343	7.9111394882	5.8872365952
2.6792461872	34.3023262024	-6.305769	-5.506239	-13.3711980807	2.7613304916	9.1642847061	4.5110092163
16.1634998322	24.8044319153	-6.466215	-0.104721	-17.8223201399	-5.4100034883	8.7082147598	5.2671966553
-35.6942596436	-6.8430113792	-3.70113	-7.807502	-7.5711360253	24.9524422579	6.3184771538	4.6024694443
49.5605049133	-20.3156929016	-6.578645	9.23993	-40.9309583171	9.48344114	10.2198553085	6.4919085503
16.1227169037	-11.2849664688	3.181455	-0.270133	6.1818533227	-18.9840752296	7.456612587	2.8746423721
13.443936348	28.2014636993	-5.410972	-3.084769	-13.8622054133	-2.6158988821	8.7363653183	4.6437644958
0.9637724161	-49.4239616394	-5.91572	4.032778	-30.2488665792	-1.4578163061	9.316775322	6.0005483627
13.9426908493	35.8357009888	-7.416256	-3.455276	-19.169786505	0.7774336202	9.3557310104	5.0608611107
54.2755317688	-16.5273857117	-3.185237	9.121648	5.3964218529	-10.6752805197	10.1216487885	5.6588487625
40.611289978	-11.6393966675	-6.873718	2.726625	-27.4881822137	3.8813969603	9.3580608368	5.6879181862
38.9030914307	-13.8101558685	-6.739209	3.525895	-28.8302427677	0.4475607314	9.0885572433	5.7253732681
14.2722997665	4.6842374802	-1.435095	-0.814353	-4.8806511674	-13.1981714701	8.4663705826	3.805270195
6.0750355721	-59.4066619873	-6.505707	5.735233	-41.131610232	3.2716589502	9.5077323914	6.0792884827
-2.2050087452	49.5790214539	3.573946	1.291534	6.0370526824	-24.4356960755	7.571641922	3.5275082588
-4.4877300262	-64.8791046143	-10.838181	3.461705	-38.6630734698	-14.3306610645	7.9456672668	6.177500248
2.1069021225	-54.1899528503	-6.938653	4.673361	-34.4194868713	-0.6414192359	9.3108539581	5.9270443916
11.5160226822	35.9430732727	-7.398489	-4.515704	-17.4068306637	2.4249996911	9.249751091	4.7376914024
18.7850399017	-0.6919432878	4.46748	1.856148	15.7068819285	3.0322907538	7.8940410614	3.4344756603
-7.9149136543	10.941403389	-1.601254	-0.977662	-6.2612637315	-12.9617729461	8.3847856522	3.9477908611
51.8507804871	-16.6462078094	-5.826109	8.10907	-33.384955948	10.996363021	9.8250799179	6.1491541862
52.6424102783	-27.5583667755	-5.360895	10.432307	-36.0382443567	15.6858547169	10.0223140717	6.5097980499
-7.3237228394	-26.5254898071	13.23114	5.474068	39.0351884371	-2.8661881542	10.0520620346	-0.3617567122
17.0191116333	22.7925243378	-6.535472	0.387539	-18.7754696386	-6.2263098144	8.5953216553	5.1554546356
53.4502182007	-10.7894906998	-4.381251	7.739956	-35.4155215878	7.6172139238	10.292090416	5.8918390274
2.994385004	42.229347229	-8.129991	-6.623703	-15.813865551	11.0796721205	9.6933078766	4.4926447868
-16.3930625916	3.5067920685	6.380447	4.860579	25.5587290103	7.6057891213	9.3517217636	1.8278241158
26.7989749908	-5.705757618	-2.925523	-2.901122	-3.7843202598	-10.890306476	8.5148611069	3.5403261185
39.9170570374	20.1877098083	-12.8943	1.134388	-23.6111859059	-28.3832909204	7.161511898	5.8423490524
47.6962051392	-5.124733448	-4.45698	4.957522	-29.3065694077	4.5387673086	9.5842046738	5.2214121819
3.920160532	-54.5196342468	-7.060006	5.950852	-36.9266801925	1.5382215436	9.5934743881	6.1684322357
39.6610603333	-14.033203125	-6.807845	3.912327	-28.6513436084	1.4377059255	9.4234256744	5.9064903259
31.2760944366	23.5069999695	-9.184693	1.158897	-23.6139352794	-14.0548834799	8.2218027115	5.881629467
-11.1689138412	33.4602890015	5.480375	-7.264222	3.9476088297	11.76559668	6.6429710388	2.8214752674
1.6012262106	-51.2236022949	-5.862857	4.461752	-30.0432149225	1.7196834006	9.3793535233	5.352871418
32.978931427	18.8778076172	-8.55195	0.320094	-25.7675636862	-11.3292894885	8.0495557785	5.796585083
17.962436676	21.1096801758	-6.530089	2.039428	-24.8744856723	2.1795578631	8.6993570328	5.1229667664
9.4742383957	36.4697113037	-7.707864	-4.389574	-16.1587481199	2.3100542602	9.3915147781	4.7560997009
-6.6407027245	13.537355423	-0.848533	-3.348528	0.8247270353	-1.9484296977	8.3777809143	3.4692144394
40.5969238281	-13.1528110504	-7.063664	2.728446	-26.5281892274	2.3147311501	9.117067337	5.4646492004
4.566368103	9.0640506744	-4.136631	0.337951	-12.6933695438	-11.9996267964	8.4455776215	4.302939415
-18.4495849609	16.952589035	-4.895329	-6.005738	-6.7669505869	7.2412579377	8.5705032349	4.2248091698
54.6007957458	-22.2475528717	-5.316238	10.181257	-38.3094398742	10.4917725705	10.1727132797	6.3645262718
-7.2698073387	-58.5770263672	-8.993468	3.872222	-42.826513862	-8.4274131789	8.5504693985	5.863380909
47.1392402649	-20.0153675079	-5.869057	8.974906	-40.0611051663	8.5456868975	10.0659151077	6.2950463295
-17.211391449	3.1808431149	6.716038	4.948769	25.7725066844	8.4033515583	9.3067131042	1.7098355293
37.7950897217	49.662197113	-16.458828	-0.807976	-42.3374678353	-15.5487654389	7.5826015472	6.4543671608
28.6957836151	-3.4481065273	-2.800956	-2.972645	-4.4437772006	-9.977543541	8.4860525131	3.6102855206
10.6062517166	33.8544654846	-6.773867	-3.862818	-16.7268439511	0.8721458866	8.9715366364	4.7566051483
14.8404636383	-7.5268292427	4.845587	-0.802942	10.0516520036	-19.6902822235	7.7316632271	2.5209965706
51.5574188232	-21.9379253387	-6.724781	9.464344	-39.0916185803	10.754731552	10.0860347748	6.3990416527
25.6204452515	13.2066268921	-1.272827	1.535611	-23.4156954009	-4.7680767238	7.8985300064	4.7425947189
19.4639377594	25.5309467316	-6.71092	0.836148	-19.0769492138	-6.4018032954	8.750292778	5.3350424767
56.0308074951	-14.6381578445	-3.873021	9.244129	-35.9319706651	10.2678109197	10.3380594254	5.8234672546
14.5932016373	31.7434902191	-7.152663	-3.15203	-16.0803456181	-2.408535933	8.9046974182	4.9150428772
14.6751251221	-10.8938007355	2.511851	0.048044	-17.5100816216	20.8190006154	7.6515488625	2.9356489182
30.3791847229	19.1149616241	-8.481989	1.30914	-23.9679944655	-8.3671360056	8.2983760834	5.55651474
37.3167572021	28.3445415497	-10.170053	-0.9603	-21.3966972102	-18.3232752094	7.6390628815	5.3365592957
-0.4507834017	28.1880302429	-1.237779	4.798398	-4.9115948983	-5.0224378325	9.0654401779	3.7637851238
41.2022743225	-11.4835710526	-6.977667	2.536758	-27.8077851636	3.074604467	9.1969041824	5.6704802513
23.1001548767	37.162940979	-10.903559	-2.228929	-31.3211675101	-12.9661795584	7.092476368	5.6509661674
-5.2579889297	23.2993679047	-1.063837	-6.694313	-3.295101897	0.5982414099	7.3225369453	4.1244592667
41.548122406	-5.9438285828	-5.897574	4.530573	-30.324502002	1.6285711872	9.3224439621	5.4682335854
4.4169044495	38.8791847229	-7.571506	-6.047833	-14.733847304	5.2999453544	9.5047206879	4.5486636162
48.3691673279	-17.1020526886	-6.557178	8.114433	-38.9736133709	8.0918455707	10.013628006	6.1974067688
4.4594769478	-54.1558265686	-6.942448	6.678566	-37.1551786015	2.0557021446	9.6811141968	6.1503434181
32.5692138672	-15.7659730911	-4.74408	4.47128	-29.0308122416	7.4849219392	9.7168178558	5.8735265732
29.103597641	21.2271156311	-8.653224	1.211012	-24.7348954067	-11.6230212264	8.1349573135	5.7671341896
12.8030986786	-14.4835252762	1.422809	-2.423721	13.191658164	-17.6542560749	7.8243579865	2.822129488
38.9506492615	16.0192108154	-8.263891	3.727876	-25.2049060017	-5.235537877	8.0901298523	5.2544569969
24.2487335205	15.891951561	1.007703	-12.48331	-21.2879024108	-4.7338426194	6.5211410522	4.6412639618
48.1468849182	-14.7270011902	-5.678977	6.998197	-37.8194488983	5.3967501618	9.8867292404	6.0225000381
13.3108854294	-10.9506826401	1.995906	0.436737	4.8586922882	-20.4370854376	7.6782798767	3.1529989243
5.383784771	-57.3423576355	-9.189638	2.659877	-22.7153999846	-10.449293843	8.8958930969	6.1292629242
4.512295723	22.6413078308	-0.908835	3.366469	-10.6625441543	-15.0467954949	8.3458786011	3.9375503063
49.949672699	-23.4909744263	-6.606733	10.062272	-39.5084210562	11.7542437766	10.2884960175	6.5606446266
34.8309326172	-13.4990243912	-5.51842	3.568877	-23.1758176748	7.3789095026	9.1229314804	5.4402880669
15.3806428909	-8.145567894	5.023501	-0.51738	10.8824067083	-19.8845676896	8.2503919601	2.6150112152
49.7865867615	-22.0345840454	-7.034414	9.823279	-40.614200143	11.2386520858	10.318312645	6.6213202477
33.1131858826	19.2504425049	-8.738895	0.198665	-27.0641777868	-13.8973097731	7.940474987	5.8928165436
17.8973693848	27.4508857727	-6.466904	1.402821	-25.3004183697	4.002873346	9.13712883	5.2429270744
25.6485157013	19.2645587921	-8.796124	-1.681929	-23.7508210827	-7.1488172859	8.4061698914	5.4140491486
-17.023683548	14.6374444962	-4.240337	-7.844549	-15.8575737447	-9.9699047023	7.4636039734	4.8182725906
-14.8810796738	46.1115455627	-3.613229	3.723301	-0.936053938	-0.6027310903	8.0016040802	4.2069048882
20.619310379	9.235247612	-3.436399	-1.630523	-8.5054359704	-9.832722709	8.628657341	4.1281490326
48.9245643616	-24.3082904816	-6.285969	10.213219	-38.6588203401	11.3685606605	10.1476345062	6.4750003815
38.1239242554	37.6324577332	-14.111611	2.063221	-45.658678551	5.9906450808	8.6970748901	6.1432380676
3.148979187	-57.9129447937	-7.071263	5.172337	-34.6224589436	1.4675140978	9.3074684143	6.0743074417
2.9369587898	-49.8648147583	-10.759922	3.223533	-28.7599261136	-23.3964796239	8.4239301682	6.0573325157
20.6873016357	25.5280570984	-7.330961	-1.305161	-17.9640407805	-8.6111663664	8.699719429	4.8828687668
15.8991909027	25.6614265442	-6.592195	-0.027166	-17.2573071916	-5.6481925216	8.6155796051	5.1529397964
10.2580661774	32.5512237549	-6.37547	-3.910757	-15.7404291625	0.2053073865	9.2526388168	4.7304773331
24.5727863312	35.1688079834	-10.944566	-2.046227	-30.2995559072	-14.2119987105	7.1972308159	5.684794426
27.2843341827	21.4889888763	-9.505558	-0.303956	-26.9945598685	-12.1836800003	7.6864266396	5.8500995636
52.3279457092	-18.8945980072	-6.18575	8.940005	-38.3345997083	9.1769087266	10.2885351181	6.3615016937
14.533873558	6.7105488777	-1.347528	-2.647868	-25.3309364749	10.473177096	7.7983632088	4.390443325
20.6591014862	-6.9443159103	4.527626	0.436928	8.6889920431	-16.3129572463	7.8833465576	2.6824264526
9.6783494949	41.6167793274	-8.925381	-7.36814	-17.286623984	7.9621114807	9.8332014084	4.3829488754
-7.7230877876	24.2948131561	-5.727568	-6.622706	-8.2956099387	6.2889427236	9.3124980927	4.4374332428
54.059589386	9.4940023422	-0.135521	-9.261877	-8.6330001069	23.1161918789	6.6321730614	4.0965352058
30.8301677704	-14.8789358139	-4.558535	4.117929	-28.7118862498	7.4095477837	9.0303583145	5.3235812187
51.4102172852	-20.58543396	-6.918164	9.618431	-42.0611571594	10.3211750182	10.2292661667	6.4936733246
18.9153213501	17.0471611023	-4.283551	2.588476	-28.100488074	-3.4585785411	8.3377017975	5.0102543831
51.8116111755	-21.1551456451	-7.128425	10.015186	-41.9068025455	11.2348832296	10.3383979797	6.6074709892
20.9443645477	-13.5886831284	3.11161	-1.294098	4.6267429333	-15.0971614253	7.8550667763	2.7925095558
46.5986938477	-6.7767138481	-4.598933	6.59213	-33.8232981684	5.5477036709	10.1509246826	5.696161747
10.4094133377	2.364594698	4.418677	1.836713	17.2490185204	4.7948618118	7.3749556541	2.7684028149
50.0860443115	-23.9045848846	-6.721251	10.157442	-40.1759815605	12.8788836307	10.3190984726	6.6097226143
48.3245887756	-9.5582542419	-3.454267	6.790634	-35.2205139673	4.9873664161	10.0582151413	5.5185170174
26.3918056488	3.9286944866	-5.482689	-0.974991	-15.7394346188	-6.2357226405	8.4794750214	4.4357213974
11.5811290741	6.7325372696	-3.445107	-3.557362	-12.5317319805	1.6193349862	8.7603130341	4.1448645592
15.6524057388	25.1578826904	-6.551504	-0.455847	-17.3669018505	-6.0257259959	8.5751829147	4.993578434
53.3118553162	-24.3552513123	-6.464707	10.131376	-43.6040215782	13.2004798521	10.2815542221	6.4714341164
-14.9753551483	1.3464537859	6.986657	4.493449	26.3527236912	6.4352354913	9.2437019348	1.6307052374
13.1559581757	-16.3401985168	5.75417	-1.558227	15.8946889009	-19.9153448774	7.8271150589	2.4412167072
49.8718109131	-18.4321784973	-6.093045	8.817145	-41.4612078938	8.0370868171	10.1591911316	6.2710733414
30.5505847931	-17.1793365479	-8.927788	7.575541	-32.922195748	-11.5316635434	8.7605075836	5.6368169785
30.7924976349	22.0352420807	-8.95764	0.448486	-25.0126357588	-13.1861173011	8.0714597702	5.856151104
50.9648895264	-16.6305770874	-5.852596	8.257966	-39.1718584289	6.7239947526	10.1499481201	6.1778292656
2.9659261703	19.2691326141	-0.575238	5.027996	-9.4792719857	-20.1131117849	8.937379837	3.4183578491
55.659942627	-17.0930652618	-5.569708	8.483302	-45.0309292724	8.4629558209	10.1762647629	6.1888537407
30.3246002197	16.5582180023	-7.766644	0.743191	-24.915752283	-9.7864451001	8.3909807205	5.5785160065


==> expres/Amazon_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.27 0.35 0 0.35 0.38 0.33
rhoknn 0.54 0.52 -0.28 0.44 0.62 0.45
rhor 0.22 0.15 -0.16 0.01 0.34 0.04


==> expres/G10d_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.62 0.59 0.16 0.45 0.65 0.57
rhoknn 0.71 0.39 0.21 0.4 0.4 0.39
rhor 0.91 -0.01 0.08 -0.08 0.01 -0.02


==> expres/G3d_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.95 0.95 0.93 0.92 0.95 0.95
rhoknn 0.81 0.08 -0.08 0.09 0.12 0.06
rhor 0.88 -0.01 -0.02 -0.07 -0.11 -0.05


==> expres/G3s_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.99 0.98 0.92 0.95 1 0.98
rhoknn 0.74 0.56 0.15 0.59 0.7 0.56
rhor 0.31 0.02 -0.06 0.16 0.2 -0.02


==> expres/MNIST_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.49 0.42 -0.18 0.36 0.48 0.44
rhoknn 0.68 0.47 -0.4 0.49 0.61 0.44
rhor 0.67 0.08 -0.24 -0.01 0.38 0.02


==> expres/Samusik_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.8 0.78 0.64 0.63 0.77 0.79
rhoknn 0.85 0.67 0.64 0.74 0.76 0.65
rhor 0.66 0.31 0.34 0.45 0.31 0.4


==> expres/U5d_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.79 0.85 0.56 0.8 0.86 0.85
rhoknn 0.82 0.13 -0.28 0.1 0.12 0.11
rhor 0.89 -0.01 -0.11 -0.08 -0.09 -0.01


==> expres/Wong_results.tsv <==
Measure dtSNE LargeVis LLE NCVis tSNE UMAP
rho 0.6 0.43 0.22 0.45 0.6 0.46
rhoknn 0.78 0.68 0.52 0.64 0.69 0.66
rhor 0.7 0.42 0.22 0.33 0.44 0.38


==> expres/synth2d/LLE_cl3_dim2_p100.200.500_d2.2.2_embedding.tsv <==
0.0158405521 -0.0411953093
-0.0062559119 -0.0349692576
0.0160208129 -0.0412457232
0.0053172020 -0.0382302502
0.0051747533 -0.0381898223
0.0187889918 -0.0420257857
0.0390985524 -0.0477481413
0.0187622293 -0.0420182808
0.0074138783 -0.0388209930
0.0307531051 -0.0453969129
0.0184856649 -0.0419402938
0.0325192425 -0.0458947168
0.0108816070 -0.0397981182
0.0063717135 -0.0385274104
0.0162284504 -0.0413043201
-0.0125683326 -0.0331906719
0.0274607827 -0.0444695035
0.0308762933 -0.0454317483
0.0396646055 -0.0479075633
0.0085110874 -0.0391297967
0.0120420632 -0.0401248799
0.0171062423 -0.0415519802
0.0211499274 -0.0426911403
-0.0016987781 -0.0362532905
0.0372560353 -0.0472289659
0.0189000986 -0.0420572896
0.0039208334 -0.0378368286
0.0022731323 -0.0373723536
0.0160929515 -0.0412664098
0.0006026188 -0.0369019626
0.0149864133 -0.0409543475
0.0275791986 -0.0445026380
-0.0037659127 -0.0356707516
-0.0003888868 -0.0366225113
0.0224545471 -0.0430587481
-0.0068982477 -0.0347883611
-0.0078629703 -0.0345166232
-0.0021369871 -0.0361297704
0.0173812506 -0.0416294693
0.0398627692 -0.0479636500
0.0080831248 -0.0390092606
0.0224310147 -0.0430521767
0.0187370888 -0.0420114282
0.0101947830 -0.0396043186
0.0054753346 -0.0382748409
0.0003375454 -0.0368272467
0.0165560298 -0.0413966376
0.0322013922 -0.0458052124
0.0101617934 -0.0395949357
0.0163910710 -0.0413501216
0.0173906896 -0.0416317643
0.0235116490 -0.0433567539
0.0075391187 -0.0388562295
0.0137463992 -0.0406049365
0.0146188548 -0.0408509025
0.0116132172 -0.0400041242
-0.0198961318 -0.0311258148
0.0088711985 -0.0392316688
0.0289209996 -0.0448808423
0.0048538343 -0.0380995520
0.0266515431 -0.0442414840
0.0341601395 -0.0463568250
-0.0152683814 -0.0324301745
0.0193235594 -0.0421766091
0.0201521997 -0.0424100694
0.0098961567 -0.0395201028
0.0051884687 -0.0381940261
-0.0090781253 -0.0341740576
0.0163545264 -0.0413398050
0.0309986506 -0.0454658448
-0.0040079510 -0.0356026910
0.0082434813 -0.0390546268
0.0030980972 -0.0376049640
0.0290365861 -0.0449134531
0.0100225057 -0.0395556596
0.0089415945 -0.0392514282
0.0090357439 -0.0392776844
0.0232807952 -0.0432916909
0.0096978606 -0.0394645567
0.0025245495 -0.0374432727
0.0010980616 -0.0370414313
0.0260130647 -0.0440612614
0.0091375774 -0.0393065184
-0.0109854721 -0.0336368419
0.0230095924 -0.0432150782
0.0228286329 -0.0431640406
0.0085143104 -0.0391309188
0.0025136255 -0.0374403381
-0.0062985704 -0.0349571763
-0.0230585794 -0.0302348116
0.0257021584 -0.0439738590
0.0050556219 -0.0381565674
0.0032748016 -0.0376544435
0.0149254091 -0.0409371770
0.0322090259 -0.0458069435
0.0010204504 -0.0370193830
0.0303414364 -0.0452808871
0.0083005378 -0.0390708134
0.0097788541 -0.0394872936
0.0287192123 -0.0448238958
-0.0679308647 -0.0175917284
-0.0679318808 -0.0175916860
-0.0679311117 -0.0175917181
-0.0679321668 -0.0175916740
-0.0679314501 -0.0175917040
-0.0679303949 -0.0175917480
-0.0679315374 -0.0175917003
-0.0679308080 -0.0175917308
-0.0679315585 -0.0175916994
-0.0679302772 -0.0175917529
-0.0679304959 -0.0175917438
-0.0679319105 -0.0175916847
-0.0679306045 -0.0175917393
-0.0679318717 -0.0175916864
-0.0679307128 -0.0175917347
-0.0679314683 -0.0175917032
-0.0679315748 -0.0175916988
-0.0679311977 -0.0175917145
-0.0679307669 -0.0175917325
-0.0679305743 -0.0175917405
-0.0679302015 -0.0175917561
-0.0679307640 -0.0175917326
-0.0679314896 -0.0175917023
-0.0679320821 -0.0175916776
-0.0679319426 -0.0175916834
-0.0679317242 -0.0175916925
-0.0679317707 -0.0175916906
-0.0679315142 -0.0175917013
-0.0679306733 -0.0175917364
-0.0679320174 -0.0175916803
-0.0679315261 -0.0175917008
-0.0679312970 -0.0175917104
-0.0679303631 -0.0175917493
-0.0679310614 -0.0175917202
-0.0679310890 -0.0175917190
-0.0679319289 -0.0175916840
-0.0679312683 -0.0175917115
-0.0679309229 -0.0175917260
-0.0679321620 -0.0175916742
-0.0679303626 -0.0175917494
-0.0679310105 -0.0175917223
-0.0679302198 -0.0175917553
-0.0679316698 -0.0175916948
-0.0679320400 -0.0175916793
-0.0679307144 -0.0175917347
-0.0679319159 -0.0175916845
-0.0679307397 -0.0175917336
-0.0679320249 -0.0175916800
-0.0679316991 -0.0175916936
-0.0679318049 -0.0175916891
-0.0679301699 -0.0175917574
-0.0679321330 -0.0175916755
-0.0679316423 -0.0175916959
-0.0679307657 -0.0175917325
-0.0679318558 -0.0175916870
-0.0679307175 -0.0175917345
-0.0679319459 -0.0175916833
-0.0679303664 -0.0175917492
-0.0679315946 -0.0175916979
-0.0679312559 -0.0175917121
-0.0679303331 -0.0175917506
-0.0679306351 -0.0175917380
-0.0679301583 -0.0175917579
-0.0679311065 -0.0175917183
-0.0679307585 -0.0175917328
-0.0679313757 -0.0175917071
-0.0679307501 -0.0175917332
-0.0679307557 -0.0175917330
-0.0679316767 -0.0175916945
-0.0679302326 -0.0175917548
-0.0679320085 -0.0175916806
-0.0679319033 -0.0175916850
-0.0679315200 -0.0175917010
-0.0679313651 -0.0175917075
-0.0679319865 -0.0175916816
-0.0679305176 -0.0175917429
-0.0679302966 -0.0175917521
-0.0679306302 -0.0175917382
-0.0679317834 -0.0175916900
-0.0679302046 -0.0175917560
-0.0679313434 -0.0175917084
-0.0679322008 -0.0175916726
-0.0679319104 -0.0175916847
-0.0679312159 -0.0175917137
-0.0679302648 -0.0175917534
-0.0679318599 -0.0175916869
-0.0679313770 -0.0175917070
-0.0679303713 -0.0175917490
-0.0679303275 -0.0175917508
-0.0679320225 -0.0175916801
-0.0679315229 -0.0175917009
-0.0679318556 -0.0175916870
-0.0679319588 -0.0175916827
-0.0679313205 -0.0175917094
-0.0679312076 -0.0175917141
-0.0679310268 -0.0175917216
-0.0679307911 -0.0175917315
-0.0679310355 -0.0175917213
-0.0679317404 -0.0175916918
-0.0679313832 -0.0175917068
-0.0679319869 -0.0175916815
-0.0679310537 -0.0175917205
-0.0679313939 -0.0175917063
-0.0679314442 -0.0175917042
-0.0679313619 -0.0175917076
-0.0679315924 -0.0175916980
-0.0679306258 -0.0175917384
-0.0679311971 -0.0175917145
-0.0679303491 -0.0175917499
-0.0679309314 -0.0175917256
-0.0679311458 -0.0175917167
-0.0679314877 -0.0175917024
-0.0679321075 -0.0175916765
-0.0679313805 -0.0175917069
-0.0679316775 -0.0175916945
-0.0679311844 -0.0175917151
-0.0679314500 -0.0175917040
-0.0679302799 -0.0175917528
-0.0679306611 -0.0175917369
-0.0679308844 -0.0175917276
-0.0679311142 -0.0175917180
-0.0679302274 -0.0175917550
-0.0679304235 -0.0175917468
-0.0679307077 -0.0175917350
-0.0679321511 -0.0175916747
-0.0679308210 -0.0175917302
-0.0679311341 -0.0175917172
-0.0679305400 -0.0175917420
-0.0679314016 -0.0175917060
-0.0679307157 -0.0175917346
-0.0679305626 -0.0175917410
-0.0679312058 -0.0175917142
-0.0679301440 -0.0175917585
-0.0679301485 -0.0175917583
-0.0679305877 -0.0175917400
-0.0679302088 -0.0175917558
-0.0679303570 -0.0175917496
-0.0679308366 -0.0175917296
-0.0679318001 -0.0175916893
-0.0679313211 -0.0175917093
-0.0679311977 -0.0175917145
-0.0679307423 -0.0175917335
-0.0679320685 -0.0175916781
-0.0679309574 -0.0175917245
-0.0679303135 -0.0175917514
-0.0679314146 -0.0175917054
-0.0679303691 -0.0175917491
-0.0679308498 -0.0175917290
-0.0679311868 -0.0175917150
-0.0679319489 -0.0175916831
-0.0679311580 -0.0175917162
-0.0679315916 -0.0175916981
-0.0679321953 -0.0175916728
-0.0679304057 -0.0175917476
-0.0679307033 -0.0175917351
-0.0679309523 -0.0175917247
-0.0679310090 -0.0175917224
-0.0679309865 -0.0175917233
-0.0679320183 -0.0175916802
-0.0679316161 -0.0175916970
-0.0679313956 -0.0175917062
-0.0679307753 -0.0175917321
-0.0679318441 -0.0175916875
-0.0679321169 -0.0175916761
-0.0679318388 -0.0175916877
-0.0679301358 -0.0175917588
-0.0679314548 -0.0175917038
-0.0679302388 -0.0175917545
-0.0679306678 -0.0175917366
-0.0679302562 -0.0175917538
-0.0679313870 -0.0175917066
-0.0679315591 -0.0175916994
-0.0679303704 -0.0175917490
-0.0679309300 -0.0175917257
-0.0679310805 -0.0175917194
-0.0679308993 -0.0175917270
-0.0679303840 -0.0175917485
-0.0679310030 -0.0175917226
-0.0679316933 -0.0175916938
-0.0679302801 -0.0175917528
-0.0679302991 -0.0175917520
-0.0679308696 -0.0175917282
-0.0679320892 -0.0175916773
-0.0679315216 -0.0175917010
-0.0679315426 -0.0175917001
-0.0679308845 -0.0175917276
-0.0679313660 -0.0175917075
-0.0679301536 -0.0175917581
-0.0679314542 -0.0175917038
-0.0679320301 -0.0175916797
-0.0679314053 -0.0175917058
-0.0679319478 -0.0175916832
-0.0679316367 -0.0175916962
-0.0679303830 -0.0175917485
-0.0679320076 -0.0175916807
-0.0679302706 -0.0175917532
-0.0679312420 -0.0175917126
-0.0679304279 -0.0175917466
-0.0679301569 -0.0175917580
-0.0679310094 -0.0175917224
0.0093109228 -0.0393552722
0.0093105261 -0.0393552556
0.0093103366 -0.0393552477
0.0093114450 -0.0393552940
0.0093112803 -0.0393552871
0.0093103752 -0.0393552493
0.0093108229 -0.0393552680
0.0093100208 -0.0393552346
0.0093101806 -0.0393552412
0.0093097789 -0.0393552245
0.0093100971 -0.0393552377
0.0093106426 -0.0393552605
0.0093101376 -0.0393552394
0.0093109637 -0.0393552739
0.0093108994 -0.0393552712
0.0093098966 -0.0393552294
0.0093106083 -0.0393552591
0.0093098770 -0.0393552286
0.0093098271 -0.0393552265
0.0093097541 -0.0393552234
0.0093096313 -0.0393552183
0.0093106404 -0.0393552604
0.0093108733 -0.0393552701
0.0093103262 -0.0393552473
0.0093107647 -0.0393552656
0.0093102870 -0.0393552457
0.0093100698 -0.0393552366
0.0093101055 -0.0393552381
0.0093107576 -0.0393552653
0.0093111892 -0.0393552833
0.0093106413 -0.0393552605
0.0093112396 -0.0393552854
0.0093096865 -0.0393552206
0.0093108172 -0.0393552678
0.0093112149 -0.0393552844
0.0093114830 -0.0393552956
0.0093101940 -0.0393552418
0.0093102126 -0.0393552426
0.0093108282 -0.0393552683
0.0093113869 -0.0393552916
0.0093106848 -0.0393552623
0.0093108892 -0.0393552708
0.0093101290 -0.0393552391
0.0093102772 -0.0393552453
0.0093107783 -0.0393552662
0.0093110831 -0.0393552789
0.0093094830 -0.0393552121
0.0093105926 -0.0393552584
0.0093101058 -0.0393552381
0.0093112438 -0.0393552856
0.0093105269 -0.0393552557
0.0093114786 -0.0393552954
0.0093104857 -0.0393552540
0.0093095329 -0.0393552142
0.0093107376 -0.0393552645
0.0093114548 -0.0393552944
0.0093114715 -0.0393552951
0.0093107297 -0.0393552642
0.0093112034 -0.0393552839
0.0093114873 -0.0393552958
0.0093099647 -0.0393552322
0.0093105832 -0.0393552580
0.0093109349 -0.0393552727
0.0093096657 -0.0393552197
0.0093112946 -0.0393552877
0.0093095497 -0.0393552149
0.0093108835 -0.0393552706
0.0093096900 -0.0393552207
0.0093102831 -0.0393552455
0.0093098182 -0.0393552261
0.0093094914 -0.0393552124
0.0093109366 -0.0393552728
0.0093095389 -0.0393552144
0.0093107266 -0.0393552640
0.0093107349 -0.0393552644
0.0093108286 -0.0393552683
0.0093104110 -0.0393552508
0.0093112156 -0.0393552844
0.0093103854 -0.0393552498
0.0093104103 -0.0393552508
0.0093099528 -0.0393552317
0.0093098038 -0.0393552255
0.0093106207 -0.0393552596
0.0093109077 -0.0393552716
0.0093109970 -0.0393552753
0.0093111315 -0.0393552809
0.0093114161 -0.0393552928
0.0093108243 -0.0393552681
0.0093109744 -0.0393552744
0.0093095279 -0.0393552140
0.0093103771 -0.0393552494
0.0093108143 -0.0393552677
0.0093103298 -0.0393552475
0.0093112466 -0.0393552857
0.0093106133 -0.0393552593
0.0093102347 -0.0393552435
0.0093105201 -0.0393552554
0.0093107011 -0.0393552630
0.0093094709 -0.0393552116
0.0093097068 -0.0393552214
0.0093102406 -0.0393552437
0.0093103529 -0.0393552484
0.0093102463 -0.0393552440
0.0093111176 -0.0393552803
0.0093107149 -0.0393552635
0.0093114539 -0.0393552944
0.0093105478 -0.0393552566
0.0093104076 -0.0393552507
0.0093110627 -0.0393552780
0.0093095329 -0.0393552142
0.0093096463 -0.0393552189
0.0093100354 -0.0393552352
0.0093104276 -0.0393552515
0.0093097283 -0.0393552223
0.0093112644 -0.0393552865
0.0093098934 -0.0393552292
0.0093112765 -0.0393552870
0.0093098857 -0.0393552289
0.0093109629 -0.0393552739
0.0093097135 -0.0393552217
0.0093095744 -0.0393552159
0.0093112267 -0.0393552849
0.0093105745 -0.0393552577
0.0093094976 -0.0393552127
0.0093105315 -0.0393552559
0.0093097416 -0.0393552229
0.0093103126 -0.0393552467
0.0093107560 -0.0393552652
0.0093109421 -0.0393552730
0.0093111136 -0.0393552802
0.0093099531 -0.0393552317
0.0093107327 -0.0393552643
0.0093104736 -0.0393552535
0.0093105129 -0.0393552551
0.0093103364 -0.0393552477
0.0093097374 -0.0393552227
0.0093094982 -0.0393552127
0.0093106890 -0.0393552625
0.0093098165 -0.0393552260
0.0093099474 -0.0393552315
0.0093103442 -0.0393552481
0.0093095495 -0.0393552149
0.0093111193 -0.0393552804
0.0093113088 -0.0393552883
0.0093097616 -0.0393552237
0.0093106234 -0.0393552597
0.0093097761 -0.0393552243
0.0093096803 -0.0393552203
0.0093114061 -0.0393552924
0.0093097003 -0.0393552212
0.0093106044 -0.0393552589
0.0093104753 -0.0393552535
0.0093102340 -0.0393552435
0.0093096111 -0.0393552174
0.0093114961 -0.0393552961
0.0093105451 -0.0393552564
0.0093101070 -0.0393552382
0.0093100343 -0.0393552351
0.0093100970 -0.0393552377
0.0093112565 -0.0393552861
0.0093109138 -0.0393552718
0.0093107905 -0.0393552667
0.0093098645 -0.0393552280
0.0093109567 -0.0393552736
0.0093110981 -0.0393552795
0.0093095465 -0.0393552148
0.0093115174 -0.0393552970
0.0093094627 -0.0393552113
0.0093101296 -0.0393552391
0.0093098145 -0.0393552259
0.0093109237 -0.0393552722
0.0093115061 -0.0393552966
0.0093100028 -0.0393552338
0.0093098027 -0.0393552254
0.0093099974 -0.0393552336
0.0093112391 -0.0393552854
0.0093099704 -0.0393552325
0.0093099383 -0.0393552311
0.0093101676 -0.0393552407
0.0093099441 -0.0393552314
0.0093097783 -0.0393552244
0.0093102610 -0.0393552446
0.0093113518 -0.0393552901
0.0093105227 -0.0393552555
0.0093113745 -0.0393552911
0.0093106891 -0.0393552625
0.0093106900 -0.0393552625
0.0093113987 -0.0393552921
0.0093108111 -0.0393552675
0.0093113052 -0.0393552882
0.0093098566 -0.0393552277
0.0093095668 -0.0393552156
0.0093113856 -0.0393552915
0.0093095514 -0.0393552150
0.0093104501 -0.0393552525
0.0093109134 -0.0393552718
0.0093113762 -0.0393552911
0.0093104957 -0.0393552544
0.0093098851 -0.0393552289
0.0093100667 -0.0393552365
0.0093114315 -0.0393552934
0.0093113844 -0.0393552915
0.0093106988 -0.0393552629
0.0093109223 -0.0393552722
0.0093110530 -0.0393552776
0.0093109520 -0.0393552734
0.0093098664 -0.0393552281
0.0093096052 -0.0393552172
0.0093106942 -0.0393552627
0.0093096532 -0.0393552192
0.0093108679 -0.0393552699
0.0093105460 -0.0393552565
0.0093110662 -0.0393552782
0.0093102051 -0.0393552422
0.0093095018 -0.0393552129
0.0093102820 -0.0393552455
0.0093107924 -0.0393552668
0.0093101899 -0.0393552416
0.0093112805 -0.0393552871
0.0093096895 -0.0393552207
0.0093104906 -0.0393552542
0.0093106022 -0.0393552588
0.0093103186 -0.0393552470
0.0093102377 -0.0393552436
0.0093113867 -0.0393552916
0.0093101176 -0.0393552386
0.0093110332 -0.0393552768
0.0093100525 -0.0393552359
0.0093098269 -0.0393552265
0.0093098655 -0.0393552281
0.0093103879 -0.0393552499
0.0093104551 -0.0393552527
0.0093112390 -0.0393552854
0.0093099249 -0.0393552306
0.0093109719 -0.0393552743
0.0093105039 -0.0393552547
0.0093109452 -0.0393552731
0.0093112578 -0.0393552862
0.0093102278 -0.0393552432
0.0093114230 -0.0393552931
0.0093099804 -0.0393552329
0.0093108760 -0.0393552703
0.0093115356 -0.0393552978
0.0093104739 -0.0393552535
0.0093114385 -0.0393552937
0.0093109621 -0.0393552738
0.0093100670 -0.0393552365
0.0093114056 -0.0393552924
0.0093097919 -0.0393552250
0.0093115279 -0.0393552975
0.0093110230 -0.0393552764
0.0093099965 -0.0393552335
0.0093108787 -0.0393552704
0.0093113242 -0.0393552890
0.0093107874 -0.0393552666
0.0093109741 -0.0393552743
0.0093097849 -0.0393552247
0.0093108848 -0.0393552706
0.0093098967 -0.0393552294
0.0093096828 -0.0393552204
0.0093106345 -0.0393552602
0.0093096452 -0.0393552189
0.0093107519 -0.0393552651
0.0093095328 -0.0393552142
0.0093113503 -0.0393552901
0.0093101084 -0.0393552382
0.0093105098 -0.0393552550
0.0093107304 -0.0393552642
0.0093102213 -0.0393552429
0.0093100734 -0.0393552368
0.0093115268 -0.0393552974
0.0093111890 -0.0393552833
0.0093100543 -0.0393552360
0.0093101513 -0.0393552400
0.0093095287 -0.0393552140
0.0093099546 -0.0393552318
0.0093095604 -0.0393552153
0.0093100762 -0.0393552369
0.0093109166 -0.0393552720
0.0093113169 -0.0393552887
0.0093099114 -0.0393552300
0.0093101975 -0.0393552419
0.0093114357 -0.0393552936
0.0093107878 -0.0393552666
0.0093095479 -0.0393552148
0.0093104962 -0.0393552544
0.0093106368 -0.0393552603
0.0093105849 -0.0393552581
0.0093111019 -0.0393552797
0.0093107698 -0.0393552658
0.0093107675 -0.0393552657
0.0093114271 -0.0393552933
0.0093099411 -0.0393552312
0.0093106705 -0.0393552617
0.0093098276 -0.0393552265
0.0093097691 -0.0393552240
0.0093110954 -0.0393552794
0.0093101701 -0.0393552408
0.0093105546 -0.0393552568
0.0093097071 -0.0393552215
0.0093110876 -0.0393552791
0.0093101276 -0.0393552390
0.0093102731 -0.0393552451
0.0093109223 -0.0393552722
0.0093112520 -0.0393552860
0.0093101819 -0.0393552413
0.0093100013 -0.0393552337
0.0093108801 -0.0393552704
0.0093101961 -0.0393552419
0.0093107149 -0.0393552635
0.0093100540 -0.0393552359
0.0093111219 -0.0393552805
0.0093096862 -0.0393552206
0.0093109387 -0.0393552729
0.0093107717 -0.0393552659
0.0093114152 -0.0393552928
0.0093113042 -0.0393552881
0.0093104640 -0.0393552531
0.0093109799 -0.0393552746
0.0093098000 -0.0393552253
0.0093115053 -0.0393552965
0.0093107482 -0.0393552649
0.0093108349 -0.0393552685
0.0093114957 -0.0393552961
0.0093112775 -0.0393552870
0.0093106764 -0.0393552619
0.0093105118 -0.0393552551
0.0093106959 -0.0393552627
0.0093104327 -0.0393552518
0.0093102993 -0.0393552462
0.0093115152 -0.0393552969
0.0093105716 -0.0393552575
0.0093095340 -0.0393552142
0.0093104575 -0.0393552528
0.0093101281 -0.0393552390
0.0093108879 -0.0393552708
0.0093099277 -0.0393552307
0.0093099299 -0.0393552308
0.0093104527 -0.0393552526
0.0093095080 -0.0393552131
0.0093112750 -0.0393552869
0.0093115006 -0.0393552963
0.0093099357 -0.0393552310
0.0093098588 -0.0393552278
0.0093112861 -0.0393552874
0.0093109841 -0.0393552748
0.0093114994 -0.0393552963
0.0093109264 -0.0393552724
0.0093099295 -0.0393552307
0.0093104597 -0.0393552529
0.0093108126 -0.0393552676
0.0093107635 -0.0393552656
0.0093115330 -0.0393552977
0.0093109130 -0.0393552718
0.0093101927 -0.0393552417
0.0093095118 -0.0393552133
0.0093097759 -0.0393552243
0.0093114868 -0.0393552958
0.0093096689 -0.0393552199
0.0093099086 -0.0393552299
0.0093099145 -0.0393552301
0.0093105843 -0.0393552581
0.0093107089 -0.0393552633
0.0093109065 -0.0393552715
0.0093113994 -0.0393552921
0.0093110616 -0.0393552780
0.0093110235 -0.0393552764
0.0093105301 -0.0393552558
0.0093099829 -0.0393552330
0.0093105514 -0.0393552567
0.0093114157 -0.0393552928
0.0093095458 -0.0393552147
0.0093095771 -0.0393552160
0.0093099045 -0.0393552297
0.0093094762 -0.0393552118
0.0093104046 -0.0393552506
0.0093095355 -0.0393552143
0.0093113788 -0.0393552912
0.0093107761 -0.0393552661
0.0093110676 -0.0393552783
0.0093111290 -0.0393552808
0.0093112433 -0.0393552856
0.0093102427 -0.0393552438
0.0093099125 -0.0393552300
0.0093103343 -0.0393552476
0.0093112305 -0.0393552851
0.0093098506 -0.0393552274
0.0093102145 -0.0393552426
0.0093107294 -0.0393552641
0.0093101352 -0.0393552393
0.0093109958 -0.0393552753
0.0093108186 -0.0393552679
0.0093096296 -0.0393552182
0.0093109323 -0.0393552726
0.0093105594 -0.0393552570
0.0093096864 -0.0393552206
0.0093100654 -0.0393552364
0.0093114066 -0.0393552924
0.0093112298 -0.0393552850
0.0093115196 -0.0393552971
0.0093102250 -0.0393552431
0.0093106057 -0.0393552590
0.0093112569 -0.0393552862
0.0093095455 -0.0393552147
0.0093104354 -0.0393552519
0.0093110333 -0.0393552768
0.0093104957 -0.0393552544
0.0093101238 -0.0393552389
0.0093113775 -0.0393552912
0.0093109651 -0.0393552740
0.0093098592 -0.0393552278
0.0093105808 -0.0393552579
0.0093104002 -0.0393552504
0.0093106366 -0.0393552603
0.0093114446 -0.0393552940
0.0093111915 -0.0393552834
0.0093106101 -0.0393552592
0.0093111012 -0.0393552797
0.0093114320 -0.0393552935
0.0093097830 -0.0393552246
0.0093094972 -0.0393552127
0.0093098879 -0.0393552290
0.0093097619 -0.0393552237
0.0093110331 -0.0393552768
0.0093095399 -0.0393552145
0.0093111267 -0.0393552807
0.0093095591 -0.0393552153
0.0093094689 -0.0393552115
0.0093100571 -0.0393552361
0.0093094973 -0.0393552127
0.0093103525 -0.0393552484
0.0093109966 -0.0393552753
0.0093106279 -0.0393552599
0.0093103026 -0.0393552463
0.0093113840 -0.0393552915
0.0093102428 -0.0393552438
0.0093094972 -0.0393552127
0.0093111409 -0.0393552813
0.0093098891 -0.0393552291
0.0093096495 -0.0393552191
0.0093095751 -0.0393552159
0.0093095410 -0.0393552145
0.0093104524 -0.0393552526
0.0093095053 -0.0393552130
0.0093099624 -0.0393552321
0.0093111999 -0.0393552838
0.0093105450 -0.0393552564
0.0093100434 -0.0393552355
0.0093110220 -0.0393552763
0.0093102048 -0.0393552422
0.0093101508 -0.0393552400
0.0093111978 -0.0393552837
0.0093103618 -0.0393552488
0.0093099326 -0.0393552309
0.0093104993 -0.0393552545
0.0093115107 -0.0393552968
0.0093115171 -0.0393552970
0.0093107941 -0.0393552668
0.0093096115 -0.0393552175
0.0093110607 -0.0393552780
0.0093102178 -0.0393552428
0.0093110744 -0.0393552785
0.0093108675 -0.0393552699
0.0093097739 -0.0393552242
0.0093100215 -0.0393552346
0.0093113376 -0.0393552895
0.0093106451 -0.0393552606
0.0093114753 -0.0393552953
0.0093105367 -0.0393552561
0.0093101595 -0.0393552403
0.0093112896 -0.0393552875
0.0093109356 -0.0393552727
0.0093107093 -0.0393552633
0.0093096253 -0.0393552180
0.0093094722 -0.0393552116
0.0093114425 -0.0393552939
0.0093099547 -0.0393552318
0.0093107635 -0.0393552656
0.0093107204 -0.0393552638
0.0093099687 -0.0393552324
0.0093096276 -0.0393552181
0.0093095601 -0.0393552153
0.0093103368 -0.0393552477
0.0093107939 -0.0393552668
0.0093098995 -0.0393552295
0.0093110143 -0.0393552760
0.0093103639 -0.0393552489
0.0093107908 -0.0393552667
0.0093101716 -0.0393552408
0.0093110364 -0.0393552770
0.0093111378 -0.0393552812
0.0093096280 -0.0393552182
0.0093113243 -0.0393552890
0.0093104846 -0.0393552539
0.0093110770 -0.0393552786
0.0093114550 -0.0393552944
0.0093114610 -0.0393552947
0.0093111718 -0.0393552826
0.0093097350 -0.0393552226
0.0093109489 -0.0393552733


==> expres/synth2d/LLE_cl3_dim2_p100.200.500_d2.2.2_original.tsv <==
10.9934283060 -0.2765286023
11.2953770762 3.0460597128
9.5316932506 -0.4682739139
13.1584256310 1.5348694583
9.0610512281 1.0851200872
9.0731646144 -0.9314595071
10.4839245431 -3.8265604893
6.5501643350 -1.1245750585
7.9743377593 0.6284946652
8.1839518490 -2.8246074027
12.9312975378 -0.4515526010
10.1350564094 -2.8494963724
8.9112345509 0.2218451794
7.6980128452 0.7513960367
8.7987226202 -0.5833874996
8.7965867755 3.7045563690
9.9730055505 -2.1154218579
11.6450898242 -2.4416872999
10.4177271900 -3.9193402478
7.3436279022 0.3937224717
11.4769331600 0.3427365624
9.7687034352 -0.6022073912
7.0429560193 -1.4396884168
9.0787224581 2.1142444524
10.6872365791 -3.5260803107
10.6481679388 -0.7701645608
8.6461559994 1.2233525777
12.0619990450 1.8625602382
8.3215649536 -0.6184247517
10.6625268628 1.9510902542
9.0416515243 -0.3713179533
7.7873300520 -2.3924132482
11.6250516448 2.7124800571
9.8559797568 2.0070657958
10.7232720501 -1.2902395092
10.7227912110 3.0760731329
9.9283479218 3.1292873116
4.7605097918 1.6438050088
10.1740941365 -0.5980147009
10.1835215531 -3.9751378292
9.5606562243 0.7142251430
12.9557880895 -1.0365404365
8.3830127942 -1.0035140872
11.8308042354 0.6575022193
8.9404795925 1.0265348662
10.1941550987 1.9372899811
8.5958938122 -0.6553242932
9.2157836937 -2.9270298963
10.5922405541 0.5221105444
10.0102269133 -0.4691742668
7.1692585159 -0.8412906455
9.3145709669 -1.6045545384
9.6774285767 0.8081017136
13.7723718024 0.3491556257
10.5151007814 -0.1488918315
6.1624575694 -0.0530277509
10.1204604199 4.9264842250
9.6152780704 0.6030946847
9.9305764606 -2.3373560752
12.2856456290 1.5038660654
11.5820638941 -1.8187749096
12.8055886219 -2.8037021256
11.1737141876 4.3809112516
8.0189273497 -1.1325954592
10.1993027302 -1.0069513082
6.8986731379 0.1371259496
7.8753925725 0.9471848613
8.1611515315 3.0998688100
8.4334934153 -0.6441230324
11.6270344347 -2.4617286329
10.4549198692 2.6142855086
6.7850335309 0.3692677171
10.5197655885 1.5636457436
7.5260985782 -2.6409132262
11.0438831312 0.5939693465
10.5009857007 0.6928964190
8.6399505568 0.4645073943
10.5861449466 -1.4287028361
13.7315490223 0.9476658418
7.6173930056 1.3131072173
8.0506366595 1.5741692075
12.3171911580 -1.6413646367
11.9267522585 0.8255618539
11.6441203200 3.7935859653
9.5092237680 -1.5074723287
8.2209711407 -1.6316205699
9.8457965812 0.6823039496
10.5533815987 1.6543664981
10.0260037838 2.9070681543
9.4706863335 5.4403383332
11.2513346955 -1.7143151128
7.8582150039 0.9649448305
9.5530744293 1.4280009882
10.9464752491 -0.1456578253
8.3064125639 -3.0296944494
9.1069700959 1.7127975886
10.4281874883 -2.4914775574
10.3463618517 0.7706347595
8.2322851276 0.3074502119
10.1164174369 -2.2859405957
0.7155747207 16.1215690527
2.1661024864 17.1076041041
-2.7553387359 13.1243499202
1.0300705344 16.0275719018
1.0300953726 22.7054629813
1.1417810214 17.2711312804
1.9080035270 16.3027825026
-0.6305384893 16.5179384410
-1.5456504291 14.5263627865
-0.9707270957 15.1637482788
4.6293171333 11.2654696148
1.3725203807 11.7745682576
-0.9438637316 17.1779011939
0.1285600382 12.8445104441
-1.4306074185 16.3591954979
-1.4607332634 15.4329171792
0.0911436798 13.6967993048
4.2878881787 16.2678380446
-4.0502851733 15.3729086295
-1.3235729295 16.7048666696
-1.5850414769 14.7705271171
1.0099745580 16.7315103883
-2.4005928141 14.3309975283
-0.9498906223 13.6933415349
3.5309084806 15.8099634219
-2.5217679087 16.8357238941
4.2443123940 17.0649305211
-3.0387399319 14.0315318543
2.5338222984 13.5846610688
0.8876388563 16.5492681069
-1.8538609432 14.8809492879
-6.4825346801 12.9512247173
-0.5051363028 12.5044336361
3.2648226079 12.1397172441
-0.8800889734 15.2614811546
2.8825465781 12.1282756976
2.3263275043 15.0204661220
-1.9630173021 15.9242069485
0.3981193911 13.7995662457
0.1396041700 14.2293728063
0.2270346905 16.3242613490
3.1720336323 12.5243690023
4.2660667493 11.0958244010
-0.3035701901 16.1766344130
0.5619837355 13.7546009604
-0.4162445007 14.0139981307
-1.1787295139 16.6992041940
0.7140309719 13.6141808095
1.7991997509 15.6145990418
1.6257242377 16.2592576838
-1.6579900218 13.8796379196
1.4945872102 16.2207405309
-0.0418031879 15.2346547666
2.5553297916 13.8168572223
1.0941947623 14.5956146951
-0.4353624065 17.1975537040
1.6508326980 16.6270192720
2.6109576143 15.0420076833
1.3639059426 14.3794664868
0.6483327050 14.7397138913
0.1939919300 16.1903140509
-1.6364413665 19.1847745514
-2.0120347630 12.5716227744
2.3162217470 16.5833253879
1.2482396341 16.2566910185
-0.0244935457 13.2054912570
0.1516091164 13.6456765770
1.9502394668 14.7058852370
-1.6509943936 14.3572283167
0.8258629086 13.8725508944
-1.6444407911 15.4873744230
0.4899331422 13.9861136493
-0.9420766112 15.4640998747
-2.8961686830 12.1850724512
-1.4368884425 14.5731056966
0.6218151312 17.9507124339
1.7153192464 14.6801229401
-0.0380324158 12.9949412707
-0.0370262720 14.4226827222
0.6454371207 13.3455381129
1.0386930285 18.0654778260
-0.2175202969 15.8034234442
1.3802879834 14.1975590562
0.4481849636 15.0251848016
0.1953521971 13.4539804323
0.0490203485 15.9959965825
2.9022872156 16.9185416522
4.3063649150 13.4653048742
1.7446412734 15.3666840115
4.3796058664 13.3834034293
-1.6794436844 13.8012147091
-4.2477914486 13.9484899566
-1.5182653231 15.3007875730
0.6835119516 18.7523416784
1.9008476764 13.8461926887
-1.7968293427 15.9838383430
-2.6404664140 18.6629175317
2.3588802414 14.0616486958
-3.4262690582 17.7077447483
-0.2290796905 17.4756326239
-3.1888553176 13.8012499541
0.0104873994 15.0939611875
-0.9001309430 16.2456998647
-2.1352408588 14.7152410300
0.2405912634 16.0288776681
1.4232297562 12.7507158163
-3.0682283415 17.5553536438
0.6646280240 13.5030269269
3.1023039510 15.2313492686
2.3585943681 15.1350369628
4.1214958498 18.5106816849
-0.4979282970 16.9431419019
1.2907518992 17.7372631151
-1.9298469212 16.3721029200
2.1168489737 11.4825210272
-2.3665170253 10.9215356445
-0.5388136689 16.4350845116
3.0047141042 15.1481895608
3.2572310911 12.2397970836
-3.4067648787 14.8889046022
0.7681308979 14.9346105038
-4.1348842001 14.8217599210
-2.6089390010 16.3393450977
0.7331964922 13.1202404273
-1.0277338347 12.8815729562
-0.1253581945 16.9102846410
-1.9714520927 16.0080930310
-1.0605152367 13.4142543355
-0.2140607199 12.9295153552
-1.1072986107 12.6042442148
3.9294502658 15.0705271039
-1.3994510160 15.4279598215
-0.2246560994 14.5580608009
1.2283334001 16.5150154201
-1.0610022952 13.8483635187
-0.5501033943 10.3961576705
-3.0303821244 17.7337485349
3.2899354270 14.5019279209
1.1531139261 15.6225003091
6.1577616169 17.2391498229
-0.2558351830 13.0889191188
-3.2128926405 15.4069272717
-1.5127014906 12.1554925808
-1.2931457685 12.8369039928
3.3742832701 16.7632795139
-0.0159452826 17.9598882778
0.1547366153 13.2774315973
3.0462481545 16.0778200874
-2.0744923087 14.6193226438
-1.7512365068 12.2344005381
1.8523550951 18.8188332809
-2.7971351476 16.1259384734
-1.3012851382 14.0257492325
-1.1847878485 13.2720184606
0.0970432559 13.3380997672
0.5409136516 14.8995237811
-0.4778960937 13.1848726759
-1.1535426611 16.5107824517
1.0018343752 13.0448895104
0.1986646109 16.5027742467
-3.3388105622 16.0867203848
-1.3252475179 16.1411973372
-1.5265183131 11.3902357987
-3.2550848758 15.0961698933
0.5194450034 13.1913667498
1.2771849176 11.6769598755
-0.1321595973 12.5779676005
-1.3036722156 15.0947973426
-1.7208267306 14.2308889115
2.0125856184 13.8462162610
1.6713842241 12.7405862907
1.0596083558 17.8831372413
-4.9432890003 13.4062094891
1.1541442544 14.5939092279
0.7422917467 13.7920296266
0.1731795749 14.6886455292
2.3355641233 15.5088416866
0.6752053242 14.1762460678
-0.9752124481 14.1348836244
0.7889042848 14.1580310384
0.5795497138 19.1508015973
1.7422494069 14.3479529357
2.4024278443 14.1838492540
-4.0762490704 12.9838273782
-3.7415838421 14.2969730319
0.0368367584 18.3528746246
0.6538547475 14.5617989424
1.6588111624 10.5777293820
0.4712291162 16.5417303878
-2.9571724916 17.2875080864
0.6769928150 14.1694241722
1.2655637322 19.5413857156
0.3637325101 15.4964411726
-0.9187217991 13.3003112611
1.6606716331 13.2878323482
0.1431324744 14.0446851065
0.9579596515 15.6673242106
2.0750798885 13.9799672023
-0.5397498706 13.0424725684
-0.8885865202 15.7546009861
-8.4860227667 -1.8443306484
-8.2607881598 2.7112757176
-9.1731301936 3.7535916251
-11.5475783982 -2.4893094066
-13.5574404978 2.9920886230
-8.6912686873 -0.1111693418
-9.4400627474 -2.2509780946
-5.1084960408 0.2584423640
-9.7812104108 1.4515332478
-9.0379815365 0.4477680486
-11.5809489109 0.9429367143
-6.2359510070 2.6908400923
-6.8136267467 -1.0224313529
-11.9792096405 -0.2515738402
-9.8885501754 2.1883830369
-13.3849292594 3.0591006389
-10.3160157972 -0.8537621399
-12.0242087505 -3.3097133437
-8.3536588321 0.1466359344
-12.5799217995 -2.5901575441
-10.6715693986 3.3380430506
-10.5191827027 -3.0062859062
-10.4914861282 -0.5454471395
-15.3937732859 -0.1085897330
-10.4618690604 1.3924127296
-6.3020878101 2.2531300591
-10.5377773811 -2.2130518175
-4.8532803935 0.1184368680
-9.9721414162 -0.0482501742
-9.6038304785 -0.2887208238
-11.1473240138 -1.0937178825
-10.0655065404 -1.0868495423
-11.4256915654 0.2128604554
-10.5099544348 3.0079859772
-15.3019396168 2.1830137038
-7.5078296150 -4.1467804648
-10.6853751882 -0.7428817320
-12.8150233894 -1.5556333752
-12.2211516909 3.5045408868
-8.1286432137 2.5431101900
-8.5566558719 -2.2581035424
-11.0490405326 0.9787491225
-12.4442556178 1.4259968603
-10.4806507963 -0.7496416151
-8.5780800636 0.8885266230
-10.7219323316 2.3186596067
-12.1621266552 1.2318712139
-8.8137974841 -0.6190928786
-9.3477339555 -2.5022271528
-8.1519459616 -0.3698042729
-11.0454460410 2.0980184517
-11.4086873811 -2.8169225927
-13.1132583470 1.2120199027
-12.5608587050 3.5095883640
-14.1638588158 3.3929127366
-9.5779650656 -0.1934262237
-11.0898381736 0.7982722287
-10.0752694048 2.2066037640
-9.7715447027 0.3006035229
-10.7272244244 -0.1138912474
-9.3843964622 -3.4203367853
-12.6963708442 1.4865281880
-9.6582691237 -0.3679666727
-9.9631321339 0.6951634107
-11.0795193606 -1.5566094508
-9.6083094898 -1.9567455552
-9.1834944886 -3.4051672085
-7.9416887253 0.9451949648
-9.4879405314 1.9653819679
-6.6690511111 2.0287401300
-13.6817484627 -2.5591539335
-11.2496371554 0.0521821004
-8.9646819591 -1.4514876263
-9.6264664710 -1.5107658647
-11.2230356060 -2.8133221937
-11.8464664922 -2.7033692112
-11.9517465060 2.1072835932
-11.8987977777 5.2647641297
-9.0133641982 0.3696722474
-11.7167155604 1.4006197588
-11.1512756525 0.2440196293
-4.8798309235 -0.1921197994
-7.7014533474 -1.4063528503
-10.0699769810 3.5416012713
-11.2539341156 3.6248971160
-8.5844961291 -1.1249335518
-8.7351845219 1.9451088993
-8.7563800756 -3.1404494398
-11.4542743516 -0.4950372711
-10.1488668582 1.2413441951
-9.6445979981 -2.6706887174
-9.2396042980 1.2211714906
-8.8804191041 2.1615614511
-8.3321556909 0.9183601585
-10.1403314229 -3.3219218670
-9.1407635617 0.4153753743
-9.4568423256 -2.5534971516
-12.1621130808 2.1063057067
-10.0791103077 1.3630013947
-9.9433632477 0.0595122790
-8.1234323880 -1.0320894564
-9.8077584461 -0.9245505774
-10.8689924549 -0.6183442469
-9.5557324567 -0.9574972433
-7.4884877489 -1.7892146044
-10.3737432883 -0.8794621165
-7.1060442313 0.3931095530
-7.9363109211 -2.9711207461
-9.4658994683 1.7792615912
-9.8354320214 2.1309607501
-11.0345769002 2.8186948804
-5.4022037528 -0.7256771209
-10.8910050428 2.9067689542
-6.8408557085 -1.0457200543
-10.8403736342 -0.5635692177
-12.6889010221 -1.8373038930
-12.0082815335 -1.5355951302
-10.0693697748 0.4684294651
-6.8989990144 -1.9967080815
-8.0313552030 -0.4279776885
-10.0989274193 1.3496389843
-12.2454440431 0.7648194924
-9.6670955836 0.9849025280
-9.4216627122 4.9106002798
-11.2754799685 -1.0619939100
-11.2462810528 -1.1109542383
-11.2747742546 2.3780330622
-7.1589915040 -1.1414925875
-11.6647111462 0.9428311128
-11.1044460886 1.2658636355
-9.5941539583 -3.0314882300
-6.9049895973 3.5917553462
-11.2255773810 -0.7754031199
-9.4282692186 0.6689135800
-8.6829114547 4.0204090775
-10.3538944550 -1.5965944891
-12.7586384560 -1.4618600799
-10.0662539457 3.5891157270
-11.0352225981 0.4475759033
-10.0328457921 2.3767865469
-4.9461351483 -1.0617375458
-10.9788788850 2.0883217541
-8.6362170207 3.6934146515
-8.8321436293 -0.7185841816
-8.8186903386 2.2174071612
-8.3590356376 1.0145480622
-7.8666506208 2.3385911809
-7.2356820179 1.2974197752
-10.3342361606 0.2934273729
-7.5869820670 -1.6338713420
-9.2626533823 -0.7866776247
-9.9425103541 2.5569037252
-9.6178018640 0.0928730963
-12.7197122820 1.4925071321
-8.7090316377 4.3265094466
-10.6155564699 0.4383006553
-9.5012326326 3.1549065595
-10.1905910648 0.5580430515
-8.7842069806 0.3732182463
-10.8928672291 0.3881799858
-7.8527365003 -2.0530305988
-9.7340606517 -1.4002416299
-7.6099067422 -3.0463738096
-11.1178436945 0.7544237501
-6.8689519415 -0.1315005221
-11.1103990534 3.7623141389
-12.8960278008 -4.3976119132
-9.1199710999 -1.0041084487
-12.0424656343 1.4167128946
-9.5123985725 -1.1281572615
-12.5606087973 1.7449146566
-8.6995976441 -0.1983517276
-6.3067260079 -2.1401695327
-13.0510503418 -1.3838161398
-10.0911720327 0.4866788986
-10.4824721157 0.7041107930
-12.5030788484 2.8875292081
-10.1643023568 2.2345916632
-9.3145493072 0.9135064383
-8.8604654395 0.8954171200
-8.7145544803 2.6583050603
-9.6069576606 1.4180075152
-10.1794713886 2.8802344309
-11.3527846041 3.6018808658
-10.0803159013 -2.8615502042
-9.7437911702 -1.3621033149
-8.3187129020 -1.3052479586
-10.8923668664 -3.7790814619
-10.9046126385 -4.8477586533
-13.1678056470 1.5208293123
-8.4283996827 0.8509151236
-11.9339522863 -0.0954227123
-10.0072050782 -2.3167293784
-6.9932033965 1.7547245812
-10.4419283477 0.0537716780
-9.5832343841 -4.0834697368
-10.4943547650 -1.3639684960
-12.0032400198 -0.5622005858
-6.4046269463 1.2816857225
-11.1423579796 1.1451655627
-7.2012891268 1.8492673658
-9.8807392602 -1.2938735554
-8.6035533728 0.7869707708
-8.2096135599 1.2703436034
-7.9008945694 -1.0704704231
-7.3652118687 0.3951992094
-5.8494782547 -1.3783756362
-6.5280723937 0.3958215669
-11.3028360072 -0.9677716681
-10.6406946164 0.8483318928
-8.9543290239 -1.1474000079
-10.0487091845 4.2845407172
-6.5449136598 0.8726473393
-9.9239930437 0.2400626534
-8.7729640545 -2.0455851304
-10.5147530748 -3.3371681478
-9.2015537548 1.2943918794
-10.9663729246 3.1479735266
-12.4515313260 -2.9287497604
-9.5510963629 2.0941966052
-6.6321446171 -0.9177685257
-7.8426383331 -0.0770169390
-10.3452545999 1.7673198750
-8.6953542432 -3.1527843140
-7.0469193005 2.7601827083
-11.2511254030 0.7916070669
-9.0119396274 0.5213475316
-11.1006103077 -1.3432467359
-10.0511081420 2.3454580385
-8.9127996908 -0.7412286642
-8.4566025787 -5.6970852413
-7.7024685993 -3.4794275576
-10.7248818828 -2.2393397893
-12.5893629514 2.3216535748
-10.9354024026 0.6930077635
-10.0938411578 0.9540816544
-9.8463562179 -2.5659844484
-8.0074663611 -0.9875131663
-13.1131637973 -0.8562303219
-6.9984804187 1.7004434842
-10.6973042688 -0.6985154086
-10.6432701024 4.1534959671
-9.2361290955 0.8600832944
-7.9394330919 0.4775783181
-10.5180842916 -0.3926996982
-10.1432025188 -0.0744444730
-8.5447409127 0.1038917716
-8.5347198456 -0.1614331602
-9.8427296194 -3.9964013691
-8.1673446506 0.6929769518
-8.0039797803 -5.7925107564
-5.8232505904 -0.2791792563
-7.7836343665 -2.0798118543
-8.7744521899 -2.1068311263
-11.2475379214 3.8280627077
-10.3813648015 0.4348657464
-8.2598645386 0.9913637759
-9.6991621897 0.7299220049
-5.1931688295 -0.1152375941
-9.5978019066 2.1013087920
-7.7889481341 2.3740606111
-8.7225395559 -2.2860098255
-6.7331369354 -2.2926907860
-9.3947290695 -1.5085517000
-10.1282766932 0.6575248206
-9.3572855691 0.8438415085
-6.7725774619 0.9070686030
-10.4883132706 1.9281743366
-7.6210590222 -2.4552156303
-8.8051998603 1.4023454846
-10.5951270067 2.7514136266
-10.3001111741 0.2511529069
-10.3461436486 0.0311580952
-12.1925501738 -2.8801017652
-6.8109898736 -1.6939226966
-11.9827846989 -4.3067802272
-11.2779234954 -2.6461795868
-6.7159696797 2.0196341787
-11.3763006904 4.5048716107
-8.0364690260 -0.6496627670
-14.9988114297 4.5818851452
-12.7791449335 -3.2907974939
-7.9548591360 4.8795048127
-7.2314543630 1.1278182401
-8.8104913167 1.7068311176
-8.4821428204 0.5623828479
-9.7915977921 -0.1251862558
-11.5079291777 -0.5613501537
-13.3859136284 -0.1966792536
-11.9771822143 -2.2071786344
-9.6402116977 2.7840045727
-8.1633667880 -3.1410012072
-11.9792562731 1.8815423760
-11.9649747871 -0.4492663000
-8.8998958020 -1.9366889097
-9.7892489877 -2.6680509898
-11.2027352879 0.6395638683
-13.1859874671 0.8809494759
-10.0392755979 1.1049799088
-9.5521717319 2.7282808599
-9.7495509947 -0.8588110823
-9.7554049939 1.0865960581
-9.9022798593 0.0811833824
-11.4039833756 -1.3258018351
-12.8052105436 3.4991534864
-12.4877264708 -1.3858103956
-11.4368145311 1.7898487539
-10.5898993566 2.4954841453
-11.3469812485 0.5579883244
-11.6706941065 4.2902982555
-12.3751968381 0.6196414205
-8.7324462381 0.8275981949
-10.3705753178 -0.2596413995
-9.9123770560 -0.2940040033
-8.0722417664 4.4210460032
-11.1149835700 -2.7396059592
-10.1765640967 5.1594186753
-11.6073491359 3.2782336109
-6.6445983718 -1.1071764834
-8.8620338416 3.2567932463
-10.7582554820 -0.4071607202
-11.1633618279 -2.0295134614
-11.2985550901 -2.4478805335
-9.9318330635 -1.5399464621
-9.5324281764 -3.1117912924
-9.3382395356 1.6670579232
-13.9874712851 0.7481131397
-7.5446620151 -2.4192820374
-6.6548552263 0.8380380187
-11.4100237115 -0.1115381553
-8.8833461750 0.1520107828
-8.9224880151 -1.8413471862
-9.6612783519 -2.8274289938
-10.2224521227 -1.8078152829
-11.4710598852 2.4721863504
-7.8173797588 1.2182762418
-12.1846255293 -0.6328168994
-7.5738046000 0.2834338273
-5.3613409200 0.7866356788
-9.6159017670 -0.6182329284
-9.7329181904 -0.3049396728
-8.5837826466 1.9134046336
-11.5719789210 -2.6624659071
-13.6724107462 1.0159826538
-12.2067332123 -4.3057811859
-9.2228427909 4.9859990349
-10.0121418231 1.6769815489
-9.8363412829 -0.1977793064
-8.1618470340 -0.5805490884
-9.4652153719 0.6433956124
-11.3361809073 1.9840846991
-10.3499195134 -1.5114903190
-8.9269803129 -1.7969359636
-9.9436376853 -0.0182379933
-7.8282088683 0.9493964658
-10.0500539175 1.6355325984
-7.2195849020 1.1156206127
-9.9792947603 -2.6236724647
-12.1302273262 -0.6104494087
-11.2190244043 -0.3739426060
-9.8867001502 1.0593855087
-10.1409975561 0.9730032877
-9.8710511704 -3.9509331327
-11.8786707876 -0.2881751114
-12.4193894857 1.1998574600
-6.9384983353 2.4375237034
-10.4268857419 2.9814522737
-9.7026650856 -0.6741719422
-11.2268053271 -0.6049393730
-10.7763536371 0.3408324448
-9.6788520379 0.0060920403
-9.1261236605 2.3812925496
-8.1008917291 -2.9697959369
-15.1078422698 1.8686398225
-12.7337573968 -0.4495308038
-12.3402260521 -3.6039608752
-8.9170745436 1.5183103206
-11.1530208015 -5.1820845843
-11.0924888965 0.7836080108
-12.9578231375 0.3667198396
-10.0306196983 1.1585829992
-9.7608392632 -1.9461378818
-7.6068569967 -0.3170591461
-10.0546090790 -1.8665359181
-10.8865645024 -1.7696054281
-10.3458921198 3.4234169603
-12.7438022859 -3.2271227958
-7.0576593450 -0.4186473543
-11.3381454773 2.0798093748
-11.2112310795 3.6520194271
-8.6441482573 -0.9758228163
-5.6853835735 -1.2114298460
-8.5158092560 0.5985851608
-7.3965174212 3.1230223935
-9.9359917019 -1.5068357407
-9.0800557141 -1.3554307395
-5.9732255049 0.2730706622
-10.7306431026 0.3693606117
-12.6942525791 -1.9432280770
-7.5991721841 -1.3137885579
-12.0938219654 1.0733055051
-7.6285916907 1.4379066213
-8.0079046284 -1.5135901771
-12.8436213335 3.0026673039
-10.6453596777 -0.5016660329
-7.3436117163 1.1124600188
-9.0882244558 4.3300046898
-11.2870364608 1.8556802562
-9.8859737502 0.5371845577
-6.9430631472 1.0156715126
-8.9234078419 2.1450146746
-10.7299054591 -1.6784193347
-12.0896183880 -3.9327131788
-5.8875857401 -2.2064167314
-10.4425072472 -0.5536265998
-9.3851866044 1.6314744251
-8.2790530233 -1.1661548771
-10.3342434276 0.5651599010
-10.4973822524 3.2146911520
-9.0180500967 1.4697555721
-8.6742374627 2.3469477150
-9.6379568826 -2.5936638959
-9.2006240965 -1.3027137876
-11.0572333635 1.1727280375
-7.5234338571 0.0425431535
-9.3823339748 3.4044298893
-9.5184936410 5.2033662284
-8.8689807087 -3.5215255183
-8.4933167578 0.7623167698
-7.4204944918 1.3463627025
-10.2769119680 -2.4485964726
-10.4180465146 -1.7010409084
-11.1610468996 1.1771568088
-6.6601909913 0.7893430596
-12.3917661241 0.8892053364
-7.6067370267 -1.2195658086
-10.2680343333 0.0293763895
-11.5697966262 1.2965608677
-10.2418962972 0.8390648878
-11.7749843556 -0.8749166006
-8.5552372843 -0.7456663042
-6.5460722975 -0.7992723712
-9.5506305485 1.8651816637
-12.8367314659 -3.5216176240
-13.0513126291 2.5251682069
-11.1037162918 5.1163985713
-11.1284951973 0.3691026064
-6.9157800949 4.0121857763
-5.8769928467 2.4167324612
-7.9518749484 1.1850538984
-8.4432778477 -1.1023714327
-11.6363977668 -0.0067489148
-10.3403692450 -0.9064560987
-8.6072251051 1.9106104171
-9.8231862274 2.9550601621
-12.2833782283 -0.3873189186
-11.4336446412 -3.7330732341
-10.1653613717 -0.2434950168
-6.9731005135 1.2616233691
-12.0483736487 3.7081851327
-7.5579326089 1.1641954069
-10.4529681977 -1.9188784734
-10.7444135521 2.1774972394
-6.2308273881 3.0864870565
-10.9776988436 -2.2392348666
-9.7182275062 -3.5368787311
-9.3536645716 -0.2952051726
-10.9320730037 -3.1894061345
-8.9727997869 -1.0654016793
-12.3398336714 -5.7445244266
-10.0550298101 3.5445031933
-6.6774815709 -0.9141925132
-11.2044241207 0.9375485122
-11.9967708784 0.6035837996
-8.4678394432 2.4538664478
-10.2003081530 -0.4073475004
-11.7559651735 -1.6537607081
-10.4529577838 0.7347310136
-8.1728307475 -1.6063579014
-7.0146228621 -0.5422472021
-10.0427345887 -1.4944233583
-14.8484805205 1.7680907927
-8.5263122058 -0.5626551142
-9.8660185656 1.0318784354
-13.1250917138 -1.0581053547
-8.4114706408 -2.5085788463
-9.4128841357 -2.7131636092
-9.0671400351 -0.0712829646
-13.2302636318 2.3294787089
-11.4691831536 -1.6205048740
-9.5988616055 2.2972746989
-12.0316436380 0.1233596997
-9.1423669993 1.3862112145
-9.6471168894 -0.7340556782
-11.6551804413 0.1722877661
-12.1442780240 -5.8427009670
-9.1268803917 1.8078696822
-14.7258648711 -2.0194614094
-8.7616914780 4.1149909394
-9.9584125846 -1.4560058825


==> expres/synth2d/LLE_cl3_dim2_p300.300.300_d1.2.4_embedding.tsv <==
-0.0415691195 -0.0213917574
-0.0416560469 -0.0228487187
-0.0414515511 -0.0194773602
-0.0417731058 -0.0247327311
-0.0414433681 -0.0193643841
-0.0414065633 -0.0187396014
-0.0414626955 -0.0196147706
-0.0412047191 -0.0154547556
-0.0413492519 -0.0178280310
-0.0413003593 -0.0169878085
-0.0417187157 -0.0238224171
-0.0414534685 -0.0194773265
-0.0414156579 -0.0189025882
-0.0413297837 -0.0175130552
-0.0413915519 -0.0185000769
-0.0414725622 -0.0198732130
-0.0414545228 -0.0195040961
-0.0415802091 -0.0215438148
-0.0414557753 -0.0195010213
-0.0412950703 -0.0169437676
-0.0416189802 -0.0222107230
-0.0414672754 -0.0197313169
-0.0412367868 -0.0159720312
-0.0414643343 -0.0197188389
-0.0414843627 -0.0199710247
-0.0415327502 -0.0207938654
-0.0414134185 -0.0188791463
-0.0416938442 -0.0234480220
-0.0413530994 -0.0178742886
-0.0415855921 -0.0216886002
-0.0414147777 -0.0188804505
-0.0412773603 -0.0166194087
-0.0416756306 -0.0231629202
-0.0415233070 -0.0206765005
-0.0415291040 -0.0207278186
-0.0416118080 -0.0221296173
-0.0415503932 -0.0211315762
-0.0411195340 -0.0141054482
-0.0414988626 -0.0202450554
-0.0414363307 -0.0191841565
-0.0414756348 -0.0198842891
-0.0417096893 -0.0236680331
-0.0413505390 -0.0178276060
-0.0416528251 -0.0227651857
-0.0414328479 -0.0191926193
-0.0415485062 -0.0210853051
-0.0413740829 -0.0182150096
-0.0413796211 -0.0182753428
-0.0415526012 -0.0211334037
-0.0414885364 -0.0200787637
-0.0412579805 -0.0163245127
-0.0414125245 -0.0188277563
-0.0414865349 -0.0200627745
-0.0417988576 -0.0251360830
-0.0415339038 -0.0208206558
-0.0411947067 -0.0153059690
-0.0415988744 -0.0219428573
-0.0414778304 -0.0199185518
-0.0414469933 -0.0193787450
-0.0417046654 -0.0236193901
-0.0415868817 -0.0216605342
-0.0416642633 -0.0229062620
-0.0416710808 -0.0231102320
-0.0413193428 -0.0173185481
-0.0414931584 -0.0201469143
-0.0412553917 -0.0162952768
-0.0413474774 -0.0178032778
-0.0414111041 -0.0188660310
-0.0413614617 -0.0180099479
-0.0415784339 -0.0215147904
-0.0415819693 -0.0216384410
-0.0412509019 -0.0162252556
-0.0415669256 -0.0213800057
-0.0412522733 -0.0162082715
-0.0415895839 -0.0217358547
-0.0415486853 -0.0210720064
-0.0413987104 -0.0186301399
-0.0415157118 -0.0205082090
-0.0418067965 -0.0252730282
-0.0413341188 -0.0175907829
-0.0413732023 -0.0182297938
-0.0416481005 -0.0226584090
-0.0416636551 -0.0229436027
-0.0416972536 -0.0235284328
-0.0414296480 -0.0191074627
-0.0413257485 -0.0174161499
-0.0414973220 -0.0202365618
-0.0415713459 -0.0214531223
-0.0415538444 -0.0211847774
-0.0415577581 -0.0212806263
-0.0415627904 -0.0212700674
-0.0413464564 -0.0177868905
-0.0414885107 -0.0201030445
-0.0415678495 -0.0213728216
-0.0413061687 -0.0170795640
-0.0414588952 -0.0196251165
-0.0414833135 -0.0199674542
-0.0415379826 -0.0208989497
-0.0413635477 -0.0180562790
-0.0414625879 -0.0196329558
-0.0415738433 -0.0214867530
-0.0417066264 -0.0236590274
-0.0412444492 -0.0160909981
-0.0415968052 -0.0218590325
-0.0417186064 -0.0239242325
-0.0416294000 -0.0224052169
-0.0416711738 -0.0230719837
-0.0414758244 -0.0198978871
-0.0413663169 -0.0180910431
-0.0414238638 -0.0190351697
-0.0417871589 -0.0248934162
-0.0415438849 -0.0209429584
-0.0414637625 -0.0197103600
-0.0414660116 -0.0196904430
-0.0414099580 -0.0188246542
-0.0413902156 -0.0184916288
-0.0414791166 -0.0199146694
-0.0418555834 -0.0260706461
-0.0411863096 -0.0151749707
-0.0414248739 -0.0190718327
-0.0413678939 -0.0181199878
-0.0416087392 -0.0220622207
-0.0412950980 -0.0169304367
-0.0413974114 -0.0185858638
-0.0417886615 -0.0249763137
-0.0413332932 -0.0175841980
-0.0418667063 -0.0262617928
-0.0412392447 -0.0160181610
-0.0416694113 -0.0230079957
-0.0415956094 -0.0218463440
-0.0413487178 -0.0178095647
-0.0409584165 -0.0114380030
-0.0414097587 -0.0187711234
-0.0416990280 -0.0234709509
-0.0414327704 -0.0191813015
-0.0416689757 -0.0229820014
-0.0416799265 -0.0231976439
-0.0413597784 -0.0180029954
-0.0415051702 -0.0203397136
-0.0414929832 -0.0201472409
-0.0415393544 -0.0209285075
-0.0416992091 -0.0234788663
-0.0417560233 -0.0243847829
-0.0414949760 -0.0202048151
-0.0415172294 -0.0205352622
-0.0414456104 -0.0193739540
-0.0414361514 -0.0192551131
-0.0415265913 -0.0206856655
-0.0416495334 -0.0227112094
-0.0416481930 -0.0226977932
-0.0413450664 -0.0177370707
-0.0416371220 -0.0225171953
-0.0414976194 -0.0202355963
-0.0416754468 -0.0231091322
-0.0415746883 -0.0214806517
-0.0415040790 -0.0203662182
-0.0416571838 -0.0228487527
-0.0417027320 -0.0235688826
-0.0415919744 -0.0217589438
-0.0415422231 -0.0209546265
-0.0415341857 -0.0208427412
-0.0414480238 -0.0194803701
-0.0412923594 -0.0168628546
-0.0417085570 -0.0236837182
-0.0416183531 -0.0222123521
-0.0414608071 -0.0196105237
-0.0414828607 -0.0199748649
-0.0416444194 -0.0226161883
-0.0413547923 -0.0179014356
-0.0415401831 -0.0209101463
-0.0413767124 -0.0182727505
-0.0415158560 -0.0205159200
-0.0414317096 -0.0191667198
-0.0412161656 -0.0156189367
-0.0413758318 -0.0182464320
-0.0416014967 -0.0219603673
-0.0416253977 -0.0223064721
-0.0414557355 -0.0195252286
-0.0414828656 -0.0199851258
-0.0415161561 -0.0205124114
-0.0416363183 -0.0225281394
-0.0414946326 -0.0201943796
-0.0415899117 -0.0217230621
-0.0415319471 -0.0207911224
-0.0414827313 -0.0199703046
-0.0415191447 -0.0205955856
-0.0417602716 -0.0245290972
-0.0418052099 -0.0252151038
-0.0416405675 -0.0225621436
-0.0418089243 -0.0252744763
-0.0413418742 -0.0176841262
-0.0411443515 -0.0144741576
-0.0413831383 -0.0183747088
-0.0416214160 -0.0222945786
-0.0416244384 -0.0222800297
-0.0413739900 -0.0182348895
-0.0413595718 -0.0180351649
-0.0416645732 -0.0229355764
-0.0412794477 -0.0167197406
-0.0415255760 -0.0207195289
-0.0412231885 -0.0157541004
-0.0414991013 -0.0202578642
-0.0414494606 -0.0194656143
-0.0413233540 -0.0173949553
-0.0415346897 -0.0208487044
-0.0415663646 -0.0213212246
-0.0413044113 -0.0171238775
-0.0415206245 -0.0205872136
-0.0417448757 -0.0242567630
-0.0416846293 -0.0232756346
-0.0418829681 -0.0265448195
-0.0414943148 -0.0202041471
-0.0416498774 -0.0227444036
-0.0413709038 -0.0181897523
-0.0415967432 -0.0217988932
-0.0412347816 -0.0159053785
-0.0414814474 -0.0199881922
-0.0417356797 -0.0241061629
-0.0417004167 -0.0234948781
-0.0412267640 -0.0158265075
-0.0415552950 -0.0211696380
-0.0411693755 -0.0148923448
-0.0413168950 -0.0173111056
-0.0415188591 -0.0205535016
-0.0413757047 -0.0182222743
-0.0415229273 -0.0206689941
-0.0413607199 -0.0180194584
-0.0413833118 -0.0183529621
-0.0414406396 -0.0192789103
-0.0413641887 -0.0180313845
-0.0418059256 -0.0252475221
-0.0413949432 -0.0185683936
-0.0414708015 -0.0197906487
-0.0416218000 -0.0222718344
-0.0413916860 -0.0184947332
-0.0413672387 -0.0180524767
-0.0413108414 -0.0172306867
-0.0417459554 -0.0242647465
-0.0415987649 -0.0218855364
-0.0420133592 -0.0286486779
-0.0414403623 -0.0192765098
-0.0412517995 -0.0162404125
-0.0413238253 -0.0173690549
-0.0413539471 -0.0178678962
-0.0417941171 -0.0250774414
-0.0415515470 -0.0211480954
-0.0414761904 -0.0198615489
-0.0417562367 -0.0244525191
-0.0413263187 -0.0174418930
-0.0413065588 -0.0170893887
-0.0417137114 -0.0237962243
-0.0412980149 -0.0170012109
-0.0413760691 -0.0182431313
-0.0413707361 -0.0181465278
-0.0414728336 -0.0198077721
-0.0415367191 -0.0208670760
-0.0414248322 -0.0190251969
-0.0414345638 -0.0192268830
-0.0415386277 -0.0208739587
-0.0415405668 -0.0209506107
-0.0412548668 -0.0162990642
-0.0414141131 -0.0188894141
-0.0413086600 -0.0171125734
-0.0412425487 -0.0160858740
-0.0415033827 -0.0203027631
-0.0415345439 -0.0207898007
-0.0414404335 -0.0192709173
-0.0413962479 -0.0185852641
-0.0413468442 -0.0177705021
-0.0416332446 -0.0224232572
-0.0415857094 -0.0216357034
-0.0416344920 -0.0224960303
-0.0410811987 -0.0134402407
-0.0415794103 -0.0215574562
-0.0415320825 -0.0207772476
-0.0415041977 -0.0203355055
-0.0416898194 -0.0233649189
-0.0415338968 -0.0208118550
-0.0414040197 -0.0186991644
-0.0415425297 -0.0209520228
-0.0416203553 -0.0222823587
-0.0416212947 -0.0222354040
-0.0416702851 -0.0230299664
-0.0411397512 -0.0143867807
-0.0411899163 -0.0152195385
-0.0415631400 -0.0213417593
-0.0415392645 -0.0209041138
-0.0415436901 -0.0209244948
-0.0415627312 -0.0213115442
-0.0413078788 -0.0171767211
-0.0415339298 -0.0208123100
-0.0416811675 -0.0232762495
-0.0415340827 -0.0208318828
-0.0413922747 -0.0184971986
-0.0415950567 -0.0217947953
-0.0414897693 -0.0200924687
-0.0415841757 -0.0216488948
-0.0416406457 -0.0225452601
-0.0414172713 -0.0189003748
-0.0414411326 -0.0193236667
0.0330505944 -0.0251351522
0.0436119984 -0.0350839097
0.0460091771 -0.0338534444
0.0315807951 -0.0126311242
0.0443012895 -0.0165729622
0.0370670407 -0.0278313805
0.0320999104 -0.0208233505
0.0380158351 -0.0416787437
0.0406786841 -0.0270163787
0.0383540449 -0.0276789078
0.0395365059 -0.0194919788
0.0435825300 -0.0423915210
0.0350044146 -0.0329271357
0.0367907819 -0.0156326317
0.0423901277 -0.0281143258
0.0444519132 -0.0173210166
0.0353535343 -0.0204326595
0.0297736301 -0.0092293945
0.0376731718 -0.0295941553
0.0314693608 -0.0086711265
0.0450558929 -0.0275974916
0.0303471815 -0.0153362215
0.0360708729 -0.0204176303
0.0373478423 -0.0037481528
0.0405490108 -0.0244362410
0.0425807391 -0.0412978205
0.0322103917 -0.0168862332
0.0376991213 -0.0423171052
0.0372125613 -0.0233006020
0.0366537317 -0.0241469475
0.0348189608 -0.0169292976
0.0348092973 -0.0208733022
0.0378472291 -0.0185745266
0.0442916567 -0.0275162721
0.0424859391 -0.0088043464
0.0276501150 -0.0240441019
0.0356165878 -0.0193150683
0.0338068355 -0.0099611430
0.0454542919 -0.0223760733
0.0432248140 -0.0352294225
0.0320887903 -0.0240489358
0.0396040143 -0.0214804949
0.0406767118 -0.0173711168
0.0355986058 -0.0200441548
0.0393856843 -0.0302585682
0.0427002069 -0.0253629599
0.0402215130 -0.0179871804
0.0358897234 -0.0263679435
0.0315177325 -0.0206608136
0.0364802156 -0.0293038263
0.0421955574 -0.0237522462
0.0308148027 -0.0124738072
0.0402100511 -0.0145480681
0.0454688116 -0.0211697113
0.0452199509 -0.0152352160
0.0368733346 -0.0244291029
0.0391872440 -0.0209695400
0.0424327171 -0.0274738020
0.0380177652 -0.0247297819
0.0370716275 -0.0204363607
0.0293345908 -0.0186447725
0.0408230741 -0.0165930181
0.0364717473 -0.0237907152
0.0389271846 -0.0248337406
0.0337474796 -0.0162381057
0.0327833208 -0.0207959999
0.0293683474 -0.0194115168
0.0395307406 -0.0327101417
0.0418722479 -0.0291181060
0.0420606432 -0.0395248879
0.0317158147 -0.0047333394
0.0374697104 -0.0188851548
0.0339584194 -0.0241593857
0.0338205965 -0.0216209716
0.0308174854 -0.0131564391
0.0310928107 -0.0111144438
0.0422357825 -0.0205125539
0.0494546874 -0.0270532865
0.0381754895 -0.0276137890
0.0405986930 -0.0199280754
0.0379092101 -0.0196279453
0.0369809148 -0.0416001753
0.0340857914 -0.0288979360
0.0455183658 -0.0301744416
0.0457220808 -0.0260769622
0.0347205889 -0.0262080462
0.0418340215 -0.0318176812
0.0299871198 -0.0215178979
0.0362098066 -0.0170335167
0.0401939586 -0.0252624878
0.0311203156 -0.0192264701
0.0401460791 -0.0285099797
0.0423344127 -0.0317246956
0.0394604195 -0.0312215525
0.0295875680 -0.0160744650
0.0382797889 -0.0272397857
0.0314007092 -0.0201581408
0.0422388035 -0.0197546326
0.0404744487 -0.0257578127
0.0374613976 -0.0236223880
0.0349440754 -0.0280879019
0.0351836223 -0.0221364208
0.0359088140 -0.0189013212
0.0351056712 -0.0229843864
0.0332035928 -0.0289158156
0.0352944409 -0.0201699908
0.0382756556 -0.0346776182
0.0303995587 -0.0248721181
0.0414403776 -0.0288231152
0.0422568109 -0.0281917187
0.0438611097 -0.0252443216
0.0357318849 -0.0386629072
0.0440624751 -0.0259379720
0.0349497371 -0.0327805251
0.0360352463 -0.0191162159
0.0331500111 -0.0098414007
0.0338286628 -0.0129111729
0.0384076427 -0.0239914792
0.0327420029 -0.0306649244
0.0363488218 -0.0296322646
0.0404441705 -0.0256601716
0.0391453174 -0.0167389805
0.0395970328 -0.0264860724
0.0486452362 -0.0352331264
0.0348979471 -0.0165290451
0.0347834803 -0.0165348627
0.0428480642 -0.0234916150
0.0347179481 -0.0314193684
0.0395393546 -0.0191893884
0.0402697219 -0.0218595583
0.0302637422 -0.0186720656
0.0456372686 -0.0417358376
0.0355569353 -0.0172895599
0.0388657174 -0.0267099530
0.0466227681 -0.0361564564
0.0336314241 -0.0187984362
0.0340213152 -0.0103521510
0.0456285315 -0.0302847361
0.0383748531 -0.0204584116
0.0428276530 -0.0279713638
0.0349703426 -0.0396314476
0.0421714714 -0.0239728525
0.0458736405 -0.0356780577
0.0356594794 -0.0261019905
0.0424637199 -0.0320592519
0.0396831205 -0.0313178015
0.0427554364 -0.0357751156
0.0403639848 -0.0360049240
0.0380045917 -0.0226806565
0.0335602667 -0.0288623949
0.0354985352 -0.0243886995
0.0432451563 -0.0286621829
0.0375363078 -0.0248675073
0.0408375370 -0.0165222587
0.0473200757 -0.0366632078
0.0383442047 -0.0219549287
0.0446269794 -0.0314606631
0.0386131184 -0.0237384449
0.0381867955 -0.0284610312
0.0382338071 -0.0208515969
0.0325790129 -0.0270478057
0.0340786112 -0.0214521176
0.0302302966 -0.0259171881
0.0390864446 -0.0207797684
0.0370691767 -0.0345018888
0.0460359551 -0.0268680632
0.0269268424 -0.0035018298
0.0349975215 -0.0244808336
0.0406457622 -0.0187898600
0.0347111511 -0.0228044897
0.0414155959 -0.0176036375
0.0368656704 -0.0276275865
0.0324298369 -0.0325433612
0.0342135077 -0.0094609992
0.0384497279 -0.0239499775
0.0389556681 -0.0229736013
0.0440405412 -0.0201217908
0.0424981596 -0.0272081415
0.0394317538 -0.0276130903
0.0393967601 -0.0292367351
0.0434852646 -0.0333256799
0.0406006410 -0.0275814132
0.0439949010 -0.0284549853
0.0456707824 -0.0256749597
0.0306844377 -0.0172425294
0.0341687920 -0.0214937265
0.0343055859 -0.0268265688
0.0285280962 -0.0123996209
0.0257463642 -0.0099616890
0.0409227808 -0.0149797271
0.0393018786 -0.0307324066
0.0371501481 -0.0161151396
0.0319589138 -0.0186176956
0.0414257774 -0.0378047128
0.0374534935 -0.0218057372
0.0277812639 -0.0165613841
0.0341724484 -0.0187557603
0.0360759294 -0.0149129170
0.0403455375 -0.0390118815
0.0399917707 -0.0214804083
0.0416392235 -0.0372319041
0.0343289895 -0.0211305229
0.0391493141 -0.0299588966
0.0402796438 -0.0323809549
0.0348594405 -0.0288323182
0.0382734981 -0.0337277315
0.0342073940 -0.0357334239
0.0382972125 -0.0368026864
0.0351163535 -0.0166201034
0.0392924672 -0.0226921871
0.0346638584 -0.0248003537
0.0472244034 -0.0317363576
0.0393977833 -0.0376882294
0.0378788021 -0.0240570550
0.0325792911 -0.0236784932
0.0295657189 -0.0146774355
0.0403169285 -0.0287986066
0.0446212157 -0.0261525935
0.0306779087 -0.0084492455
0.0421709507 -0.0291485395
0.0352521857 -0.0338017668
0.0371656700 -0.0310277430
0.0414164481 -0.0256109230
0.0299583974 -0.0217166583
0.0437374322 -0.0395979475
0.0391767475 -0.0203747030
0.0385266137 -0.0279255348
0.0342419544 -0.0165917894
0.0427552581 -0.0278417790
0.0356073905 -0.0257642133
0.0236230480 -0.0171843862
0.0292080479 -0.0246955363
0.0321491949 -0.0161459770
0.0427439309 -0.0186657874
0.0389397769 -0.0213137489
0.0395269364 -0.0248837580
0.0313682951 -0.0186985507
0.0350500863 -0.0286040917
0.0354568121 -0.0103304877
0.0413004365 -0.0376766357
0.0357191748 -0.0193615869
0.0469281175 -0.0293336954
0.0393077915 -0.0277874061
0.0384483843 -0.0317816477
0.0364239710 -0.0206282763
0.0371533498 -0.0226293866
0.0375690374 -0.0288021105
0.0369540600 -0.0283079406
0.0279880068 -0.0157896956
0.0389420214 -0.0313752216
0.0234045130 -0.0186366750
0.0367549134 -0.0380288064
0.0325186809 -0.0272485675
0.0324377873 -0.0235503207
0.0461882362 -0.0265073480
0.0383317888 -0.0227961842
0.0396310740 -0.0316336128
0.0390061546 -0.0258512687
0.0371510758 -0.0406310597
0.0421874167 -0.0289934869
0.0428383601 -0.0361291205
0.0320223961 -0.0233837032
0.0320604168 -0.0306757751
0.0338246385 -0.0224734511
0.0388405593 -0.0241621194
0.0392700643 -0.0273174727
0.0394725489 -0.0369247291
0.0417912312 -0.0254175601
0.0316542312 -0.0270963236
0.0405727788 -0.0304652446
0.0437014749 -0.0266931377
0.0379071021 -0.0227178454
0.0374002339 -0.0221057017
0.0307722277 -0.0094860742
0.0334455318 -0.0315915588
0.0272075801 -0.0071482792
0.0312074125 -0.0132933384
0.0420389994 -0.0393363395
0.0477314538 -0.0274084234
0.0358369323 -0.0291733955
0.0479021852 -0.0147215276
0.0297853224 -0.0064688694
0.0485643344 -0.0404416858
0.0399715389 -0.0356822904
0.0412800188 -0.0310617583
0.0386321797 -0.0299537831
0.0370335799 -0.0237976511
0.0360591959 -0.0167036028
0.0369832090 -0.0107021901
0.0322510007 -0.0116446849
0.0437690129 -0.0302119638
0.0299909949 -0.0236898674
0.0417164188 -0.0199577659
0.0363336085 -0.0152807978
0.0328309097 -0.0234289694
0.0311303138 -0.0187030824
0.0388238857 -0.0202424487
0.0394483602 -0.0136179096
0.0398762228 -0.0253834307
0.0436413672 -0.0304216983
-0.0028239253 0.0482753253
0.0083236561 0.0391076543
0.0029022019 0.0448473457
-0.0013851001 0.0617281666
0.0287604051 0.0485925553
0.0008981520 0.0693252379
0.0161854009 0.0472569308
0.0182980025 0.0382105052
0.0090285108 0.0524010055
0.0306866014 0.0372922545
0.0117680045 0.0590994595
0.0043746692 0.0333964040
0.0020947095 0.0496084497
0.0007844939 0.0466839338
0.0243965243 0.0119631424
-0.0099183587 0.0665442535
0.0324196570 0.0230759075
0.0249796221 0.0415039044
-0.0124249532 0.0285352412
0.0189763314 0.0228759875
0.0021978534 0.0529391643
-0.0058696392 0.0634693157
-0.0078544504 0.0663851726
-0.0061952508 0.0528006412
-0.0159627162 0.0576980506
0.0107020215 0.0335637090
0.0161836432 0.0693216809
-0.0174502077 0.0409569365
-0.0006617689 0.0192342875
0.0054129489 0.0559782742
0.0008192329 0.0376164802
-0.0104459842 0.0474687164
-0.0140732448 0.0572070325
-0.0069644952 0.0560544194
0.0201064109 0.0443255541
0.0046410771 0.0253150820
0.0043321467 0.0637140825
-0.0018163716 0.0281102848
-0.0075543400 0.0103204735
-0.0017882361 0.0462236788
0.0002831290 0.0455256427
0.0104293930 0.0272644608
-0.0083637833 0.0692456438
0.0169506646 0.0659681697
-0.0158137546 0.0811767928
0.0296866786 0.0173089984
0.0123061454 0.0380901081
0.0011441898 0.0457206868
-0.0052221334 0.0362519477
0.0050902098 0.0392276194
0.0170507344 0.0456718177
-0.0049941323 0.0554846925
-0.0101897990 0.0472840930
0.0024375317 0.0455992868
0.0029721076 0.0266888390
0.0121583125 0.0385397485
0.0023783131 0.0217295102
-0.0121326254 0.0583597610
0.0043262868 0.0632394078
0.0034844989 0.0559226539
0.0084712013 0.0401241485
0.0085658836 0.0422477029
-0.0196948177 0.0639392859
0.0055318344 0.0600070301
0.0150977602 0.0566728823
0.0100547058 0.0135091634
0.0207056781 0.0348479991
-0.0018891302 0.0470664591
0.0022087273 0.0570731641
0.0064554504 0.0495358338
0.0019297230 0.0436926098
0.0144184748 0.0287644384
-0.0190090680 0.0473721822
0.0248728445 0.0715156405
0.0066564365 0.0665509945
-0.0116467090 0.0787902077
0.0088552088 0.0313934634
-0.0231747126 0.0782676761
0.0097080469 0.0496072788
0.0116903595 0.0642042161
0.0093766336 0.0406290872
-0.0089011988 0.0536170421
-0.0053150334 0.0312248240
-0.0077162460 0.0552073186
-0.0051099367 0.0603587389
0.0229724433 0.0322740954
-0.0086025899 0.0796942145
-0.0072880923 0.0279977969
0.0175971455 0.0452388309
0.0261228243 0.0371172809
-0.0062950810 0.0414065914
-0.0176417366 0.0222075025
0.0025096083 0.0330092921
0.0153538991 0.0133668635
-0.0059978244 0.0526678896
-0.0073166425 0.0461714096
-0.0058493157 0.0173462208
0.0065100755 0.0490885527
-0.0016853354 0.0733461498
-0.0110228637 0.0359889859
0.0136513134 0.0550678779
0.0053475589 0.0229823603
-0.0110773722 0.0397184771
0.0261443940 0.0511245687
0.0013903897 0.0526197052
0.0027206889 0.0225899458
0.0256646439 0.0194252171
0.0162128744 0.0459326617
0.0054717037 0.0425787334
0.0011261716 0.0203249957
0.0125703244 0.0284895859
-0.0049893651 0.0588604822
-0.0140617827 0.0786653810
-0.0208166684 0.0287702543
0.0006111975 0.0514878864
0.0105925548 0.0340499767
-0.0082989582 0.0398757477
0.0066831820 0.0454739058
0.0221909623 0.0342445109
0.0088070306 0.0323099194
0.0132663367 0.0258270943
-0.0128340305 0.0559256902
-0.0067123308 0.0467292821
0.0118375274 0.0475489984
-0.0033949942 0.0289236292
0.0209217003 0.0257546020
0.0311777053 0.0184351691
-0.0199712628 0.0551948437
0.0034079477 0.0320831483
0.0043442287 0.0219950897
-0.0104045345 0.0595167905
-0.0058850463 0.0568623874
0.0121033314 0.0482336644
-0.0009407622 0.0195019079
0.0132989366 0.0579455812
-0.0104601737 0.0355828135
0.0034832379 0.0475598745
0.0137078546 0.0504590056
0.0080316715 0.0435617268
0.0020157050 0.0620918304
-0.0051954933 0.0397010813
-0.0108159929 0.0263710629
0.0123410737 0.0340778316
-0.0099921994 0.0816839838
0.0239292641 0.0547479000
0.0339127357 0.0296562675
0.0074524714 0.0517999069
0.0203898207 0.0057411934
0.0087120020 0.0060560373
0.0047267502 0.0263927411
-0.0075214801 0.0406701471
0.0065370448 0.0570278782
-0.0016310478 0.0524956467
0.0104661535 0.0274374432
0.0192315873 0.0308619002
0.0059350765 0.0632181430
-0.0145909982 0.0733635365
0.0016862458 0.0481539577
0.0026791128 0.0193612511
0.0282680873 0.0425213365
0.0035476692 0.0238004095
-0.0070083314 0.0581479371
0.0168241258 0.0407424658
0.0136264462 0.0052838956
-0.0074866276 0.0632216407
-0.0178418950 0.0609841771
-0.0005946269 0.0429212216
-0.0128397701 0.0674344421
-0.0059550461 0.0440452965
-0.0232845291 0.0886553682
0.0230786922 0.0297222749
-0.0112169442 0.0278238262
0.0108450414 0.0496484589
0.0107995719 0.0566084675
0.0134600404 0.0239158094
0.0008457857 0.0491463957
-0.0023352843 0.0656692740
0.0079320329 0.0454856701
-0.0110988422 0.0412871425
-0.0081435229 0.0283064267
-0.0056605160 0.0533261269
0.0237514625 0.0702747898
-0.0042216167 0.0386246936
0.0082656465 0.0401142683
0.0042236392 0.0720556125
-0.0155445173 0.0472549107
-0.0140698949 0.0549901419
-0.0000240663 0.0399216871
0.0232412153 0.0568704770
-0.0028506728 0.0635707904
0.0149663861 0.0323830167
0.0081950270 0.0591074784
0.0086006305 0.0335493776
-0.0023677774 0.0469815138
0.0075823086 0.0563153999
-0.0242777174 0.0878194041
0.0110382767 0.0314624334
0.0027095049 0.0871271797
0.0239385604 0.0181381469
-0.0056571717 0.0525712797
0.0192373153 0.0355101868
-0.0031633002 0.0622683270
-0.0056740222 0.0615448488
0.0208220732 0.0290161797
-0.0017985613 0.0439253871
-0.0133858254 0.0648256796
-0.0025893508 0.0346975572
0.0379960410 0.0192866043
-0.0073345715 0.0490579555
0.0177391872 0.0409247657
-0.0140494071 0.0581896415
-0.0095961132 0.0399088114
0.0076319917 0.0099204101
0.0193441617 0.0399787142
0.0121312813 0.0369517246
-0.0093392472 0.0474734733
0.0173697581 0.0449842787
-0.0002710654 0.0542465211
0.0119643800 0.0548772909
-0.0204233346 0.0283360005
0.0187659639 0.0323381565
0.0082164574 0.0426923870
0.0125101665 0.0562905847
0.0148238367 0.0391810107
0.0277966779 0.0054462149
0.0036169915 0.0349564334
-0.0022996924 0.0466094040
-0.0023761605 0.0441279882
0.0170565214 0.0312503698
0.0202498334 0.0488850381
-0.0054310271 0.0292035119
0.0059507455 0.0802195303
-0.0042168994 0.0285625336
0.0018064098 0.0642432685
0.0049864246 0.0293275461
-0.0003228941 0.0525932289
-0.0057820753 0.0600242521
-0.0093346509 0.0271347068
0.0151521958 0.0149265247
-0.0073601677 0.0365297976
0.0004228265 0.0406570903
0.0106122749 0.0551097628
0.0215500154 0.0507753453
0.0071654063 0.0502858048
-0.0016776443 0.0445229980
-0.0056694094 0.0425109736
-0.0170478095 0.0470874571
0.0243261476 0.0260829753
-0.0000984863 0.0659004101
0.0022402350 0.0372307821
0.0066216614 0.0365188170
0.0126069015 0.0268183776
-0.0021091125 0.0426459721
0.0217676601 0.0189120034
-0.0076456350 0.0570251587
-0.0043342567 0.0320703789
0.0222327131 0.0672862652
0.0042155265 0.0539958070
0.0032445068 0.0395914570
-0.0058540224 0.0404794996
-0.0028402942 0.0414291237
0.0062461955 0.0300663191
0.0193256375 0.0484287910
0.0143812089 0.0455851789
0.0221726454 0.0237188956
-0.0001993016 0.0522148457
-0.0006734917 0.0490139175
-0.0195981544 0.0506676373
-0.0041625172 0.0703201145
0.0186284049 0.0167976680
0.0012597103 0.0488801327
0.0157027701 0.0340386423
0.0097552863 0.0562372950
0.0038262619 0.0279312712
0.0132960469 0.0339164473
0.0227289102 0.0758664009
-0.0145013806 0.0721895558
0.0162151449 0.0260480253
0.0142187357 0.0388110483
0.0115921570 0.0112812240
0.0034056358 0.0165927987
-0.0156706245 0.0602675836
-0.0056211303 0.0572932656
-0.0124467032 0.0178989535
0.0084133688 0.0390186463
0.0218904110 0.0294671989
0.0078411689 0.0525017069
-0.0084537636 0.0685544327
0.0051780638 0.0545335534
-0.0030386822 0.0583139148
0.0084003526 0.0657432961
0.0182369790 0.0591559934
-0.0141025671 0.0587870397
-0.0042940495 0.0572672895
0.0166604541 0.0289803547
0.0127690064 0.0701678430
0.0111010750 0.0417386314
-0.0068969317 0.0502115434
-0.0047360031 0.0578243174
-0.0024648421 0.0311425289


==> expres/synth2d/LLE_cl3_dim2_p300.300.300_d1.2.4_original.tsv <==
10.4967141530 -0.1382643012
10.6476885381 1.5230298564
9.7658466253 -0.2341369569
11.5792128155 0.7674347292
9.5305256141 0.5425600436
9.5365823072 -0.4657297536
10.2419622716 -1.9132802447
8.2750821675 -0.5622875292
8.9871688797 0.3142473326
9.0919759245 -1.4123037013
11.4656487689 -0.2257763005
10.0675282047 -1.4247481862
9.4556172755 0.1109225897
8.8490064226 0.3756980183
9.3993613101 -0.2916937498
9.3982933878 1.8522781845
9.9865027753 -1.0577109290
10.8225449121 -1.2208436500
10.2088635950 -1.9596701239
8.6718139511 0.1968612359
10.7384665800 0.1713682812
9.8843517176 -0.3011036956
8.5214780096 -0.7198442084
9.5393612290 1.0571222262
10.3436182896 -1.7630401554
10.3240839694 -0.3850822804
9.3230779997 0.6116762888
11.0309995225 0.9312801191
9.1607824768 -0.3092123759
10.3312634314 0.9755451271
9.5208257622 -0.1856589767
8.8936650260 -1.1962066241
10.8125258224 1.3562400286
9.9279898784 1.0035328979
10.3616360250 -0.6451197546
10.3613956055 1.5380365665
9.9641739609 1.5646436558
7.3802548959 0.8219025044
10.0870470682 -0.2990073505
10.0917607765 -1.9875689146
9.7803281122 0.3571125715
11.4778940447 -0.5182702183
9.1915063971 -0.5017570436
10.9154021177 0.3287511097
9.4702397962 0.5132674331
10.0970775493 0.9686449905
9.2979469061 -0.3276621466
9.6078918469 -1.4635149481
10.2961202771 0.2610552722
10.0051134566 -0.2345871334
8.5846292579 -0.4206453228
9.6572854835 -0.8022772692
9.8387142883 0.4040508568
11.8861859012 0.1745778128
10.2575503907 -0.0744459158
8.0812287847 -0.0265138754
10.0602302099 2.4632421125
9.8076390352 0.3015473423
9.9652882303 -1.1686780376
11.1428228145 0.7519330327
10.7910319470 -0.9093874548
11.4027943109 -1.4018510628
10.5868570938 2.1904556258
9.0094636749 -0.5662977296
10.0996513651 -0.5034756541
8.4493365689 0.0685629748
8.9376962863 0.4735924306
9.0805757658 1.5499344050
9.2167467077 -0.3220615162
10.8135172174 -1.2308643164
10.2274599346 1.3071427543
8.3925167654 0.1846338585
10.2598827942 0.7818228718
8.7630492891 -1.3204566131
10.5219415656 0.2969846732
10.2504928503 0.3464482095
9.3199752784 0.2322536972
10.2930724733 -0.7143514180
11.8657745111 0.4738329209
8.8086965028 0.6565536086
9.0253183298 0.7870846037
11.1585955790 -0.8206823184
10.9633761292 0.4127809269
10.8220601600 1.8967929827
9.7546118840 -0.7537361644
9.1104855704 -0.8158102850
9.9228982906 0.3411519748
10.2766907993 0.8271832490
10.0130018919 1.4535340772
9.7353431668 2.7201691666
10.6256673478 -0.8571575564
8.9291075019 0.4824724152
9.7765372147 0.7140004941
10.4732376246 -0.0728289127
9.1532062819 -1.5148472247
9.5534850479 0.8563987943
10.2140937441 -1.2457387787
10.1731809259 0.3853173797
9.1161425638 0.1537251059
10.0582087184 -1.1429702978
10.3577873603 0.5607845264
11.0830512432 1.0538020520
8.6223306320 -0.9378250399
10.5150352672 0.5137859509
10.5150476863 3.8527314907
10.5708905107 1.1355656402
10.9540017635 0.6513912513
9.6847307554 0.7589692205
9.2271747855 -0.2368186067
9.5146364522 0.0818741394
12.3146585667 -1.8672651926
10.6862601904 -1.6127158712
9.5280681342 1.0889505970
10.0642800191 -1.0777447779
9.2846962907 0.6795977489
9.2696333683 0.2164585896
10.0455718399 -0.6516003476
12.1439440893 0.6339190223
7.9748574133 0.1864543148
9.3382135352 0.8524333348
9.2074792616 -0.1147364415
10.5049872790 0.8657551942
8.7997035929 -0.3345012358
9.5250546888 -0.6533292326
11.7654542403 0.4049817110
8.7391160457 0.9178619471
12.1221561970 1.0324652606
8.4806300340 -0.4842340729
11.2669111492 -0.7076694656
10.4438194281 0.7746340534
9.0730695284 -0.0595253561
6.7587326599 -1.0243876413
9.7474318486 -1.2477831820
11.6324113039 -1.4301413780
9.5599555133 0.1307405773
11.4412732891 -1.4358621512
11.1631637522 0.0102330610
9.0184913490 0.4621034743
10.1990596956 -0.6002168772
10.0698020850 -0.3853135969
10.1135173453 0.6621306745
11.5860168161 -1.2378154988
12.1330333747 -1.9520877995
9.8482149050 0.5883172065
10.2809918677 -0.6226995198
9.7918777496 -0.4930009347
9.4106352431 0.8496020970
10.3570154860 -0.6929095953
10.8995998754 0.3072995209
10.8128621188 0.6296288419
9.1710049891 -0.5601810402
10.7472936051 0.6103702654
9.9790984060 0.1173273833
11.2776648958 -0.5915713888
10.5470973812 -0.2021926524
9.7823187968 1.0987768520
10.8254163490 0.8135096360
11.3054788072 0.0210038416
10.6819529713 -0.3102667566
10.3241663525 -0.1301430544
10.0969959650 0.5951570254
9.1817793168 2.0923872757
8.9939826185 -1.2141886128
11.1581108735 0.7916626940
10.6241198171 0.6283455093
9.9877532272 -0.8972543715
10.0758045582 -0.6771617115
10.9751197334 -0.1470573815
9.1745028032 -0.3213858417
10.4129314543 -0.5637245528
9.1777796044 0.2436872115
10.2449665711 -0.5069431754
9.5289616944 0.2320499374
8.5519156585 -1.4074637744
9.2815557787 -0.2134471517
10.3109075656 1.4753562169
10.8576596232 -0.1599385300
9.9809837921 -1.0025293646
9.9814868640 -0.2886586389
10.3227185603 -0.8272309436
10.5193465142 1.5327389130
9.8912398515 0.4017117221
10.6901439917 -0.4012204719
10.2240924818 0.0125924008
10.0976760985 -0.7730097839
10.0245101743 0.4979982912
11.4511436078 0.9592708261
12.1531824575 -0.7673475629
10.8723206367 0.1833420057
12.1898029332 -0.8082982854
9.1602781578 -0.5993926454
7.8761042757 -0.5257550217
9.2408673384 0.1503937865
10.3417559758 1.8761708392
10.9504238382 -0.5769036557
9.1015853287 0.4919191715
8.6797667930 1.8314587659
11.1794401207 -0.4691756521
8.2868654709 1.3538723742
9.8854601547 1.2378163120
8.4055723412 -0.5993750230
10.0052436997 0.0469805938
9.5499345285 0.6228499323
8.9323795706 -0.1423794850
10.1202956317 0.5144388341
10.7116148781 -1.1246420918
8.4658858293 1.2776768219
10.3323140120 -0.7484865366
11.5511519755 0.1156746343
11.1792971841 0.0675184814
12.0607479249 1.7553408424
9.7510358515 0.9715709510
10.6453759496 1.3686315575
9.0350765394 0.6860514600
11.0584244868 -1.7587394864
8.8167414873 -2.0392321778
9.7305931656 0.7175422558
11.5023570521 0.0740947804
11.6286155456 -1.3801014582
8.2966175606 -0.0555476989
10.3840654489 -0.0326947481
7.9325579000 -0.0891200395
8.6955304995 0.6696725488
10.3665982461 -0.9398797863
9.4861330827 -1.0592135219
9.9373209027 0.9551423205
9.0142739537 0.5040465155
9.4697423816 -0.7928728323
9.8929696400 -1.0352423224
9.4463506947 -1.1978778926
11.9647251329 0.0352635520
9.3002744920 0.2139799107
9.8876719503 -0.2209695995
10.6141667000 0.7575077100
9.4694988524 -0.5758182406
9.7249483028 -2.3019211647
8.4848089378 1.3668742674
11.6449677135 -0.2490360396
10.5765569631 0.3112501545
13.0788808085 1.1195749114
9.8720824085 -0.9555404406
8.3935536797 0.2034636359
9.2436492547 -1.4222537096
9.3534271158 -1.0815480036
11.6871416351 0.8816397569
9.9920273587 1.4799441389
10.0773683076 -0.8612842013
11.5231240773 0.5389100437
8.9627538457 -0.1903386781
9.1243817466 -1.3827997310
10.9261775475 1.9094166405
8.6014324262 0.5629692367
9.3493574309 -0.4871253838
9.4076060758 -0.8639907697
10.0485216279 -0.8309501164
10.2704568258 -0.0502381094
9.7610519531 -0.9075636620
9.4232286694 0.7553912258
10.5009171876 -0.9775552448
10.0993323054 0.7513871234
8.3305947189 0.5433601924
9.3373762411 0.5705986686
9.2367408435 -1.8048821007
8.3724575621 0.0480849467
10.2597225017 -0.9043166251
10.6385924588 -1.6615200623
9.9339202014 -1.2110161998
9.3481638922 0.0473986713
9.1395866347 -0.3845555442
11.0062928092 -0.5768918695
10.8356921121 -1.1297068547
10.5298041779 1.4415686207
7.5283554999 -0.7968952555
10.5770721272 -0.2030453860
10.3711458734 -0.6039851867
10.0865897875 -0.1556772354
11.1677820617 0.2544208433
10.3376026621 -0.4118769661
9.5123937759 -0.4325581878
10.3944521424 -0.4209844808
10.2897748569 2.0754007986
10.8711247034 -0.3260235322
11.2012139222 -0.4080753730
7.9618754648 -1.0080863109
8.1292080790 -0.3515134840
10.0184183792 1.6764373123
10.3269273738 -0.2191005288
10.8294055812 -2.2111353090
10.2356145581 0.7708651939
8.5214137542 1.1437540432
10.3384964075 -0.4152879139
10.6327818661 2.2706928578
10.1818662551 0.2482205863
9.5406391005 -0.8498443695
10.8303358165 -0.8560838259
10.0715662372 -0.4776574468
10.4789798257 0.3336621053
11.0375399443 -0.5100163989
9.7301250647 -0.9787637158
9.5557067399 0.3773004930
1.5139772333 13.1556693516
1.7392118402 17.7112757176
0.8268698064 18.7535916251
-1.5475783982 12.5106905934
-3.5574404978 17.9920886230
1.3087313127 14.8888306582
0.5599372526 12.7490219054
4.8915039592 15.2584423640
0.2187895892 16.4515332478
0.9620184635 15.4477680486
-1.5809489109 15.9429367143
3.7640489930 17.6908400923
3.1863732533 13.9775686471
-1.9792096405 14.7484261598
0.1114498246 17.1883830369
-3.3849292594 18.0591006389
-0.3160157972 14.1462378601
-2.0242087505 11.6902866563
1.6463411679 15.1466359344
-2.5799217995 12.4098424559
-0.6715693986 18.3380430506
-0.5191827027 11.9937140938
-0.4914861282 14.4545528605
-5.3937732859 14.8914102670
-0.4618690604 16.3924127296
3.6979121899 17.2531300591
-0.5377773811 12.7869481825
5.1467196065 15.1184368680
0.0278585838 14.9517498258
0.3961695215 14.7112791762
-1.1473240138 13.9062821175
-0.0655065404 13.9131504577
-1.4256915654 15.2128604554
-0.5099544348 18.0079859772
-5.3019396168 17.1830137038
2.4921703850 10.8532195352
-0.6853751882 14.2571182680
-2.8150233894 13.4443666248
-2.2211516909 18.5045408868
1.8713567863 17.5431101900
1.4433441281 12.7418964576
-1.0490405326 15.9787491225
-2.4442556178 16.4259968603
-0.4806507963 14.2503583849
1.4219199364 15.8885266230
-0.7219323316 17.3186596067
-2.1621266552 16.2318712139
1.1862025159 14.3809071214
0.6522660445 12.4977728472
1.8480540384 14.6301957271
-1.0454460410 17.0980184517
-1.4086873811 12.1830774073
-3.1132583470 16.2120199027
-2.5608587050 18.5095883640
-4.1638588158 18.3929127366
0.4220349344 14.8065737763
-1.0898381736 15.7982722287
-0.0752694048 17.2066037640
0.2284552973 15.3006035229
-0.7272244244 14.8861087526
0.6156035378 11.5796632147
-2.6963708442 16.4865281880
0.3417308763 14.6320333273
0.0368678661 15.6951634107
-1.0795193606 13.4433905492
0.3916905102 13.0432544448
0.8165055114 11.5948327915
2.0583112747 15.9451949648
0.5120594686 16.9653819679
3.3309488889 17.0287401300
-3.6817484627 12.4408460665
-1.2496371554 15.0521821004
1.0353180409 13.5485123737
0.3735335290 13.4892341353
-1.2230356060 12.1866778063
-1.8464664922 12.2966307888
-1.9517465060 17.1072835932
-1.8987977777 20.2647641297
0.9866358018 15.3696722474
-1.7167155604 16.4006197588
-1.1512756525 15.2440196293
5.1201690765 14.8078802006
2.2985466526 13.5936471497
-0.0699769810 18.5416012713
-1.2539341156 18.6248971160
1.4155038709 13.8750664482
1.2648154781 16.9451088993
1.2436199244 11.8595505602
-1.4542743516 14.5049627289
-0.1488668582 16.2413441951
0.3554020019 12.3293112826
0.7603957020 16.2211714906
1.1195808959 17.1615614511
1.6678443091 15.9183601585
-0.1403314229 11.6780781330
0.8592364383 15.4153753743
0.5431576744 12.4465028484
-2.1621130808 17.1063057067
-0.0791103077 16.3630013947
0.0566367523 15.0595122790
1.8765676120 13.9679105436
0.1922415539 14.0754494226
-0.8689924549 14.3816557531
0.4442675433 14.0425027567
2.5115122511 13.2107853956
-0.3737432883 14.1205378835
2.8939557687 15.3931095530
2.0636890789 12.0288792539
0.5341005317 16.7792615912
0.1645679786 17.1309607501
-1.0345769002 17.8186948804
4.5977962472 14.2743228791
-0.8910050428 17.9067689542
3.1591442915 13.9542799457
-0.8403736342 14.4364307823
-2.6889010221 13.1626961070
-2.0082815335 13.4644048698
-0.0693697748 15.4684294651
3.1010009856 13.0032919185
1.9686447970 14.5720223115
-0.0989274193 16.3496389843
-2.2454440431 15.7648194924
0.3329044164 15.9849025280
0.5783372878 19.9106002798
-1.2754799685 13.9380060900
-1.2462810528 13.8890457617
-1.2747742546 17.3780330622
2.8410084960 13.8585074125
-1.6647111462 15.9428311128
-1.1044460886 16.2658636355
0.4058460417 11.9685117700
3.0950104027 18.5917553462
-1.2255773810 14.2245968801
0.5717307814 15.6689135800
1.3170885453 19.0204090775
-0.3538944550 13.4034055109
-2.7586384560 13.5381399201
-0.0662539457 18.5891157270
-1.0352225981 15.4475759033
-0.0328457921 17.3767865469
5.0538648517 13.9382624542
-0.9788788850 17.0883217541
1.3637829793 18.6934146515
1.1678563707 14.2814158184
1.1813096614 17.2174071612
1.6409643624 16.0145480622
2.1333493792 17.3385911809
2.7643179821 16.2974197752
-0.3342361606 15.2934273729
2.4130179330 13.3661286580
0.7373466177 14.2133223753
0.0574896459 17.5569037252
0.3821981360 15.0928730963
-2.7197122820 16.4925071321
1.2909683623 19.3265094466
-0.6155564699 15.4383006553
0.4987673674 18.1549065595
-0.1905910648 15.5580430515
1.2157930194 15.3732182463
-0.8928672291 15.3881799858
2.1472634997 12.9469694012
0.2659393483 13.5997583701
2.3900932578 11.9536261904
-1.1178436945 15.7544237501
3.1310480585 14.8684994779
-1.1103990534 18.7623141389
-2.8960278008 10.6023880868
0.8800289001 13.9958915513
-2.0424656343 16.4167128946
0.4876014275 13.8718427385
-2.5606087973 16.7449146566
1.3004023559 14.8016482724
3.6932739921 12.8598304673
-3.0510503418 13.6161838602
-0.0911720327 15.4866788986
-0.4824721157 15.7041107930
-2.5030788484 17.8875292081
-0.1643023568 17.2345916632
0.6854506928 15.9135064383
1.1395345605 15.8954171200
1.2854455197 17.6583050603
0.3930423394 16.4180075152
-0.1794713886 17.8802344309
-1.3527846041 18.6018808658
-0.0803159013 12.1384497958
0.2562088298 13.6378966851
1.6812870980 13.6947520414
-0.8923668664 11.2209185381
-0.9046126385 10.1522413467
-3.1678056470 16.5208293123
1.5716003173 15.8509151236
-1.9339522863 14.9045772877
-0.0072050782 12.6832706216
3.0067966035 16.7547245812
-0.4419283477 15.0537716780
0.4167656159 10.9165302632
-0.4943547650 13.6360315040
-2.0032400198 14.4377994142
3.5953730537 16.2816857225
-1.1423579796 16.1451655627
2.7987108732 16.8492673658
0.1192607398 13.7061264446
1.3964466272 15.7869707708
1.7903864401 16.2703436034
2.0991054306 13.9295295769
2.6347881313 15.3951992094
4.1505217453 13.6216243638
3.4719276063 15.3958215669
-1.3028360072 14.0322283319
-0.6406946164 15.8483318928
1.0456709761 13.8525999921
-0.0487091845 19.2845407172
3.4550863402 15.8726473393
0.0760069563 15.2400626534
1.2270359455 12.9544148696
-0.5147530748 11.6628318522
0.7984462452 16.2943918794
-0.9663729246 18.1479735266
-2.4515313260 12.0712502396
0.4489036371 17.0941966052
3.3678553829 14.0822314743
2.1573616669 14.9229830610
-0.3452545999 16.7673198750
1.3046457568 11.8472156860
2.9530806995 17.7601827083
-1.2511254030 15.7916070669
0.9880603726 15.5213475316
-1.1006103077 13.6567532641
-0.0511081420 17.3454580385
1.0872003092 14.2587713358
1.5433974213 9.3029147587
2.2975314007 11.5205724424
-0.7248818828 12.7606602107
-2.5893629514 17.3216535748
-0.9354024026 15.6930077635
-0.0938411578 15.9540816544
0.1536437821 12.4340155516
1.9925336389 14.0124868337
-3.1131637973 14.1437696781
3.0015195813 16.7004434842
-0.6973042688 14.3014845914
-0.6432701024 19.1534959671
0.7638709045 15.8600832944
2.0605669081 15.4775783181
-0.5180842916 14.6073003018
-0.1432025188 14.9255555270
1.4552590873 15.1038917716
1.4652801544 14.8385668398
0.1572703806 11.0035986309
1.8326553494 15.6929769518
1.9960202197 9.2074892436
4.1767494096 14.7208207437
2.2163656335 12.9201881457
1.2255478101 12.8931688737
-1.2475379214 18.8280627077
-0.3813648015 15.4348657464
1.7401354614 15.9913637759
0.3008378103 15.7299220049
4.8068311705 14.8847624059
0.4021980934 17.1013087920
2.2110518659 17.3740606111
1.2774604441 12.7139901745
3.2668630646 12.7073092140
0.6052709305 13.4914483000
-0.1282766932 15.6575248206
0.6427144309 15.8438415085
3.2274225381 15.9070686030
-0.4883132706 16.9281743366
2.3789409778 12.5447843697
1.1948001397 16.4023454846
-0.5951270067 17.7514136266
-0.3001111741 15.2511529069
-0.3461436486 15.0311580952
-2.1925501738 12.1198982348
3.1890101264 13.3060773034
-1.9827846989 10.6932197728
-1.2779234954 12.3538204132
3.2840303203 17.0196341787
-1.3763006904 19.5048716107
1.9635309740 14.3503372330
-4.9988114297 19.5818851452
-2.7791449335 11.7092025061
2.0451408640 19.8795048127
2.7685456370 16.1278182401
1.1895086833 16.7068311176
1.5178571796 15.5623828479
0.2084022079 14.8748137442
-1.5079291777 14.4386498463
-3.3859136284 14.8033207464
-1.9771822143 12.7928213656
0.3597883023 17.7840045727
1.8366332120 11.8589987928
-1.9792562731 16.8815423760
-1.9649747871 14.5507337000
1.1001041980 13.0633110903
0.2107510123 12.3319490102
-1.2027352879 15.6395638683
-3.1859874671 15.8809494759
-0.0392755979 16.1049799088
0.4478282681 17.7282808599
-9.4991019894 -1.7176221645
-9.5108099879 2.1731921161
-9.8045597187 0.1623667648
-12.8079667512 -2.6516036702
-15.6104210872 6.9983069727
-14.9754529416 -2.7716207912
-12.8736290623 3.5796975078
-11.1797987132 4.9909682907
-12.6939624970 1.1159766489
-13.3413882130 8.5805965111
-14.7503936761 1.2392828409
-7.4648924763 1.6551963898
-10.7411506355 -0.5192827989
-9.8247541121 -0.5880080065
-6.1444835328 8.8420920064
-12.2299671400 -5.4792119183
-10.3531281934 10.3188373506
-13.2146982719 6.5564672218
-3.2891967437 -2.2143529668
-7.7240676833 6.5135864925
-11.5165109639 -0.8143214404
-12.3267236558 -4.0590269228
-12.5971101803 -4.8957610670
-9.8636661270 -3.0798929242
-9.0648563528 -6.2235825848
-8.6764790711 3.3341158464
-17.9749425703 1.4962262794
-5.0893240301 -4.8385640748
-3.3097104526 1.6760760375
-12.8200474230 -0.2230763106
-7.7666923499 0.3040215656
-7.8449760302 -3.6826943723
-9.3225567039 -5.6548579876
-10.4449042454 -3.6156305659
-12.9421197704 4.9443727008
-5.6347595176 2.4365524836
-14.3692510587 -1.2656337988
-5.1476092001 0.5668676546
-0.7226818401 1.5732713576
-9.2318035340 -1.2364658568
-9.4658363809 -0.6098793455
-7.1675652932 3.8268092672
-13.1439578420 -5.3249318142
-17.3448214924 2.0319653077
-14.4134664247 -8.6115623718
-8.4456855819 9.9719980697
-10.0242836462 3.3539630978
-9.6726825658 -0.3955586128
-6.3236940680 -1.1610981768
-8.9304307437 1.2867912248
-12.6723618146 3.9681693981
-10.6998390268 -3.0229806380
-7.8539606257 -3.5938719272
-9.8872753705 -0.0364759866
-5.6564177367 1.8987929315
-10.1001078350 3.2710651968
-4.4391698039 2.2312412254
-9.9585895206 -5.2473449294
-14.2604546523 -1.2208988174
-12.4380488086 -0.7478852119
-9.7734003004 2.1187710174
-10.2819951122 1.9460065753
-9.7421023408 -7.9018662654
-13.7573415753 -0.5763502229
-14.8387789714 2.3997149200
-3.8769966706 4.8750474068
-10.8537714837 5.9629045474
-9.4053301712 -1.3483438845
-12.4536106542 -1.2098787460
-11.5527072742 0.6816648895
-9.3577040758 0.0121840806
-8.2522473210 4.7625850991
-6.2017834582 -5.9395918738
-20.2156845396 3.7372796450
-15.4675147937 -0.8990616076
-14.6804521042 -7.2079217503
-7.8341490872 3.0366206412
-12.3060416029 -10.3641691686
-12.1849777930 1.5672160216
-15.9156462751 0.7334396791
-10.0612393967 2.3171659984
-9.5216785263 -3.8922757635
-5.2137139933 -0.6341182921
-10.1092181580 -3.7330718363
-11.7731290048 -3.5392108561
-10.6917842397 6.8468339206
-15.4876045717 -6.4542455915
-4.1153186900 -0.8372947086
-12.6762909546 4.1596187496
-12.4224621589 7.3040388542
-7.2882965146 -1.9516456326
-1.3707671469 -2.4228596920
-7.0316185120 1.1971703216
-4.7930348424 6.2460447869
-9.8719834037 -3.0136714814
-8.1601114282 -2.7108614790
-1.9464510099 0.5461413243
-11.4612862052 0.7387212235
-15.3885051581 -3.8864561540
-5.1983443682 -2.6275771159
-14.1876439307 2.1466110101
-5.2571833813 2.8758132427
-6.0158092568 -3.0271803543
-15.6872426670 6.0053346078
-11.2907193554 -1.0033320658
-4.6872234326 2.2249200376
-8.1764489117 8.6600093796
-12.5740729215 3.7113605123
-9.7719475004 1.0743691155
-3.8861262943 2.0313430252
-7.8468156838 4.2900293492
-11.4598109182 -3.3568386694
-14.1792367761 -7.8654263575
-1.7751714802 -4.4128334629
-10.8850144943 -1.1072531996
-8.7703732088 3.2629488502
-6.5581060466 -2.3323097543
-10.6684868551 1.1303198020
-10.9947645047 6.4293823041
-8.0361001934 2.9395111442
-7.3484749253 4.6938954299
-9.2759137652 -5.1873277918
-8.4012481930 -2.6054275752
-12.1144667270 2.3454560750
-5.0468677143 0.0850863069
-8.7646679496 6.8088597785
-9.0369872820 10.4067324567
-7.7379614175 -7.0430510366
-6.9866335156 1.5246335395
-4.8409889837 2.6927254051
-10.5538239359 -4.8971929452
-10.8360930291 -3.4020818168
-12.3220937992 2.3543136177
-3.3203819826 1.5786861193
-14.7835322481 1.7784106729
-5.2134740534 -2.4391316173
-10.5360686667 0.0587527789
-13.1395932523 2.5931217354
-10.4837925944 1.6781297756
-13.5499687112 -1.7498332013
-7.1104745687 -1.4913326084
-3.0921445951 -1.5985447425
-9.1012610970 3.7303633275
-15.6734629317 -7.0432352479
-16.1026252583 5.0503364137
-12.2074325836 10.2327971427
-12.2569903946 0.7382052128
-3.8315601897 8.0243715526
-1.7539856935 4.8334649224
-5.9037498968 2.3701077968
-6.8865556953 -2.2047428653
-13.2727955337 -0.0134978296
-10.6807384901 -1.8129121973
-7.2144502102 3.8212208343
-9.6463724548 5.9101203242
-14.5667564565 -0.7746378371
-12.8672892824 -7.4661464683
-10.3307227434 -0.4869900335
-3.9462010270 2.5232467382
-14.0967472973 7.4163702653
-5.1158652179 2.3283908139
-10.9059363954 -3.8377569469
-11.4888271043 4.3549944788
-2.4616547763 6.1729741131
-11.9553976871 -4.4784697332
-9.4364550124 -7.0737574623
-8.7073291433 -0.5904103452
-11.8641460075 -6.3788122691
-7.9455995737 -2.1308033586
-14.6796673428 -11.4890488531
-10.1100596202 7.0890063867
-3.3549631418 -1.8283850263
-12.4088482414 1.8750970243
-13.9935417568 1.2071675993
-6.9356788865 4.9077328955
-10.4006163059 -0.8146950007
-13.5119303470 -3.3075214162
-10.9059155676 1.4694620273
-6.3456614951 -3.2127158027
-4.0292457242 -1.0844944042
-10.0854691774 -2.9888467166
-19.6969610411 3.5361815854
-7.0526244116 -1.1253102285
-9.7320371311 2.0637568708
-16.2501834275 -2.1162107094
-6.8229412815 -5.0171576927
-8.8257682713 -5.4263272185
-8.1342800703 -0.1425659292
-16.4605272636 4.6589574178
-12.9383663072 -3.2410097481
-9.1977232111 4.5945493977
-14.0632872759 0.2467193994
-8.2847339987 2.7724224291
-9.2942337789 -1.4681113563
-13.3103608826 0.3445755322
-14.2885560479 -11.6854019340
-8.2537607834 3.6157393643
-19.4517297422 -4.0389228188
-7.5233829560 8.2299818788
-9.9168251693 -2.9120117649
-10.7315857644 5.4995056766
-12.5838567165 -3.1967680266
-11.9309740887 -3.8133144330
-9.5093187360 6.4987138339
-8.7076829075 -1.0094140085
-11.1672450757 -6.2527632348
-6.4675608914 -0.3113487881
-10.7219196544 12.7724302714
-8.8049883665 -3.0071642004
-11.7054303848 4.5937828368
-9.5469183578 -5.7531119133
-6.3230842617 -2.6725763422
-2.5068088951 4.3201922629
-11.7892875826 5.1240654469
-9.7285779579 3.4110947005
-8.0610687308 -3.3854266200
-12.5741993293 4.1198432703
-11.3391013284 -1.6145938530
-13.8204903174 1.6943962624
-1.7499003230 -4.2701316570
-9.9031221733 5.6488822217
-10.3185655650 1.8094871850
-14.2495741126 1.7132283888
-10.7485770600 3.9429199827
-5.2504557937 10.3582545681
-7.6814673071 1.3031852663
-9.2224627937 -1.4126651712
-8.6460646262 -1.1816056406
-9.3261560949 5.2703901424
-14.0261702611 4.5595142445
-4.7315397306 -0.4722741080
-18.4874195960 -2.4312879484
-4.8120218138 -0.0914722492
-13.9972089292 -2.0190996849
-6.6375198940 2.1869342728
-10.9557283967 -1.4672976473
-11.5670325962 -3.6896407380
-3.5384972421 -1.2892818768
-5.1313659167 6.0852642077
-6.0067564074 -1.7264812509
-8.3850796387 -0.0967824256
-13.6148074429 1.2974371269
-14.7161591646 4.7507175538
-11.8584691892 0.8046386235
-8.8668485138 -1.0356198948
-7.6532247941 -1.8996146265
-6.5148108102 -5.3839187210
-9.4944816818 7.7557159962
-14.0013252984 -2.7109798821
-7.9443686014 0.7183271278
-8.5974796029 1.9567485206
-7.4611141258 4.4387993678
-8.3607253723 -0.9650306185
-7.3097051952 7.5995277396
-10.5305349855 -3.8981172187
-5.5716773229 -0.4815246558
-18.6906781841 3.3896867086
-12.1413127438 -0.3621331292
-8.6720786777 0.7619987191
-7.1621927314 -1.7419454823
-7.9475768073 -1.0381867103
-7.0447580764 2.4614699361
-13.7417548082 4.3439284647
-12.1438537805 3.2322311931
-8.5308507464 7.3527347072
-10.8938639295 -1.3972671845
-10.0776784236 -1.2127191313
-6.8002323922 -6.4652424337
-14.2147296766 -4.2712116863
-6.1987696321 6.8424534903
-10.4177968741 -0.6752868928
-9.7197913475 4.6475132104
-13.7094125368 0.9534759309
-6.0992094809 2.0043766798
-9.2416735336 4.0041843703
-20.8129291720 2.7115012781
-12.6163027325 -7.3225315874
-7.9551896019 5.4946341807
-10.5497940585 3.8114981888
-3.5508869680 5.2596578143
-3.4401418825 2.9685099643
-9.6982654444 -6.4078632476
-10.9842499525 -3.3729863813
-1.3162291300 -0.7035432497
-9.5071807729 2.2059415042
-9.8255902145 6.7802041617
-12.4905974469 0.7784298209
-12.9698823428 -5.2800900449
-12.4470763636 -0.1481471882
-11.7172088981 -2.7696839195
-15.6252698547 -0.3324222905
-16.0188814961 3.0402238548
-9.6702409883 -5.8302059979
-11.2368363082 -3.0086256224
-8.7233019583 5.3618017841
-17.5006898786 0.4601043166
-10.6405311823 2.6853603058
-9.1472134870 -3.0078773270
-11.2762157427 -3.1841034272
-5.6959714456 0.0852465947


==> expres/synth2d/UMAP_cl3_dim2_p100.200.500_d2.2.2_embedding.tsv <==
23.0540237427 1.1066098213
23.5954513550 0.5291495323
22.7134323120 0.9617575407
23.4087009430 1.0841495991
23.0303459167 0.3845328093
22.5213947296 0.9694219232
22.4124660492 1.5101257563
22.3162021637 0.4741731584
22.6333980560 0.2559938729
22.1931114197 1.0660568476
23.1596508026 1.2192620039
22.4081726074 1.5032839775
22.7490100861 0.5786775351
22.6288852692 0.2489875257
22.5507297516 0.7569541335
23.3529243469 0.3650671840
22.3603267670 1.3902251720
22.7315521240 1.5076147318
22.5468750000 1.5210428238
22.5294742584 0.3031390607
23.2845783234 1.0722856522
22.7280979156 0.9575687051
22.2564258575 0.6064506769
23.1828479767 0.3657544851
22.4679775238 1.4583246708
22.8427181244 1.1306239367
22.9093761444 0.2981648147
23.5110130310 0.8651975393
22.4623165131 0.6651498079
23.4006710052 0.6723855734
22.6188411713 0.7834907770
22.2234802246 0.9880462885
23.5909519196 0.5900838971
23.3634471893 0.4797329009
22.7315521240 1.2900699377
23.5196743011 0.4884693623
23.4758033752 0.4682935476
22.4438056946 0.2428110242
22.8482398987 1.0918405056
22.4790763855 1.4686133862
22.9695854187 0.6179655790
23.0387992859 1.3426749706
22.3462238312 0.7164871693
23.2854042053 0.9861128926
22.9615364075 0.4208692312
23.4581851959 0.4920323491
22.4827041626 0.7607852817
22.3316020966 1.3350087404
23.1688098907 0.8348429799
22.7989788055 1.0151363611
22.2864189148 0.5464972854
22.4359188080 1.0288240910
23.0715026855 0.5224401355
23.3223381042 1.1451057196
22.8866539001 1.0721764565
22.4545021057 0.2941277623
23.4511108398 0.4388308525
23.0185794830 0.6295565963
22.4251804352 1.4357839823
23.4205570221 0.9341145754
22.7202415466 1.5528117418
22.7936458588 1.5357589722
23.5350952148 0.4459504485
22.3601226807 0.7159804702
22.6945323944 1.1993410587
22.5244159698 0.3583755791
22.6508445740 0.2067917585
23.0564880371 0.2600262165
22.4862060547 0.6976767778
22.7036323547 1.4873464108
23.5309581757 0.5126325488
22.4795074463 0.3371077776
23.3952922821 0.6298551559
22.2511844635 1.0070241690
23.1822776794 0.9626308680
23.1231651306 0.7549245358
22.7896194458 0.4407092333
22.6279716492 1.3451087475
23.3614788055 1.0750582218
22.7627639771 0.2305220068
22.8246479034 0.1653142124
22.8938484192 1.4800950289
23.3263702393 1.0526671410
23.6282024384 0.5310182571
22.5173301697 1.1296333075
22.3912563324 0.8763665557
23.0706958771 0.7002832890
23.4027214050 0.6380308270
23.5061264038 0.4916320741
23.3074417114 0.4701828957
22.7201919556 1.4264497757
22.6810607910 0.2375601232
23.2667598724 0.5307368636
23.0221786499 1.0818002224
22.2199840546 1.1419949532
23.1326580048 0.3398099542
22.5039386749 1.4260969162
23.1720409393 0.8248004317
22.6733665466 0.3649048209
22.4302616119 1.3652565479
9.3537817001 -2.8805251122
9.7854328156 -3.0193705559
7.8083877563 -1.7718882561
9.5876712799 -2.9503700733
9.1501073837 -3.4539914131
9.5026464462 -3.2507081032
9.7903966904 -2.9558587074
8.6412143707 -3.1473383904
7.9458355904 -2.1803321838
8.3265399933 -2.5673158169
10.0214223862 -1.4638217688
9.6840753555 -1.1752696037
8.5548963547 -3.2611486912
8.9199285507 -1.1084114313
8.2243032455 -3.0036346912
8.1165523529 -2.6752984524
9.0538921356 -1.3806223869
10.2021837234 -2.6681768894
7.5989875793 -2.4227628708
8.3232259750 -3.1472613811
8.0421581268 -2.3575859070
9.5121812820 -3.0991497040
7.8138251305 -2.1851446629
8.3698482513 -1.5511922836
10.2126502991 -2.5395371914
7.9214477539 -2.9501922131
10.1453905106 -2.7125103474
7.6787548065 -2.0708148479
10.1346082687 -1.6925746202
9.5125522614 -3.0541305542
8.0791616440 -2.2830038071
7.5924391747 -2.1391911507
8.5419797897 -1.2164586782
10.0359048843 -1.4477558136
8.3533868790 -2.5186321735
10.0183038712 -1.4124058485
10.0995607376 -2.3232388496
8.0073385239 -2.8456571102
9.2275476456 -1.4054584503
9.1985244751 -1.7381783724
9.0628213882 -2.9901537895
10.0703229904 -1.5090144873
9.9758768082 -1.3774008751
8.8259544373 -2.9940545559
9.3006439209 -1.3663772345
8.8609724045 -1.6756869555
8.4343900681 -3.1289756298
9.3936729431 -1.2520054579
9.7912864685 -2.5482974052
9.7393035889 -2.9693267345
8.0747995377 -1.9188240767
9.7565402985 -2.9105498791
9.0705814362 -2.3863489628
10.1924772263 -1.8775618076
9.6158599854 -1.9210152626
8.7898921967 -3.3470265865
9.7374315262 -3.0516991615
10.1146888733 -2.3540368080
9.7535905838 -1.9400035143
9.3728561401 -2.0647494793
9.1350765228 -2.9585893154
8.4980735779 -3.2706990242
8.0801086426 -1.4859509468
9.9381551743 -2.8597195148
9.5979566574 -3.0408163071
8.8590345383 -1.1395893097
9.1297807693 -1.2930343151
10.0091571808 -2.0594975948
8.0635280609 -2.0588915348
9.4448919296 -1.4538009167
8.0926218033 -2.6366410255
9.2645168304 -1.5450326204
8.3104791641 -2.6642966270
7.9557437897 -1.5420161486
8.0426168442 -2.1137094498
9.2075386047 -3.4731895924
9.9046487808 -2.0438475609
8.7656612396 -1.1606673002
9.0477161407 -1.7600550652
9.2492227554 -1.1861562729
9.3662919998 -3.3881461620
8.9421405792 -2.8369786739
9.8340969086 -1.8323060274
9.2846794128 -2.1816518307
8.9543037415 -1.1915737391
9.0195121765 -2.8866140842
10.0339355469 -2.8105971813
10.0767602921 -1.7313116789
9.8595438004 -2.4480946064
10.1971101761 -1.7865843773
8.1571197510 -1.8346451521
7.5470938683 -2.1602184772
8.1056470871 -2.6037766933
9.2473344803 -3.4762194157
10.0302791595 -1.7642138004
8.0932388306 -2.8594839573
8.1309280396 -3.1979234219
10.1368455887 -1.8840969801
7.9010262489 -3.0537791252
8.8734340668 -3.2929813862
7.6605863571 -2.0285575390
9.1258430481 -2.2994823456
8.4236669540 -3.0969452858
7.9729599953 -2.2743504047
9.1168861389 -2.8594970703
9.6467657089 -1.3568730354
7.9495606422 -3.1066343784
9.2645921707 -1.2321281433
10.2471389771 -2.2763209343
10.0664300919 -2.2576780319
10.0098648071 -2.8184566498
8.7480792999 -3.1969351768
9.3692731857 -3.3632805347
8.0914278030 -2.9331448078
9.8013420105 -1.2632547617
8.2736616135 -1.3593187332
8.7090673447 -3.1384251118
10.1790437698 -2.3991961479
10.0008125305 -1.4621899128
7.6329293251 -2.3362247944
9.4030628204 -2.1619231701
7.5176091194 -2.2705256939
7.9411983490 -2.8796362877
9.3192205429 -1.2285472155
8.3619661331 -1.3122602701
8.8558864594 -3.2378854752
8.0971555710 -2.8895347118
8.3780641556 -1.5452711582
8.7953844070 -1.1751898527
8.3704929352 -1.2779402733
10.2114162445 -2.3482558727
8.1817617416 -2.6462144852
9.0758752823 -1.9563370943
9.6618709564 -2.9657499790
8.3427925110 -1.7027037144
8.4696025848 -1.2745963335
7.9583396912 -3.0859489441
10.2109327316 -2.2175753117
9.5202636719 -2.5690965652
10.1913480759 -2.5828628540
8.7553949356 -1.2287316322
7.6613001823 -2.5002400875
8.2422590256 -1.3494508266
8.3148117065 -1.2786942720
10.0769329071 -2.7004313469
8.9985866547 -3.3660910130
8.9706125259 -1.2113500834
10.1590204239 -2.5687217712
7.9920539856 -2.2347104549
8.1897716522 -1.4112811089
9.3699169159 -3.3447124958
7.8453693390 -2.7847881317
8.1898288727 -1.8268787861
8.2766752243 -1.5234749317
8.9632310867 -1.2053273916
9.3685503006 -2.0650720596
8.6063718796 -1.2696876526
8.3835945129 -3.0256919861
9.5306558609 -1.1973139048
9.0994491577 -2.9643237591
7.7763657570 -2.6243202686
8.3032560349 -2.9531886578
8.2712173462 -1.2761085033
7.6786189079 -2.3313848972
9.2120914459 -1.1433998346
9.6737384796 -1.2087581158
8.7353267670 -1.1356656551
8.1987915039 -2.5371179581
8.0221042633 -1.9973891973
10.0610198975 -1.8173608780
9.7001638412 -1.3054764271
9.3211088181 -3.3978664875
7.6051898003 -2.1136488914
9.6685199738 -1.9300116301
9.3356275558 -1.4804910421
9.2073049545 -2.0330867767
10.0492668152 -2.4293789864
9.4228448868 -1.6314469576
8.3720035553 -1.7556846142
9.4112663269 -1.6584517956
9.1786813736 -3.5121400356
9.9629783630 -1.8553588390
10.0736360550 -1.9701303244
7.6090111732 -2.0694427490
7.5756354332 -2.1988124847
9.0552396774 -3.3941428661
9.4523096085 -1.8705939054
9.7097921371 -1.2511596680
9.2686738968 -2.9957818985
7.9444775581 -3.0283071995
9.4636354446 -1.6159008741
9.2298393250 -3.4283192158
9.2165412903 -2.5746324062
8.4989013672 -1.4261384010
9.7936124802 -1.4335316420
9.1755962372 -1.6222974062
9.5213165283 -2.7549500465
10.0982246399 -1.8309819698
8.5762357712 -1.2707979679
8.4729890823 -2.7173974514
-3.1461207867 5.4233922958
-1.5191142559 8.7690792084
-2.2593414783 10.1115484238
-5.5441627502 5.7364101410
-4.4323167801 10.0821256638
-2.4994149208 6.8508920670
-4.2214131355 5.1374335289
-1.1850230694 6.2076158524
-2.8107931614 8.8042554855
-2.4508423805 7.4860553741
-4.7471518517 9.1247282028
-0.8313496113 7.8159236908
-1.7761900425 5.6617751122
-5.5727825165 7.6896348000
-2.6466631889 9.4628725052
-4.3582434654 10.1703920364
-4.5167078972 6.8557047844
-5.8579578400 5.6522445679
-2.1770670414 6.9740400314
-5.9516406059 5.9100141525
-3.0928835869 10.2460680008
-5.0857977867 5.2237086296
-4.6779427528 7.1572523117
-5.0673785210 9.6664371490
-3.1613137722 8.8328619003
-0.8264434934 7.6927037239
-4.9051985741 5.7705211639
-1.2919198275 6.0407271385
-3.7968056202 7.3593192101
-3.6131172180 7.0492844582
-5.2818150520 6.8316111565
-4.2832727432 6.2663397789
-5.0708208084 8.2489414215
-3.0602118969 10.0824069977
-4.7366819382 9.9634323120
-3.5107967854 4.9019579887
-4.7660899162 7.1256675720
-5.8840098381 6.6443867683
-3.7814979553 10.3666810989
-1.4886538982 8.6431837082
-3.3634603024 5.1682209969
-4.6312856674 8.7770280838
-4.7669115067 9.6693258286
-4.7180857658 6.9975986481
-1.9461816549 7.5665884018
-3.4087502956 9.7639112473
-4.7828731537 9.4856338501
-2.8320968151 6.2685093880
-4.2425165176 5.0985374451
-2.3251385689 6.3025574684
-3.6771697998 9.7728519440
-5.5265836716 5.6456813812
-4.8419780731 9.8129653931
-4.1050896645 10.2919521332
-4.4090814590 10.1551485062
-3.6246314049 7.0979948044
-4.7057714462 8.8292093277
-2.8721623421 9.5221748352
-3.4887759686 7.5848603249
-4.5093874931 7.5450825691
-4.4495458603 4.7406144142
-4.8607635498 9.6992349625
-3.6616165638 7.0196051598
-3.3411691189 8.1861362457
-5.1509032249 6.3900790215
-4.2234191895 5.4583835602
-4.3689246178 4.8304481506
-1.5582842827 7.3369326591
-2.3551547527 9.0972194672
-0.8180416226 7.6033992767
-6.0070252419 6.1659483910
-5.0880603790 8.1280698776
-3.3158278465 5.6804485321
-4.0292992592 5.9425435066
-5.5791382790 5.5757560730
-5.6537613869 5.7251949310
-4.2715835571 9.8172340393
-3.3218867779 10.5927257538
-2.4236261845 7.4449920654
-4.5356683731 9.4783468246
-4.8982763290 8.2882614136
-1.2171422243 6.0764303207
-2.3248560429 5.4923963547
-2.7963151932 10.1541671753
-3.3589677811 10.4425802231
-2.8475291729 5.9573326111
-1.8959140778 8.7627429962
-3.8777761459 4.9011397362
-5.2966785431 7.3918151855
-3.1485860348 8.7312068939
-4.4249973297 5.0648617744
-2.3459284306 8.4380645752
-1.8810491562 8.9505577087
-1.7640453577 7.4884152412
-4.7532873154 4.9711022377
-2.5157332420 7.5391392708
-4.4042320251 5.1248235703
-4.3065252304 9.8274269104
-3.0540444851 8.8172245026
-3.7412278652 7.4174871445
-2.4349582195 5.8092517853
-3.8966808319 6.4518694878
-4.8774843216 7.1595754623
-3.7593667507 6.2689023018
-2.3068647385 5.4531254768
-4.5364093781 6.8826446533
-1.2701680660 6.7355976105
-3.3081734180 4.9736747742
-2.3713812828 8.9650459290
-2.5968465805 9.4030771255
-3.4221267700 10.0873012543
-1.3466435671 5.9352226257
-3.2698664665 10.1397781372
-1.7274993658 5.7411789894
-4.8213706017 7.1904768944
-5.8871846199 6.5039086342
-5.6391048431 6.5560903549
-3.6106517315 7.9670295715
-2.0455224514 5.4323701859
-2.2533257008 6.2165150642
-3.1232767105 8.7982978821
-4.9494752884 9.4002027512
-2.8048968315 8.3104591370
-2.3665144444 10.2516365051
-5.2909846306 6.8814253807
-5.3309106827 6.7915940285
-3.8033919334 9.8819866180
-1.8682017326 5.6989002228
-4.8165140152 9.1754951477
-4.5573101044 8.9256372452
-4.5570564270 4.9664573669
-1.0115091801 8.0736675262
-5.2553186417 7.1126942635
-2.7409806252 7.9765224457
-2.1896760464 10.1344518661
-4.6701703072 6.0267233849
-5.9254736900 6.7514839172
-2.7262971401 10.2146596909
-4.7230310440 8.4304828644
-2.7149484158 9.6648120880
-1.3374208212 5.9599876404
-3.5215244293 9.7255945206
-2.1743669510 10.1068229675
-2.8736448288 6.1429867744
-1.8141419888 8.9736070633
-1.6795850992 7.4677629471
-1.3181602955 8.4044857025
-0.8480212688 7.2101721764
-3.9230022430 7.9234652519
-2.3363356590 5.4950752258
-3.3712608814 6.2020206451
-2.6967523098 9.6665639877
-3.5611300468 7.3812408447
-4.7618875504 9.7655992508
-2.1435489655 10.0979270935
-4.1934452057 8.1790618896
-2.4716558456 9.8746213913
-3.6264178753 8.1303100586
-2.2955501080 7.3870019913
-4.5568161011 8.3146972656
-2.7596764565 5.3089504242
-4.1916313171 6.0306034088
-3.2255177498 4.9647636414
-4.6536946297 8.7260732651
-1.5436974764 6.1446328163
-3.3237702847 10.5049304962
-5.9428796768 5.5532951355
-3.2365109921 6.0346393585
-4.6864943504 9.5234622955
-3.7501156330 6.1165747643
-4.7248702049 9.7544422150
-2.5585095882 6.7505159378
-1.9824943542 5.4757361412
-5.9935536385 6.7249002457
-3.5906503201 8.0518636703
-3.9237089157 8.2611951828
-4.2100028992 10.1989412308
-2.8026249409 9.5759944916
-2.5699574947 8.1163959503
-2.1567525864 7.7194080353
-1.7313239574 9.0033597946
-2.5758612156 8.7479152679
-2.8684127331 10.0352754593
-3.5098752975 10.4269266129
-4.6978912354 5.0163311958
-4.1965851784 6.0551199913
-2.7500996590 5.7400760651
-5.3673458099 5.2741951942
-5.3127632141 5.1485128403
-4.8183069229 9.8100566864
-1.8104519844 7.5135879517
-5.4695672989 7.8246693611
-4.6276187897 5.3094944954
-0.8585835695 7.5923895836
-4.1007041931 7.7211575508
-4.5817766190 4.8288464546
-4.6325154305 6.2340278625
-5.6587800980 7.5071725845
-0.8123753667 7.1212854385
-4.5840072632 8.9315748215
-0.9274381995 7.4782261848
-4.2239255905 6.1214885712
-1.9896652699 7.4984836578
-1.6407233477 7.5197334290
-2.4240312576 5.7042169571
-1.3394373655 6.7667059898
-1.5520539284 5.7566652298
-1.0103482008 6.6865034103
-5.3061623573 7.0036053658
-4.1447577477 8.4194688797
-3.1692264080 5.9364862442
-2.6633801460 10.3489055634
-0.9156220555 6.9855246544
-3.6524789333 7.6096529961
-3.3648450375 5.2923612595
-5.0675930977 5.1856961250
-2.2505147457 8.5392313004
-3.3347544670 10.2106018066
-5.9590110779 5.7478098869
-2.3945755959 9.2352991104
-1.7471849918 5.7898130417
-1.8735208511 6.4807786942
-3.0632598400 9.2904605865
-3.7964403629 4.9199066162
-0.9901726246 7.9417018890
-4.7043905258 8.7861318588
-2.4538972378 7.5211567879
-5.2006883621 6.6250400543
-2.7656357288 9.5629510880
-2.9585545063 6.1237583160
-4.1676459312 4.8717699051
-3.4366655350 4.9181714058
-5.0109729767 5.8380541801
-4.4581937790 9.9996709824
-4.6295886040 8.6052656174
-3.2107214928 8.4791135788
-4.4523530006 5.1559119225
-2.4335677624 5.7983140945
-5.8320603371 7.1531476974
-0.9024482965 7.4912371635
-4.7421116829 7.1334257126
-3.0932068825 10.4652900696
-2.4641253948 8.0568666458
-1.6188977957 7.0714640617
-4.5408039093 7.2462587357
-3.9719841480 7.4159626961
-2.3158912659 7.0083293915
-2.4501452446 6.6772241592
-4.6713571548 4.8427491188
-1.7345485687 7.3661642075
-4.0035376549 4.8456988335
-1.2886370420 6.0729794502
-2.6699182987 5.3168754578
-3.3788056374 5.2859640121
-3.3580789566 10.4473533630
-3.9014911652 8.0660057068
-1.7137558460 7.4715404510
-2.9421703815 8.1577224731
-1.2343369722 6.0936923027
-2.4508008957 9.2487659454
-1.3365255594 8.3735933304
-3.4450764656 5.2590703964
-2.0435247421 5.4413366318
-3.7275388241 5.8214793205
-3.5765385628 8.1749124527
-2.5949294567 8.0895252228
-0.8572101593 7.0030517578
-3.1606669426 9.5251188278
-2.9028053284 5.1554341316
-2.0413959026 8.5033531189
-3.1500842571 9.9613418579
-3.9683568478 7.8849759102
-4.0269780159 7.6024537086
-5.8466320038 5.7043910027
-1.9583184719 5.5341959000
-5.8998584747 5.4845299721
-5.6095986366 5.7434849739
-0.8213922381 7.6509637833
-3.3264625072 10.4944934845
-2.3485846519 6.1070723534
-4.3424224854 10.1685218811
-5.9889054298 5.7438364029
-2.1098122597 10.0473861694
-0.9183013439 7.3129239082
-1.9274623394 8.7602672577
-2.0183625221 7.3410115242
-3.6847803593 7.2780799866
-5.4094767570 7.4565148354
-5.8498544693 7.4711251259
-5.7061600685 6.0485525131
-2.5319228172 9.7693996429
-3.4700167179 4.9259638786
-4.3858776093 9.7216501236
-5.6116204262 7.5714330673
-3.4419989586 5.3869609833
-4.5423140526 5.0308632851
-4.8109912872 8.6603517532
-4.9934916496 9.6950750351
-3.1292278767 8.5241718292
-2.4919309616 9.6761608124
-3.8512094021 6.4178452492
-2.9847824574 8.4756546021
-3.7140762806 7.4648060799
-5.3908424377 6.6011171341
-4.1612710953 10.2533473969
-5.8443636894 6.7090063095
-4.1149077415 9.6007928848
-3.2210597992 9.8925304413
-4.8570065498 8.6679601669
-3.5178239346 10.4492816925
-4.9971385002 9.4221925735
-2.0103590488 7.6051459312
-4.2932634354 7.3279919624
-3.7767472267 7.1485586166
-2.1829786301 10.1786766052
-5.4110088348 5.7212419510
-2.6355443001 10.4435300827
-3.5120394230 10.3519687653
-1.6961203814 5.6765875816
-2.1554296017 9.8809776306
-4.7591452599 7.2478599548
-5.3363003731 5.9856491089
-5.4788517952 5.7362685204
-4.3969769478 5.9212374687
-4.4521079063 4.9712638855
-2.3149719238 8.7697830200
-5.1004328728 9.7068004608
-2.8226680756 5.1990609169
-0.9654371738 6.9563603401
-5.3169045448 7.8103227615
-2.4761188030 7.2327055931
-3.4292693138 5.4900774956
-4.4973382950 5.0642409325
-4.6179556847 5.9323186874
-3.8326239586 9.9747123718
-1.2546421289 7.4015102386
-5.6670665741 7.4763875008
-1.5028461218 6.7799305916
-1.1326723099 6.4137382507
-3.7211844921 6.6350951195
-3.7403318882 7.0628619194
-1.8123526573 8.7593631744
-5.5082035065 5.7684917450
-5.0263977051 9.7331724167
-5.8477377892 5.4976377487
-2.3940618038 10.2456607819
-2.9125196934 9.1306781769
-3.7550332546 7.2037158012
-2.4409916401 6.1108937263
-2.8109641075 8.0349874496
-3.9500560760 9.7391986847
-4.6648259163 6.1363472939
-3.3214144707 5.4773283005
-3.7663340569 7.4260492325
-1.3539322615 7.3226747513
-2.8853526115 9.0652647018
-0.9367943406 7.2242927551
-4.5373144150 5.1342568398
-5.7113552094 7.4292778969
-5.1987967491 7.4294471741
-3.0941197872 8.4970617294
-3.3347332478 8.4762735367
-4.7055411339 4.8936681747
-5.5044364929 7.7112817764
-4.7270746231 9.5293016434
-0.8904684782 7.7560563087
-3.0594072342 10.1150283813
-3.7610330582 6.6404738426
-5.2473745346 7.3048706055
-4.4065127373 8.2353134155
-3.6152467728 7.3136692047
-1.9733498096 9.1064577103
-3.3673384190 4.9959998131
-4.7173342705 9.9876050949
-5.7765698433 7.3874468803
-5.9161291122 5.5961184502
-2.1084060669 8.6165504456
-5.4269342422 5.2738785744
-4.6941847801 8.8278646469
-5.0362868309 9.4799737930
-3.0653018951 8.5793590546
-4.2903409004 5.5864443779
-1.8760895729 6.2587022781
-4.4830918312 5.8168606758
-5.0545120239 6.1014213562
-2.9515092373 10.2272720337
-5.9745306969 5.8033728600
-1.6445333958 6.0812435150
-3.8866848946 9.7687377930
-3.4555377960 10.3783798218
-2.8364219666 5.9618978500
-1.4774224758 5.8027772903
-1.9866917133 7.3134360313
-1.0630208254 8.1097555161
-4.3557567596 5.9925007820
-3.3064432144 5.8774232864
-1.1722875834 6.3605194092
-4.4001674652 8.2482118607
-5.8738522530 6.3731374741
-2.2803874016 5.5908756256
-4.8257117271 9.4353504181
-1.0939027071 7.3447265625
-2.5174863338 5.5651860237
-4.3225240707 10.2129917145
-4.6697196960 7.2024364471
-0.9892241955 7.2720723152
-2.2527952194 10.1828918457
-3.9931430817 9.6615257263
-3.4126319885 8.0145492554
-0.8993148208 7.0677623749
-1.9030638933 8.9000635147
-4.9579763412 6.0629415512
-5.8603873253 5.5796151161
-1.9337277412 5.5200376511
-4.5938453674 7.1558938026
-2.2586920261 8.8466539383
-2.5995965004 5.7594647408
-3.7870795727 8.1296405792
-3.0155129433 10.1875295639
-2.1274161339 8.6261816025
-1.7444436550 8.8943595886
-4.4556660652 5.1431431770
-3.4249796867 5.8631858826
-4.5748391151 8.8549184799
-1.6546427011 6.5636768341
-2.3406500816 9.9998168945
-2.4344518185 10.2790479660
-3.9964709282 4.8613719940
-1.8570899963 7.4814152718
-0.9573240280 7.2062020302
-4.7151365280 5.3199682236
-4.7249007225 5.9710092545
-4.5840377808 8.8804759979
-0.9628561139 6.9707851410
-4.9043636322 9.5117864609
-2.2963924408 5.6144938469
-4.0073704720 7.5740427971
-4.5786085129 9.3392810822
-3.4944391251 8.3681402206
-5.5502333641 7.2536821365
-2.6836814880 6.0788707733
-1.6987161636 5.8279433250
-2.3789448738 9.1137723923
-5.9373483658 5.7872219086
-4.4613671303 10.0917119980
-3.1888227463 10.5713109970
-4.7946109772 8.3873615265
-1.0887209177 8.1532773972
-0.8458104134 7.7351241112
-1.4127898216 7.3933572769
-2.6597361565 5.8385066986
-5.3322830200 7.8710021973
-4.4924654961 6.7474603653
-1.8281352520 8.7220153809
-2.6702861786 9.8983631134
-5.6897649765 7.5648274422
-5.6869263649 5.4713950157
-4.0528402328 7.3114795685
-0.8852075934 7.1581864357
-3.8016033173 10.3646478653
-1.0659369230 7.3122348785
-4.7107982635 5.9477119446
-3.4444782734 9.7303371429
-0.8959862590 7.8205785751
-5.2907705307 5.8177933693
-4.6242313385 4.8388857841
-3.5062367916 6.9833641052
-5.3295855522 5.3524532318
-3.1535265446 5.9492473602
-5.6346416473 5.3759903908
-2.7789745331 10.2592878342
-1.7644671202 5.7424750328
-4.6687312126 8.8409204483
-4.9693360329 9.2866258621
-1.6037697792 8.8658256531
-4.1779460907 7.2421627045
-5.5863456726 6.4352955818
-3.8664088249 8.2203931808
-2.6939766407 5.4966430664
-1.7044529915 5.9432306290
-4.4163317680 6.0251712799
-4.7714710236 9.8942499161
-2.6514420509 6.1887774467
-3.0428278446 8.4725933075
-5.8729209900 6.9411520958
-3.3992931843 5.0806241035
-4.3875617981 4.9811263084
-2.6637156010 7.0857639313
-4.4679737091 10.0148134232
-5.4166707993 6.4906983376
-2.4155077934 9.3671112061
-5.4125857353 7.9437956810
-2.2713971138 8.6205568314
-3.8223206997 6.5174083710
-5.2587146759 8.0498142242
-5.5789685249 5.4392948151
-2.1337258816 8.8598594666
-5.9769458771 6.4859776497
-2.2464461327 10.1810588837
-4.3922581673 5.9906644821


==> expres/synth2d/UMAP_cl3_dim2_p100.200.500_d2.2.2_original.tsv <==
10.9934283060 -0.2765286023
11.2953770762 3.0460597128
9.5316932506 -0.4682739139
13.1584256310 1.5348694583
9.0610512281 1.0851200872
9.0731646144 -0.9314595071
10.4839245431 -3.8265604893
6.5501643350 -1.1245750585
7.9743377593 0.6284946652
8.1839518490 -2.8246074027
12.9312975378 -0.4515526010
10.1350564094 -2.8494963724
8.9112345509 0.2218451794
7.6980128452 0.7513960367
8.7987226202 -0.5833874996
8.7965867755 3.7045563690
9.9730055505 -2.1154218579
11.6450898242 -2.4416872999
10.4177271900 -3.9193402478
7.3436279022 0.3937224717
11.4769331600 0.3427365624
9.7687034352 -0.6022073912
7.0429560193 -1.4396884168
9.0787224581 2.1142444524
10.6872365791 -3.5260803107
10.6481679388 -0.7701645608
8.6461559994 1.2233525777
12.0619990450 1.8625602382
8.3215649536 -0.6184247517
10.6625268628 1.9510902542
9.0416515243 -0.3713179533
7.7873300520 -2.3924132482
11.6250516448 2.7124800571
9.8559797568 2.0070657958
10.7232720501 -1.2902395092
10.7227912110 3.0760731329
9.9283479218 3.1292873116
4.7605097918 1.6438050088
10.1740941365 -0.5980147009
10.1835215531 -3.9751378292
9.5606562243 0.7142251430
12.9557880895 -1.0365404365
8.3830127942 -1.0035140872
11.8308042354 0.6575022193
8.9404795925 1.0265348662
10.1941550987 1.9372899811
8.5958938122 -0.6553242932
9.2157836937 -2.9270298963
10.5922405541 0.5221105444
10.0102269133 -0.4691742668
7.1692585159 -0.8412906455
9.3145709669 -1.6045545384
9.6774285767 0.8081017136
13.7723718024 0.3491556257
10.5151007814 -0.1488918315
6.1624575694 -0.0530277509
10.1204604199 4.9264842250
9.6152780704 0.6030946847
9.9305764606 -2.3373560752
12.2856456290 1.5038660654
11.5820638941 -1.8187749096
12.8055886219 -2.8037021256
11.1737141876 4.3809112516
8.0189273497 -1.1325954592
10.1993027302 -1.0069513082
6.8986731379 0.1371259496
7.8753925725 0.9471848613
8.1611515315 3.0998688100
8.4334934153 -0.6441230324
11.6270344347 -2.4617286329
10.4549198692 2.6142855086
6.7850335309 0.3692677171
10.5197655885 1.5636457436
7.5260985782 -2.6409132262
11.0438831312 0.5939693465
10.5009857007 0.6928964190
8.6399505568 0.4645073943
10.5861449466 -1.4287028361
13.7315490223 0.9476658418
7.6173930056 1.3131072173
8.0506366595 1.5741692075
12.3171911580 -1.6413646367
11.9267522585 0.8255618539
11.6441203200 3.7935859653
9.5092237680 -1.5074723287
8.2209711407 -1.6316205699
9.8457965812 0.6823039496
10.5533815987 1.6543664981
10.0260037838 2.9070681543
9.4706863335 5.4403383332
11.2513346955 -1.7143151128
7.8582150039 0.9649448305
9.5530744293 1.4280009882
10.9464752491 -0.1456578253
8.3064125639 -3.0296944494
9.1069700959 1.7127975886
10.4281874883 -2.4914775574
10.3463618517 0.7706347595
8.2322851276 0.3074502119
10.1164174369 -2.2859405957
0.7155747207 16.1215690527
2.1661024864 17.1076041041
-2.7553387359 13.1243499202
1.0300705344 16.0275719018
1.0300953726 22.7054629813
1.1417810214 17.2711312804
1.9080035270 16.3027825026
-0.6305384893 16.5179384410
-1.5456504291 14.5263627865
-0.9707270957 15.1637482788
4.6293171333 11.2654696148
1.3725203807 11.7745682576
-0.9438637316 17.1779011939
0.1285600382 12.8445104441
-1.4306074185 16.3591954979
-1.4607332634 15.4329171792
0.0911436798 13.6967993048
4.2878881787 16.2678380446
-4.0502851733 15.3729086295
-1.3235729295 16.7048666696
-1.5850414769 14.7705271171
1.0099745580 16.7315103883
-2.4005928141 14.3309975283
-0.9498906223 13.6933415349
3.5309084806 15.8099634219
-2.5217679087 16.8357238941
4.2443123940 17.0649305211
-3.0387399319 14.0315318543
2.5338222984 13.5846610688
0.8876388563 16.5492681069
-1.8538609432 14.8809492879
-6.4825346801 12.9512247173
-0.5051363028 12.5044336361
3.2648226079 12.1397172441
-0.8800889734 15.2614811546
2.8825465781 12.1282756976
2.3263275043 15.0204661220
-1.9630173021 15.9242069485
0.3981193911 13.7995662457
0.1396041700 14.2293728063
0.2270346905 16.3242613490
3.1720336323 12.5243690023
4.2660667493 11.0958244010
-0.3035701901 16.1766344130
0.5619837355 13.7546009604
-0.4162445007 14.0139981307
-1.1787295139 16.6992041940
0.7140309719 13.6141808095
1.7991997509 15.6145990418
1.6257242377 16.2592576838
-1.6579900218 13.8796379196
1.4945872102 16.2207405309
-0.0418031879 15.2346547666
2.5553297916 13.8168572223
1.0941947623 14.5956146951
-0.4353624065 17.1975537040
1.6508326980 16.6270192720
2.6109576143 15.0420076833
1.3639059426 14.3794664868
0.6483327050 14.7397138913
0.1939919300 16.1903140509
-1.6364413665 19.1847745514
-2.0120347630 12.5716227744
2.3162217470 16.5833253879
1.2482396341 16.2566910185
-0.0244935457 13.2054912570
0.1516091164 13.6456765770
1.9502394668 14.7058852370
-1.6509943936 14.3572283167
0.8258629086 13.8725508944
-1.6444407911 15.4873744230
0.4899331422 13.9861136493
-0.9420766112 15.4640998747
-2.8961686830 12.1850724512
-1.4368884425 14.5731056966
0.6218151312 17.9507124339
1.7153192464 14.6801229401
-0.0380324158 12.9949412707
-0.0370262720 14.4226827222
0.6454371207 13.3455381129
1.0386930285 18.0654778260
-0.2175202969 15.8034234442
1.3802879834 14.1975590562
0.4481849636 15.0251848016
0.1953521971 13.4539804323
0.0490203485 15.9959965825
2.9022872156 16.9185416522
4.3063649150 13.4653048742
1.7446412734 15.3666840115
4.3796058664 13.3834034293
-1.6794436844 13.8012147091
-4.2477914486 13.9484899566
-1.5182653231 15.3007875730
0.6835119516 18.7523416784
1.9008476764 13.8461926887
-1.7968293427 15.9838383430
-2.6404664140 18.6629175317
2.3588802414 14.0616486958
-3.4262690582 17.7077447483
-0.2290796905 17.4756326239
-3.1888553176 13.8012499541
0.0104873994 15.0939611875
-0.9001309430 16.2456998647
-2.1352408588 14.7152410300
0.2405912634 16.0288776681
1.4232297562 12.7507158163
-3.0682283415 17.5553536438
0.6646280240 13.5030269269
3.1023039510 15.2313492686
2.3585943681 15.1350369628
4.1214958498 18.5106816849
-0.4979282970 16.9431419019
1.2907518992 17.7372631151
-1.9298469212 16.3721029200
2.1168489737 11.4825210272
-2.3665170253 10.9215356445
-0.5388136689 16.4350845116
3.0047141042 15.1481895608
3.2572310911 12.2397970836
-3.4067648787 14.8889046022
0.7681308979 14.9346105038
-4.1348842001 14.8217599210
-2.6089390010 16.3393450977
0.7331964922 13.1202404273
-1.0277338347 12.8815729562
-0.1253581945 16.9102846410
-1.9714520927 16.0080930310
-1.0605152367 13.4142543355
-0.2140607199 12.9295153552
-1.1072986107 12.6042442148
3.9294502658 15.0705271039
-1.3994510160 15.4279598215
-0.2246560994 14.5580608009
1.2283334001 16.5150154201
-1.0610022952 13.8483635187
-0.5501033943 10.3961576705
-3.0303821244 17.7337485349
3.2899354270 14.5019279209
1.1531139261 15.6225003091
6.1577616169 17.2391498229
-0.2558351830 13.0889191188
-3.2128926405 15.4069272717
-1.5127014906 12.1554925808
-1.2931457685 12.8369039928
3.3742832701 16.7632795139
-0.0159452826 17.9598882778
0.1547366153 13.2774315973
3.0462481545 16.0778200874
-2.0744923087 14.6193226438
-1.7512365068 12.2344005381
1.8523550951 18.8188332809
-2.7971351476 16.1259384734
-1.3012851382 14.0257492325
-1.1847878485 13.2720184606
0.0970432559 13.3380997672
0.5409136516 14.8995237811
-0.4778960937 13.1848726759
-1.1535426611 16.5107824517
1.0018343752 13.0448895104
0.1986646109 16.5027742467
-3.3388105622 16.0867203848
-1.3252475179 16.1411973372
-1.5265183131 11.3902357987
-3.2550848758 15.0961698933
0.5194450034 13.1913667498
1.2771849176 11.6769598755
-0.1321595973 12.5779676005
-1.3036722156 15.0947973426
-1.7208267306 14.2308889115
2.0125856184 13.8462162610
1.6713842241 12.7405862907
1.0596083558 17.8831372413
-4.9432890003 13.4062094891
1.1541442544 14.5939092279
0.7422917467 13.7920296266
0.1731795749 14.6886455292
2.3355641233 15.5088416866
0.6752053242 14.1762460678
-0.9752124481 14.1348836244
0.7889042848 14.1580310384
0.5795497138 19.1508015973
1.7422494069 14.3479529357
2.4024278443 14.1838492540
-4.0762490704 12.9838273782
-3.7415838421 14.2969730319
0.0368367584 18.3528746246
0.6538547475 14.5617989424
1.6588111624 10.5777293820
0.4712291162 16.5417303878
-2.9571724916 17.2875080864
0.6769928150 14.1694241722
1.2655637322 19.5413857156
0.3637325101 15.4964411726
-0.9187217991 13.3003112611
1.6606716331 13.2878323482
0.1431324744 14.0446851065
0.9579596515 15.6673242106
2.0750798885 13.9799672023
-0.5397498706 13.0424725684
-0.8885865202 15.7546009861
-8.4860227667 -1.8443306484
-8.2607881598 2.7112757176
-9.1731301936 3.7535916251
-11.5475783982 -2.4893094066
-13.5574404978 2.9920886230
-8.6912686873 -0.1111693418
-9.4400627474 -2.2509780946
-5.1084960408 0.2584423640
-9.7812104108 1.4515332478
-9.0379815365 0.4477680486
-11.5809489109 0.9429367143
-6.2359510070 2.6908400923
-6.8136267467 -1.0224313529
-11.9792096405 -0.2515738402
-9.8885501754 2.1883830369
-13.3849292594 3.0591006389
-10.3160157972 -0.8537621399
-12.0242087505 -3.3097133437
-8.3536588321 0.1466359344
-12.5799217995 -2.5901575441
-10.6715693986 3.3380430506
-10.5191827027 -3.0062859062
-10.4914861282 -0.5454471395
-15.3937732859 -0.1085897330
-10.4618690604 1.3924127296
-6.3020878101 2.2531300591
-10.5377773811 -2.2130518175
-4.8532803935 0.1184368680
-9.9721414162 -0.0482501742
-9.6038304785 -0.2887208238
-11.1473240138 -1.0937178825
-10.0655065404 -1.0868495423
-11.4256915654 0.2128604554
-10.5099544348 3.0079859772
-15.3019396168 2.1830137038
-7.5078296150 -4.1467804648
-10.6853751882 -0.7428817320
-12.8150233894 -1.5556333752
-12.2211516909 3.5045408868
-8.1286432137 2.5431101900
-8.5566558719 -2.2581035424
-11.0490405326 0.9787491225
-12.4442556178 1.4259968603
-10.4806507963 -0.7496416151
-8.5780800636 0.8885266230
-10.7219323316 2.3186596067
-12.1621266552 1.2318712139
-8.8137974841 -0.6190928786
-9.3477339555 -2.5022271528
-8.1519459616 -0.3698042729
-11.0454460410 2.0980184517
-11.4086873811 -2.8169225927
-13.1132583470 1.2120199027
-12.5608587050 3.5095883640
-14.1638588158 3.3929127366
-9.5779650656 -0.1934262237
-11.0898381736 0.7982722287
-10.0752694048 2.2066037640
-9.7715447027 0.3006035229
-10.7272244244 -0.1138912474
-9.3843964622 -3.4203367853
-12.6963708442 1.4865281880
-9.6582691237 -0.3679666727
-9.9631321339 0.6951634107
-11.0795193606 -1.5566094508
-9.6083094898 -1.9567455552
-9.1834944886 -3.4051672085
-7.9416887253 0.9451949648
-9.4879405314 1.9653819679
-6.6690511111 2.0287401300
-13.6817484627 -2.5591539335
-11.2496371554 0.0521821004
-8.9646819591 -1.4514876263
-9.6264664710 -1.5107658647
-11.2230356060 -2.8133221937
-11.8464664922 -2.7033692112
-11.9517465060 2.1072835932
-11.8987977777 5.2647641297
-9.0133641982 0.3696722474
-11.7167155604 1.4006197588
-11.1512756525 0.2440196293
-4.8798309235 -0.1921197994
-7.7014533474 -1.4063528503
-10.0699769810 3.5416012713
-11.2539341156 3.6248971160
-8.5844961291 -1.1249335518
-8.7351845219 1.9451088993
-8.7563800756 -3.1404494398
-11.4542743516 -0.4950372711
-10.1488668582 1.2413441951
-9.6445979981 -2.6706887174
-9.2396042980 1.2211714906
-8.8804191041 2.1615614511
-8.3321556909 0.9183601585
-10.1403314229 -3.3219218670
-9.1407635617 0.4153753743
-9.4568423256 -2.5534971516
-12.1621130808 2.1063057067
-10.0791103077 1.3630013947
-9.9433632477 0.0595122790
-8.1234323880 -1.0320894564
-9.8077584461 -0.9245505774
-10.8689924549 -0.6183442469
-9.5557324567 -0.9574972433
-7.4884877489 -1.7892146044
-10.3737432883 -0.8794621165
-7.1060442313 0.3931095530
-7.9363109211 -2.9711207461
-9.4658994683 1.7792615912
-9.8354320214 2.1309607501
-11.0345769002 2.8186948804
-5.4022037528 -0.7256771209
-10.8910050428 2.9067689542
-6.8408557085 -1.0457200543
-10.8403736342 -0.5635692177
-12.6889010221 -1.8373038930
-12.0082815335 -1.5355951302
-10.0693697748 0.4684294651
-6.8989990144 -1.9967080815
-8.0313552030 -0.4279776885
-10.0989274193 1.3496389843
-12.2454440431 0.7648194924
-9.6670955836 0.9849025280
-9.4216627122 4.9106002798
-11.2754799685 -1.0619939100
-11.2462810528 -1.1109542383
-11.2747742546 2.3780330622
-7.1589915040 -1.1414925875
-11.6647111462 0.9428311128
-11.1044460886 1.2658636355
-9.5941539583 -3.0314882300
-6.9049895973 3.5917553462
-11.2255773810 -0.7754031199
-9.4282692186 0.6689135800
-8.6829114547 4.0204090775
-10.3538944550 -1.5965944891
-12.7586384560 -1.4618600799
-10.0662539457 3.5891157270
-11.0352225981 0.4475759033
-10.0328457921 2.3767865469
-4.9461351483 -1.0617375458
-10.9788788850 2.0883217541
-8.6362170207 3.6934146515
-8.8321436293 -0.7185841816
-8.8186903386 2.2174071612
-8.3590356376 1.0145480622
-7.8666506208 2.3385911809
-7.2356820179 1.2974197752
-10.3342361606 0.2934273729
-7.5869820670 -1.6338713420
-9.2626533823 -0.7866776247
-9.9425103541 2.5569037252
-9.6178018640 0.0928730963
-12.7197122820 1.4925071321
-8.7090316377 4.3265094466
-10.6155564699 0.4383006553
-9.5012326326 3.1549065595
-10.1905910648 0.5580430515
-8.7842069806 0.3732182463
-10.8928672291 0.3881799858
-7.8527365003 -2.0530305988
-9.7340606517 -1.4002416299
-7.6099067422 -3.0463738096
-11.1178436945 0.7544237501
-6.8689519415 -0.1315005221
-11.1103990534 3.7623141389
-12.8960278008 -4.3976119132
-9.1199710999 -1.0041084487
-12.0424656343 1.4167128946
-9.5123985725 -1.1281572615
-12.5606087973 1.7449146566
-8.6995976441 -0.1983517276
-6.3067260079 -2.1401695327
-13.0510503418 -1.3838161398
-10.0911720327 0.4866788986
-10.4824721157 0.7041107930
-12.5030788484 2.8875292081
-10.1643023568 2.2345916632
-9.3145493072 0.9135064383
-8.8604654395 0.8954171200
-8.7145544803 2.6583050603
-9.6069576606 1.4180075152
-10.1794713886 2.8802344309
-11.3527846041 3.6018808658
-10.0803159013 -2.8615502042
-9.7437911702 -1.3621033149
-8.3187129020 -1.3052479586
-10.8923668664 -3.7790814619
-10.9046126385 -4.8477586533
-13.1678056470 1.5208293123
-8.4283996827 0.8509151236
-11.9339522863 -0.0954227123
-10.0072050782 -2.3167293784
-6.9932033965 1.7547245812
-10.4419283477 0.0537716780
-9.5832343841 -4.0834697368
-10.4943547650 -1.3639684960
-12.0032400198 -0.5622005858
-6.4046269463 1.2816857225
-11.1423579796 1.1451655627
-7.2012891268 1.8492673658
-9.8807392602 -1.2938735554
-8.6035533728 0.7869707708
-8.2096135599 1.2703436034
-7.9008945694 -1.0704704231
-7.3652118687 0.3951992094
-5.8494782547 -1.3783756362
-6.5280723937 0.3958215669
-11.3028360072 -0.9677716681
-10.6406946164 0.8483318928
-8.9543290239 -1.1474000079
-10.0487091845 4.2845407172
-6.5449136598 0.8726473393
-9.9239930437 0.2400626534
-8.7729640545 -2.0455851304
-10.5147530748 -3.3371681478
-9.2015537548 1.2943918794
-10.9663729246 3.1479735266
-12.4515313260 -2.9287497604
-9.5510963629 2.0941966052
-6.6321446171 -0.9177685257
-7.8426383331 -0.0770169390
-10.3452545999 1.7673198750
-8.6953542432 -3.1527843140
-7.0469193005 2.7601827083
-11.2511254030 0.7916070669
-9.0119396274 0.5213475316
-11.1006103077 -1.3432467359
-10.0511081420 2.3454580385
-8.9127996908 -0.7412286642
-8.4566025787 -5.6970852413
-7.7024685993 -3.4794275576
-10.7248818828 -2.2393397893
-12.5893629514 2.3216535748
-10.9354024026 0.6930077635
-10.0938411578 0.9540816544
-9.8463562179 -2.5659844484
-8.0074663611 -0.9875131663
-13.1131637973 -0.8562303219
-6.9984804187 1.7004434842
-10.6973042688 -0.6985154086
-10.6432701024 4.1534959671
-9.2361290955 0.8600832944
-7.9394330919 0.4775783181
-10.5180842916 -0.3926996982
-10.1432025188 -0.0744444730
-8.5447409127 0.1038917716
-8.5347198456 -0.1614331602
-9.8427296194 -3.9964013691
-8.1673446506 0.6929769518
-8.0039797803 -5.7925107564
-5.8232505904 -0.2791792563
-7.7836343665 -2.0798118543
-8.7744521899 -2.1068311263
-11.2475379214 3.8280627077
-10.3813648015 0.4348657464
-8.2598645386 0.9913637759
-9.6991621897 0.7299220049
-5.1931688295 -0.1152375941
-9.5978019066 2.1013087920
-7.7889481341 2.3740606111
-8.7225395559 -2.2860098255
-6.7331369354 -2.2926907860
-9.3947290695 -1.5085517000
-10.1282766932 0.6575248206
-9.3572855691 0.8438415085
-6.7725774619 0.9070686030
-10.4883132706 1.9281743366
-7.6210590222 -2.4552156303
-8.8051998603 1.4023454846
-10.5951270067 2.7514136266
-10.3001111741 0.2511529069
-10.3461436486 0.0311580952
-12.1925501738 -2.8801017652
-6.8109898736 -1.6939226966
-11.9827846989 -4.3067802272
-11.2779234954 -2.6461795868
-6.7159696797 2.0196341787
-11.3763006904 4.5048716107
-8.0364690260 -0.6496627670
-14.9988114297 4.5818851452
-12.7791449335 -3.2907974939
-7.9548591360 4.8795048127
-7.2314543630 1.1278182401
-8.8104913167 1.7068311176
-8.4821428204 0.5623828479
-9.7915977921 -0.1251862558
-11.5079291777 -0.5613501537
-13.3859136284 -0.1966792536
-11.9771822143 -2.2071786344
-9.6402116977 2.7840045727
-8.1633667880 -3.1410012072
-11.9792562731 1.8815423760
-11.9649747871 -0.4492663000
-8.8998958020 -1.9366889097
-9.7892489877 -2.6680509898
-11.2027352879 0.6395638683
-13.1859874671 0.8809494759
-10.0392755979 1.1049799088
-9.5521717319 2.7282808599
-9.7495509947 -0.8588110823
-9.7554049939 1.0865960581
-9.9022798593 0.0811833824
-11.4039833756 -1.3258018351
-12.8052105436 3.4991534864
-12.4877264708 -1.3858103956
-11.4368145311 1.7898487539
-10.5898993566 2.4954841453
-11.3469812485 0.5579883244
-11.6706941065 4.2902982555
-12.3751968381 0.6196414205
-8.7324462381 0.8275981949
-10.3705753178 -0.2596413995
-9.9123770560 -0.2940040033
-8.0722417664 4.4210460032
-11.1149835700 -2.7396059592
-10.1765640967 5.1594186753
-11.6073491359 3.2782336109
-6.6445983718 -1.1071764834
-8.8620338416 3.2567932463
-10.7582554820 -0.4071607202
-11.1633618279 -2.0295134614
-11.2985550901 -2.4478805335
-9.9318330635 -1.5399464621
-9.5324281764 -3.1117912924
-9.3382395356 1.6670579232
-13.9874712851 0.7481131397
-7.5446620151 -2.4192820374
-6.6548552263 0.8380380187
-11.4100237115 -0.1115381553
-8.8833461750 0.1520107828
-8.9224880151 -1.8413471862
-9.6612783519 -2.8274289938
-10.2224521227 -1.8078152829
-11.4710598852 2.4721863504
-7.8173797588 1.2182762418
-12.1846255293 -0.6328168994
-7.5738046000 0.2834338273
-5.3613409200 0.7866356788
-9.6159017670 -0.6182329284
-9.7329181904 -0.3049396728
-8.5837826466 1.9134046336
-11.5719789210 -2.6624659071
-13.6724107462 1.0159826538
-12.2067332123 -4.3057811859
-9.2228427909 4.9859990349
-10.0121418231 1.6769815489
-9.8363412829 -0.1977793064
-8.1618470340 -0.5805490884
-9.4652153719 0.6433956124
-11.3361809073 1.9840846991
-10.3499195134 -1.5114903190
-8.9269803129 -1.7969359636
-9.9436376853 -0.0182379933
-7.8282088683 0.9493964658
-10.0500539175 1.6355325984
-7.2195849020 1.1156206127
-9.9792947603 -2.6236724647
-12.1302273262 -0.6104494087
-11.2190244043 -0.3739426060
-9.8867001502 1.0593855087
-10.1409975561 0.9730032877
-9.8710511704 -3.9509331327
-11.8786707876 -0.2881751114
-12.4193894857 1.1998574600
-6.9384983353 2.4375237034
-10.4268857419 2.9814522737
-9.7026650856 -0.6741719422
-11.2268053271 -0.6049393730
-10.7763536371 0.3408324448
-9.6788520379 0.0060920403
-9.1261236605 2.3812925496
-8.1008917291 -2.9697959369
-15.1078422698 1.8686398225
-12.7337573968 -0.4495308038
-12.3402260521 -3.6039608752
-8.9170745436 1.5183103206
-11.1530208015 -5.1820845843
-11.0924888965 0.7836080108
-12.9578231375 0.3667198396
-10.0306196983 1.1585829992
-9.7608392632 -1.9461378818
-7.6068569967 -0.3170591461
-10.0546090790 -1.8665359181
-10.8865645024 -1.7696054281
-10.3458921198 3.4234169603
-12.7438022859 -3.2271227958
-7.0576593450 -0.4186473543
-11.3381454773 2.0798093748
-11.2112310795 3.6520194271
-8.6441482573 -0.9758228163
-5.6853835735 -1.2114298460
-8.5158092560 0.5985851608
-7.3965174212 3.1230223935
-9.9359917019 -1.5068357407
-9.0800557141 -1.3554307395
-5.9732255049 0.2730706622
-10.7306431026 0.3693606117
-12.6942525791 -1.9432280770
-7.5991721841 -1.3137885579
-12.0938219654 1.0733055051
-7.6285916907 1.4379066213
-8.0079046284 -1.5135901771
-12.8436213335 3.0026673039
-10.6453596777 -0.5016660329
-7.3436117163 1.1124600188
-9.0882244558 4.3300046898
-11.2870364608 1.8556802562
-9.8859737502 0.5371845577
-6.9430631472 1.0156715126
-8.9234078419 2.1450146746
-10.7299054591 -1.6784193347
-12.0896183880 -3.9327131788
-5.8875857401 -2.2064167314
-10.4425072472 -0.5536265998
-9.3851866044 1.6314744251
-8.2790530233 -1.1661548771
-10.3342434276 0.5651599010
-10.4973822524 3.2146911520
-9.0180500967 1.4697555721
-8.6742374627 2.3469477150
-9.6379568826 -2.5936638959
-9.2006240965 -1.3027137876
-11.0572333635 1.1727280375
-7.5234338571 0.0425431535
-9.3823339748 3.4044298893
-9.5184936410 5.2033662284
-8.8689807087 -3.5215255183
-8.4933167578 0.7623167698
-7.4204944918 1.3463627025
-10.2769119680 -2.4485964726
-10.4180465146 -1.7010409084
-11.1610468996 1.1771568088
-6.6601909913 0.7893430596
-12.3917661241 0.8892053364
-7.6067370267 -1.2195658086
-10.2680343333 0.0293763895
-11.5697966262 1.2965608677
-10.2418962972 0.8390648878
-11.7749843556 -0.8749166006
-8.5552372843 -0.7456663042
-6.5460722975 -0.7992723712
-9.5506305485 1.8651816637
-12.8367314659 -3.5216176240
-13.0513126291 2.5251682069
-11.1037162918 5.1163985713
-11.1284951973 0.3691026064
-6.9157800949 4.0121857763
-5.8769928467 2.4167324612
-7.9518749484 1.1850538984
-8.4432778477 -1.1023714327
-11.6363977668 -0.0067489148
-10.3403692450 -0.9064560987
-8.6072251051 1.9106104171
-9.8231862274 2.9550601621
-12.2833782283 -0.3873189186
-11.4336446412 -3.7330732341
-10.1653613717 -0.2434950168
-6.9731005135 1.2616233691
-12.0483736487 3.7081851327
-7.5579326089 1.1641954069
-10.4529681977 -1.9188784734
-10.7444135521 2.1774972394
-6.2308273881 3.0864870565
-10.9776988436 -2.2392348666
-9.7182275062 -3.5368787311
-9.3536645716 -0.2952051726
-10.9320730037 -3.1894061345
-8.9727997869 -1.0654016793
-12.3398336714 -5.7445244266
-10.0550298101 3.5445031933
-6.6774815709 -0.9141925132
-11.2044241207 0.9375485122
-11.9967708784 0.6035837996
-8.4678394432 2.4538664478
-10.2003081530 -0.4073475004
-11.7559651735 -1.6537607081
-10.4529577838 0.7347310136
-8.1728307475 -1.6063579014
-7.0146228621 -0.5422472021
-10.0427345887 -1.4944233583
-14.8484805205 1.7680907927
-8.5263122058 -0.5626551142
-9.8660185656 1.0318784354
-13.1250917138 -1.0581053547
-8.4114706408 -2.5085788463
-9.4128841357 -2.7131636092
-9.0671400351 -0.0712829646
-13.2302636318 2.3294787089
-11.4691831536 -1.6205048740
-9.5988616055 2.2972746989
-12.0316436380 0.1233596997
-9.1423669993 1.3862112145
-9.6471168894 -0.7340556782
-11.6551804413 0.1722877661
-12.1442780240 -5.8427009670
-9.1268803917 1.8078696822
-14.7258648711 -2.0194614094
-8.7616914780 4.1149909394
-9.9584125846 -1.4560058825


==> expres/synth2d/UMAP_cl3_dim2_p300.300.300_d1.2.4_embedding.tsv <==
15.9421901703 3.1693141460
15.8050899506 5.0242214203
15.2148170471 2.7900924683
16.7363624573 4.1306300163
14.6179466248 4.2329692841
14.6266546249 2.5240433216
15.9782600403 1.7707198858
13.5491256714 2.9985949993
13.9833307266 3.9215943813
14.5199499130 1.8577517271
16.7408943176 3.3236649036
15.6116905212 1.6567234993
14.4180688858 3.6421585083
13.8779916763 4.0033211708
14.3191204071 2.7382264137
14.8087377548 4.9367084503
15.3768014908 1.7403364182
16.3239383698 2.1412563324
15.9592247009 1.7075369358
13.7095508575 3.6053547859
16.2380390167 3.7255518436
15.3333787918 2.7637848854
13.7088651657 2.8260800838
14.8139839172 4.6687655449
16.0308647156 1.7591115236
15.8383378983 2.6780843735
14.4349670410 4.2704572678
16.3152580261 4.4635148048
14.1369371414 2.8000972271
15.6476974487 4.7112822533
14.4584798813 2.9006023407
14.3853664398 1.9452712536
15.9266014099 4.8667521477
15.2235279083 4.7472271919
15.9952602386 2.3985671997
15.6770229340 5.1470446587
15.3597793579 5.0556607246
13.5955142975 3.6104428768
15.4702444077 2.8067464828
15.8678903580 1.6608793736
14.9546794891 4.1290369034
16.7579841614 3.0808398724
14.2424697876 2.5725319386
16.3411197662 3.9100880623
14.5385398865 4.1989870071
15.3040618896 4.6610670090
14.2951602936 2.7263402939
14.9775648117 1.7253118753
15.7313022614 3.8786270618
15.4105167389 2.8888299465
13.7047557831 2.9737732410
14.8992185593 2.0578722954
15.0820074081 4.1456460953
16.7559375763 3.7514231205
15.7252759933 3.1067688465
13.5326652527 3.3121008873
15.4778928757 5.1960515976
15.0794372559 3.9966523647
15.4073934555 1.7384004593
16.4883499146 4.2804088593
16.2919063568 2.3705093861
16.6462974548 2.2890331745
15.5205116272 5.1638584137
14.1317453384 2.6458299160
15.6098241806 2.4383935928
13.6361360550 3.4259221554
13.9602756500 4.0329160690
14.3251314163 4.6465005875
14.2309179306 2.7782056332
16.2989692688 2.2246966362
15.5671176910 4.9874682426
13.6168270111 3.4487442970
15.6123247147 4.4796338081
14.3762779236 1.9765760899
16.0071926117 3.9355218410
15.6512413025 4.0121226311
14.2730245590 3.6708273888
15.9175252914 2.3504445553
16.8172340393 3.9358112812
13.8824138641 4.0201325417
14.0743150711 4.1803603172
16.6184959412 2.7221567631
16.3994693756 3.9249310493
15.6480760574 5.1030902863
15.0889177322 2.0553264618
14.3370161057 2.3429305553
15.1870946884 4.0379376411
15.6590147018 4.4863891602
15.3446044922 4.9806518555
15.4247951508 5.0975031853
16.1992359161 2.3696787357
13.9633741379 3.9913372993
14.9462671280 4.4652528763
15.9028625488 3.1732857227
14.5385475159 1.8338564634
14.6627626419 4.5914983749
15.6264142990 1.7774640322
15.5814437866 4.0269136429
14.1817045212 3.6553661823
15.4489688873 1.7256536484
15.6857166290 4.2907161713
16.4255752563 4.4339385033
13.9325485229 2.5083501339
16.0003223419 4.1640172005
15.3897485733 5.1855072975
15.8893394470 4.8008952141
16.3349189758 4.2526254654
14.8300848007 4.5366024971
14.2030773163 2.8477005959
14.4327096939 3.6266636848
16.6007461548 2.4162523746
16.2556133270 1.9846200943
14.7862091064 4.6462812424
15.5245523453 1.7615225315
14.3966579437 4.3293895721
14.2420578003 3.6991653442
15.5278806686 2.2571630478
16.7763843536 4.0499620438
13.4700794220 3.3181276321
14.5142583847 4.4460535049
14.2175655365 3.0563931465
15.8744325638 4.5648236275
13.8964424133 2.9457306862
14.6817207336 2.2982091904
16.8287811279 3.9394733906
13.9379615784 4.1182065010
16.7423286438 4.1038699150
13.7056541443 2.9638702869
16.6492290497 2.7731580734
15.8495159149 4.4354300499
14.0974016190 3.1647360325
13.6350326538 3.0820970535
15.2553014755 1.7498444319
16.6128482819 2.3357939720
14.5357065201 3.6943027973
16.6479282379 2.2600984573
16.6436462402 3.4119226933
14.0540866852 3.9075803757
15.7287797928 2.3632545471
15.6231956482 2.6611888409
15.4681835175 4.3991513252
16.6182575226 2.3947873116
16.4764575958 2.4064152241
15.0402097702 4.2591047287
15.8750972748 2.3179056644
15.1788120270 2.5447163582
14.5050373077 4.4587078094
15.9155912399 2.3060610294
16.4597454071 3.8046069145
16.2546863556 4.3291363716
14.2886667252 2.5683255196
16.2455787659 4.2106676102
15.4317264557 3.6589860916
16.7164058685 2.9641993046
16.0533695221 3.0905051231
15.1030349731 4.8285861015
16.2181949615 4.4167776108
16.7513923645 3.5132739544
16.2971534729 3.0277707577
15.8315944672 3.1926293373
15.4607038498 4.2991275787
14.6460132599 4.8573679924
14.4156312943 1.9752819538
16.4300498962 4.3192553520
16.0545444489 4.2726707458
15.3504972458 1.9129464626
15.5312414169 2.1850252151
16.5040130615 3.2191631794
14.1939716339 2.7605526447
15.8940124512 2.4810774326
14.2306613922 3.6750164032
15.8266620636 2.5612413883
14.5331821442 3.7975590229
14.3135299683 2.0246462822
14.2972593307 2.8709328175
15.6633672714 4.9999599457
16.3773307800 3.1689696312
15.3748130798 1.7855333090
15.4361085892 2.8326048851
15.9471712112 2.2207915783
15.7147502899 5.0285878181
15.1293115616 4.0942239761
16.3282489777 2.9124770164
15.7829265594 3.2132880688
15.5969457626 2.1026346684
15.3071603775 4.2237591743
16.5832538605 4.2501235008
16.7289600372 2.8781652451
16.3642311096 3.7154767513
16.6114826202 2.7543575764
14.2268505096 2.5242562294
13.5148820877 3.0493059158
14.2548456192 3.5901632309
15.5934476852 5.1057157516
16.4987068176 2.8117642403
14.1321954727 4.1383757591
14.1720380783 4.4684681892
16.6734428406 2.9738581181
13.9953498840 4.2484908104
15.1387586594 4.8582158089
13.6437988281 2.9480068684
15.4984388351 3.4439613819
14.6355352402 4.3663439751
14.0270271301 3.0367867947
15.4381828308 4.2676491737
16.2707557678 2.2399086952
13.9990100861 4.2550067902
15.8818378448 2.2792549133
16.7569923401 3.6533453465
16.6318492889 3.4810965061
16.5325908661 4.3204727173
14.9054355621 4.6895132065
15.7474746704 5.0189809799
14.0850896835 4.1861829758
16.4018325806 2.0513870716
14.5071678162 1.8192820549
14.8264551163 4.4734363556
16.7222652435 3.6099295616
16.5330219269 2.2980492115
13.5360050201 3.3149762154
15.8721570969 3.2246046066
13.5469217300 3.3373644352
13.8772554398 4.0209670067
15.8528013229 2.1012425423
14.8372364044 1.9099171162
15.2242593765 4.6649045944
13.9657850266 4.0366868973
14.7387714386 2.0932519436
15.4015064240 1.7550872564
14.8248786926 1.8938143253
16.7866859436 3.5853726864
14.2922096252 3.6657922268
15.4093046188 2.8192460537
16.0360584259 4.3973608017
14.5595073700 2.4205248356
15.6495580673 1.6042975187
14.0485715866 4.2582473755
16.8069858551 3.3912186623
16.1324005127 3.9407763481
16.7137966156 4.0308146477
15.2654247284 1.8127495050
13.5813579559 3.4575881958
14.5852327347 1.8466649055
14.6734304428 1.9181675911
16.6516990662 4.1224293709
15.3570899963 5.0261025429
15.5147552490 1.9800438881
16.7479209900 3.9908907413
14.0422649384 3.0630714893
14.5117454529 1.8816807270
15.6535692215 5.0290150642
13.8037519455 3.8865187168
14.3452682495 2.5605471134
14.7258958817 2.0959391594
15.5125274658 1.9870235920
15.6923370361 3.2479588985
15.0937833786 1.9420373440
14.5633535385 4.4084510803
16.0998840332 2.2785212994
15.4425048828 4.4598717690
13.6705808640 3.6873250008
14.4154996872 4.2350292206
14.6293268204 1.7818367481
13.5957326889 3.3463437557
15.7790002823 2.0704610348
16.1819248199 1.8889149427
15.3599014282 1.7825798988
14.2716455460 3.4710969925
14.1650562286 2.7366404533
16.5662403107 2.8672995567
16.3442306519 2.2143144608
15.7204074860 5.0685787201
13.6101379395 2.9768908024
16.0873851776 3.0634605885
15.9137954712 2.4816062450
15.5334472656 2.9837377071
16.5759716034 3.7436897755
15.8988828659 2.7065906525
14.5990362167 2.5566835403
15.9662017822 2.7535290718
15.5132169724 5.1535205841
16.5122890472 2.9650948048
16.6426219940 3.0501351357
13.5849637985 2.9397699833
13.5394020081 3.1041398048
15.4441957474 5.0606031418
15.8143806458 3.0118846893
16.1837081909 1.8712174892
15.6377773285 4.4574360847
13.9961280823 4.1770648956
15.8750915527 2.7127423286
15.5975112915 5.0700936317
15.6138525009 3.9131536484
14.8603239059 2.0313839912
16.3799915314 2.4572901726
15.6179895401 2.5645427704
15.8725538254 4.0113267899
16.6009426117 2.8959197998
15.1093893051 1.8436766863
14.6237087250 4.0647177696
-2.7763049603 11.4834756851
-0.7432114482 13.1106033325
0.0773055181 12.9660387039
-2.1206276417 10.1816596985
0.4115012884 11.5269279480
-1.9867349863 12.1614608765
-2.7471070290 10.8537569046
-2.5510597229 12.8128156662
-0.5256485343 12.3355331421
-1.4080944061 12.3306818008
-0.1906238049 11.0597066879
-1.5508362055 13.3210792542
-2.7372083664 12.3601713181
-0.8794780970 10.4877490997
-0.2466040552 12.6886014938
0.4292717874 11.6170158386
-1.6530427933 10.9211168289
-2.1768190861 9.9575653076
-1.8544738293 12.4140338898
-1.9137829542 10.0114717484
0.3946599364 12.4287614822
-2.5421020985 10.4485540390
-1.3506929874 10.8915214539
-0.4684504569 10.5840444565
-0.4107056558 12.0210485458
-1.5932211876 13.2729444504
-2.2976772785 10.5400381088
-2.5818634033 12.7780895233
-1.1959830523 11.4559688568
-1.4385946989 11.5059375763
-1.5385452509 10.4286060333
-1.8627412319 10.9938316345
-0.5223858356 10.8670997620
0.2801855206 12.4741401672
0.3553204238 11.3461732864
-3.0339729786 11.3709383011
-1.4307751656 10.7160291672
-1.5007022619 10.0792798996
0.5016632080 11.8742704391
-0.7915452719 13.0761976242
-2.8439431190 11.3542547226
-0.3626267910 11.2187175751
0.2511150837 11.1157436371
-1.4943791628 10.8293123245
-1.4545996189 12.7077770233
0.1495265961 12.3000097275
0.2205102742 11.1507205963
-2.2188930511 11.7527980804
-2.7341964245 10.8270616531
-2.1773781776 12.1666307449
0.0905592069 12.0326023102
-2.2173178196 10.1184797287
0.2270234674 11.1091117859
0.4443399608 11.7563600540
0.3971084952 11.5077514648
-1.4214998484 11.5539474487
-0.3077035546 11.1328048706
-0.1162582859 12.5372552872
-1.1728175879 11.5862674713
-1.0165722370 11.0688705444
-2.8251779079 10.6538572311
0.2761802077 11.2163515091
-1.4650933743 11.4514904022
-0.8754729033 11.7523555756
-1.6919656992 10.5027284622
-2.4681763649 10.9206371307
-2.8603575230 10.7805900574
-1.6867250204 12.8792028427
-0.3895175457 12.6816778183
-1.5639368296 13.2724151611
-1.8267048597 9.9476461411
-0.7123975754 10.7854738235
-2.3765566349 11.4030723572
-2.2726330757 11.0595226288
-2.2810666561 10.2378616333
-2.0952761173 10.0617885590
0.2182299346 11.3497123718
0.5264874697 12.2583284378
-1.4956095219 12.2304754257
0.0200908314 11.1637287140
-0.5771086216 10.9293537140
-2.6353754997 12.7670364380
-2.7342119217 12.0617799759
0.3141377270 12.5963296890
0.4970367253 12.3207530975
-2.4526617527 11.6646270752
-0.7512004972 12.8623323441
-2.9115612507 11.0442762375
-1.0535734892 10.4725885391
-0.5710300803 12.0631427765
-2.6747007370 10.6458044052
-0.9767096043 12.5106868744
-0.6683586240 12.8717775345
-1.5678819418 12.8308658600
-2.5984616280 10.4093170166
-1.3949369192 12.2392959595
-2.6811933517 10.7706079483
0.2780113518 11.3338336945
-0.5337791443 12.2076511383
-1.2514147758 11.5155982971
-2.4680845737 12.0148515701
-1.9626020193 11.1862659454
-1.3871691227 10.7380819321
-2.1095447540 11.2303075790
-2.8514051437 11.8561964035
-1.6169396639 10.8617420197
-2.1128230095 12.9083528519
-2.9968101978 11.4076299667
-0.4299768806 12.6445016861
-0.2032712400 12.6176147461
0.3410146236 12.2462186813
-2.6764681339 12.6724290848
0.2978779078 12.3559398651
-2.7555143833 12.2090435028
-1.3050123453 10.7310733795
-1.6957283020 10.0230188370
-1.6187338829 10.1810073853
-0.9001982212 11.6222181320
-2.9006457329 12.0048017502
-2.3704807758 12.1729631424
-0.5210785866 12.1662130356
0.0624214150 11.0596351624
-0.8737148046 12.2730302811
0.1579886079 12.9012298584
-1.5301336050 10.4237594604
-1.5092077255 10.4380054474
0.2245807648 12.0144729614
-2.7665247917 12.2007436752
-0.0106557710 11.1545658112
-0.2054235190 11.3216123581
-2.7921943665 10.7263698578
-1.2345291376 13.2824573517
-1.4605951309 10.4892740250
-1.0901204348 12.2146673203
-0.0282144714 13.0160722733
-1.9838119745 10.7759571075
-1.4775049686 10.1363697052
0.2977508307 12.5538272858
-0.4420762062 11.1110172272
-0.1058477759 12.5589084625
-2.6978127956 12.6317090988
0.0591772608 12.0788888931
-0.0987346396 12.9800977707
-2.2292273045 11.6751747131
-0.5881372094 12.8523521423
-1.5152139664 12.7835998535
-1.1077833176 13.1135063171
-1.8039147854 13.0745697021
-0.9449284077 11.3487672806
-2.7671823502 11.9643001556
-2.1583130360 11.4886808395
-0.0434102304 12.5915679932
-1.2630273104 11.5957441330
0.2929690778 11.1846399307
0.0287992172 12.9688577652
-0.6377855539 11.1850023270
0.0558789745 12.7985801697
-0.8645741343 11.6231498718
-1.6187795401 12.4050655365
-0.5531339049 11.1851482391
-2.8862202168 11.7919368744
-2.1205348969 11.0791101456
-2.9818630219 11.5312261581
-0.3826237917 11.0831155777
-2.3769035339 12.7080430984
0.4904475212 12.2875747681
-2.2459435463 10.0757560730
-2.2505421638 11.4514055252
0.1513733417 11.2772798538
-2.1662333012 11.2445535660
0.2688989043 11.1687183380
-1.9894269705 12.1342668533
-2.8670709133 12.1247711182
-1.4736138582 10.0930976868
-0.9406086206 11.5826711655
-0.7141170502 11.4215908051
0.4025031030 11.6363048553
-0.0155987749 12.4248075485
-1.1116048098 12.3401899338
-1.3466011286 12.6046628952
-0.6097868681 12.9840002060
-0.6418607831 12.3465499878
0.1655431241 12.5242204666
0.4456709325 12.3212566376
-2.6996567249 10.5855894089
-2.1469285488 11.0853471756
-2.5787286758 11.8134231567
-2.4834907055 10.2462549210
-2.5579004288 10.3100509644
0.2707089186 11.1688451767
-1.5209244490 12.7115650177
-0.9447249174 10.5631895065
-2.5969560146 10.6274948120
-1.6386559010 13.2252407074
-0.9857552052 11.2390441895
-2.8021872044 10.6497325897
-1.7559708357 10.7781362534
-1.0739693642 10.4262075424
-1.8383898735 13.1177129745
-0.2841592431 11.2526569366
-1.6456319094 13.2262668610
-2.1192085743 11.0202941895
-1.4748032093 12.6976270676
-1.4427589178 12.8093729019
-2.5493412018 11.9519128799
-2.0358207226 12.8517408371
-2.8061981201 12.3952150345
-2.1607410908 12.9551677704
-1.4560047388 10.4937953949
-0.5409073830 11.3948249817
-2.3237352371 11.5370302200
0.3104071319 12.6097002029
-1.9955288172 13.0083675385
-1.1429404020 11.5432138443
-2.7216949463 11.2530803680
-2.4845848083 10.3132152557
-0.9153696299 12.5716791153
0.3462781310 12.4367895126
-2.0754303932 10.0324144363
-0.3297210634 12.6515951157
-2.7055964470 12.3475904465
-2.1301989555 12.4206037521
-0.2242806107 12.2516632080
-2.9232680798 11.1288633347
-1.4144679308 13.3260660172
-0.3108865321 11.0741672516
-1.4068365097 12.3136672974
-1.6514104605 10.4544439316
-0.0601844005 12.5039329529
-2.2523329258 11.6195354462
-2.8934607506 11.0005655289
-3.0303063393 11.4202108383
-2.2573599815 10.4215555191
0.2754917443 11.3837776184
-0.3854790926 11.1475553513
-0.7238140702 11.8926057816
-2.6476979256 10.6009454727
-2.5006484985 11.9138479233
-1.2837140560 10.2365436554
-1.6854389906 13.2140779495
-1.4181038141 10.7647352219
0.4630316198 12.4569873810
-1.1368910074 12.3764696121
-1.8406348228 12.7484712601
-1.3286043406 10.9470958710
-1.1445336342 11.3221626282
-1.7912697792 12.3484649658
-1.9976445436 12.2383136749
-2.7470746040 10.5855731964
-1.6512349844 12.7654228210
-2.8755853176 11.0041446686
-2.6100370884 12.7244777679
-2.8892626762 11.8513631821
-2.7642447948 11.2290925980
0.4736133516 12.3810930252
-0.8668275476 11.4150476456
-1.5077815056 12.7686843872
-0.9513936639 11.9920434952
-2.6093919277 12.7629127502
-0.3808287382 12.6960611343
-1.1769717932 13.1857185364
-2.7879624367 11.2766399384
-2.8706250191 11.9785890579
-2.3018054962 11.2255373001
-0.7983393669 11.6053152084
-1.1097275019 12.2790765762
-1.9668778181 13.0646705627
-0.1158104539 12.2218589783
-2.9338204861 11.7245674133
-1.0807456970 12.7070293427
0.1405457556 12.3708200455
-0.9657257795 11.4280719757
-1.0786648989 11.3056850433
-2.0785768032 10.0087680817
-2.8434226513 12.0769824982
-2.3067471981 10.0991392136
-2.2114193439 10.1768350601
-1.5796514750 13.2632093430
0.5498346686 12.2846698761
-2.4353590012 12.0261383057
0.4017203450 11.5856122971
-2.0020439625 9.9503631592
-0.0383413471 12.9520235062
-1.8757011890 13.0593872070
-0.8062862158 12.7817087173
-1.5934332609 12.6001987457
-1.3438835144 11.5393524170
-1.1920875311 10.5044879913
-0.6932200193 10.4728708267
-1.9451028109 10.0854864120
-0.0107711507 12.6798400879
-3.0053052902 11.3299245834
0.2372842729 11.2660055161
-1.0266460180 10.4541063309
-2.6920831203 11.2465639114
-2.6485068798 10.6482868195
-0.3377095163 11.0432081223
0.1651333570 11.0674018860
-0.6290226579 11.9970941544
-0.1285251528 12.6822357178
-3.7393589020 -3.9588127136
-3.8693325520 -2.6180255413
-3.8594863415 -3.4768736362
-4.8850464821 -4.4447040558
-5.0673580170 -2.0532758236
-5.1868829727 -4.1697497368
-4.8913149834 -2.2439634800
-4.4561815262 -1.9145458937
-4.9294400215 -3.1964170933
-4.6377763748 -1.7206146717
-5.3942942619 -3.0435600281
-3.2320890427 -2.8104035854
-4.1402144432 -3.6786885262
-3.8853886127 -3.6928498745
-3.5354735851 -1.4447036982
-4.5913591385 -5.0103793144
-4.0201997757 -1.3889279366
-4.7362070084 -1.8192243576
-2.3093976974 -3.7736725807
-3.6652750969 -1.5942795277
-4.4728255272 -3.6578698158
-4.6136379242 -4.7570261955
-4.6789631844 -4.9837913513
-3.8924086094 -4.6323394775
-3.9403927326 -5.2443566322
-3.7033638954 -2.1803731918
-5.4543490410 -2.9970965385
-2.9652535915 -4.6281104088
-2.4045801163 -2.8883025646
-5.0302472115 -3.5460429192
-3.2970550060 -3.3224253654
-3.2929074764 -4.5808882713
-3.9131932259 -5.2534723282
-4.1692237854 -4.7447113991
-4.7903332710 -2.0533618927
-2.6717309952 -2.6926705837
-5.2488331795 -3.8050158024
-2.4800357819 -3.3218045235
-2.3643267155 -3.0725929737
-3.5929126740 -3.9269590378
-3.6659300327 -3.7361204624
-3.3313322067 -2.1892876625
-4.7241506577 -4.9087262154
-5.4188990593 -2.9537484646
-4.7975111008 -4.9793071747
-3.9424281120 -1.4006929398
-4.0515165329 -2.1831796169
-3.7966556549 -3.6730730534
-2.8192653656 -4.0152316093
-3.6200468540 -2.8734264374
-4.8004517555 -2.1939332485
-4.2119927406 -4.6485238075
-3.2878632545 -4.5112648010
-3.9119453430 -3.5571496487
-2.7195281982 -2.8012065887
-4.0469355583 -2.3543064594
-2.4490749836 -2.8164701462
-3.9737234116 -5.1627130508
-5.1931886673 -3.7511940002
-4.8836421967 -3.6386699677
-3.9126644135 -2.5901377201
-4.1494493484 -2.6832168102
-3.9860880375 -5.2416996956
-5.1950736046 -3.6602749825
-5.3866758347 -2.9029171467
-2.7723960876 -2.2036905289
-4.2986917496 -1.6673645973
-3.7220666409 -3.9004878998
-4.8473386765 -3.7194502354
-4.6370263100 -3.2548682690
-3.7059264183 -3.5659179688
-3.5780813694 -1.9429965019
-3.2900304794 -4.8457508087
-5.3779220581 -2.8273100853
-5.3254604340 -3.6729717255
-4.8010759354 -5.0709838867
-3.4695534706 -2.3688452244
-4.5824289322 -5.1175694466
-4.8561577797 -3.0097682476
-5.4672317505 -3.1841888428
-4.0474290848 -2.6421902180
-3.8926739693 -4.8068852425
-2.5075607300 -3.5467851162
-4.0835866928 -4.7305874825
-4.5155014992 -4.6743555069
-4.1797413826 -1.5319734812
-4.7890000343 -4.9051790237
-2.3608150482 -3.6333403587
-4.8269567490 -2.2164671421
-4.4873785973 -1.6638945341
-3.0255405903 -4.0972886086
-2.2933816910 -3.7154688835
-3.0928747654 -2.9182987213
-3.0582773685 -1.8815817833
-3.9552412033 -4.7122936249
-3.4010872841 -4.4369592667
-2.3398325443 -3.2379953861
-4.5597500801 -3.2883574963
-5.1039013863 -4.3915300369
-2.7044560909 -4.2040548325
-5.3598060608 -2.9942533970
-2.6352269650 -2.6966533661
-2.7612822056 -4.2174649239
-5.1567788124 -2.2806372643
-4.3931469917 -3.7996630669
-2.5671312809 -2.7175443172
-3.7785434723 -1.4813326597
-4.8626241684 -2.2891666889
-3.9650475979 -2.8815701008
-2.4668674469 -2.7969098091
-3.4799034595 -2.0321340561
-4.5044994354 -4.6266160011
-4.8267107010 -5.0380158424
-2.4104909897 -3.7422392368
-4.2150268555 -3.7655673027
-3.6944723129 -2.2394044399
-2.9470307827 -4.1945347786
-4.2304425240 -2.9641826153
-4.2506246567 -1.6447374821
-3.5207977295 -2.4037816525
-3.4835071564 -1.8815140724
-3.8806228638 -5.1700043678
-3.3265848160 -4.3424506187
-4.8245143890 -2.7083728313
-2.4636585712 -3.4308602810
-3.8629376888 -1.5622694492
-3.8843946457 -1.3931052685
-3.7091910839 -5.1243643761
-3.0988771915 -2.8522088528
-2.5094380379 -2.7017300129
-4.1679806709 -5.0464367867
-4.2583141327 -4.7625246048
-4.8743209839 -2.7408041954
-2.4448192120 -2.9535818100
-5.4977617264 -3.0231797695
-2.6516489983 -4.1125802994
-4.0315613747 -3.5506303310
-4.9730920792 -2.6359729767
-4.2305927277 -2.8423578739
-5.0591568947 -4.0336856842
-3.0401492119 -4.0950989723
-2.3154294491 -3.7620685101
-3.7474875450 -2.1503143311
-4.7745547295 -4.9034314156
-5.1811685562 -2.4212338924
-4.2456030846 -1.5504398346
-4.8915247917 -3.2268972397
-3.0043363571 -1.8152861595
-2.6719100475 -2.3351140022
-2.7398271561 -2.7667870522
-2.9359734058 -4.2386722565
-5.0457201004 -3.5128822327
-4.2396559715 -3.9981586933
-3.3667805195 -2.1949884892
-4.0061597824 -1.7116228342
-5.2816977501 -3.6417667866
-4.6070523262 -5.0762848854
-4.0502347946 -3.6785120964
-2.4863097668 -2.7442538738
-4.7221789360 -1.7985844612
-2.5911536217 -2.7248554230
-4.3710289001 -4.8125510216
-4.5620765686 -2.0345401764
-2.7536296844 -2.1371257305
-4.5393624306 -4.8313498497
-3.9847049713 -5.2770180702
-3.4524061680 -3.7685015202
-4.4537796974 -5.1007161140
-3.1746258736 -4.1615428925
-4.5876221657 -5.0252890587
-4.1194081306 -1.5576640368
-2.2871124744 -3.7844252586
-4.9128732681 -2.9456050396
-5.3059158325 -3.1415965557
-3.3756721020 -1.8615123034
-4.0573387146 -3.7528717518
-4.9659309387 -4.3874106407
-4.2630252838 -2.8910191059
-2.9202158451 -4.3595113754
-2.3940584660 -3.6266002655
-4.0495109558 -4.6812181473
-5.4566102028 -2.9079973698
-2.9275758266 -4.0277934074
-3.9254863262 -2.7041435242
-5.3200516701 -3.8549275398
-3.1890954971 -4.7030291557
-3.8813540936 -5.1909422874
-3.3079209328 -3.6327989101
-5.2552661896 -2.6127519608
-4.8157558441 -4.5360708237
-3.8407704830 -1.8903074265
-5.2434391975 -3.3849258423
-3.5775325298 -2.4011571407
-3.6232104301 -3.8787064552
-5.0687384605 -3.3390977383
-4.6088628769 -5.0636482239
-3.4958391190 -2.2047996521
-5.1848540306 -3.9569556713
-3.6957890987 -1.4772077799
-3.9356749058 -4.6164979935
-4.3079948425 -1.7873963118
-4.7683162689 -4.5588521957
-4.6539096832 -4.7271742821
-3.9479179382 -1.5666182041
-3.4866664410 -3.8168563843
-4.2925601006 -5.1949434280
-2.7988741398 -3.7812838554
-4.1084861755 -1.4627833366
-3.5225801468 -4.5302381516
-4.5800728798 -2.0421917439
-3.9681682587 -5.1959118843
-2.9142494202 -4.2774825096
-2.6152453423 -2.4119298458
-4.5499587059 -1.9030656815
-3.9731018543 -2.2323880196
-3.3670215607 -4.4595003128
-4.7393870354 -2.1814701557
-4.3476495743 -3.9330530167
-5.2694969177 -3.0759937763
-2.5199229717 -3.8246397972
-4.0395021439 -1.6799829006
-4.0721931458 -2.6257278919
-5.2754039764 -3.1169488430
-4.2651762962 -2.1230444908
-1.9971522093 9.7249403000
-3.2043905258 -2.8847508430
-3.5567371845 -3.9263076782
-3.3725180626 -3.8872237206
-3.8867011070 -1.8437817097
-5.0076856613 -2.2850763798
-2.4202225208 -3.6037921906
-5.3025093079 -3.8816604614
-2.4617035389 -3.5053126812
-5.1075887680 -4.1001353264
-2.9595258236 -2.7708358765
-4.2808995247 -3.9222712517
-4.5519967079 -4.7505412102
-2.3133943081 -3.7400012016
-3.1234247684 -1.8728379011
-2.8140144348 -4.1315083504
-3.3761959076 -3.6415696144
-5.2257943153 -3.1349775791
-5.0595498085 -2.3311114311
-4.6947679520 -3.1755716801
-3.4598531723 -3.8182168007
-3.1077547073 -4.1516928673
-3.2646138668 -4.7937712669
-4.0105619431 -1.4978554249
-5.0943689346 -4.2376565933
-3.2991993427 -3.1971886158
-3.6461665630 -2.6350617409
-3.4534411430 -2.0383095741
-3.3419663906 -3.7585406303
-3.6494104862 -1.4866292477
-4.1672787666 -4.8034739494
-2.5364403725 -3.6109385490
-5.4740839005 -2.8437929153
-4.8367433548 -3.5233695507
-3.4611940384 -3.2001941204
-2.9527595043 -4.1470999718
-3.2407274246 -3.9459185600
-3.0840227604 -2.6801586151
-4.9403977394 -2.2467513084
-4.8009462357 -2.3522946835
-3.8068397045 -1.5389019251
-4.2714633942 -3.8518106937
-4.0049176216 -3.8011627197
-3.4456148148 -4.9592509270
-4.9203352928 -4.5996050835
-3.4561810493 -1.6533082724
-4.1235094070 -3.7128255367
-3.8845844269 -1.9481618404
-5.2660951614 -3.1941235065
-2.8047697544 -2.7713475227
-3.8272225857 -2.0838851929
-5.4144754410 -2.8649222851
-4.5895328522 -5.1052365303
-3.6090109348 -1.7947611809
-4.2342267036 -2.1684346199
-2.7837138176 -2.2030732632
-2.5037400723 -2.6852226257
-3.9712724686 -5.2703380585
-4.3546533585 -4.6943373680
-2.3192780018 -3.4576373100
-3.9422113895 -2.5986313820
-4.0572471619 -1.6012382507
-4.9494280815 -3.1963708401
-4.6049413681 -4.9470653534
-4.9358887672 -3.4742274284
-4.5161905289 -4.5411128998
-5.3081583977 -3.5353951454
-5.3313202858 -2.8305239677
-4.0130343437 -5.2815337181
-4.3272447586 -4.6620516777
-3.8353912830 -1.8273048401
-5.3935909271 -3.2801053524
-4.1600928307 -2.5405695438
-3.6483943462 -4.5660972595
-4.3512115479 -4.6574902534
-2.5287432671 -3.5031225681


==> expres/synth2d/UMAP_cl3_dim2_p300.300.300_d1.2.4_original.tsv <==
10.4967141530 -0.1382643012
10.6476885381 1.5230298564
9.7658466253 -0.2341369569
11.5792128155 0.7674347292
9.5305256141 0.5425600436
9.5365823072 -0.4657297536
10.2419622716 -1.9132802447
8.2750821675 -0.5622875292
8.9871688797 0.3142473326
9.0919759245 -1.4123037013
11.4656487689 -0.2257763005
10.0675282047 -1.4247481862
9.4556172755 0.1109225897
8.8490064226 0.3756980183
9.3993613101 -0.2916937498
9.3982933878 1.8522781845
9.9865027753 -1.0577109290
10.8225449121 -1.2208436500
10.2088635950 -1.9596701239
8.6718139511 0.1968612359
10.7384665800 0.1713682812
9.8843517176 -0.3011036956
8.5214780096 -0.7198442084
9.5393612290 1.0571222262
10.3436182896 -1.7630401554
10.3240839694 -0.3850822804
9.3230779997 0.6116762888
11.0309995225 0.9312801191
9.1607824768 -0.3092123759
10.3312634314 0.9755451271
9.5208257622 -0.1856589767
8.8936650260 -1.1962066241
10.8125258224 1.3562400286
9.9279898784 1.0035328979
10.3616360250 -0.6451197546
10.3613956055 1.5380365665
9.9641739609 1.5646436558
7.3802548959 0.8219025044
10.0870470682 -0.2990073505
10.0917607765 -1.9875689146
9.7803281122 0.3571125715
11.4778940447 -0.5182702183
9.1915063971 -0.5017570436
10.9154021177 0.3287511097
9.4702397962 0.5132674331
10.0970775493 0.9686449905
9.2979469061 -0.3276621466
9.6078918469 -1.4635149481
10.2961202771 0.2610552722
10.0051134566 -0.2345871334
8.5846292579 -0.4206453228
9.6572854835 -0.8022772692
9.8387142883 0.4040508568
11.8861859012 0.1745778128
10.2575503907 -0.0744459158
8.0812287847 -0.0265138754
10.0602302099 2.4632421125
9.8076390352 0.3015473423
9.9652882303 -1.1686780376
11.1428228145 0.7519330327
10.7910319470 -0.9093874548
11.4027943109 -1.4018510628
10.5868570938 2.1904556258
9.0094636749 -0.5662977296
10.0996513651 -0.5034756541
8.4493365689 0.0685629748
8.9376962863 0.4735924306
9.0805757658 1.5499344050
9.2167467077 -0.3220615162
10.8135172174 -1.2308643164
10.2274599346 1.3071427543
8.3925167654 0.1846338585
10.2598827942 0.7818228718
8.7630492891 -1.3204566131
10.5219415656 0.2969846732
10.2504928503 0.3464482095
9.3199752784 0.2322536972
10.2930724733 -0.7143514180
11.8657745111 0.4738329209
8.8086965028 0.6565536086
9.0253183298 0.7870846037
11.1585955790 -0.8206823184
10.9633761292 0.4127809269
10.8220601600 1.8967929827
9.7546118840 -0.7537361644
9.1104855704 -0.8158102850
9.9228982906 0.3411519748
10.2766907993 0.8271832490
10.0130018919 1.4535340772
9.7353431668 2.7201691666
10.6256673478 -0.8571575564
8.9291075019 0.4824724152
9.7765372147 0.7140004941
10.4732376246 -0.0728289127
9.1532062819 -1.5148472247
9.5534850479 0.8563987943
10.2140937441 -1.2457387787
10.1731809259 0.3853173797
9.1161425638 0.1537251059
10.0582087184 -1.1429702978
10.3577873603 0.5607845264
11.0830512432 1.0538020520
8.6223306320 -0.9378250399
10.5150352672 0.5137859509
10.5150476863 3.8527314907
10.5708905107 1.1355656402
10.9540017635 0.6513912513
9.6847307554 0.7589692205
9.2271747855 -0.2368186067
9.5146364522 0.0818741394
12.3146585667 -1.8672651926
10.6862601904 -1.6127158712
9.5280681342 1.0889505970
10.0642800191 -1.0777447779
9.2846962907 0.6795977489
9.2696333683 0.2164585896
10.0455718399 -0.6516003476
12.1439440893 0.6339190223
7.9748574133 0.1864543148
9.3382135352 0.8524333348
9.2074792616 -0.1147364415
10.5049872790 0.8657551942
8.7997035929 -0.3345012358
9.5250546888 -0.6533292326
11.7654542403 0.4049817110
8.7391160457 0.9178619471
12.1221561970 1.0324652606
8.4806300340 -0.4842340729
11.2669111492 -0.7076694656
10.4438194281 0.7746340534
9.0730695284 -0.0595253561
6.7587326599 -1.0243876413
9.7474318486 -1.2477831820
11.6324113039 -1.4301413780
9.5599555133 0.1307405773
11.4412732891 -1.4358621512
11.1631637522 0.0102330610
9.0184913490 0.4621034743
10.1990596956 -0.6002168772
10.0698020850 -0.3853135969
10.1135173453 0.6621306745
11.5860168161 -1.2378154988
12.1330333747 -1.9520877995
9.8482149050 0.5883172065
10.2809918677 -0.6226995198
9.7918777496 -0.4930009347
9.4106352431 0.8496020970
10.3570154860 -0.6929095953
10.8995998754 0.3072995209
10.8128621188 0.6296288419
9.1710049891 -0.5601810402
10.7472936051 0.6103702654
9.9790984060 0.1173273833
11.2776648958 -0.5915713888
10.5470973812 -0.2021926524
9.7823187968 1.0987768520
10.8254163490 0.8135096360
11.3054788072 0.0210038416
10.6819529713 -0.3102667566
10.3241663525 -0.1301430544
10.0969959650 0.5951570254
9.1817793168 2.0923872757
8.9939826185 -1.2141886128
11.1581108735 0.7916626940
10.6241198171 0.6283455093
9.9877532272 -0.8972543715
10.0758045582 -0.6771617115
10.9751197334 -0.1470573815
9.1745028032 -0.3213858417
10.4129314543 -0.5637245528
9.1777796044 0.2436872115
10.2449665711 -0.5069431754
9.5289616944 0.2320499374
8.5519156585 -1.4074637744
9.2815557787 -0.2134471517
10.3109075656 1.4753562169
10.8576596232 -0.1599385300
9.9809837921 -1.0025293646
9.9814868640 -0.2886586389
10.3227185603 -0.8272309436
10.5193465142 1.5327389130
9.8912398515 0.4017117221
10.6901439917 -0.4012204719
10.2240924818 0.0125924008
10.0976760985 -0.7730097839
10.0245101743 0.4979982912
11.4511436078 0.9592708261
12.1531824575 -0.7673475629
10.8723206367 0.1833420057
12.1898029332 -0.8082982854
9.1602781578 -0.5993926454
7.8761042757 -0.5257550217
9.2408673384 0.1503937865
10.3417559758 1.8761708392
10.9504238382 -0.5769036557
9.1015853287 0.4919191715
8.6797667930 1.8314587659
11.1794401207 -0.4691756521
8.2868654709 1.3538723742
9.8854601547 1.2378163120
8.4055723412 -0.5993750230
10.0052436997 0.0469805938
9.5499345285 0.6228499323
8.9323795706 -0.1423794850
10.1202956317 0.5144388341
10.7116148781 -1.1246420918
8.4658858293 1.2776768219
10.3323140120 -0.7484865366
11.5511519755 0.1156746343
11.1792971841 0.0675184814
12.0607479249 1.7553408424
9.7510358515 0.9715709510
10.6453759496 1.3686315575
9.0350765394 0.6860514600
11.0584244868 -1.7587394864
8.8167414873 -2.0392321778
9.7305931656 0.7175422558
11.5023570521 0.0740947804
11.6286155456 -1.3801014582
8.2966175606 -0.0555476989
10.3840654489 -0.0326947481
7.9325579000 -0.0891200395
8.6955304995 0.6696725488
10.3665982461 -0.9398797863
9.4861330827 -1.0592135219
9.9373209027 0.9551423205
9.0142739537 0.5040465155
9.4697423816 -0.7928728323
9.8929696400 -1.0352423224
9.4463506947 -1.1978778926
11.9647251329 0.0352635520
9.3002744920 0.2139799107
9.8876719503 -0.2209695995
10.6141667000 0.7575077100
9.4694988524 -0.5758182406
9.7249483028 -2.3019211647
8.4848089378 1.3668742674
11.6449677135 -0.2490360396
10.5765569631 0.3112501545
13.0788808085 1.1195749114
9.8720824085 -0.9555404406
8.3935536797 0.2034636359
9.2436492547 -1.4222537096
9.3534271158 -1.0815480036
11.6871416351 0.8816397569
9.9920273587 1.4799441389
10.0773683076 -0.8612842013
11.5231240773 0.5389100437
8.9627538457 -0.1903386781
9.1243817466 -1.3827997310
10.9261775475 1.9094166405
8.6014324262 0.5629692367
9.3493574309 -0.4871253838
9.4076060758 -0.8639907697
10.0485216279 -0.8309501164
10.2704568258 -0.0502381094
9.7610519531 -0.9075636620
9.4232286694 0.7553912258
10.5009171876 -0.9775552448
10.0993323054 0.7513871234
8.3305947189 0.5433601924
9.3373762411 0.5705986686
9.2367408435 -1.8048821007
8.3724575621 0.0480849467
10.2597225017 -0.9043166251
10.6385924588 -1.6615200623
9.9339202014 -1.2110161998
9.3481638922 0.0473986713
9.1395866347 -0.3845555442
11.0062928092 -0.5768918695
10.8356921121 -1.1297068547
10.5298041779 1.4415686207
7.5283554999 -0.7968952555
10.5770721272 -0.2030453860
10.3711458734 -0.6039851867
10.0865897875 -0.1556772354
11.1677820617 0.2544208433
10.3376026621 -0.4118769661
9.5123937759 -0.4325581878
10.3944521424 -0.4209844808
10.2897748569 2.0754007986
10.8711247034 -0.3260235322
11.2012139222 -0.4080753730
7.9618754648 -1.0080863109
8.1292080790 -0.3515134840
10.0184183792 1.6764373123
10.3269273738 -0.2191005288
10.8294055812 -2.2111353090
10.2356145581 0.7708651939
8.5214137542 1.1437540432
10.3384964075 -0.4152879139
10.6327818661 2.2706928578
10.1818662551 0.2482205863
9.5406391005 -0.8498443695
10.8303358165 -0.8560838259
10.0715662372 -0.4776574468
10.4789798257 0.3336621053
11.0375399443 -0.5100163989
9.7301250647 -0.9787637158
9.5557067399 0.3773004930
1.5139772333 13.1556693516
1.7392118402 17.7112757176
0.8268698064 18.7535916251
-1.5475783982 12.5106905934
-3.5574404978 17.9920886230
1.3087313127 14.8888306582
0.5599372526 12.7490219054
4.8915039592 15.2584423640
0.2187895892 16.4515332478
0.9620184635 15.4477680486
-1.5809489109 15.9429367143
3.7640489930 17.6908400923
3.1863732533 13.9775686471
-1.9792096405 14.7484261598
0.1114498246 17.1883830369
-3.3849292594 18.0591006389
-0.3160157972 14.1462378601
-2.0242087505 11.6902866563
1.6463411679 15.1466359344
-2.5799217995 12.4098424559
-0.6715693986 18.3380430506
-0.5191827027 11.9937140938
-0.4914861282 14.4545528605
-5.3937732859 14.8914102670
-0.4618690604 16.3924127296
3.6979121899 17.2531300591
-0.5377773811 12.7869481825
5.1467196065 15.1184368680
0.0278585838 14.9517498258
0.3961695215 14.7112791762
-1.1473240138 13.9062821175
-0.0655065404 13.9131504577
-1.4256915654 15.2128604554
-0.5099544348 18.0079859772
-5.3019396168 17.1830137038
2.4921703850 10.8532195352
-0.6853751882 14.2571182680
-2.8150233894 13.4443666248
-2.2211516909 18.5045408868
1.8713567863 17.5431101900
1.4433441281 12.7418964576
-1.0490405326 15.9787491225
-2.4442556178 16.4259968603
-0.4806507963 14.2503583849
1.4219199364 15.8885266230
-0.7219323316 17.3186596067
-2.1621266552 16.2318712139
1.1862025159 14.3809071214
0.6522660445 12.4977728472
1.8480540384 14.6301957271
-1.0454460410 17.0980184517
-1.4086873811 12.1830774073
-3.1132583470 16.2120199027
-2.5608587050 18.5095883640
-4.1638588158 18.3929127366
0.4220349344 14.8065737763
-1.0898381736 15.7982722287
-0.0752694048 17.2066037640
0.2284552973 15.3006035229
-0.7272244244 14.8861087526
0.6156035378 11.5796632147
-2.6963708442 16.4865281880
0.3417308763 14.6320333273
0.0368678661 15.6951634107
-1.0795193606 13.4433905492
0.3916905102 13.0432544448
0.8165055114 11.5948327915
2.0583112747 15.9451949648
0.5120594686 16.9653819679
3.3309488889 17.0287401300
-3.6817484627 12.4408460665
-1.2496371554 15.0521821004
1.0353180409 13.5485123737
0.3735335290 13.4892341353
-1.2230356060 12.1866778063
-1.8464664922 12.2966307888
-1.9517465060 17.1072835932
-1.8987977777 20.2647641297
0.9866358018 15.3696722474
-1.7167155604 16.4006197588
-1.1512756525 15.2440196293
5.1201690765 14.8078802006
2.2985466526 13.5936471497
-0.0699769810 18.5416012713
-1.2539341156 18.6248971160
1.4155038709 13.8750664482
1.2648154781 16.9451088993
1.2436199244 11.8595505602
-1.4542743516 14.5049627289
-0.1488668582 16.2413441951
0.3554020019 12.3293112826
0.7603957020 16.2211714906
1.1195808959 17.1615614511
1.6678443091 15.9183601585
-0.1403314229 11.6780781330
0.8592364383 15.4153753743
0.5431576744 12.4465028484
-2.1621130808 17.1063057067
-0.0791103077 16.3630013947
0.0566367523 15.0595122790
1.8765676120 13.9679105436
0.1922415539 14.0754494226
-0.8689924549 14.3816557531
0.4442675433 14.0425027567
2.5115122511 13.2107853956
-0.3737432883 14.1205378835
2.8939557687 15.3931095530
2.0636890789 12.0288792539
0.5341005317 16.7792615912
0.1645679786 17.1309607501
-1.0345769002 17.8186948804
4.5977962472 14.2743228791
-0.8910050428 17.9067689542
3.1591442915 13.9542799457
-0.8403736342 14.4364307823
-2.6889010221 13.1626961070
-2.0082815335 13.4644048698
-0.0693697748 15.4684294651
3.1010009856 13.0032919185
1.9686447970 14.5720223115
-0.0989274193 16.3496389843
-2.2454440431 15.7648194924
0.3329044164 15.9849025280
0.5783372878 19.9106002798
-1.2754799685 13.9380060900
-1.2462810528 13.8890457617
-1.2747742546 17.3780330622
2.8410084960 13.8585074125
-1.6647111462 15.9428311128
-1.1044460886 16.2658636355
0.4058460417 11.9685117700
3.0950104027 18.5917553462
-1.2255773810 14.2245968801
0.5717307814 15.6689135800
1.3170885453 19.0204090775
-0.3538944550 13.4034055109
-2.7586384560 13.5381399201
-0.0662539457 18.5891157270
-1.0352225981 15.4475759033
-0.0328457921 17.3767865469
5.0538648517 13.9382624542
-0.9788788850 17.0883217541
1.3637829793 18.6934146515
1.1678563707 14.2814158184
1.1813096614 17.2174071612
1.6409643624 16.0145480622
2.1333493792 17.3385911809
2.7643179821 16.2974197752
-0.3342361606 15.2934273729
2.4130179330 13.3661286580
0.7373466177 14.2133223753
0.0574896459 17.5569037252
0.3821981360 15.0928730963
-2.7197122820 16.4925071321
1.2909683623 19.3265094466
-0.6155564699 15.4383006553
0.4987673674 18.1549065595
-0.1905910648 15.5580430515
1.2157930194 15.3732182463
-0.8928672291 15.3881799858
2.1472634997 12.9469694012
0.2659393483 13.5997583701
2.3900932578 11.9536261904
-1.1178436945 15.7544237501
3.1310480585 14.8684994779
-1.1103990534 18.7623141389
-2.8960278008 10.6023880868
0.8800289001 13.9958915513
-2.0424656343 16.4167128946
0.4876014275 13.8718427385
-2.5606087973 16.7449146566
1.3004023559 14.8016482724
3.6932739921 12.8598304673
-3.0510503418 13.6161838602
-0.0911720327 15.4866788986
-0.4824721157 15.7041107930
-2.5030788484 17.8875292081
-0.1643023568 17.2345916632
0.6854506928 15.9135064383
1.1395345605 15.8954171200
1.2854455197 17.6583050603
0.3930423394 16.4180075152
-0.1794713886 17.8802344309
-1.3527846041 18.6018808658
-0.0803159013 12.1384497958
0.2562088298 13.6378966851
1.6812870980 13.6947520414
-0.8923668664 11.2209185381
-0.9046126385 10.1522413467
-3.1678056470 16.5208293123
1.5716003173 15.8509151236
-1.9339522863 14.9045772877
-0.0072050782 12.6832706216
3.0067966035 16.7547245812
-0.4419283477 15.0537716780
0.4167656159 10.9165302632
-0.4943547650 13.6360315040
-2.0032400198 14.4377994142
3.5953730537 16.2816857225
-1.1423579796 16.1451655627
2.7987108732 16.8492673658
0.1192607398 13.7061264446
1.3964466272 15.7869707708
1.7903864401 16.2703436034
2.0991054306 13.9295295769
2.6347881313 15.3951992094
4.1505217453 13.6216243638
3.4719276063 15.3958215669
-1.3028360072 14.0322283319
-0.6406946164 15.8483318928
1.0456709761 13.8525999921
-0.0487091845 19.2845407172
3.4550863402 15.8726473393
0.0760069563 15.2400626534
1.2270359455 12.9544148696
-0.5147530748 11.6628318522
0.7984462452 16.2943918794
-0.9663729246 18.1479735266
-2.4515313260 12.0712502396
0.4489036371 17.0941966052
3.3678553829 14.0822314743
2.1573616669 14.9229830610
-0.3452545999 16.7673198750
1.3046457568 11.8472156860
2.9530806995 17.7601827083
-1.2511254030 15.7916070669
0.9880603726 15.5213475316
-1.1006103077 13.6567532641
-0.0511081420 17.3454580385
1.0872003092 14.2587713358
1.5433974213 9.3029147587
2.2975314007 11.5205724424
-0.7248818828 12.7606602107
-2.5893629514 17.3216535748
-0.9354024026 15.6930077635
-0.0938411578 15.9540816544
0.1536437821 12.4340155516
1.9925336389 14.0124868337
-3.1131637973 14.1437696781
3.0015195813 16.7004434842
-0.6973042688 14.3014845914
-0.6432701024 19.1534959671
0.7638709045 15.8600832944
2.0605669081 15.4775783181
-0.5180842916 14.6073003018
-0.1432025188 14.9255555270
1.4552590873 15.1038917716
1.4652801544 14.8385668398
0.1572703806 11.0035986309
1.8326553494 15.6929769518
1.9960202197 9.2074892436
4.1767494096 14.7208207437
2.2163656335 12.9201881457
1.2255478101 12.8931688737
-1.2475379214 18.8280627077
-0.3813648015 15.4348657464
1.7401354614 15.9913637759
0.3008378103 15.7299220049
4.8068311705 14.8847624059
0.4021980934 17.1013087920
2.2110518659 17.3740606111
1.2774604441 12.7139901745
3.2668630646 12.7073092140
0.6052709305 13.4914483000
-0.1282766932 15.6575248206
0.6427144309 15.8438415085
3.2274225381 15.9070686030
-0.4883132706 16.9281743366
2.3789409778 12.5447843697
1.1948001397 16.4023454846
-0.5951270067 17.7514136266
-0.3001111741 15.2511529069
-0.3461436486 15.0311580952
-2.1925501738 12.1198982348
3.1890101264 13.3060773034
-1.9827846989 10.6932197728
-1.2779234954 12.3538204132
3.2840303203 17.0196341787
-1.3763006904 19.5048716107
1.9635309740 14.3503372330
-4.9988114297 19.5818851452
-2.7791449335 11.7092025061
2.0451408640 19.8795048127
2.7685456370 16.1278182401
1.1895086833 16.7068311176
1.5178571796 15.5623828479
0.2084022079 14.8748137442
-1.5079291777 14.4386498463
-3.3859136284 14.8033207464
-1.9771822143 12.7928213656
0.3597883023 17.7840045727
1.8366332120 11.8589987928
-1.9792562731 16.8815423760
-1.9649747871 14.5507337000
1.1001041980 13.0633110903
0.2107510123 12.3319490102
-1.2027352879 15.6395638683
-3.1859874671 15.8809494759
-0.0392755979 16.1049799088
0.4478282681 17.7282808599
-9.4991019894 -1.7176221645
-9.5108099879 2.1731921161
-9.8045597187 0.1623667648
-12.8079667512 -2.6516036702
-15.6104210872 6.9983069727
-14.9754529416 -2.7716207912
-12.8736290623 3.5796975078
-11.1797987132 4.9909682907
-12.6939624970 1.1159766489
-13.3413882130 8.5805965111
-14.7503936761 1.2392828409
-7.4648924763 1.6551963898
-10.7411506355 -0.5192827989
-9.8247541121 -0.5880080065
-6.1444835328 8.8420920064
-12.2299671400 -5.4792119183
-10.3531281934 10.3188373506
-13.2146982719 6.5564672218
-3.2891967437 -2.2143529668
-7.7240676833 6.5135864925
-11.5165109639 -0.8143214404
-12.3267236558 -4.0590269228
-12.5971101803 -4.8957610670
-9.8636661270 -3.0798929242
-9.0648563528 -6.2235825848
-8.6764790711 3.3341158464
-17.9749425703 1.4962262794
-5.0893240301 -4.8385640748
-3.3097104526 1.6760760375
-12.8200474230 -0.2230763106
-7.7666923499 0.3040215656
-7.8449760302 -3.6826943723
-9.3225567039 -5.6548579876
-10.4449042454 -3.6156305659
-12.9421197704 4.9443727008
-5.6347595176 2.4365524836
-14.3692510587 -1.2656337988
-5.1476092001 0.5668676546
-0.7226818401 1.5732713576
-9.2318035340 -1.2364658568
-9.4658363809 -0.6098793455
-7.1675652932 3.8268092672
-13.1439578420 -5.3249318142
-17.3448214924 2.0319653077
-14.4134664247 -8.6115623718
-8.4456855819 9.9719980697
-10.0242836462 3.3539630978
-9.6726825658 -0.3955586128
-6.3236940680 -1.1610981768
-8.9304307437 1.2867912248
-12.6723618146 3.9681693981
-10.6998390268 -3.0229806380
-7.8539606257 -3.5938719272
-9.8872753705 -0.0364759866
-5.6564177367 1.8987929315
-10.1001078350 3.2710651968
-4.4391698039 2.2312412254
-9.9585895206 -5.2473449294
-14.2604546523 -1.2208988174
-12.4380488086 -0.7478852119
-9.7734003004 2.1187710174
-10.2819951122 1.9460065753
-9.7421023408 -7.9018662654
-13.7573415753 -0.5763502229
-14.8387789714 2.3997149200
-3.8769966706 4.8750474068
-10.8537714837 5.9629045474
-9.4053301712 -1.3483438845
-12.4536106542 -1.2098787460
-11.5527072742 0.6816648895
-9.3577040758 0.0121840806
-8.2522473210 4.7625850991
-6.2017834582 -5.9395918738
-20.2156845396 3.7372796450
-15.4675147937 -0.8990616076
-14.6804521042 -7.2079217503
-7.8341490872 3.0366206412
-12.3060416029 -10.3641691686
-12.1849777930 1.5672160216
-15.9156462751 0.7334396791
-10.0612393967 2.3171659984
-9.5216785263 -3.8922757635
-5.2137139933 -0.6341182921
-10.1092181580 -3.7330718363
-11.7731290048 -3.5392108561
-10.6917842397 6.8468339206
-15.4876045717 -6.4542455915
-4.1153186900 -0.8372947086
-12.6762909546 4.1596187496
-12.4224621589 7.3040388542
-7.2882965146 -1.9516456326
-1.3707671469 -2.4228596920
-7.0316185120 1.1971703216
-4.7930348424 6.2460447869
-9.8719834037 -3.0136714814
-8.1601114282 -2.7108614790
-1.9464510099 0.5461413243
-11.4612862052 0.7387212235
-15.3885051581 -3.8864561540
-5.1983443682 -2.6275771159
-14.1876439307 2.1466110101
-5.2571833813 2.8758132427
-6.0158092568 -3.0271803543
-15.6872426670 6.0053346078
-11.2907193554 -1.0033320658
-4.6872234326 2.2249200376
-8.1764489117 8.6600093796
-12.5740729215 3.7113605123
-9.7719475004 1.0743691155
-3.8861262943 2.0313430252
-7.8468156838 4.2900293492
-11.4598109182 -3.3568386694
-14.1792367761 -7.8654263575
-1.7751714802 -4.4128334629
-10.8850144943 -1.1072531996
-8.7703732088 3.2629488502
-6.5581060466 -2.3323097543
-10.6684868551 1.1303198020
-10.9947645047 6.4293823041
-8.0361001934 2.9395111442
-7.3484749253 4.6938954299
-9.2759137652 -5.1873277918
-8.4012481930 -2.6054275752
-12.1144667270 2.3454560750
-5.0468677143 0.0850863069
-8.7646679496 6.8088597785
-9.0369872820 10.4067324567
-7.7379614175 -7.0430510366
-6.9866335156 1.5246335395
-4.8409889837 2.6927254051
-10.5538239359 -4.8971929452
-10.8360930291 -3.4020818168
-12.3220937992 2.3543136177
-3.3203819826 1.5786861193
-14.7835322481 1.7784106729
-5.2134740534 -2.4391316173
-10.5360686667 0.0587527789
-13.1395932523 2.5931217354
-10.4837925944 1.6781297756
-13.5499687112 -1.7498332013
-7.1104745687 -1.4913326084
-3.0921445951 -1.5985447425
-9.1012610970 3.7303633275
-15.6734629317 -7.0432352479
-16.1026252583 5.0503364137
-12.2074325836 10.2327971427
-12.2569903946 0.7382052128
-3.8315601897 8.0243715526
-1.7539856935 4.8334649224
-5.9037498968 2.3701077968
-6.8865556953 -2.2047428653
-13.2727955337 -0.0134978296
-10.6807384901 -1.8129121973
-7.2144502102 3.8212208343
-9.6463724548 5.9101203242
-14.5667564565 -0.7746378371
-12.8672892824 -7.4661464683
-10.3307227434 -0.4869900335
-3.9462010270 2.5232467382
-14.0967472973 7.4163702653
-5.1158652179 2.3283908139
-10.9059363954 -3.8377569469
-11.4888271043 4.3549944788
-2.4616547763 6.1729741131
-11.9553976871 -4.4784697332
-9.4364550124 -7.0737574623
-8.7073291433 -0.5904103452
-11.8641460075 -6.3788122691
-7.9455995737 -2.1308033586
-14.6796673428 -11.4890488531
-10.1100596202 7.0890063867
-3.3549631418 -1.8283850263
-12.4088482414 1.8750970243
-13.9935417568 1.2071675993
-6.9356788865 4.9077328955
-10.4006163059 -0.8146950007
-13.5119303470 -3.3075214162
-10.9059155676 1.4694620273
-6.3456614951 -3.2127158027
-4.0292457242 -1.0844944042
-10.0854691774 -2.9888467166
-19.6969610411 3.5361815854
-7.0526244116 -1.1253102285
-9.7320371311 2.0637568708
-16.2501834275 -2.1162107094
-6.8229412815 -5.0171576927
-8.8257682713 -5.4263272185
-8.1342800703 -0.1425659292
-16.4605272636 4.6589574178
-12.9383663072 -3.2410097481
-9.1977232111 4.5945493977
-14.0632872759 0.2467193994
-8.2847339987 2.7724224291
-9.2942337789 -1.4681113563
-13.3103608826 0.3445755322
-14.2885560479 -11.6854019340
-8.2537607834 3.6157393643
-19.4517297422 -4.0389228188
-7.5233829560 8.2299818788
-9.9168251693 -2.9120117649
-10.7315857644 5.4995056766
-12.5838567165 -3.1967680266
-11.9309740887 -3.8133144330
-9.5093187360 6.4987138339
-8.7076829075 -1.0094140085
-11.1672450757 -6.2527632348
-6.4675608914 -0.3113487881
-10.7219196544 12.7724302714
-8.8049883665 -3.0071642004
-11.7054303848 4.5937828368
-9.5469183578 -5.7531119133
-6.3230842617 -2.6725763422
-2.5068088951 4.3201922629
-11.7892875826 5.1240654469
-9.7285779579 3.4110947005
-8.0610687308 -3.3854266200
-12.5741993293 4.1198432703
-11.3391013284 -1.6145938530
-13.8204903174 1.6943962624
-1.7499003230 -4.2701316570
-9.9031221733 5.6488822217
-10.3185655650 1.8094871850
-14.2495741126 1.7132283888
-10.7485770600 3.9429199827
-5.2504557937 10.3582545681
-7.6814673071 1.3031852663
-9.2224627937 -1.4126651712
-8.6460646262 -1.1816056406
-9.3261560949 5.2703901424
-14.0261702611 4.5595142445
-4.7315397306 -0.4722741080
-18.4874195960 -2.4312879484
-4.8120218138 -0.0914722492
-13.9972089292 -2.0190996849
-6.6375198940 2.1869342728
-10.9557283967 -1.4672976473
-11.5670325962 -3.6896407380
-3.5384972421 -1.2892818768
-5.1313659167 6.0852642077
-6.0067564074 -1.7264812509
-8.3850796387 -0.0967824256
-13.6148074429 1.2974371269
-14.7161591646 4.7507175538
-11.8584691892 0.8046386235
-8.8668485138 -1.0356198948
-7.6532247941 -1.8996146265
-6.5148108102 -5.3839187210
-9.4944816818 7.7557159962
-14.0013252984 -2.7109798821
-7.9443686014 0.7183271278
-8.5974796029 1.9567485206
-7.4611141258 4.4387993678
-8.3607253723 -0.9650306185
-7.3097051952 7.5995277396
-10.5305349855 -3.8981172187
-5.5716773229 -0.4815246558
-18.6906781841 3.3896867086
-12.1413127438 -0.3621331292
-8.6720786777 0.7619987191
-7.1621927314 -1.7419454823
-7.9475768073 -1.0381867103
-7.0447580764 2.4614699361
-13.7417548082 4.3439284647
-12.1438537805 3.2322311931
-8.5308507464 7.3527347072
-10.8938639295 -1.3972671845
-10.0776784236 -1.2127191313
-6.8002323922 -6.4652424337
-14.2147296766 -4.2712116863
-6.1987696321 6.8424534903
-10.4177968741 -0.6752868928
-9.7197913475 4.6475132104
-13.7094125368 0.9534759309
-6.0992094809 2.0043766798
-9.2416735336 4.0041843703
-20.8129291720 2.7115012781
-12.6163027325 -7.3225315874
-7.9551896019 5.4946341807
-10.5497940585 3.8114981888
-3.5508869680 5.2596578143
-3.4401418825 2.9685099643
-9.6982654444 -6.4078632476
-10.9842499525 -3.3729863813
-1.3162291300 -0.7035432497
-9.5071807729 2.2059415042
-9.8255902145 6.7802041617
-12.4905974469 0.7784298209
-12.9698823428 -5.2800900449
-12.4470763636 -0.1481471882
-11.7172088981 -2.7696839195
-15.6252698547 -0.3324222905
-16.0188814961 3.0402238548
-9.6702409883 -5.8302059979
-11.2368363082 -3.0086256224
-8.7233019583 5.3618017841
-17.5006898786 0.4601043166
-10.6405311823 2.6853603058
-9.1472134870 -3.0078773270
-11.2762157427 -3.1841034272
-5.6959714456 0.0852465947


==> expres/synth2d/dtSNE_jonas_cl3_dim2_p100.200.500_d2.2.2_embedding.tsv <==
44.1241090665 50.5621226140
44.8235177816 39.7357210869
37.4504618161 50.6446932104
49.5294342900 44.2479436487
36.0272726160 44.1694340610
35.3412645845 52.4194436232
38.9235083989 61.2199656121
27.3921629422 50.9456977160
31.8945306040 45.6243027774
31.2130568637 57.3104630923
49.1171629955 51.3421761789
36.9608361572 58.9993109515
35.3195810528 47.6831851716
30.8718767748 44.6259660425
34.5211991957 50.6591826525
36.0339013027 37.4980342807
37.5028749175 56.6484655549
44.4137510617 57.9106304610
38.0975464179 61.4017552827
29.6796609585 46.3457220086
45.7951720977 48.4708384978
38.2461307011 51.3096953966
28.1335872832 52.1987044421
35.7180827502 40.3386452115
40.6151645363 60.5549779098
42.3762071350 52.2090631398
34.3666887433 42.9254553322
47.1021268100 42.9287853059
32.1035607148 50.2960963322
42.8346126013 42.4004715758
35.6712726506 49.9323612645
29.9459315800 55.6719428137
45.9033043183 40.7497171120
38.6999589958 41.2839476292
42.2848576407 54.1114763770
42.4690109870 39.0654206281
38.7781635952 38.4171692081
26.6092126174 43.3271968777
39.9679629802 51.4577031152
36.1102613151 61.3330843378
37.9395057429 46.2280815147
49.0009011125 52.9141793618
32.1939601482 52.1515774013
46.7817702728 47.2525563116
35.5852668090 44.3617467356
40.3817826794 41.9395525600
33.4705831240 50.7839505414
33.5518063650 58.4772373991
42.3391807126 47.3151538741
39.3046704800 50.8707982252
28.5218684128 50.4271179208
35.2532051582 54.8548534499
38.4396004278 45.8716177533
50.8052593396 49.0135286212
41.8192655433 49.8849144554
27.1349912106 47.7559473153
40.6197611340 35.8145262434
38.1285937801 46.7284454353
36.6240971283 57.3918632074
47.7099820919 44.0075037104
45.2822738087 55.5562661683
47.1734356038 58.2079994993
43.6322044964 36.8991935068
30.5575151559 52.1338704285
39.7959271553 53.0785392641
28.4922285103 47.2454239324
31.5472416997 43.5412234281
34.0550802518 38.5770849196
32.6284220565 50.5292496122
44.3260677045 57.9845545620
41.3416626639 40.0365342865
28.4010905151 46.3241240773
42.2216216600 43.5280068727
29.3686676172 55.9470178666
44.2623171241 47.1282263876
41.9872290666 46.6087706907
34.3772928458 46.6720418178
41.4313528751 54.6509727224
50.7625668260 46.7807259748
31.1674247804 42.1278266889
32.5279263524 41.3538314338
47.4724515201 54.6195565757
47.0035081931 46.5235983628
45.3861798078 38.3441412895
36.2016990118 54.5728932216
31.3251809230 54.1688882847
39.0993961177 46.4967873485
42.3733383312 43.2594535917
39.1197886745 38.9123662831
39.2535079469 35.2149032167
44.1745283335 55.4072663939
31.4991857271 43.4358844888
37.8430256544 43.0979990852
43.9251947206 50.0891969053
31.5395074832 57.9103939027
35.8586439374 41.4764036872
40.1870361580 57.9696746089
41.3107011787 46.2724097604
32.6938593852 47.0602994967
38.2858892312 57.2310681933
31.2356848684 -23.3190070789
34.0110160421 -20.5302027453
22.5533479253 -30.4537097776
31.1286601175 -22.4620582927
40.2046859302 -24.5054754391
34.0432810089 -22.9460526901
32.1913934892 -20.4022086736
31.4387376739 -27.0922198044
25.7891324442 -28.4236087779
27.6739370802 -27.2785181204
23.5171775843 -13.7300819315
21.7863503094 -18.9406912604
32.6874275892 -28.0995471937
22.1253517059 -22.8195239365
30.5023304429 -29.0924261719
28.2246402802 -28.8213014984
24.3671476465 -23.7184188142
32.8601021466 -16.2968131971
26.6281545135 -33.6328868819
31.4127007224 -28.9731205754
26.4260907450 -28.7395747309
32.9418423016 -22.9936855604
25.0224717928 -30.4203672707
23.9474891786 -26.2900767320
31.7017923595 -17.0161289858
30.6944831761 -31.5026055117
34.0539048751 -16.7513559665
24.3141532945 -31.5414761697
25.9225157305 -17.3721316062
32.4603004601 -23.1936150780
26.6286480746 -29.5780544345
22.7796246540 -35.4850558393
21.2925530799 -24.7090735891
23.8550618295 -15.5277243175
28.0519472698 -27.0835253484
23.5856663924 -16.1161685889
29.2666899127 -18.6724402819
29.0389944365 -30.2243907765
24.7697206146 -22.7884389453
25.7383136912 -23.7298959935
31.5982584602 -24.7473265847
24.3738118945 -15.8277734540
23.2544972651 -14.0087048925
30.7991433644 -26.1358786760
24.7185449178 -22.1933080744
24.8526317753 -25.1151355779
31.5122108267 -28.5904070081
24.4480956710 -21.5389766465
30.4940751610 -20.2566346112
31.9932078138 -21.0508100537
24.0165360575 -28.4104527577
31.8365874735 -21.3595591038
28.4726590829 -24.8632885981
26.5417813461 -17.4093568641
27.4124564486 -21.2703417556
33.1064403645 -26.7758630453
32.9701536033 -21.3059074386
29.4778889044 -18.0540821778
26.9319066977 -20.4715418758
27.4423401213 -22.5533046185
31.1776355833 -24.7509020115
35.3725944854 -29.5356832734
21.4724295922 -28.5256381237
32.9177925505 -19.7471063208
31.8419837763 -22.0507683013
23.0280463690 -23.6609106771
24.2647299133 -23.4890203549
28.2903780185 -19.3092205336
25.2553300167 -28.6619023180
25.2378365746 -21.3366023725
28.2057545268 -29.3765573513
25.3574085612 -22.6409249027
28.6544419076 -27.4079957771
21.0408768684 -30.2198302668
25.9717667803 -28.1091335662
35.0529824732 -24.4466019766
28.0968486689 -19.8691589278
22.3852661759 -23.4553092972
26.1156195879 -24.3187118591
23.6287629347 -21.6550114436
35.4333521108 -23.5908729542
29.8531563366 -25.7133416342
26.3935864089 -20.3141879168
28.1951308379 -23.3135919159
23.7372107564 -23.1335867878
30.5144374920 -25.0616110641
33.6486576762 -18.8244231998
26.5579882888 -14.6946394084
29.8063516960 -20.2620532933
26.3987170040 -14.5804560929
23.8256725348 -28.4185890586
24.0264793287 -33.5374234780
27.7936548237 -28.9483269440
36.4074868636 -24.4921290769
25.9453871245 -18.9805349610
29.3549294628 -29.8228179251
33.5459779823 -31.7989681673
27.0325600754 -17.9646989050
31.6027267209 -32.9811780971
33.7900213444 -26.2594721281
23.8466004401 -31.7272309581
28.0522698879 -24.6038978930
30.5437043601 -27.6583481368
26.1073200788 -30.1184296436
30.7184869912 -24.4775987106
23.3186400868 -19.4681238440
31.5912176477 -32.4756553317
24.0863982958 -21.6582060539
30.2393256805 -17.2802533580
29.5990646206 -18.6949152575
35.9369796983 -17.7155760914
32.5204194883 -26.8884724649
34.9416462963 -22.8416197357
30.2150284427 -30.2387400678
22.2146467372 -17.0816254081
19.2370630487 -28.5908423119
31.2928403658 -26.8219005153
29.9749107384 -17.3832588515
23.9903472872 -15.5795629426
26.0005626117 -32.5450599890
28.1881904022 -22.2793196101
25.4978856716 -33.6176277546
29.5506716355 -31.6280374907
23.1588137965 -21.3372980396
21.9697800220 -26.1629590801
32.7201476987 -25.8782005840
29.2543949693 -30.2568968102
23.2079231092 -26.5243467949
22.2102884718 -24.0367095854
21.4067778163 -26.2493133873
30.2674722786 -15.9765368960
28.2621790346 -28.6378606135
26.3879768986 -24.9670002098
32.5401832823 -22.2872620950
24.2756858440 -26.7156964108
18.5403297151 -24.7401718679
31.9141744978 -32.4150998930
28.5660443907 -16.5255435052
30.1184232763 -21.8114781893
34.7269437259 -15.0740258722
22.6928826252 -24.3039871974
27.2178552304 -32.3725039584
20.6803737912 -27.1560837467
21.8961753105 -26.9108475162
33.4187956672 -17.8572738182
34.7851814409 -25.8082439678
23.1898229910 -23.0494688065
32.0473132740 -17.9976224161
25.8499117791 -29.9184202679
20.8514602643 -27.7804983942
36.7546192942 -22.5329531467
28.9500541248 -31.9093250316
24.5927961358 -27.4928945196
22.8303648518 -26.8498841821
23.4054449470 -23.3652420921
27.8605996904 -22.9720838000
22.9215687680 -24.9240125776
31.0584533466 -28.4420996972
23.3845036696 -20.6027666495
32.0628138508 -24.9318042756
28.5669427330 -32.7740914884
30.0315012890 -28.7092645545
19.6263692116 -27.0225565077
26.5253821644 -32.3472435617
23.1039941921 -21.9413438880
21.5579912347 -19.1262935367
21.5098715227 -23.5961714345
27.3324292283 -28.1587139235
24.8782865493 -28.7976611589
26.0554513562 -18.7043195173
23.5697930929 -18.8408448256
35.1172371622 -23.4578005007
23.2649229137 -34.2554065933
27.4589792392 -21.1239763571
24.9610683842 -21.5460278107
26.9784002812 -23.8603723239
30.5705095199 -19.0016728757
25.9907102340 -22.1507859969
25.0769793266 -26.6346277627
25.9961118508 -21.7199320091
36.9285096650 -24.7025533865
27.1987342764 -19.5754309190
27.3790508380 -17.9362287754
22.6733271655 -32.9959913458
24.7090322391 -32.9085450629
35.4962445067 -25.7100671337
26.9410030214 -22.4602683285
20.9471145013 -17.3858883374
32.2983527844 -24.2142494905
31.2000591449 -32.3013040538
25.9734598307 -22.1380871076
37.5825729557 -23.8271979717
29.4460118846 -23.8176926027
23.0015084196 -26.0434207491
24.5912951502 -19.2148253202
25.2538392357 -23.6835818400
30.1420739012 -22.3879984338
26.5088818925 -18.6146980975
22.4771935810 -25.0080505745
29.4204235413 -27.4245706576
-25.3425325592 2.6810892366
-18.3601129060 -8.2321428958
-13.9424586436 -9.1168761780
-19.3740343479 9.2377129161
-7.1175103087 -1.4828714888
-22.1027479878 -1.3755945178
-23.7243610153 5.3605108785
-28.4410601515 -5.8138119600
-16.7203054089 -3.5029243697
-20.1490171994 -2.4349957576
-13.0460485605 0.8731148877
-22.9264193384 -9.8212098308
-27.5682953401 -1.8614994486
-14.4886871348 4.4496868817
-15.1860996718 -5.1838908594
-7.2802790996 -1.7605773246
-19.2321525394 3.3125397891
-19.6182878473 11.1935658874
-22.3490593906 -2.6866234923
-17.9234109423 10.5608768909
-11.6204656144 -6.4431200281
-22.3017797028 8.5629961549
-18.2326166649 2.8430158024
-6.7458150007 3.1967535069
-15.2887955522 -2.1341125587
-23.4342987234 -9.2207819569
-21.2318258890 7.0397234086
-28.8184224318 -5.7033325187
-18.4995313163 0.8632975933
-19.8004639628 0.9219730334
-17.6796135964 5.2075025694
-20.3130292782 3.6229585406
-14.6078708047 2.4314439028
-12.4126588452 -6.0310494452
-5.8800062987 0.6314549564
-28.4139555070 6.0706569197
-18.1027526400 3.7299960526
-15.8157755004 8.7221967530
-8.6879719476 -4.3214596362
-19.0677719186 -8.0810331713
-25.7151405259 3.8015727239
-14.3050612421 0.1233068451
-10.4301989422 0.4752116071
-18.5949962526 3.3559430002
-20.5674671748 -4.1661595264
-12.8847510770 -4.3591019720
-11.2558467423 0.6681851922
-22.8556377546 0.3883227803
-24.3114031765 5.7409139583
-23.9036783121 -1.2671945082
-12.4030506599 -3.2118733800
-20.1107520370 9.7156362249
-9.4203590429 1.2295211120
-8.1414432030 -3.6778981641
-6.2510587113 -1.3465731369
-19.6759177627 0.6007161256
-14.4731811914 0.5883175476
-14.6843122048 -4.9580733544
-18.4066949611 -0.3946933563
-16.8956022131 2.1589866942
-25.1551132439 7.5265406230
-9.8785960581 0.5231617470
-19.8097647354 1.2457045610
-17.4089873194 -1.1476213960
-18.7695760642 6.3368677076
-22.9065355015 4.9805668178
-25.5087669026 7.1813739580
-22.2027287214 -5.1964036565
-16.5113369888 -5.2432006808
-23.3227462736 -8.6422607690
-16.6846229269 11.2051588302
-15.3297183283 2.5990965382
-23.7340219233 2.6241984599
-22.1867829589 3.9656274701
-20.5038787217 9.4094359472
-19.1625432795 10.0473116256
-10.5496552282 -1.5623156243
-8.4205376210 -7.4209844460
-20.3845567856 -2.2468583061
-12.0074485842 -0.1085726065
-15.1905425822 1.9498036601
-29.0135712953 -5.3268608993
-26.4289865025 0.3981815455
-12.5759802811 -7.5739934707
-10.2721043017 -6.1091769422
-24.1574203748 1.2769946536
-18.2726420384 -6.1641448776
-26.0507355218 6.0236651513
-15.8625714605 4.3105054432
-16.2064757340 -2.2575483484
-23.8550841161 6.6054706672
-18.3140230205 -3.7897530715
-17.5537048289 -6.3983010629
-21.2524510086 -4.5916326819
-23.5152703901 8.4987246162
-19.8797448051 -2.0792018225
-24.1292095035 6.0261836015
-10.1140016347 -1.2417137889
-16.2243765577 -2.8062012557
-18.3624365544 0.5028000906
-25.0381979684 0.2899567616
-20.6029772701 2.8593373460
-17.4158336527 3.7228587394
-21.3533019715 2.5208189057
-27.2560352357 0.7987139572
-19.1153702234 3.5349485702
-24.8315062301 -5.1963579576
-27.3754790071 4.2786181033
-16.8518622803 -4.8043760222
-15.4070217516 -5.0982167920
-11.5649706298 -4.9124586036
-28.9519203901 -4.2701586299
-11.7457762066 -5.3045725995
-27.5465453937 -1.7668089629
-17.3782310508 3.5197325788
-16.4778043264 9.1993023951
-16.8381958790 7.6646725719
-17.5157696630 -0.3229564763
-28.2633894441 0.0424117934
-24.3332940718 -1.2932123310
-16.1918419297 -2.7268362738
-11.7629560414 1.7428717002
-17.6850359169 -2.4612731944
-12.5552699953 -10.1958289572
-17.2581217240 5.3644895957
-17.4472213047 5.4448993007
-11.5947458917 -3.5454859305
-27.1104802772 -1.0728814976
-12.8475406737 0.9407197179
-13.5947256464 -0.4588786624
-24.3934393856 7.2416646071
-20.9411008947 -10.5747652356
-16.8750532099 4.6057314438
-18.7132474206 -2.0894000120
-14.3824689394 -10.0229248415
-20.6138502022 5.3027550709
-15.6994415748 8.4514342335
-12.5189468343 -7.6654990117
-15.1241980144 1.2677409267
-14.4392057886 -5.4464624095
-29.5024825358 -4.2677942736
-12.5748605547 -3.3181682788
-14.9494762700 -9.6484638852
-22.9942737119 0.7183775745
-17.6238919303 -6.6156498404
-20.9725014580 -4.7812955382
-20.2690819020 -8.0587493243
-23.3545874708 -6.8866177745
-17.1464948022 0.5195257113
-26.9221806021 0.6633463391
-21.8202687846 1.6490170280
-14.3322838703 -5.9198389267
-19.0941645521 -0.0848099487
-9.8276789469 0.5248730807
-14.0014766747 -10.3139996801
-16.2073299267 0.6002328437
-14.2531758513 -7.6219691203
-17.0654792887 -0.3744802418
-20.9555810486 -2.6753871669
-15.5678732480 1.1721649654
-26.8073090135 2.0584349935
-21.7185739760 3.8283376869
-27.8673820498 3.9154648441
-14.4575549844 0.7546127716
-26.2582212951 -3.9746431147
-10.4175528335 -6.5639601184
-19.7728267959 13.0921564250
-22.5940657553 1.9033146644
-11.2610900436 0.1515558958
-21.7778295326 2.8562115025
-9.8198210369 -0.0907352734
-22.3275505719 -1.0038239816
-29.0672793775 -0.8344555811
-15.3003903259 8.5817031098
-17.4344954879 -0.3377179909
-16.1244596853 -0.2160907633
-8.6405234506 -2.5953439396
-14.3658119011 -4.9123804870
-18.6201896519 -2.9770279530
-19.8607325119 -3.7128840651
-17.1332650882 -7.6093973494
-17.1495093086 -3.6830757383
-13.3077105859 -6.2147762817
-10.1030389848 -5.9141903831
-23.1472375564 7.6740245478
-21.6078212288 3.7366831929
-25.0111201353 1.2421763017
-22.0502938827 10.5291250459
-22.3174258331 12.2707937085
-8.9981304643 0.6922556133
-21.0858299700 -4.2898752125
-14.2782069587 4.0114532708
-22.5416276717 6.3933908685
-23.2264090147 -7.9279981304
-17.2538587629 1.2958321079
-25.2757873065 8.7492137782
-19.8022991346 4.9198557805
-15.0227936212 5.2219531223
-24.7549546646 -7.5797234200
-13.7126743137 -0.0525468252
-22.6941731609 -7.8908257106
-21.1021722364 3.7985476068
-20.6943092104 -3.8406619502
-21.0222861010 -5.5085824037
-25.5908765083 0.0074332575
-24.2566663148 -4.9127984811
-29.0294578607 -2.7634222265
-25.9401389465 -5.6637390854
-16.9999999180 5.1678818265
-15.4993548898 -0.2401107858
-23.3233634407 1.9127872348
-11.8913996105 -8.7566314376
-25.1706295043 -6.6881203255
-18.1295550600 0.0226412726
-24.9741639953 3.7211419097
-22.6662659116 9.1328693554
-18.2840152268 -4.0376339424
-11.2989463590 -5.6828399369
-18.5812584111 11.0128601721
-16.1327657427 -5.4519126641
-27.7592313458 -2.4014762186
-24.0518457905 -2.6929953794
-14.8754399699 -3.5847287929
-26.1780967162 5.9414805142
-21.7898446559 -9.4788560728
-13.9949752590 0.9004091311
-20.0916742817 -2.6928972251
-18.2817978116 5.7968557741
-14.4506665361 -5.3470812448
-22.7844660317 0.9349411001
-28.2170514300 9.1105739924
-27.9462771023 4.9976325091
-20.8246941738 7.4295720423
-9.0839099653 -1.2458258576
-15.0396186011 0.5483693592
-16.7652931372 -1.5413960349
-23.2289966956 6.6944518013
-25.2372366107 0.0033999489
-14.3502164881 7.4737082099
-23.2950480681 -7.8331803693
-17.9925539418 3.6292386591
-10.8834714297 -7.7353110163
-18.9904448970 -3.0063217263
-22.7734560905 -4.2242857853
-17.8680362438 2.4923981370
-18.1705418925 1.1741651759
-21.9710487457 -2.2725294641
-22.6708135328 -1.4081007384
-24.6604611605 9.0389973299
-21.9659562062 -4.3310072182
-28.5543662097 8.9232745473
-28.1243225484 -4.5978659973
-26.9682163495 1.9797273710
-25.0324812268 3.9243583725
-10.1023454378 -6.4586655762
-16.7947614923 0.2666061713
-21.3356866604 -4.8629769038
-17.9293743335 -1.6761633488
-28.6775455616 -5.2748684860
-15.9994850881 -5.3872139548
-20.5091544340 -8.2261893376
-25.3455771354 4.3025639557
-28.6723079250 0.2830233289
-22.7060140892 3.5662500630
-17.0645675293 -0.7660084002
-18.6141715368 -2.6994493284
-24.6992290084 -6.5875664955
-14.1222894088 -3.8188607551
-27.5292887679 2.5869316586
-19.1846165142 -4.8937797771
-12.6016197103 -5.4121196322
-17.3066258929 0.5564547576
-17.5393212944 1.1972497606
-18.8707574816 10.7019191814
-28.1535258013 -0.6779971571
-20.5169836923 12.5150897792
-20.1635038258 9.1498004810
-23.2711581030 -8.5937163566
-9.4461016666 -7.2093834174
-24.7061952293 -0.6824679732
-5.0838197012 -1.5901592674
-18.6774390216 11.7769311401
-14.4957841714 -11.2723457975
-23.5850535510 -6.5187126242
-18.5076181118 -5.5681639214
-21.3954780840 -3.5167585876
-19.0565335359 0.7707037750
-15.8792523293 4.5574768652
-12.0380393093 5.4188111808
-18.2083172449 9.2426847215
-14.6493962528 -6.7111062594
-27.1100535261 5.0457256066
-10.7912131448 -0.9310687983
-14.8790855323 4.8917007596
-24.4851344995 3.7398451152
-23.5104346367 6.8535448790
-14.3974138120 1.1675590965
-9.6345436467 1.8381610963
-16.6665063107 -2.0611232244
-14.9921667904 -6.7154414317
-20.6083799671 2.5928622754
-17.3348216665 -2.6113336111
-18.4323159310 0.3766296911
-17.5255738373 6.2282838625
-7.7805194833 -3.2176756691
-15.8470230818 7.9325533863
-11.9915124394 -1.4661414247
-12.9810996593 -4.9351041266
-14.1719663944 1.5340140604
-9.1077926086 -6.4859613815
-11.7243557430 2.1863077276
-20.2951523218 -3.7442001371
-17.9815767037 1.9508870583
-19.0710169974 1.4297757521
-14.8103505155 -10.8874141680
-20.6568628308 9.0660028891
-11.1649809401 -9.6033040747
-9.9404080646 -4.9796504492
-27.9372785250 -1.9822196436
-15.4092153028 -8.6345994879
-17.3037230687 2.9563020881
-19.4739782520 7.6726972966
-19.8271002036 8.7662904323
-21.5218353557 4.5623648592
-24.6018522003 7.2695559333
-17.3491713666 -4.7468894010
-8.2215797969 2.1222442326
-27.6379222098 2.3287070620
-25.0192253573 -6.5363427612
-15.2878304561 3.3135460631
-21.0924252639 -1.8996474962
-24.3010080810 3.4974277639
-24.0273081448 6.9857232644
-21.3216554316 5.6197758277
-11.0703076444 -3.4037197783
-22.1610564128 -5.9579985059
-14.8634887170 5.6812474924
-23.9685901380 -4.3071329933
-27.4695079543 -6.6040837311
-20.4240322085 1.7248805197
-19.4977141339 1.1975743161
-18.7636693350 -6.3294103603
-19.5813727692 9.6363823951
-8.5824297099 1.6801862608
-20.2781122804 12.6496108766
-12.7935432103 -10.4359208459
-15.8366198690 -3.8107380016
-19.0667145000 1.0546506047
-24.2839743725 -0.6373133906
-18.6382385896 -1.9188057829
-11.9096564427 -2.2891746795
-20.4480750484 5.0619272154
-24.2348593136 3.3758278735
-18.5126307295 0.7286088851
-22.4961031158 -5.3727459317
-15.8290708189 -3.6197034410
-23.6246637553 -6.5074804394
-23.0285630224 7.0565746865
-14.9038799877 5.5398159225
-16.1798169778 3.6463711897
-17.1005395481 -2.2343573278
-16.6017074966 -1.5066147985
-24.5669356010 9.0202734662
-14.7423629696 4.3943838173
-10.7412433240 0.9353988920
-22.3662358333 -9.0804407836
-12.6429727186 -6.0931911596
-20.2655433260 2.0271753142
-16.5834522763 4.2257116607
-15.9689353382 1.1160417822
-19.1009741646 0.2498114477
-16.6087433242 -6.5480129769
-27.1096175030 4.5756072576
-6.1582577854 0.8900922846
-13.8367069034 5.9674977369
-19.5109128047 11.8790962661
-18.6123125048 -5.0240668183
-21.9538867875 12.9425562213
-14.4897871736 0.6293593537
-10.9187195134 3.0002845163
-16.6156638577 -2.2647520701
-22.5291325018 5.2223503558
-25.0968791647 -2.3043659124
-21.7838385663 5.4948254594
-19.6595634780 6.5999421174
-12.1488161995 -7.0029897412
-18.6332523771 11.6680611796
-26.3920666773 -2.9085731372
-11.7770540703 -2.5776790887
-10.3292904456 -6.2243474130
-23.8138085476 1.0062285882
-29.0517292510 -3.2444729562
-21.2500039519 -3.5385691801
-20.5787960619 -9.7594221673
-21.4305404266 4.4749308147
-23.2608645737 2.6452298757
-27.1620909247 -5.6085552573
-16.0358069483 0.9524308681
-16.6718069834 9.4244136732
-26.5282433250 -0.0090539755
-11.6465916010 0.9593336518
-22.3203901836 -6.6684316489
-25.9449942359 1.1448935245
-8.0220478490 -2.3298554212
-17.7561477550 3.0019467058
-23.3722738750 -6.3275696217
-13.4662797776 -9.9613342004
-12.2249396420 -1.9638788311
-17.8251645968 -0.8487732804
-24.2577461789 -6.6456926272
-17.4714458472 -6.2992414385
-19.8593345447 6.1021837821
-20.1017306915 12.1207186238
-29.5089846730 -1.4510700983
-18.3788828058 2.7740331106
-17.2916313162 -4.5634919449
-24.9032352081 0.8343266614
-16.7071721440 -0.1440937386
-12.1295196771 -6.4429949842
-18.4305357712 -4.7676388167
-17.8007464611 -7.0791893153
-23.7475652955 6.4085279600
-22.8283246275 2.7446386107
-13.9477146172 -0.2890785878
-24.5923822747 -3.6435643445
-14.0681649988 -8.2576917651
-12.2347246611 -10.3529316096
-26.1559892495 6.8670416497
-21.0589295401 -3.9626800851
-22.8921161032 -6.7501116261
-22.1535726014 7.1328815655
-20.6554409883 5.6845594721
-13.5944985574 -0.1049726865
-25.0831964142 -6.4250432928
-11.1994445562 1.5471986752
-26.3898209726 -0.2032906545
-17.7281971166 1.0635123556
-12.5081383208 0.0177439983
-16.5343803489 -1.0064511686
-15.9367659440 5.6348230326
-23.7131960813 0.3068276504
-27.7568743153 -2.7881830577
-16.4977867334 -4.8623267464
-18.9037332290 12.1070317383
-8.1493437137 -1.2225980001
-9.5740714556 -8.2893119072
-15.0094790835 1.6142474352
-20.2186001616 -11.0365690524
-23.6452024428 -9.6698314433
-21.8542237617 -5.6968107319
-24.4387341228 0.9558986331
-14.6480115436 3.3758040865
-19.2831547323 3.5547237069
-18.7003810684 -6.2883654972
-13.8969058378 -6.8061683563
-14.2512766298 5.1877323836
-20.8933251917 11.2142130915
-18.4312176770 1.6223873559
-23.9054679919 -7.1209881257
-8.8569537109 -5.0016630320
-22.8467387188 -6.1653171240
-20.9584857517 6.2516989925
-13.0367339286 -3.9889384920
-22.4732295223 -10.2566216782
-20.2440187048 7.8476944551
-24.5778674921 8.1993265401
-20.4733118472 0.5546771321
-21.5159876233 9.5940256856
-23.1344831372 1.7569319170
-21.0224426174 13.9951363920
-12.6040889375 -7.6001759716
-27.6816100814 -2.3331371145
-13.8799722139 0.5073566904
-12.6858999546 2.0330481653
-18.1895000276 -7.5203661753
-18.6747949343 2.0679573347
-17.5715838482 7.6292186775
-16.1604952065 -0.3670618155
-25.7052199227 1.6440724987
-26.6520187500 -2.6343486863
-21.1016411492 4.5988061550
-6.4311488086 0.9275410376
-23.4592759251 -0.2050513349
-17.1917089035 -2.1781515337
-14.7028324785 7.9481443555
-26.2281393060 4.1346070892
-24.4592649073 6.3027407271
-20.9752300438 -0.8136864692
-8.0841673348 -0.7088104699
-18.0667374079 7.0860607634
-15.6536297302 -5.8497249858
-13.6538601073 3.5135285977
-18.2624317508 -4.3737167912
-20.6248217659 2.0810030193
-14.2348113749 2.8799587035
-21.1843438007 13.9994892763
-17.5780458476 -5.3804552256
-15.0729182873 11.0562804160
-14.1510714828 -10.0530548388
-21.2289059415 4.3560282056


==> expres/synth2d/dtSNE_jonas_cl3_dim2_p100.200.500_d2.2.2_original.tsv <==
10.9934283060 -0.2765286023
11.2953770762 3.0460597128
9.5316932506 -0.4682739139
13.1584256310 1.5348694583
9.0610512281 1.0851200872
9.0731646144 -0.9314595071
10.4839245431 -3.8265604893
6.5501643350 -1.1245750585
7.9743377593 0.6284946652
8.1839518490 -2.8246074027
12.9312975378 -0.4515526010
10.1350564094 -2.8494963724
8.9112345509 0.2218451794
7.6980128452 0.7513960367
8.7987226202 -0.5833874996
8.7965867755 3.7045563690
9.9730055505 -2.1154218579
11.6450898242 -2.4416872999
10.4177271900 -3.9193402478
7.3436279022 0.3937224717
11.4769331600 0.3427365624
9.7687034352 -0.6022073912
7.0429560193 -1.4396884168
9.0787224581 2.1142444524
10.6872365791 -3.5260803107
10.6481679388 -0.7701645608
8.6461559994 1.2233525777
12.0619990450 1.8625602382
8.3215649536 -0.6184247517
10.6625268628 1.9510902542
9.0416515243 -0.3713179533
7.7873300520 -2.3924132482
11.6250516448 2.7124800571
9.8559797568 2.0070657958
10.7232720501 -1.2902395092
10.7227912110 3.0760731329
9.9283479218 3.1292873116
4.7605097918 1.6438050088
10.1740941365 -0.5980147009
10.1835215531 -3.9751378292
9.5606562243 0.7142251430
12.9557880895 -1.0365404365
8.3830127942 -1.0035140872
11.8308042354 0.6575022193
8.9404795925 1.0265348662
10.1941550987 1.9372899811
8.5958938122 -0.6553242932
9.2157836937 -2.9270298963
10.5922405541 0.5221105444
10.0102269133 -0.4691742668
7.1692585159 -0.8412906455
9.3145709669 -1.6045545384
9.6774285767 0.8081017136
13.7723718024 0.3491556257
10.5151007814 -0.1488918315
6.1624575694 -0.0530277509
10.1204604199 4.9264842250
9.6152780704 0.6030946847
9.9305764606 -2.3373560752
12.2856456290 1.5038660654
11.5820638941 -1.8187749096
12.8055886219 -2.8037021256
11.1737141876 4.3809112516
8.0189273497 -1.1325954592
10.1993027302 -1.0069513082
6.8986731379 0.1371259496
7.8753925725 0.9471848613
8.1611515315 3.0998688100
8.4334934153 -0.6441230324
11.6270344347 -2.4617286329
10.4549198692 2.6142855086
6.7850335309 0.3692677171
10.5197655885 1.5636457436
7.5260985782 -2.6409132262
11.0438831312 0.5939693465
10.5009857007 0.6928964190
8.6399505568 0.4645073943
10.5861449466 -1.4287028361
13.7315490223 0.9476658418
7.6173930056 1.3131072173
8.0506366595 1.5741692075
12.3171911580 -1.6413646367
11.9267522585 0.8255618539
11.6441203200 3.7935859653
9.5092237680 -1.5074723287
8.2209711407 -1.6316205699
9.8457965812 0.6823039496
10.5533815987 1.6543664981
10.0260037838 2.9070681543
9.4706863335 5.4403383332
11.2513346955 -1.7143151128
7.8582150039 0.9649448305
9.5530744293 1.4280009882
10.9464752491 -0.1456578253
8.3064125639 -3.0296944494
9.1069700959 1.7127975886
10.4281874883 -2.4914775574
10.3463618517 0.7706347595
8.2322851276 0.3074502119
10.1164174369 -2.2859405957
0.7155747207 16.1215690527
2.1661024864 17.1076041041
-2.7553387359 13.1243499202
1.0300705344 16.0275719018
1.0300953726 22.7054629813
1.1417810214 17.2711312804
1.9080035270 16.3027825026
-0.6305384893 16.5179384410
-1.5456504291 14.5263627865
-0.9707270957 15.1637482788
4.6293171333 11.2654696148
1.3725203807 11.7745682576
-0.9438637316 17.1779011939
0.1285600382 12.8445104441
-1.4306074185 16.3591954979
-1.4607332634 15.4329171792
0.0911436798 13.6967993048
4.2878881787 16.2678380446
-4.0502851733 15.3729086295
-1.3235729295 16.7048666696
-1.5850414769 14.7705271171
1.0099745580 16.7315103883
-2.4005928141 14.3309975283
-0.9498906223 13.6933415349
3.5309084806 15.8099634219
-2.5217679087 16.8357238941
4.2443123940 17.0649305211
-3.0387399319 14.0315318543
2.5338222984 13.5846610688
0.8876388563 16.5492681069
-1.8538609432 14.8809492879
-6.4825346801 12.9512247173
-0.5051363028 12.5044336361
3.2648226079 12.1397172441
-0.8800889734 15.2614811546
2.8825465781 12.1282756976
2.3263275043 15.0204661220
-1.9630173021 15.9242069485
0.3981193911 13.7995662457
0.1396041700 14.2293728063
0.2270346905 16.3242613490
3.1720336323 12.5243690023
4.2660667493 11.0958244010
-0.3035701901 16.1766344130
0.5619837355 13.7546009604
-0.4162445007 14.0139981307
-1.1787295139 16.6992041940
0.7140309719 13.6141808095
1.7991997509 15.6145990418
1.6257242377 16.2592576838
-1.6579900218 13.8796379196
1.4945872102 16.2207405309
-0.0418031879 15.2346547666
2.5553297916 13.8168572223
1.0941947623 14.5956146951
-0.4353624065 17.1975537040
1.6508326980 16.6270192720
2.6109576143 15.0420076833
1.3639059426 14.3794664868
0.6483327050 14.7397138913
0.1939919300 16.1903140509
-1.6364413665 19.1847745514
-2.0120347630 12.5716227744
2.3162217470 16.5833253879
1.2482396341 16.2566910185
-0.0244935457 13.2054912570
0.1516091164 13.6456765770
1.9502394668 14.7058852370
-1.6509943936 14.3572283167
0.8258629086 13.8725508944
-1.6444407911 15.4873744230
0.4899331422 13.9861136493
-0.9420766112 15.4640998747
-2.8961686830 12.1850724512
-1.4368884425 14.5731056966
0.6218151312 17.9507124339
1.7153192464 14.6801229401
-0.0380324158 12.9949412707
-0.0370262720 14.4226827222
0.6454371207 13.3455381129
1.0386930285 18.0654778260
-0.2175202969 15.8034234442
1.3802879834 14.1975590562
0.4481849636 15.0251848016
0.1953521971 13.4539804323
0.0490203485 15.9959965825
2.9022872156 16.9185416522
4.3063649150 13.4653048742
1.7446412734 15.3666840115
4.3796058664 13.3834034293
-1.6794436844 13.8012147091
-4.2477914486 13.9484899566
-1.5182653231 15.3007875730
0.6835119516 18.7523416784
1.9008476764 13.8461926887
-1.7968293427 15.9838383430
-2.6404664140 18.6629175317
2.3588802414 14.0616486958
-3.4262690582 17.7077447483
-0.2290796905 17.4756326239
-3.1888553176 13.8012499541
0.0104873994 15.0939611875
-0.9001309430 16.2456998647
-2.1352408588 14.7152410300
0.2405912634 16.0288776681
1.4232297562 12.7507158163
-3.0682283415 17.5553536438
0.6646280240 13.5030269269
3.1023039510 15.2313492686
2.3585943681 15.1350369628
4.1214958498 18.5106816849
-0.4979282970 16.9431419019
1.2907518992 17.7372631151
-1.9298469212 16.3721029200
2.1168489737 11.4825210272
-2.3665170253 10.9215356445
-0.5388136689 16.4350845116
3.0047141042 15.1481895608
3.2572310911 12.2397970836
-3.4067648787 14.8889046022
0.7681308979 14.9346105038
-4.1348842001 14.8217599210
-2.6089390010 16.3393450977
0.7331964922 13.1202404273
-1.0277338347 12.8815729562
-0.1253581945 16.9102846410
-1.9714520927 16.0080930310
-1.0605152367 13.4142543355
-0.2140607199 12.9295153552
-1.1072986107 12.6042442148
3.9294502658 15.0705271039
-1.3994510160 15.4279598215
-0.2246560994 14.5580608009
1.2283334001 16.5150154201
-1.0610022952 13.8483635187
-0.5501033943 10.3961576705
-3.0303821244 17.7337485349
3.2899354270 14.5019279209
1.1531139261 15.6225003091
6.1577616169 17.2391498229
-0.2558351830 13.0889191188
-3.2128926405 15.4069272717
-1.5127014906 12.1554925808
-1.2931457685 12.8369039928
3.3742832701 16.7632795139
-0.0159452826 17.9598882778
0.1547366153 13.2774315973
3.0462481545 16.0778200874
-2.0744923087 14.6193226438
-1.7512365068 12.2344005381
1.8523550951 18.8188332809
-2.7971351476 16.1259384734
-1.3012851382 14.0257492325
-1.1847878485 13.2720184606
0.0970432559 13.3380997672
0.5409136516 14.8995237811
-0.4778960937 13.1848726759
-1.1535426611 16.5107824517
1.0018343752 13.0448895104
0.1986646109 16.5027742467
-3.3388105622 16.0867203848
-1.3252475179 16.1411973372
-1.5265183131 11.3902357987
-3.2550848758 15.0961698933
0.5194450034 13.1913667498
1.2771849176 11.6769598755
-0.1321595973 12.5779676005
-1.3036722156 15.0947973426
-1.7208267306 14.2308889115
2.0125856184 13.8462162610
1.6713842241 12.7405862907
1.0596083558 17.8831372413
-4.9432890003 13.4062094891
1.1541442544 14.5939092279
0.7422917467 13.7920296266
0.1731795749 14.6886455292
2.3355641233 15.5088416866
0.6752053242 14.1762460678
-0.9752124481 14.1348836244
0.7889042848 14.1580310384
0.5795497138 19.1508015973
1.7422494069 14.3479529357
2.4024278443 14.1838492540
-4.0762490704 12.9838273782
-3.7415838421 14.2969730319
0.0368367584 18.3528746246
0.6538547475 14.5617989424
1.6588111624 10.5777293820
0.4712291162 16.5417303878
-2.9571724916 17.2875080864
0.6769928150 14.1694241722
1.2655637322 19.5413857156
0.3637325101 15.4964411726
-0.9187217991 13.3003112611
1.6606716331 13.2878323482
0.1431324744 14.0446851065
0.9579596515 15.6673242106
2.0750798885 13.9799672023
-0.5397498706 13.0424725684
-0.8885865202 15.7546009861
-8.4860227667 -1.8443306484
-8.2607881598 2.7112757176
-9.1731301936 3.7535916251
-11.5475783982 -2.4893094066
-13.5574404978 2.9920886230
-8.6912686873 -0.1111693418
-9.4400627474 -2.2509780946
-5.1084960408 0.2584423640
-9.7812104108 1.4515332478
-9.0379815365 0.4477680486
-11.5809489109 0.9429367143
-6.2359510070 2.6908400923
-6.8136267467 -1.0224313529
-11.9792096405 -0.2515738402
-9.8885501754 2.1883830369
-13.3849292594 3.0591006389
-10.3160157972 -0.8537621399
-12.0242087505 -3.3097133437
-8.3536588321 0.1466359344
-12.5799217995 -2.5901575441
-10.6715693986 3.3380430506
-10.5191827027 -3.0062859062
-10.4914861282 -0.5454471395
-15.3937732859 -0.1085897330
-10.4618690604 1.3924127296
-6.3020878101 2.2531300591
-10.5377773811 -2.2130518175
-4.8532803935 0.1184368680
-9.9721414162 -0.0482501742
-9.6038304785 -0.2887208238
-11.1473240138 -1.0937178825
-10.0655065404 -1.0868495423
-11.4256915654 0.2128604554
-10.5099544348 3.0079859772
-15.3019396168 2.1830137038
-7.5078296150 -4.1467804648
-10.6853751882 -0.7428817320
-12.8150233894 -1.5556333752
-12.2211516909 3.5045408868
-8.1286432137 2.5431101900
-8.5566558719 -2.2581035424
-11.0490405326 0.9787491225
-12.4442556178 1.4259968603
-10.4806507963 -0.7496416151
-8.5780800636 0.8885266230
-10.7219323316 2.3186596067
-12.1621266552 1.2318712139
-8.8137974841 -0.6190928786
-9.3477339555 -2.5022271528
-8.1519459616 -0.3698042729
-11.0454460410 2.0980184517
-11.4086873811 -2.8169225927
-13.1132583470 1.2120199027
-12.5608587050 3.5095883640
-14.1638588158 3.3929127366
-9.5779650656 -0.1934262237
-11.0898381736 0.7982722287
-10.0752694048 2.2066037640
-9.7715447027 0.3006035229
-10.7272244244 -0.1138912474
-9.3843964622 -3.4203367853
-12.6963708442 1.4865281880
-9.6582691237 -0.3679666727
-9.9631321339 0.6951634107
-11.0795193606 -1.5566094508
-9.6083094898 -1.9567455552
-9.1834944886 -3.4051672085
-7.9416887253 0.9451949648
-9.4879405314 1.9653819679
-6.6690511111 2.0287401300
-13.6817484627 -2.5591539335
-11.2496371554 0.0521821004
-8.9646819591 -1.4514876263
-9.6264664710 -1.5107658647
-11.2230356060 -2.8133221937
-11.8464664922 -2.7033692112
-11.9517465060 2.1072835932
-11.8987977777 5.2647641297
-9.0133641982 0.3696722474
-11.7167155604 1.4006197588
-11.1512756525 0.2440196293
-4.8798309235 -0.1921197994
-7.7014533474 -1.4063528503
-10.0699769810 3.5416012713
-11.2539341156 3.6248971160
-8.5844961291 -1.1249335518
-8.7351845219 1.9451088993
-8.7563800756 -3.1404494398
-11.4542743516 -0.4950372711
-10.1488668582 1.2413441951
-9.6445979981 -2.6706887174
-9.2396042980 1.2211714906
-8.8804191041 2.1615614511
-8.3321556909 0.9183601585
-10.1403314229 -3.3219218670
-9.1407635617 0.4153753743
-9.4568423256 -2.5534971516
-12.1621130808 2.1063057067
-10.0791103077 1.3630013947
-9.9433632477 0.0595122790
-8.1234323880 -1.0320894564
-9.8077584461 -0.9245505774
-10.8689924549 -0.6183442469
-9.5557324567 -0.9574972433
-7.4884877489 -1.7892146044
-10.3737432883 -0.8794621165
-7.1060442313 0.3931095530
-7.9363109211 -2.9711207461
-9.4658994683 1.7792615912
-9.8354320214 2.1309607501
-11.0345769002 2.8186948804
-5.4022037528 -0.7256771209
-10.8910050428 2.9067689542
-6.8408557085 -1.0457200543
-10.8403736342 -0.5635692177
-12.6889010221 -1.8373038930
-12.0082815335 -1.5355951302
-10.0693697748 0.4684294651
-6.8989990144 -1.9967080815
-8.0313552030 -0.4279776885
-10.0989274193 1.3496389843
-12.2454440431 0.7648194924
-9.6670955836 0.9849025280
-9.4216627122 4.9106002798
-11.2754799685 -1.0619939100
-11.2462810528 -1.1109542383
-11.2747742546 2.3780330622
-7.1589915040 -1.1414925875
-11.6647111462 0.9428311128
-11.1044460886 1.2658636355
-9.5941539583 -3.0314882300
-6.9049895973 3.5917553462
-11.2255773810 -0.7754031199
-9.4282692186 0.6689135800
-8.6829114547 4.0204090775
-10.3538944550 -1.5965944891
-12.7586384560 -1.4618600799
-10.0662539457 3.5891157270
-11.0352225981 0.4475759033
-10.0328457921 2.3767865469
-4.9461351483 -1.0617375458
-10.9788788850 2.0883217541
-8.6362170207 3.6934146515
-8.8321436293 -0.7185841816
-8.8186903386 2.2174071612
-8.3590356376 1.0145480622
-7.8666506208 2.3385911809
-7.2356820179 1.2974197752
-10.3342361606 0.2934273729
-7.5869820670 -1.6338713420
-9.2626533823 -0.7866776247
-9.9425103541 2.5569037252
-9.6178018640 0.0928730963
-12.7197122820 1.4925071321
-8.7090316377 4.3265094466
-10.6155564699 0.4383006553
-9.5012326326 3.1549065595
-10.1905910648 0.5580430515
-8.7842069806 0.3732182463
-10.8928672291 0.3881799858
-7.8527365003 -2.0530305988
-9.7340606517 -1.4002416299
-7.6099067422 -3.0463738096
-11.1178436945 0.7544237501
-6.8689519415 -0.1315005221
-11.1103990534 3.7623141389
-12.8960278008 -4.3976119132
-9.1199710999 -1.0041084487
-12.0424656343 1.4167128946
-9.5123985725 -1.1281572615
-12.5606087973 1.7449146566
-8.6995976441 -0.1983517276
-6.3067260079 -2.1401695327
-13.0510503418 -1.3838161398
-10.0911720327 0.4866788986
-10.4824721157 0.7041107930
-12.5030788484 2.8875292081
-10.1643023568 2.2345916632
-9.3145493072 0.9135064383
-8.8604654395 0.8954171200
-8.7145544803 2.6583050603
-9.6069576606 1.4180075152
-10.1794713886 2.8802344309
-11.3527846041 3.6018808658
-10.0803159013 -2.8615502042
-9.7437911702 -1.3621033149
-8.3187129020 -1.3052479586
-10.8923668664 -3.7790814619
-10.9046126385 -4.8477586533
-13.1678056470 1.5208293123
-8.4283996827 0.8509151236
-11.9339522863 -0.0954227123
-10.0072050782 -2.3167293784
-6.9932033965 1.7547245812
-10.4419283477 0.0537716780
-9.5832343841 -4.0834697368
-10.4943547650 -1.3639684960
-12.0032400198 -0.5622005858
-6.4046269463 1.2816857225
-11.1423579796 1.1451655627
-7.2012891268 1.8492673658
-9.8807392602 -1.2938735554
-8.6035533728 0.7869707708
-8.2096135599 1.2703436034
-7.9008945694 -1.0704704231
-7.3652118687 0.3951992094
-5.8494782547 -1.3783756362
-6.5280723937 0.3958215669
-11.3028360072 -0.9677716681
-10.6406946164 0.8483318928
-8.9543290239 -1.1474000079
-10.0487091845 4.2845407172
-6.5449136598 0.8726473393
-9.9239930437 0.2400626534
-8.7729640545 -2.0455851304
-10.5147530748 -3.3371681478
-9.2015537548 1.2943918794
-10.9663729246 3.1479735266
-12.4515313260 -2.9287497604
-9.5510963629 2.0941966052
-6.6321446171 -0.9177685257
-7.8426383331 -0.0770169390
-10.3452545999 1.7673198750
-8.6953542432 -3.1527843140
-7.0469193005 2.7601827083
-11.2511254030 0.7916070669
-9.0119396274 0.5213475316
-11.1006103077 -1.3432467359
-10.0511081420 2.3454580385
-8.9127996908 -0.7412286642
-8.4566025787 -5.6970852413
-7.7024685993 -3.4794275576
-10.7248818828 -2.2393397893
-12.5893629514 2.3216535748
-10.9354024026 0.6930077635
-10.0938411578 0.9540816544
-9.8463562179 -2.5659844484
-8.0074663611 -0.9875131663
-13.1131637973 -0.8562303219
-6.9984804187 1.7004434842
-10.6973042688 -0.6985154086
-10.6432701024 4.1534959671
-9.2361290955 0.8600832944
-7.9394330919 0.4775783181
-10.5180842916 -0.3926996982
-10.1432025188 -0.0744444730
-8.5447409127 0.1038917716
-8.5347198456 -0.1614331602
-9.8427296194 -3.9964013691
-8.1673446506 0.6929769518
-8.0039797803 -5.7925107564
-5.8232505904 -0.2791792563
-7.7836343665 -2.0798118543
-8.7744521899 -2.1068311263
-11.2475379214 3.8280627077
-10.3813648015 0.4348657464
-8.2598645386 0.9913637759
-9.6991621897 0.7299220049
-5.1931688295 -0.1152375941
-9.5978019066 2.1013087920
-7.7889481341 2.3740606111
-8.7225395559 -2.2860098255
-6.7331369354 -2.2926907860
-9.3947290695 -1.5085517000
-10.1282766932 0.6575248206
-9.3572855691 0.8438415085
-6.7725774619 0.9070686030
-10.4883132706 1.9281743366
-7.6210590222 -2.4552156303
-8.8051998603 1.4023454846
-10.5951270067 2.7514136266
-10.3001111741 0.2511529069
-10.3461436486 0.0311580952
-12.1925501738 -2.8801017652
-6.8109898736 -1.6939226966
-11.9827846989 -4.3067802272
-11.2779234954 -2.6461795868
-6.7159696797 2.0196341787
-11.3763006904 4.5048716107
-8.0364690260 -0.6496627670
-14.9988114297 4.5818851452
-12.7791449335 -3.2907974939
-7.9548591360 4.8795048127
-7.2314543630 1.1278182401
-8.8104913167 1.7068311176
-8.4821428204 0.5623828479
-9.7915977921 -0.1251862558
-11.5079291777 -0.5613501537
-13.3859136284 -0.1966792536
-11.9771822143 -2.2071786344
-9.6402116977 2.7840045727
-8.1633667880 -3.1410012072
-11.9792562731 1.8815423760
-11.9649747871 -0.4492663000
-8.8998958020 -1.9366889097
-9.7892489877 -2.6680509898
-11.2027352879 0.6395638683
-13.1859874671 0.8809494759
-10.0392755979 1.1049799088
-9.5521717319 2.7282808599
-9.7495509947 -0.8588110823
-9.7554049939 1.0865960581
-9.9022798593 0.0811833824
-11.4039833756 -1.3258018351
-12.8052105436 3.4991534864
-12.4877264708 -1.3858103956
-11.4368145311 1.7898487539
-10.5898993566 2.4954841453
-11.3469812485 0.5579883244
-11.6706941065 4.2902982555
-12.3751968381 0.6196414205
-8.7324462381 0.8275981949
-10.3705753178 -0.2596413995
-9.9123770560 -0.2940040033
-8.0722417664 4.4210460032
-11.1149835700 -2.7396059592
-10.1765640967 5.1594186753
-11.6073491359 3.2782336109
-6.6445983718 -1.1071764834
-8.8620338416 3.2567932463
-10.7582554820 -0.4071607202
-11.1633618279 -2.0295134614
-11.2985550901 -2.4478805335
-9.9318330635 -1.5399464621
-9.5324281764 -3.1117912924
-9.3382395356 1.6670579232
-13.9874712851 0.7481131397
-7.5446620151 -2.4192820374
-6.6548552263 0.8380380187
-11.4100237115 -0.1115381553
-8.8833461750 0.1520107828
-8.9224880151 -1.8413471862
-9.6612783519 -2.8274289938
-10.2224521227 -1.8078152829
-11.4710598852 2.4721863504
-7.8173797588 1.2182762418
-12.1846255293 -0.6328168994
-7.5738046000 0.2834338273
-5.3613409200 0.7866356788
-9.6159017670 -0.6182329284
-9.7329181904 -0.3049396728
-8.5837826466 1.9134046336
-11.5719789210 -2.6624659071
-13.6724107462 1.0159826538
-12.2067332123 -4.3057811859
-9.2228427909 4.9859990349
-10.0121418231 1.6769815489
-9.8363412829 -0.1977793064
-8.1618470340 -0.5805490884
-9.4652153719 0.6433956124
-11.3361809073 1.9840846991
-10.3499195134 -1.5114903190
-8.9269803129 -1.7969359636
-9.9436376853 -0.0182379933
-7.8282088683 0.9493964658
-10.0500539175 1.6355325984
-7.2195849020 1.1156206127
-9.9792947603 -2.6236724647
-12.1302273262 -0.6104494087
-11.2190244043 -0.3739426060
-9.8867001502 1.0593855087
-10.1409975561 0.9730032877
-9.8710511704 -3.9509331327
-11.8786707876 -0.2881751114
-12.4193894857 1.1998574600
-6.9384983353 2.4375237034
-10.4268857419 2.9814522737
-9.7026650856 -0.6741719422
-11.2268053271 -0.6049393730
-10.7763536371 0.3408324448
-9.6788520379 0.0060920403
-9.1261236605 2.3812925496
-8.1008917291 -2.9697959369
-15.1078422698 1.8686398225
-12.7337573968 -0.4495308038
-12.3402260521 -3.6039608752
-8.9170745436 1.5183103206
-11.1530208015 -5.1820845843
-11.0924888965 0.7836080108
-12.9578231375 0.3667198396
-10.0306196983 1.1585829992
-9.7608392632 -1.9461378818
-7.6068569967 -0.3170591461
-10.0546090790 -1.8665359181
-10.8865645024 -1.7696054281
-10.3458921198 3.4234169603
-12.7438022859 -3.2271227958
-7.0576593450 -0.4186473543
-11.3381454773 2.0798093748
-11.2112310795 3.6520194271
-8.6441482573 -0.9758228163
-5.6853835735 -1.2114298460
-8.5158092560 0.5985851608
-7.3965174212 3.1230223935
-9.9359917019 -1.5068357407
-9.0800557141 -1.3554307395
-5.9732255049 0.2730706622
-10.7306431026 0.3693606117
-12.6942525791 -1.9432280770
-7.5991721841 -1.3137885579
-12.0938219654 1.0733055051
-7.6285916907 1.4379066213
-8.0079046284 -1.5135901771
-12.8436213335 3.0026673039
-10.6453596777 -0.5016660329
-7.3436117163 1.1124600188
-9.0882244558 4.3300046898
-11.2870364608 1.8556802562
-9.8859737502 0.5371845577
-6.9430631472 1.0156715126
-8.9234078419 2.1450146746
-10.7299054591 -1.6784193347
-12.0896183880 -3.9327131788
-5.8875857401 -2.2064167314
-10.4425072472 -0.5536265998
-9.3851866044 1.6314744251
-8.2790530233 -1.1661548771
-10.3342434276 0.5651599010
-10.4973822524 3.2146911520
-9.0180500967 1.4697555721
-8.6742374627 2.3469477150
-9.6379568826 -2.5936638959
-9.2006240965 -1.3027137876
-11.0572333635 1.1727280375
-7.5234338571 0.0425431535
-9.3823339748 3.4044298893
-9.5184936410 5.2033662284
-8.8689807087 -3.5215255183
-8.4933167578 0.7623167698
-7.4204944918 1.3463627025
-10.2769119680 -2.4485964726
-10.4180465146 -1.7010409084
-11.1610468996 1.1771568088
-6.6601909913 0.7893430596
-12.3917661241 0.8892053364
-7.6067370267 -1.2195658086
-10.2680343333 0.0293763895
-11.5697966262 1.2965608677
-10.2418962972 0.8390648878
-11.7749843556 -0.8749166006
-8.5552372843 -0.7456663042
-6.5460722975 -0.7992723712
-9.5506305485 1.8651816637
-12.8367314659 -3.5216176240
-13.0513126291 2.5251682069
-11.1037162918 5.1163985713
-11.1284951973 0.3691026064
-6.9157800949 4.0121857763
-5.8769928467 2.4167324612
-7.9518749484 1.1850538984
-8.4432778477 -1.1023714327
-11.6363977668 -0.0067489148
-10.3403692450 -0.9064560987
-8.6072251051 1.9106104171
-9.8231862274 2.9550601621
-12.2833782283 -0.3873189186
-11.4336446412 -3.7330732341
-10.1653613717 -0.2434950168
-6.9731005135 1.2616233691
-12.0483736487 3.7081851327
-7.5579326089 1.1641954069
-10.4529681977 -1.9188784734
-10.7444135521 2.1774972394
-6.2308273881 3.0864870565
-10.9776988436 -2.2392348666
-9.7182275062 -3.5368787311
-9.3536645716 -0.2952051726
-10.9320730037 -3.1894061345
-8.9727997869 -1.0654016793
-12.3398336714 -5.7445244266
-10.0550298101 3.5445031933
-6.6774815709 -0.9141925132
-11.2044241207 0.9375485122
-11.9967708784 0.6035837996
-8.4678394432 2.4538664478
-10.2003081530 -0.4073475004
-11.7559651735 -1.6537607081
-10.4529577838 0.7347310136
-8.1728307475 -1.6063579014
-7.0146228621 -0.5422472021
-10.0427345887 -1.4944233583
-14.8484805205 1.7680907927
-8.5263122058 -0.5626551142
-9.8660185656 1.0318784354
-13.1250917138 -1.0581053547
-8.4114706408 -2.5085788463
-9.4128841357 -2.7131636092
-9.0671400351 -0.0712829646
-13.2302636318 2.3294787089
-11.4691831536 -1.6205048740
-9.5988616055 2.2972746989
-12.0316436380 0.1233596997
-9.1423669993 1.3862112145
-9.6471168894 -0.7340556782
-11.6551804413 0.1722877661
-12.1442780240 -5.8427009670
-9.1268803917 1.8078696822
-14.7258648711 -2.0194614094
-8.7616914780 4.1149909394
-9.9584125846 -1.4560058825


==> expres/synth2d/dtSNE_jonas_cl3_dim2_p300.300.300_d1.2.4_embedding.tsv <==
-38.3580639751 17.9936372851
-44.6795342789 20.5462312360
-39.0581989971 14.7572746981
-40.2183250007 22.7242114916
-42.8931436851 15.0441053494
-38.6100720560 13.4336394292
-32.9963555970 14.9943652957
-40.6101565294 9.2283771004
-42.6398806939 12.4802511382
-36.2138901487 11.0259284006
-37.0767407900 21.2706142397
-34.3606733110 14.5234468832
-41.3518379501 13.8935231927
-42.9984262278 12.0798909097
-39.6391146948 13.1100932963
-46.7338945662 17.3611577684
-35.5771109200 14.5540569703
-34.1042909217 17.7107193758
-32.9424603572 14.8607425772
-42.5525868490 11.3114899677
-39.4379216204 19.4349046351
-38.4666794100 15.2253080400
-39.6440789934 9.7493694521
-44.5409002641 16.0181569460
-33.2025543282 15.4247789793
-37.6026797879 16.9101611059
-43.3647914217 14.2489794834
-41.8659773926 21.3217909639
-40.0153256098 12.1484037546
-43.3386120076 19.0308058077
-39.9116588687 13.6845105853
-37.1516972536 10.6085208209
-43.8418818589 20.8927399779
-43.9477345644 17.5267420467
-36.4771822137 16.6988238596
-45.0699026681 19.7961705077
-45.5537700636 18.7088316979
-44.5087001535 9.0843841559
-38.1970240224 16.1847089712
-33.0187708666 14.4396077560
-41.9670262082 15.7753695125
-35.9798637291 20.8570151021
-39.1155293262 12.0795568309
-39.8711044051 20.3586967749
-42.8567502108 14.7022669283
-43.6440177379 18.1367467211
-39.6463098200 12.7011265386
-35.1341792688 12.6839986635
-40.5227771826 17.8831368224
-38.6134985594 15.9499068717
-40.5474465484 10.2180308215
-37.0407821006 13.5956916275
-42.0677288947 16.1623755276
-38.3133058010 22.8110428450
-38.9590170327 17.1269147823
-42.2116099791 9.3489345929
-47.2493724378 20.1468461293
-41.6421100982 15.8228523004
-35.2368509877 14.2963012452
-40.9576522563 21.5380411379
-35.1676167668 17.9781409637
-33.2945650494 19.4319494019
-46.4179955586 20.7229557336
-39.2371508784 11.3500693225
-37.4022148453 15.7947680822
-42.2837326217 10.4404064731
-43.2831953328 12.5763257053
-46.2417441890 14.9711080440
-39.8351658854 12.3758320397
-34.0814481543 17.6578825236
-44.4924683676 19.0967132234
-42.7274598619 10.4392191945
-42.7153293694 18.4885198663
-37.0278388562 10.2165614543
-40.3364023627 18.8171388187
-41.0566709196 17.8501712860
-42.0751974458 13.6555928654
-36.3049826568 16.2143927305
-39.1668401611 23.0860039537
-44.0036399970 12.4087869161
-44.2254603078 13.4175753299
-35.0929211277 19.4130451429
-40.1228117372 20.6423526918
-45.5607060548 21.0499965771
-37.0538134885 14.0687955866
-38.0450059432 11.5347617257
-41.5800287561 16.4911361484
-42.8784729345 18.6243217630
-45.1814363303 18.6551402888
-47.8264684675 19.9458169064
-35.4956027344 17.3786772593
-43.3251414334 12.5572826332
-43.1938346041 16.4123342848
-38.7183134073 18.0536448127
-35.8672141843 11.1356703789
-43.9195746880 15.6821314050
-34.6715453298 15.2977914503
-41.3555108530 17.5742127395
-41.9209431489 12.6566789713
-35.1618897357 14.7849909021
-41.7320326360 18.5582113177
-42.1845395797 21.5489268741
-38.6483609843 9.9233409500
-41.2988088545 19.0960526004
-48.6504001230 21.2791629188
-43.4668906617 20.0192308007
-40.9926567559 20.8416117123
-43.4577003258 16.0677852985
-40.2374417307 12.5523763738
-41.1266203325 14.0859674518
-32.2212500651 20.7480344904
-33.2256044731 16.7784428628
-44.6468728764 16.0380477630
-35.3635166040 14.9032091833
-43.6537130259 14.2072670327
-42.0447551816 13.4017595299
-36.9595778401 15.3079119905
-39.4085515752 23.7281869019
-42.8367206675 9.3864797572
-44.1572531275 14.7226175909
-40.7703708237 12.6489279800
-42.6424134284 19.5411199003
-40.4703993330 10.9748925607
-37.8711667367 13.2014077940
-39.0452918487 22.8111245809
-44.7776273309 12.5854929837
-40.1748032784 23.9972810028
-40.5144418943 9.8400535054
-35.3988922692 19.9443068153
-42.3827782084 19.1827934395
-41.1745325188 12.2510135690
-41.1418956980 6.7510916772
-35.4226990500 13.3737305758
-33.1176407500 19.9600345576
-41.3290947546 14.4272519063
-33.2028522925 19.5062805064
-38.2032366083 20.7296635014
-43.1637840665 12.9053878722
-36.9093455973 16.0205537490
-37.8763839087 15.9189126761
-42.5422326042 17.7023455207
-33.5589077652 20.0333537539
-32.1899791266 20.5057785764
-42.6946298736 16.5127498341
-36.7122002585 16.3204054339
-37.8934495805 14.5400388268
-44.0679554688 15.0483061404
-36.2836924210 16.5859775082
-39.8062387498 20.2677315117
-41.1846243615 20.3320767758
-38.9147847525 11.9470574924
-41.2305664458 20.0738414855
-40.4584736406 16.4000715362
-35.8267988771 20.1847529761
-37.9958050928 18.0644032198
-44.4347678059 17.1231294033
-41.8929471775 20.5709958858
-38.1004478874 21.2018223613
-37.3996286996 18.4208860091
-38.5784285288 17.2960261616
-42.3159888280 17.5462598514
-47.3294993048 17.0444662000
-36.9152905497 10.8846891597
-41.0642810936 21.6193884923
-41.5374999391 19.6455094200
-36.1902190738 14.7619009449
-36.8121466106 15.4030717634
-37.7791001423 19.8765222813
-39.9292890572 12.1875896904
-36.7249357431 17.0729323080
-42.2428746405 13.0770212707
-37.2230653454 16.3772116715
-41.8345211680 14.4755463871
-37.2355804955 9.6918374576
-40.2427361407 12.8070029607
-44.9290464107 19.5788796261
-37.8784689703 19.3920836707
-35.7961336748 14.6040747743
-38.3801166477 15.7168769702
-35.8218802233 16.1756828048
-44.8742064375 20.2134459618
-41.9402258312 16.4322520356
-37.0143192738 18.2827628650
-39.4849198308 17.1951644111
-36.4030022093 15.3800458897
-42.0734327065 17.1091099794
-40.9664732582 22.5620112975
-34.4867367266 21.6734924279
-39.2803582261 19.9838793152
-34.3176816652 21.6519747623
-38.7736287953 11.8731785058
-41.1492616966 8.4679186957
-41.7506730915 13.1168701719
-45.9478646717 20.0891096343
-36.1419187656 19.0278696956
-43.1896037564 13.2918221296
-46.8930391767 13.8983509238
-36.3892501546 20.0855113454
-46.0032923409 12.0908870251
-44.7236949453 17.8192157837
-40.2736817625 9.5205237088
-39.9644709262 16.3970712093
-43.1492109803 15.2731433913
-41.0399596142 11.6538295588
-41.9450319885 17.5524658531
-34.5136732194 17.3301718509
-45.8000175690 12.3767587992
-36.0997845471 16.3522514285
-38.2780941769 22.0004005134
-38.4337064278 20.8709691232
-41.6194303888 24.3581184777
-44.0542677339 16.7434994224
-44.1505830922 20.4322821414
-43.9178285981 13.3151492043
-32.7411870611 18.0844309397
-35.4100654464 10.1601269192
-43.2595080599 16.1991868680
-38.1560669600 21.8239326779
-33.2179841374 19.9924124675
-41.9978059946 9.8281845442
-39.0343193604 17.7737441219
-42.1060636542 8.9770693825
-44.1012844307 12.0426661731
-35.3861692842 16.1931069554
-36.4422729893 12.6512418386
-43.7698513320 17.4657056864
-43.3273813321 12.9649712643
-37.4596044504 12.8216901428
-35.8341091891 14.1513422027
-36.1019477974 12.3662791801
-37.8384924145 22.7882570154
-42.0048920289 13.5288845568
-38.8862498510 15.4212836984
-42.0620601011 19.7885206021
-38.2947843100 12.9979148061
-32.9896812450 13.0885079641
-45.9916086263 12.5595190766
-36.9030222878 21.6788836527
-40.3256405508 19.0846293860
-39.8982122832 25.1990115299
-36.1701359835 14.2025716683
-42.7898879397 10.4706456255
-35.9144033641 11.4778254788
-36.6661472937 12.1269963378
-40.3474703701 23.0716895654
-45.2827377963 18.6358598002
-36.1017922695 15.2008391994
-39.6598604766 22.3744816783
-40.7927359894 11.6810727736
-36.2314849659 11.1402309817
-45.4794209903 21.2598222391
-43.8092350364 11.5858070797
-38.8875664313 12.6589989227
-37.3235600368 12.5021927572
-36.2948153111 15.1018407908
-39.0798547474 17.2416676178
-36.4862985466 13.8465750257
-43.7486386701 14.9404354852
-35.1515378627 16.6875218320
-42.9044400513 17.7569885085
-43.8369042065 10.8091795291
-43.1984451590 14.2373452237
-35.1335065676 11.2154286559
-42.2719062030 10.1776861725
-35.6432040467 15.8158645114
-33.1576973829 16.5521307227
-35.1660817390 14.1082266587
-41.1801963015 13.3443651374
-39.7106393068 11.9653541225
-36.0906696333 19.2532619367
-34.3837739222 17.8870894881
-44.5605387205 20.1587548867
-40.9588846503 7.7239130140
-37.9665502320 18.1993918679
-36.6324997949 16.8171563530
-38.8357586445 16.3916677517
-39.1900372646 21.1151678759
-37.4660779272 16.9335712342
-38.8213915460 13.3548878511
-37.3188926254 17.1917913810
-46.4039406271 20.1621071495
-37.1741818120 19.1759780788
-36.6097057324 20.2563025459
-40.0501571657 8.2873893775
-41.3343606555 9.1071397790
-45.7916514564 19.0716034324
-38.2094712151 17.1618870771
-32.1160060185 16.8701207806
-42.7167387818 18.3711004165
-45.4642975801 12.3022183012
-37.4498403611 16.9327959523
-46.5473146881 20.8228276430
-40.6850382979 17.3838024906
-37.0713747381 13.0683990824
-35.3096969334 18.2100810678
-37.5330604589 15.7186403838
-40.6116425975 18.7039537187
-36.3382538297 19.5007092136
-36.2678168376 13.6093635025
-42.3024592371 14.8437118039
18.6423392845 -34.7213737065
24.4174678229 -52.1761873144
21.3642606683 -57.2369075838
6.5651027195 -35.4995337812
7.5691574919 -58.9548050542
19.9812526939 -42.0965809683
14.5026020031 -34.1599321939
30.6696768693 -39.3495814168
17.5668137773 -50.0731593019
19.2981159582 -44.9030768006
9.7942755369 -50.3629461199
29.8003505356 -48.1483575857
25.5229518510 -36.5189432569
7.1913283394 -45.0049788624
18.0044717813 -53.1499929662
7.9532486391 -58.9752650963
12.3514888950 -40.8907403326
5.0029158037 -33.5780074905
21.7701941016 -42.7814891295
3.9600300326 -35.8496745840
16.4391457667 -57.9305273971
9.7676051911 -32.8418380465
12.0216668907 -42.5566327088
0.8120703194 -51.2659917817
14.6077934683 -50.6527878953
29.6040050686 -47.1448822274
10.3209070861 -35.3994567321
30.9307711365 -38.8368524979
14.5169856531 -43.9953623021
15.8727719073 -42.4400355959
8.9654629965 -40.7304841945
13.0266713734 -39.5662412684
9.3564745623 -46.8271174593
16.6793844298 -56.8004639484
4.6288548856 -58.9474668065
18.1086170461 -28.2622386889
10.8932945010 -41.7805838202
3.8563975851 -39.1389269237
11.5374099717 -59.3626279965
24.8759488760 -51.2392276426
17.8043346990 -33.3075450685
11.8589027757 -49.6880307831
8.1286672095 -53.6936321771
11.7878146425 -41.5507204693
21.6121125523 -46.0971448646
15.1782977029 -54.7745040621
8.5827276507 -52.5445000865
18.9235258201 -39.9106391025
14.6100387168 -33.1791179367
21.7268382265 -40.2227239058
13.5754572482 -54.2857105131
6.8506068973 -34.2697637540
6.5096325410 -54.0584566237
10.5001841413 -59.5180890061
6.8639248184 -60.0351930375
16.2054735952 -42.9188540648
11.3656067327 -48.9459107147
17.2423345459 -53.4937292893
16.0519346718 -45.2956441440
11.4166293266 -44.6444111849
13.5030934535 -30.6731511788
7.6336687757 -54.2913556959
15.4157816431 -42.1161385475
15.7761371113 -47.1312565067
8.7520565354 -38.6852634747
14.1096592266 -35.3522151070
14.2183038556 -30.5689954423
24.3060732454 -45.3052299609
19.2910421162 -51.7115909333
28.8625018671 -47.0250689408
2.1825717107 -36.2294713768
9.8188174387 -45.7752294573
17.1825850049 -36.5420346848
14.4845235193 -37.0015480453
7.4671940301 -34.0822508650
5.5912028097 -35.0513556831
10.4155045598 -55.3118328043
13.8945944735 -62.2827972191
19.2848533210 -44.4717285000
10.1171944567 -52.4219019323
10.3635007330 -46.5513633026
30.7138352997 -38.2596580621
22.0201138934 -35.5987936456
18.4502011965 -57.8120688476
14.7014554104 -59.1249657017
19.1033892131 -37.4194132802
22.1434045759 -50.3576642752
15.9164192105 -30.9720372532
8.5513203312 -43.6080817634
15.6386997619 -49.6043681151
13.2761622734 -32.9079173575
19.4440794905 -48.3521187402
21.6657361289 -51.5597661022
22.7248029674 -45.7707759424
10.8970578024 -31.6039273568
18.7102578121 -44.8833543534
14.1494264190 -33.1137899728
9.7468412406 -55.5434117749
16.2436183145 -50.1111501062
14.8550082376 -44.4802445216
20.9214853539 -37.3532951830
14.2731127217 -39.9789875398
10.3209842977 -42.6753608288
15.3200525147 -39.4228988012
22.2340292111 -34.2674737517
12.0362652901 -40.8086101322
26.5149519699 -42.2885385378
18.9123013270 -31.1013831977
19.1508749688 -50.9103600224
18.1191168689 -52.8292389531
14.5881012836 -56.7629236805
29.4910932224 -37.3345986324
15.2277657752 -56.8773026814
25.3984747551 -36.4466844793
10.4938995698 -42.9276084532
3.9890282175 -38.1296973428
5.8350751128 -39.1929542190
14.9688895508 -46.2922740638
23.8470330801 -33.7001396745
22.1244777846 -39.8009937023
16.1201684935 -50.0731390592
7.7989272225 -50.9420167778
17.3299542103 -47.9644315915
21.1003627279 -59.7544838342
8.4421912352 -40.9943305834
8.5183346907 -40.7433043261
13.1307850845 -55.6374041215
24.2029310235 -36.2335285925
9.5486896562 -50.5131209695
12.0286723796 -50.9865913519
13.1020601788 -31.7853831239
28.6093613267 -51.4104547753
8.9359413157 -42.2318778991
17.8323999568 -46.2558831492
22.9175209414 -57.1759982450
11.4808049885 -37.7162787824
4.0215871966 -39.4942586404
18.4897462439 -57.9284360261
11.0351011833 -47.2957154433
17.6541957863 -54.2011566790
30.0352057620 -36.7128397641
13.8408885145 -54.1638037182
23.0462162879 -56.2222386419
18.7135342862 -39.4283989086
21.9702466576 -51.6606101532
22.7161656426 -46.3004014464
25.7663399480 -49.9076874150
26.9585875371 -45.5762200251
13.4772210232 -45.9006273381
22.1084168775 -34.7945354535
16.7191688337 -39.7643117312
18.1990231071 -54.7522147490
16.4285154589 -44.2676400178
7.5912994604 -54.3456095211
22.8763310132 -57.8938382024
12.5799362476 -46.8336284060
20.0646741289 -56.0307343509
14.4925496902 -46.9201618026
20.3341407245 -44.2188968765
11.5109742577 -46.8552188816
20.5690037883 -33.6196613047
14.0979714702 -37.6544269083
19.8353815076 -30.8621680409
11.1415883516 -48.7758393660
26.5925922049 -39.8462483460
15.3262017017 -59.3398096245
3.2066181895 -31.5229587089
17.0612270664 -38.5124489392
9.1661816917 -53.0044454021
15.3701495761 -38.5476289126
8.2329733610 -54.9044593768
19.8234502321 -41.6627405623
25.4665709327 -33.6200369623
3.4725547035 -39.8100490486
14.8877691986 -46.4081418598
13.5404182397 -47.8737725044
9.8860892568 -58.0362477112
16.9247531888 -53.7653249702
18.7370010690 -47.2035058922
20.5823324185 -46.5201179232
22.6118792309 -53.0833665190
18.1957163433 -49.6579704754
17.6343019728 -56.0728957718
14.3383360604 -59.1329633446
11.4224645738 -32.7704504945
14.0971696777 -37.8565193185
19.8425204528 -36.4208788247
8.0839976240 -31.4338718822
7.6883778471 -29.2890741311
6.7741691030 -55.0490210472
22.2013021060 -45.6220631987
7.5418396236 -45.8085149222
12.2079772160 -34.5334652503
27.9925936493 -46.6808827873
12.6791400894 -44.9999397516
12.3352821571 -29.4173529584
11.0864616047 -38.9657937132
6.6575567327 -43.3662298160
29.0595264263 -44.4667214734
11.6827227922 -50.5395490704
27.4810744332 -47.2903551719
13.5391264934 -38.3899386533
21.3966657948 -45.6560266748
23.6281422448 -47.0216599175
21.7744261673 -36.9642723818
25.6075564851 -42.6251327203
27.8137505633 -35.7562069426
28.1927341639 -41.5446863798
8.4291977541 -41.4448591540
13.1987291322 -48.6198322927
17.5976260050 -37.6956858382
18.9138156014 -59.4187184846
28.5241470613 -43.2968129974
15.2613666235 -45.2101199988
17.1949394603 -34.2508076569
9.5797309225 -31.9913166807
19.6896632239 -48.5935306504
15.2213575590 -57.6740531151
4.1412110172 -34.8540425567
19.2295536850 -52.3657146709
26.2606014365 -36.8353849014
23.3024933859 -41.1954094943
15.7840505809 -52.0905112811
16.1042089315 -30.9076009918
28.2752513588 -49.4663947153
10.6030744047 -49.1557962541
19.5559873853 -45.2256397191
8.8920252515 -39.6133547930
17.5344555991 -54.0944552109
18.2877576884 -39.4476432597
14.5456882770 -25.8750267602
18.7697330942 -29.7878124820
9.5560979343 -35.5196881989
8.8666247862 -56.5914496081
11.8590254809 -48.2473337266
15.4680559101 -48.3476924334
12.5646974748 -33.4939081252
21.4608868356 -37.4163325602
3.6261173272 -42.0268188194
27.9479437013 -46.5193558217
10.9025928046 -42.0386283934
17.0308711111 -59.7555652766
19.0507140745 -46.8439859253
23.6598821384 -43.5535174720
12.0136566167 -43.2653730957
13.7654478104 -44.0459996093
20.9522787828 -42.8701056287
20.6407792150 -41.5980226249
11.5013645584 -29.8387395919
23.0979719583 -44.5728299004
15.2165228619 -25.6262733183
29.0757957424 -38.5430761543
20.7771466936 -33.5035096917
17.0962407744 -34.0144341254
14.9158766873 -59.5748617083
13.4787464268 -46.6067092723
23.1424547663 -45.9846165478
16.8460044250 -46.8988307094
30.3148049866 -38.5808174784
19.0494736872 -52.4526485240
26.0663350590 -49.8443157941
17.0611340559 -33.3181787211
23.8765322810 -32.9660387152
15.4705084697 -36.7578674310
14.9341911479 -47.2707543282
18.4184377653 -46.9479077611
27.9875366663 -43.7278419814
15.4417162336 -52.9434039591
20.7828961753 -32.3858768970
21.3798191666 -48.3244296503
16.1169526864 -56.0722706158
13.5785011042 -45.6661668583
13.0688413222 -44.7650501654
4.6918361353 -34.8128587371
24.5884491854 -34.5544446860
4.9172104922 -31.3930712586
7.3703567367 -34.6817292016
28.7621541903 -47.0654576596
14.9863959161 -60.9105988163
21.7851265078 -38.8294562765
6.3071816112 -61.8203850691
3.5007750741 -34.1086470314
24.7333142382 -57.9575454830
26.8223637376 -45.0174835758
21.6139919238 -49.5436321785
21.6831715284 -44.5097996117
15.2011675454 -43.4722302014
8.2645239316 -43.3079942961
3.7142134029 -46.7941466015
5.4656131143 -36.7212161772
19.4308662015 -55.0369426895
17.8818975044 -30.7159281077
9.9924052917 -54.5446349511
6.9349700404 -43.9499289737
16.7984060845 -34.7775616109
12.6901919514 -33.0726356445
10.5532039599 -48.3737851780
5.9746255422 -53.0834549062
15.9815435145 -48.8429872243
19.7267775349 -54.6871605430
19.5475579917 37.7523188109
23.9180951595 19.8104695459
22.8619167036 29.4894336904
31.4410372336 43.9104393071
47.8828234004 12.0865428676
38.5230424934 44.6503913627
38.9237897708 18.5447756659
33.4638219135 11.1487454937
36.1989545384 28.0127077486
40.9544768496 3.8671565723
43.2521135431 29.1671353972
15.2215889653 19.9915922385
26.1537338967 33.3607496253
21.9175325475 33.0757534908
20.8217084898 -2.6003060476
26.2107670870 53.9228244045
33.0197275736 -2.5263256925
41.0362237053 9.1536880081
-1.0769683657 30.4034589342
22.8859086999 3.3100125938
28.9522359903 35.2313026117
28.1783720400 49.3709869057
28.0552481218 52.2992187706
19.6179117534 43.2588476106
15.5245275733 53.2774260810
22.2632699718 14.5364562568
52.1497513047 28.3285751519
2.9282233915 41.7053572424
2.1238606488 17.6849396752
35.1033989766 33.5694033288
14.5000515447 26.8766074499
11.6177791147 42.9698520119
16.4855250177 51.8111879431
21.3792139282 46.2455050943
39.8469183443 13.4004002749
9.2052806166 15.9066565437
39.0643096686 38.4859509216
5.4742350427 22.4373722311
-1.6509985244 17.5497609434
18.9217642561 35.1891364320
20.4260623472 32.6942521161
16.8224224247 11.7501501975
29.3265357371 54.0710539749
51.0741108662 27.0250515912
29.8096750428 63.0784559857
28.5322461429 -2.9756978081
27.4959223707 15.7532895734
21.4772640957 31.9903308479
7.5954441247 31.0421985308
20.7350239771 23.3870066062
38.3331172250 16.6009961328
23.1361266067 43.6345316109
11.6384030428 42.5884147556
22.9673565069 30.5084339692
8.4337455643 18.2416758420
27.7329041200 16.1831320165
5.1528471734 16.2028522859
19.0916589757 51.2557862647
38.7635894615 38.2647776557
32.8284288276 35.6177952282
25.0674140384 20.4298969939
27.1967994759 21.8266804338
18.3962163839 58.1433435656
38.0158496830 35.4207994534
44.4249123294 24.6792805998
7.3364840327 7.5482588576
33.0232418756 7.7235692630
19.6158750021 35.9660976310
32.1955395475 37.7150419819
30.8336162317 29.0223073317
20.6342494535 29.7958064094
22.5258891832 9.0432983677
6.9309136138 48.0906232878
56.7665410804 24.8242299518
42.9313742139 37.0625989563
30.8995099869 60.3881610545
18.3342030246 14.9668046104
27.1014932995 65.1536243777
34.5418722669 25.6963880926
46.1110929141 31.1059284491
26.7221003660 19.7568302759
17.6683394720 46.1780347763
4.6035169968 27.6213325328
19.9630591658 46.3358939770
26.8138103338 47.0600208973
32.9641748572 4.8372405919
33.0588203347 58.9374948953
1.4719078322 26.8765544828
38.4818986303 15.7960347900
38.5078550122 5.8280994081
10.5494963226 35.6657907746
-3.8543866337 29.5555548819
12.5517923474 21.8351206399
12.0364274395 3.4833787526
19.7609574640 42.9213276712
13.2742745019 39.5402020874
-1.1583115410 21.0758412290
30.4952152154 28.6391816382
37.6310968043 49.2415474031
3.1699557339 34.2356891340
42.1274856638 25.0194556018
8.4979240953 14.0622256532
5.4275465369 37.3022760202
48.1764094824 14.7541097192
27.8140140548 35.9904728055
5.8158036177 16.3872149983
26.6322303536 -1.2378920448
37.7401875384 17.5506405122
23.8515653594 25.4016207908
3.6306586218 16.6535897227
20.4375331858 10.4069576032
25.8194597529 45.9892949733
29.7068607926 61.5343692224
-4.1348798415 33.6668774722
25.8008680994 36.1879938425
22.5476921692 14.9297358078
7.5318648613 35.7822182504
27.6063730428 26.1919728465
33.8000374733 6.4325999821
19.0704727888 15.5250994022
19.0913788968 8.6171676084
16.4020173219 50.1418989044
14.4206961711 39.4588173816
34.9220645856 22.3133814873
4.6934731024 24.2155083358
26.4949836710 3.2128683983
30.2937488087 -3.2125434944
11.7487725329 53.5186840506
12.8877964402 20.2574983748
6.8732493036 14.5561366598
21.2954070740 50.8186979507
23.1559638102 45.6462687383
35.8991816498 22.5486433623
2.0538225523 18.0411079952
43.8502910447 27.0555664239
3.3208214235 33.6445345075
25.9487343745 30.6962710976
39.1562134935 22.4912176958
27.6585331640 23.3826886953
35.4918350544 40.3339791251
10.2397885165 33.3542411675
-1.1323660990 28.4514962849
24.3390979525 13.3847405109
32.6190619839 60.5494885736
49.1836345224 17.9763763778
37.0792562851 -1.1577245814
34.0386229238 29.2979900461
12.3255971563 -1.3402440943
4.0635435217 7.3078435509
10.1022852888 16.2617493123
8.8102476261 35.9916517982
37.0734119610 32.9531652395
23.9174893342 39.1976977367
17.0112167734 11.7906255011
28.6233400509 6.6416171959
40.4398089635 36.4199566338
27.2385069757 59.8267484699
24.2851349462 32.9428188084
4.3098849659 14.7837240821
43.6534057099 8.2716932371
7.2324950083 16.1938601987
23.0289144647 47.7394779175
34.1469849147 13.7817219676
6.5253659644 4.2517430946
26.1694367581 50.6232424783
17.0329433178 55.9430141647
17.4815555612 31.6940866217
24.6362790997 56.2754440863
12.9422496240 37.1791863524
29.8339293975 67.2555903199
31.1544045108 3.5447243754
-0.7546639513 29.3896740272
35.8349730784 24.7008747198
40.7273873447 28.7997197003
17.7817243610 7.6821182015
24.0217101225 34.6218276802
33.0195509163 47.0109419344
29.3177991283 24.7438212604
6.5740342377 38.7332169981
1.1284985417 27.7045613425
20.7815936742 42.9798740714
56.0338157563 24.8741063160
10.3649535476 31.8308364451
24.7630778650 20.7130079864
43.2798820985 41.7885151781
8.3382280749 46.1480392503
14.7254274173 50.4178891908
15.5238807706 29.3607727372
50.0437130053 19.5557666916
31.1746853075 46.5596314363
25.6930566548 10.4366910307
40.1185222007 32.3974113938
19.9363283958 16.4344540506
18.8541629902 36.4678302681
37.6061254670 31.5599713259
29.5584212073 67.3877168701
20.9632432778 13.0366091701
48.1845640654 47.1326952828
24.3443926915 -0.8088483979
20.1270591353 42.4471957426
32.1963373830 9.0804320166
30.0079400624 46.1527242862
27.0088407023 48.2987686124
28.6453720034 4.6885003947
16.8536096378 33.5962746362
22.5608423457 55.3383343872
9.0046057830 27.8817812425
34.3146229943 -4.5393569112
15.7165497840 41.7214200158
35.1918565759 13.1247572166
17.3753861801 52.4415360187
6.5732073556 36.6288372535
4.2769444798 8.7972882461
35.9172504530 11.3705105427
26.3265566264 15.2211170814
12.5645978718 42.1218393990
38.0326555972 15.8130287959
27.2148897495 38.9923320623
40.4828423255 26.5392404968
-4.1172685927 33.3853125527
29.3514252819 7.7665499582
27.0783729278 22.5814273471
42.0168651336 26.8725967179
31.0150088583 14.3379962188
18.4414201520 -6.7936229631
15.6263202836 21.9172162502
18.5636856161 36.1193856880
16.3012098383 34.4551059510
26.8762306380 8.3451213888
43.1762551207 16.3734840336
3.3061680078 26.2100409952
48.3497214185 42.4429244715
3.8201969026 24.6876847074
36.6605351686 41.5932939940
12.5896430957 17.2498554237
25.5668398736 38.0019854668
25.7169472504 47.6491291179
-0.0899127059 27.8669831257
12.9500641422 3.8688315362
6.0942135097 32.5717474809
16.7619370921 29.3920476267
39.4485620008 28.0422744734
45.2979797701 16.7605075506
32.4180944915 28.6212536609
17.5444171182 33.8547584999
12.0409847076 35.9534216405
7.5363679962 46.8505827344
29.6196167581 1.3419994175
35.5087734255 44.5229701244
15.8758476847 25.0454742455
20.1222342529 19.8991155861
19.1234751817 9.6309651367
15.4095404295 33.0256679917
22.9764044337 0.3780313648
21.5452355988 47.5146846034
5.8451446500 27.4605220838
54.4632136123 24.6324627898
31.9738220855 33.6650871450
19.0110477710 25.7755961363
10.2245367252 34.5038074366
13.7696613728 32.8093905870
14.5397401842 16.4270836232
42.2182265957 16.7444270660
35.6609350557 18.8009615627
26.3600415227 1.6417638108
25.3500244432 37.6037879238
22.2926427596 36.1164684889
8.9695018248 50.6587269038
33.6067932170 50.9259522478
18.2730632713 1.7572797613
24.3576595588 33.9388681002
27.7972769024 10.8102427704
39.5291826794 29.5614690776
10.2097667276 17.9409275082
25.2043786257 12.4995848653
57.2166341158 26.1356061216
26.6304393689 59.3078893347
22.3838781568 6.3998156772
30.1220497988 14.5688309408
7.1759339271 6.4448874598
3.8856564188 13.0415991259
17.8754351684 54.5680882740
23.7920741790 45.6487011410
-2.9966462757 24.9153626099
23.9574208762 19.6270328108
29.9849631042 4.1494187570
35.0558261303 29.2970030217
28.8471102402 53.8102431003
33.6315614078 32.9784613746
27.4131526618 43.6182592445
44.0900249777 34.8661608453
48.2602449883 23.5796921899
17.8558501033 52.8475394627
25.2959583734 44.0713339823
24.8128885716 7.4511846595
50.1019414428 31.5319691871
29.4932017526 19.0996521645
16.9480485710 42.1487063183
25.2758849584 44.9384339226
6.8316155755 25.0167865280


==> expres/synth2d/dtSNE_jonas_cl3_dim2_p300.300.300_d1.2.4_original.tsv <==
10.4967141530 -0.1382643012
10.6476885381 1.5230298564
9.7658466253 -0.2341369569
11.5792128155 0.7674347292
9.5305256141 0.5425600436
9.5365823072 -0.4657297536
10.2419622716 -1.9132802447
8.2750821675 -0.5622875292
8.9871688797 0.3142473326
9.0919759245 -1.4123037013
11.4656487689 -0.2257763005
10.0675282047 -1.4247481862
9.4556172755 0.1109225897
8.8490064226 0.3756980183
9.3993613101 -0.2916937498
9.3982933878 1.8522781845
9.9865027753 -1.0577109290
10.8225449121 -1.2208436500
10.2088635950 -1.9596701239
8.6718139511 0.1968612359
10.7384665800 0.1713682812
9.8843517176 -0.3011036956
8.5214780096 -0.7198442084
9.5393612290 1.0571222262
10.3436182896 -1.7630401554
10.3240839694 -0.3850822804
9.3230779997 0.6116762888
11.0309995225 0.9312801191
9.1607824768 -0.3092123759
10.3312634314 0.9755451271
9.5208257622 -0.1856589767
8.8936650260 -1.1962066241
10.8125258224 1.3562400286
9.9279898784 1.0035328979
10.3616360250 -0.6451197546
10.3613956055 1.5380365665
9.9641739609 1.5646436558
7.3802548959 0.8219025044
10.0870470682 -0.2990073505
10.0917607765 -1.9875689146
9.7803281122 0.3571125715
11.4778940447 -0.5182702183
9.1915063971 -0.5017570436
10.9154021177 0.3287511097
9.4702397962 0.5132674331
10.0970775493 0.9686449905
9.2979469061 -0.3276621466
9.6078918469 -1.4635149481
10.2961202771 0.2610552722
10.0051134566 -0.2345871334
8.5846292579 -0.4206453228
9.6572854835 -0.8022772692
9.8387142883 0.4040508568
11.8861859012 0.1745778128
10.2575503907 -0.0744459158
8.0812287847 -0.0265138754
10.0602302099 2.4632421125
9.8076390352 0.3015473423
9.9652882303 -1.1686780376
11.1428228145 0.7519330327
10.7910319470 -0.9093874548
11.4027943109 -1.4018510628
10.5868570938 2.1904556258
9.0094636749 -0.5662977296
10.0996513651 -0.5034756541
8.4493365689 0.0685629748
8.9376962863 0.4735924306
9.0805757658 1.5499344050
9.2167467077 -0.3220615162
10.8135172174 -1.2308643164
10.2274599346 1.3071427543
8.3925167654 0.1846338585
10.2598827942 0.7818228718
8.7630492891 -1.3204566131
10.5219415656 0.2969846732
10.2504928503 0.3464482095
9.3199752784 0.2322536972
10.2930724733 -0.7143514180
11.8657745111 0.4738329209
8.8086965028 0.6565536086
9.0253183298 0.7870846037
11.1585955790 -0.8206823184
10.9633761292 0.4127809269
10.8220601600 1.8967929827
9.7546118840 -0.7537361644
9.1104855704 -0.8158102850
9.9228982906 0.3411519748
10.2766907993 0.8271832490
10.0130018919 1.4535340772
9.7353431668 2.7201691666
10.6256673478 -0.8571575564
8.9291075019 0.4824724152
9.7765372147 0.7140004941
10.4732376246 -0.0728289127
9.1532062819 -1.5148472247
9.5534850479 0.8563987943
10.2140937441 -1.2457387787
10.1731809259 0.3853173797
9.1161425638 0.1537251059
10.0582087184 -1.1429702978
10.3577873603 0.5607845264
11.0830512432 1.0538020520
8.6223306320 -0.9378250399
10.5150352672 0.5137859509
10.5150476863 3.8527314907
10.5708905107 1.1355656402
10.9540017635 0.6513912513
9.6847307554 0.7589692205
9.2271747855 -0.2368186067
9.5146364522 0.0818741394
12.3146585667 -1.8672651926
10.6862601904 -1.6127158712
9.5280681342 1.0889505970
10.0642800191 -1.0777447779
9.2846962907 0.6795977489
9.2696333683 0.2164585896
10.0455718399 -0.6516003476
12.1439440893 0.6339190223
7.9748574133 0.1864543148
9.3382135352 0.8524333348
9.2074792616 -0.1147364415
10.5049872790 0.8657551942
8.7997035929 -0.3345012358
9.5250546888 -0.6533292326
11.7654542403 0.4049817110
8.7391160457 0.9178619471
12.1221561970 1.0324652606
8.4806300340 -0.4842340729
11.2669111492 -0.7076694656
10.4438194281 0.7746340534
9.0730695284 -0.0595253561
6.7587326599 -1.0243876413
9.7474318486 -1.2477831820
11.6324113039 -1.4301413780
9.5599555133 0.1307405773
11.4412732891 -1.4358621512
11.1631637522 0.0102330610
9.0184913490 0.4621034743
10.1990596956 -0.6002168772
10.0698020850 -0.3853135969
10.1135173453 0.6621306745
11.5860168161 -1.2378154988
12.1330333747 -1.9520877995
9.8482149050 0.5883172065
10.2809918677 -0.6226995198
9.7918777496 -0.4930009347
9.4106352431 0.8496020970
10.3570154860 -0.6929095953
10.8995998754 0.3072995209
10.8128621188 0.6296288419
9.1710049891 -0.5601810402
10.7472936051 0.6103702654
9.9790984060 0.1173273833
11.2776648958 -0.5915713888
10.5470973812 -0.2021926524
9.7823187968 1.0987768520
10.8254163490 0.8135096360
11.3054788072 0.0210038416
10.6819529713 -0.3102667566
10.3241663525 -0.1301430544
10.0969959650 0.5951570254
9.1817793168 2.0923872757
8.9939826185 -1.2141886128
11.1581108735 0.7916626940
10.6241198171 0.6283455093
9.9877532272 -0.8972543715
10.0758045582 -0.6771617115
10.9751197334 -0.1470573815
9.1745028032 -0.3213858417
10.4129314543 -0.5637245528
9.1777796044 0.2436872115
10.2449665711 -0.5069431754
9.5289616944 0.2320499374
8.5519156585 -1.4074637744
9.2815557787 -0.2134471517
10.3109075656 1.4753562169
10.8576596232 -0.1599385300
9.9809837921 -1.0025293646
9.9814868640 -0.2886586389
10.3227185603 -0.8272309436
10.5193465142 1.5327389130
9.8912398515 0.4017117221
10.6901439917 -0.4012204719
10.2240924818 0.0125924008
10.0976760985 -0.7730097839
10.0245101743 0.4979982912
11.4511436078 0.9592708261
12.1531824575 -0.7673475629
10.8723206367 0.1833420057
12.1898029332 -0.8082982854
9.1602781578 -0.5993926454
7.8761042757 -0.5257550217
9.2408673384 0.1503937865
10.3417559758 1.8761708392
10.9504238382 -0.5769036557
9.1015853287 0.4919191715
8.6797667930 1.8314587659
11.1794401207 -0.4691756521
8.2868654709 1.3538723742
9.8854601547 1.2378163120
8.4055723412 -0.5993750230
10.0052436997 0.0469805938
9.5499345285 0.6228499323
8.9323795706 -0.1423794850
10.1202956317 0.5144388341
10.7116148781 -1.1246420918
8.4658858293 1.2776768219
10.3323140120 -0.7484865366
11.5511519755 0.1156746343
11.1792971841 0.0675184814
12.0607479249 1.7553408424
9.7510358515 0.9715709510
10.6453759496 1.3686315575
9.0350765394 0.6860514600
11.0584244868 -1.7587394864
8.8167414873 -2.0392321778
9.7305931656 0.7175422558
11.5023570521 0.0740947804
11.6286155456 -1.3801014582
8.2966175606 -0.0555476989
10.3840654489 -0.0326947481
7.9325579000 -0.0891200395
8.6955304995 0.6696725488
10.3665982461 -0.9398797863
9.4861330827 -1.0592135219
9.9373209027 0.9551423205
9.0142739537 0.5040465155
9.4697423816 -0.7928728323
9.8929696400 -1.0352423224
9.4463506947 -1.1978778926
11.9647251329 0.0352635520
9.3002744920 0.2139799107
9.8876719503 -0.2209695995
10.6141667000 0.7575077100
9.4694988524 -0.5758182406
9.7249483028 -2.3019211647
8.4848089378 1.3668742674
11.6449677135 -0.2490360396
10.5765569631 0.3112501545
13.0788808085 1.1195749114
9.8720824085 -0.9555404406
8.3935536797 0.2034636359
9.2436492547 -1.4222537096
9.3534271158 -1.0815480036
11.6871416351 0.8816397569
9.9920273587 1.4799441389
10.0773683076 -0.8612842013
11.5231240773 0.5389100437
8.9627538457 -0.1903386781
9.1243817466 -1.3827997310
10.9261775475 1.9094166405
8.6014324262 0.5629692367
9.3493574309 -0.4871253838
9.4076060758 -0.8639907697
10.0485216279 -0.8309501164
10.2704568258 -0.0502381094
9.7610519531 -0.9075636620
9.4232286694 0.7553912258
10.5009171876 -0.9775552448
10.0993323054 0.7513871234
8.3305947189 0.5433601924
9.3373762411 0.5705986686
9.2367408435 -1.8048821007
8.3724575621 0.0480849467
10.2597225017 -0.9043166251
10.6385924588 -1.6615200623
9.9339202014 -1.2110161998
9.3481638922 0.0473986713
9.1395866347 -0.3845555442
11.0062928092 -0.5768918695
10.8356921121 -1.1297068547
10.5298041779 1.4415686207
7.5283554999 -0.7968952555
10.5770721272 -0.2030453860
10.3711458734 -0.6039851867
10.0865897875 -0.1556772354
11.1677820617 0.2544208433
10.3376026621 -0.4118769661
9.5123937759 -0.4325581878
10.3944521424 -0.4209844808
10.2897748569 2.0754007986
10.8711247034 -0.3260235322
11.2012139222 -0.4080753730
7.9618754648 -1.0080863109
8.1292080790 -0.3515134840
10.0184183792 1.6764373123
10.3269273738 -0.2191005288
10.8294055812 -2.2111353090
10.2356145581 0.7708651939
8.5214137542 1.1437540432
10.3384964075 -0.4152879139
10.6327818661 2.2706928578
10.1818662551 0.2482205863
9.5406391005 -0.8498443695
10.8303358165 -0.8560838259
10.0715662372 -0.4776574468
10.4789798257 0.3336621053
11.0375399443 -0.5100163989
9.7301250647 -0.9787637158
9.5557067399 0.3773004930
1.5139772333 13.1556693516
1.7392118402 17.7112757176
0.8268698064 18.7535916251
-1.5475783982 12.5106905934
-3.5574404978 17.9920886230
1.3087313127 14.8888306582
0.5599372526 12.7490219054
4.8915039592 15.2584423640
0.2187895892 16.4515332478
0.9620184635 15.4477680486
-1.5809489109 15.9429367143
3.7640489930 17.6908400923
3.1863732533 13.9775686471
-1.9792096405 14.7484261598
0.1114498246 17.1883830369
-3.3849292594 18.0591006389
-0.3160157972 14.1462378601
-2.0242087505 11.6902866563
1.6463411679 15.1466359344
-2.5799217995 12.4098424559
-0.6715693986 18.3380430506
-0.5191827027 11.9937140938
-0.4914861282 14.4545528605
-5.3937732859 14.8914102670
-0.4618690604 16.3924127296
3.6979121899 17.2531300591
-0.5377773811 12.7869481825
5.1467196065 15.1184368680
0.0278585838 14.9517498258
0.3961695215 14.7112791762
-1.1473240138 13.9062821175
-0.0655065404 13.9131504577
-1.4256915654 15.2128604554
-0.5099544348 18.0079859772
-5.3019396168 17.1830137038
2.4921703850 10.8532195352
-0.6853751882 14.2571182680
-2.8150233894 13.4443666248
-2.2211516909 18.5045408868
1.8713567863 17.5431101900
1.4433441281 12.7418964576
-1.0490405326 15.9787491225
-2.4442556178 16.4259968603
-0.4806507963 14.2503583849
1.4219199364 15.8885266230
-0.7219323316 17.3186596067
-2.1621266552 16.2318712139
1.1862025159 14.3809071214
0.6522660445 12.4977728472
1.8480540384 14.6301957271
-1.0454460410 17.0980184517
-1.4086873811 12.1830774073
-3.1132583470 16.2120199027
-2.5608587050 18.5095883640
-4.1638588158 18.3929127366
0.4220349344 14.8065737763
-1.0898381736 15.7982722287
-0.0752694048 17.2066037640
0.2284552973 15.3006035229
-0.7272244244 14.8861087526
0.6156035378 11.5796632147
-2.6963708442 16.4865281880
0.3417308763 14.6320333273
0.0368678661 15.6951634107
-1.0795193606 13.4433905492
0.3916905102 13.0432544448
0.8165055114 11.5948327915
2.0583112747 15.9451949648
0.5120594686 16.9653819679
3.3309488889 17.0287401300
-3.6817484627 12.4408460665
-1.2496371554 15.0521821004
1.0353180409 13.5485123737
0.3735335290 13.4892341353
-1.2230356060 12.1866778063
-1.8464664922 12.2966307888
-1.9517465060 17.1072835932
-1.8987977777 20.2647641297
0.9866358018 15.3696722474
-1.7167155604 16.4006197588
-1.1512756525 15.2440196293
5.1201690765 14.8078802006
2.2985466526 13.5936471497
-0.0699769810 18.5416012713
-1.2539341156 18.6248971160
1.4155038709 13.8750664482
1.2648154781 16.9451088993
1.2436199244 11.8595505602
-1.4542743516 14.5049627289
-0.1488668582 16.2413441951
0.3554020019 12.3293112826
0.7603957020 16.2211714906
1.1195808959 17.1615614511
1.6678443091 15.9183601585
-0.1403314229 11.6780781330
0.8592364383 15.4153753743
0.5431576744 12.4465028484
-2.1621130808 17.1063057067
-0.0791103077 16.3630013947
0.0566367523 15.0595122790
1.8765676120 13.9679105436
0.1922415539 14.0754494226
-0.8689924549 14.3816557531
0.4442675433 14.0425027567
2.5115122511 13.2107853956
-0.3737432883 14.1205378835
2.8939557687 15.3931095530
2.0636890789 12.0288792539
0.5341005317 16.7792615912
0.1645679786 17.1309607501
-1.0345769002 17.8186948804
4.5977962472 14.2743228791
-0.8910050428 17.9067689542
3.1591442915 13.9542799457
-0.8403736342 14.4364307823
-2.6889010221 13.1626961070
-2.0082815335 13.4644048698
-0.0693697748 15.4684294651
3.1010009856 13.0032919185
1.9686447970 14.5720223115
-0.0989274193 16.3496389843
-2.2454440431 15.7648194924
0.3329044164 15.9849025280
0.5783372878 19.9106002798
-1.2754799685 13.9380060900
-1.2462810528 13.8890457617
-1.2747742546 17.3780330622
2.8410084960 13.8585074125
-1.6647111462 15.9428311128
-1.1044460886 16.2658636355
0.4058460417 11.9685117700
3.0950104027 18.5917553462
-1.2255773810 14.2245968801
0.5717307814 15.6689135800
1.3170885453 19.0204090775
-0.3538944550 13.4034055109
-2.7586384560 13.5381399201
-0.0662539457 18.5891157270
-1.0352225981 15.4475759033
-0.0328457921 17.3767865469
5.0538648517 13.9382624542
-0.9788788850 17.0883217541
1.3637829793 18.6934146515
1.1678563707 14.2814158184
1.1813096614 17.2174071612
1.6409643624 16.0145480622
2.1333493792 17.3385911809
2.7643179821 16.2974197752
-0.3342361606 15.2934273729
2.4130179330 13.3661286580
0.7373466177 14.2133223753
0.0574896459 17.5569037252
0.3821981360 15.0928730963
-2.7197122820 16.4925071321
1.2909683623 19.3265094466
-0.6155564699 15.4383006553
0.4987673674 18.1549065595
-0.1905910648 15.5580430515
1.2157930194 15.3732182463
-0.8928672291 15.3881799858
2.1472634997 12.9469694012
0.2659393483 13.5997583701
2.3900932578 11.9536261904
-1.1178436945 15.7544237501
3.1310480585 14.8684994779
-1.1103990534 18.7623141389
-2.8960278008 10.6023880868
0.8800289001 13.9958915513
-2.0424656343 16.4167128946
0.4876014275 13.8718427385
-2.5606087973 16.7449146566
1.3004023559 14.8016482724
3.6932739921 12.8598304673
-3.0510503418 13.6161838602
-0.0911720327 15.4866788986
-0.4824721157 15.7041107930
-2.5030788484 17.8875292081
-0.1643023568 17.2345916632
0.6854506928 15.9135064383
1.1395345605 15.8954171200
1.2854455197 17.6583050603
0.3930423394 16.4180075152
-0.1794713886 17.8802344309
-1.3527846041 18.6018808658
-0.0803159013 12.1384497958
0.2562088298 13.6378966851
1.6812870980 13.6947520414
-0.8923668664 11.2209185381
-0.9046126385 10.1522413467
-3.1678056470 16.5208293123
1.5716003173 15.8509151236
-1.9339522863 14.9045772877
-0.0072050782 12.6832706216
3.0067966035 16.7547245812
-0.4419283477 15.0537716780
0.4167656159 10.9165302632
-0.4943547650 13.6360315040
-2.0032400198 14.4377994142
3.5953730537 16.2816857225
-1.1423579796 16.1451655627
2.7987108732 16.8492673658
0.1192607398 13.7061264446
1.3964466272 15.7869707708
1.7903864401 16.2703436034
2.0991054306 13.9295295769
2.6347881313 15.3951992094
4.1505217453 13.6216243638
3.4719276063 15.3958215669
-1.3028360072 14.0322283319
-0.6406946164 15.8483318928
1.0456709761 13.8525999921
-0.0487091845 19.2845407172
3.4550863402 15.8726473393
0.0760069563 15.2400626534
1.2270359455 12.9544148696
-0.5147530748 11.6628318522
0.7984462452 16.2943918794
-0.9663729246 18.1479735266
-2.4515313260 12.0712502396
0.4489036371 17.0941966052
3.3678553829 14.0822314743
2.1573616669 14.9229830610
-0.3452545999 16.7673198750
1.3046457568 11.8472156860
2.9530806995 17.7601827083
-1.2511254030 15.7916070669
0.9880603726 15.5213475316
-1.1006103077 13.6567532641
-0.0511081420 17.3454580385
1.0872003092 14.2587713358
1.5433974213 9.3029147587
2.2975314007 11.5205724424
-0.7248818828 12.7606602107
-2.5893629514 17.3216535748
-0.9354024026 15.6930077635
-0.0938411578 15.9540816544
0.1536437821 12.4340155516
1.9925336389 14.0124868337
-3.1131637973 14.1437696781
3.0015195813 16.7004434842
-0.6973042688 14.3014845914
-0.6432701024 19.1534959671
0.7638709045 15.8600832944
2.0605669081 15.4775783181
-0.5180842916 14.6073003018
-0.1432025188 14.9255555270
1.4552590873 15.1038917716
1.4652801544 14.8385668398
0.1572703806 11.0035986309
1.8326553494 15.6929769518
1.9960202197 9.2074892436
4.1767494096 14.7208207437
2.2163656335 12.9201881457
1.2255478101 12.8931688737
-1.2475379214 18.8280627077
-0.3813648015 15.4348657464
1.7401354614 15.9913637759
0.3008378103 15.7299220049
4.8068311705 14.8847624059
0.4021980934 17.1013087920
2.2110518659 17.3740606111
1.2774604441 12.7139901745
3.2668630646 12.7073092140
0.6052709305 13.4914483000
-0.1282766932 15.6575248206
0.6427144309 15.8438415085
3.2274225381 15.9070686030
-0.4883132706 16.9281743366
2.3789409778 12.5447843697
1.1948001397 16.4023454846
-0.5951270067 17.7514136266
-0.3001111741 15.2511529069
-0.3461436486 15.0311580952
-2.1925501738 12.1198982348
3.1890101264 13.3060773034
-1.9827846989 10.6932197728
-1.2779234954 12.3538204132
3.2840303203 17.0196341787
-1.3763006904 19.5048716107
1.9635309740 14.3503372330
-4.9988114297 19.5818851452
-2.7791449335 11.7092025061
2.0451408640 19.8795048127
2.7685456370 16.1278182401
1.1895086833 16.7068311176
1.5178571796 15.5623828479
0.2084022079 14.8748137442
-1.5079291777 14.4386498463
-3.3859136284 14.8033207464
-1.9771822143 12.7928213656
0.3597883023 17.7840045727
1.8366332120 11.8589987928
-1.9792562731 16.8815423760
-1.9649747871 14.5507337000
1.1001041980 13.0633110903
0.2107510123 12.3319490102
-1.2027352879 15.6395638683
-3.1859874671 15.8809494759
-0.0392755979 16.1049799088
0.4478282681 17.7282808599
-9.4991019894 -1.7176221645
-9.5108099879 2.1731921161
-9.8045597187 0.1623667648
-12.8079667512 -2.6516036702
-15.6104210872 6.9983069727
-14.9754529416 -2.7716207912
-12.8736290623 3.5796975078
-11.1797987132 4.9909682907
-12.6939624970 1.1159766489
-13.3413882130 8.5805965111
-14.7503936761 1.2392828409
-7.4648924763 1.6551963898
-10.7411506355 -0.5192827989
-9.8247541121 -0.5880080065
-6.1444835328 8.8420920064
-12.2299671400 -5.4792119183
-10.3531281934 10.3188373506
-13.2146982719 6.5564672218
-3.2891967437 -2.2143529668
-7.7240676833 6.5135864925
-11.5165109639 -0.8143214404
-12.3267236558 -4.0590269228
-12.5971101803 -4.8957610670
-9.8636661270 -3.0798929242
-9.0648563528 -6.2235825848
-8.6764790711 3.3341158464
-17.9749425703 1.4962262794
-5.0893240301 -4.8385640748
-3.3097104526 1.6760760375
-12.8200474230 -0.2230763106
-7.7666923499 0.3040215656
-7.8449760302 -3.6826943723
-9.3225567039 -5.6548579876
-10.4449042454 -3.6156305659
-12.9421197704 4.9443727008
-5.6347595176 2.4365524836
-14.3692510587 -1.2656337988
-5.1476092001 0.5668676546
-0.7226818401 1.5732713576
-9.2318035340 -1.2364658568
-9.4658363809 -0.6098793455
-7.1675652932 3.8268092672
-13.1439578420 -5.3249318142
-17.3448214924 2.0319653077
-14.4134664247 -8.6115623718
-8.4456855819 9.9719980697
-10.0242836462 3.3539630978
-9.6726825658 -0.3955586128
-6.3236940680 -1.1610981768
-8.9304307437 1.2867912248
-12.6723618146 3.9681693981
-10.6998390268 -3.0229806380
-7.8539606257 -3.5938719272
-9.8872753705 -0.0364759866
-5.6564177367 1.8987929315
-10.1001078350 3.2710651968
-4.4391698039 2.2312412254
-9.9585895206 -5.2473449294
-14.2604546523 -1.2208988174
-12.4380488086 -0.7478852119
-9.7734003004 2.1187710174
-10.2819951122 1.9460065753
-9.7421023408 -7.9018662654
-13.7573415753 -0.5763502229
-14.8387789714 2.3997149200
-3.8769966706 4.8750474068
-10.8537714837 5.9629045474
-9.4053301712 -1.3483438845
-12.4536106542 -1.2098787460
-11.5527072742 0.6816648895
-9.3577040758 0.0121840806
-8.2522473210 4.7625850991
-6.2017834582 -5.9395918738
-20.2156845396 3.7372796450
-15.4675147937 -0.8990616076
-14.6804521042 -7.2079217503
-7.8341490872 3.0366206412
-12.3060416029 -10.3641691686
-12.1849777930 1.5672160216
-15.9156462751 0.7334396791
-10.0612393967 2.3171659984
-9.5216785263 -3.8922757635
-5.2137139933 -0.6341182921
-10.1092181580 -3.7330718363
-11.7731290048 -3.5392108561
-10.6917842397 6.8468339206
-15.4876045717 -6.4542455915
-4.1153186900 -0.8372947086
-12.6762909546 4.1596187496
-12.4224621589 7.3040388542
-7.2882965146 -1.9516456326
-1.3707671469 -2.4228596920
-7.0316185120 1.1971703216
-4.7930348424 6.2460447869
-9.8719834037 -3.0136714814
-8.1601114282 -2.7108614790
-1.9464510099 0.5461413243
-11.4612862052 0.7387212235
-15.3885051581 -3.8864561540
-5.1983443682 -2.6275771159
-14.1876439307 2.1466110101
-5.2571833813 2.8758132427
-6.0158092568 -3.0271803543
-15.6872426670 6.0053346078
-11.2907193554 -1.0033320658
-4.6872234326 2.2249200376
-8.1764489117 8.6600093796
-12.5740729215 3.7113605123
-9.7719475004 1.0743691155
-3.8861262943 2.0313430252
-7.8468156838 4.2900293492
-11.4598109182 -3.3568386694
-14.1792367761 -7.8654263575
-1.7751714802 -4.4128334629
-10.8850144943 -1.1072531996
-8.7703732088 3.2629488502
-6.5581060466 -2.3323097543
-10.6684868551 1.1303198020
-10.9947645047 6.4293823041
-8.0361001934 2.9395111442
-7.3484749253 4.6938954299
-9.2759137652 -5.1873277918
-8.4012481930 -2.6054275752
-12.1144667270 2.3454560750
-5.0468677143 0.0850863069
-8.7646679496 6.8088597785
-9.0369872820 10.4067324567
-7.7379614175 -7.0430510366
-6.9866335156 1.5246335395
-4.8409889837 2.6927254051
-10.5538239359 -4.8971929452
-10.8360930291 -3.4020818168
-12.3220937992 2.3543136177
-3.3203819826 1.5786861193
-14.7835322481 1.7784106729
-5.2134740534 -2.4391316173
-10.5360686667 0.0587527789
-13.1395932523 2.5931217354
-10.4837925944 1.6781297756
-13.5499687112 -1.7498332013
-7.1104745687 -1.4913326084
-3.0921445951 -1.5985447425
-9.1012610970 3.7303633275
-15.6734629317 -7.0432352479
-16.1026252583 5.0503364137
-12.2074325836 10.2327971427
-12.2569903946 0.7382052128
-3.8315601897 8.0243715526
-1.7539856935 4.8334649224
-5.9037498968 2.3701077968
-6.8865556953 -2.2047428653
-13.2727955337 -0.0134978296
-10.6807384901 -1.8129121973
-7.2144502102 3.8212208343
-9.6463724548 5.9101203242
-14.5667564565 -0.7746378371
-12.8672892824 -7.4661464683
-10.3307227434 -0.4869900335
-3.9462010270 2.5232467382
-14.0967472973 7.4163702653
-5.1158652179 2.3283908139
-10.9059363954 -3.8377569469
-11.4888271043 4.3549944788
-2.4616547763 6.1729741131
-11.9553976871 -4.4784697332
-9.4364550124 -7.0737574623
-8.7073291433 -0.5904103452
-11.8641460075 -6.3788122691
-7.9455995737 -2.1308033586
-14.6796673428 -11.4890488531
-10.1100596202 7.0890063867
-3.3549631418 -1.8283850263
-12.4088482414 1.8750970243
-13.9935417568 1.2071675993
-6.9356788865 4.9077328955
-10.4006163059 -0.8146950007
-13.5119303470 -3.3075214162
-10.9059155676 1.4694620273
-6.3456614951 -3.2127158027
-4.0292457242 -1.0844944042
-10.0854691774 -2.9888467166
-19.6969610411 3.5361815854
-7.0526244116 -1.1253102285
-9.7320371311 2.0637568708
-16.2501834275 -2.1162107094
-6.8229412815 -5.0171576927
-8.8257682713 -5.4263272185
-8.1342800703 -0.1425659292
-16.4605272636 4.6589574178
-12.9383663072 -3.2410097481
-9.1977232111 4.5945493977
-14.0632872759 0.2467193994
-8.2847339987 2.7724224291
-9.2942337789 -1.4681113563
-13.3103608826 0.3445755322
-14.2885560479 -11.6854019340
-8.2537607834 3.6157393643
-19.4517297422 -4.0389228188
-7.5233829560 8.2299818788
-9.9168251693 -2.9120117649
-10.7315857644 5.4995056766
-12.5838567165 -3.1967680266
-11.9309740887 -3.8133144330
-9.5093187360 6.4987138339
-8.7076829075 -1.0094140085
-11.1672450757 -6.2527632348
-6.4675608914 -0.3113487881
-10.7219196544 12.7724302714
-8.8049883665 -3.0071642004
-11.7054303848 4.5937828368
-9.5469183578 -5.7531119133
-6.3230842617 -2.6725763422
-2.5068088951 4.3201922629
-11.7892875826 5.1240654469
-9.7285779579 3.4110947005
-8.0610687308 -3.3854266200
-12.5741993293 4.1198432703
-11.3391013284 -1.6145938530
-13.8204903174 1.6943962624
-1.7499003230 -4.2701316570
-9.9031221733 5.6488822217
-10.3185655650 1.8094871850
-14.2495741126 1.7132283888
-10.7485770600 3.9429199827
-5.2504557937 10.3582545681
-7.6814673071 1.3031852663
-9.2224627937 -1.4126651712
-8.6460646262 -1.1816056406
-9.3261560949 5.2703901424
-14.0261702611 4.5595142445
-4.7315397306 -0.4722741080
-18.4874195960 -2.4312879484
-4.8120218138 -0.0914722492
-13.9972089292 -2.0190996849
-6.6375198940 2.1869342728
-10.9557283967 -1.4672976473
-11.5670325962 -3.6896407380
-3.5384972421 -1.2892818768
-5.1313659167 6.0852642077
-6.0067564074 -1.7264812509
-8.3850796387 -0.0967824256
-13.6148074429 1.2974371269
-14.7161591646 4.7507175538
-11.8584691892 0.8046386235
-8.8668485138 -1.0356198948
-7.6532247941 -1.8996146265
-6.5148108102 -5.3839187210
-9.4944816818 7.7557159962
-14.0013252984 -2.7109798821
-7.9443686014 0.7183271278
-8.5974796029 1.9567485206
-7.4611141258 4.4387993678
-8.3607253723 -0.9650306185
-7.3097051952 7.5995277396
-10.5305349855 -3.8981172187
-5.5716773229 -0.4815246558
-18.6906781841 3.3896867086
-12.1413127438 -0.3621331292
-8.6720786777 0.7619987191
-7.1621927314 -1.7419454823
-7.9475768073 -1.0381867103
-7.0447580764 2.4614699361
-13.7417548082 4.3439284647
-12.1438537805 3.2322311931
-8.5308507464 7.3527347072
-10.8938639295 -1.3972671845
-10.0776784236 -1.2127191313
-6.8002323922 -6.4652424337
-14.2147296766 -4.2712116863
-6.1987696321 6.8424534903
-10.4177968741 -0.6752868928
-9.7197913475 4.6475132104
-13.7094125368 0.9534759309
-6.0992094809 2.0043766798
-9.2416735336 4.0041843703
-20.8129291720 2.7115012781
-12.6163027325 -7.3225315874
-7.9551896019 5.4946341807
-10.5497940585 3.8114981888
-3.5508869680 5.2596578143
-3.4401418825 2.9685099643
-9.6982654444 -6.4078632476
-10.9842499525 -3.3729863813
-1.3162291300 -0.7035432497
-9.5071807729 2.2059415042
-9.8255902145 6.7802041617
-12.4905974469 0.7784298209
-12.9698823428 -5.2800900449
-12.4470763636 -0.1481471882
-11.7172088981 -2.7696839195
-15.6252698547 -0.3324222905
-16.0188814961 3.0402238548
-9.6702409883 -5.8302059979
-11.2368363082 -3.0086256224
-8.7233019583 5.3618017841
-17.5006898786 0.4601043166
-10.6405311823 2.6853603058
-9.1472134870 -3.0078773270
-11.2762157427 -3.1841034272
-5.6959714456 0.0852465947


==> expres/synth2d/largevis_cl3_dim2_p100.200.500_d2.2.2_embedding.tsv <==
38.5241050000 131.6467590000
41.7150310000 132.4214940000
38.1797680000 133.5969850000
40.4208070000 131.0764010000
40.2889630000 134.5200350000
37.5022280000 134.0552220000
35.9140210000 132.2197570000
37.5538140000 135.8445130000
39.1741260000 135.4974520000
36.0887300000 134.1594700000
38.8164180000 130.8010560000
36.0575560000 132.4619900000
38.9848290000 134.5595090000
39.2668080000 135.6791990000
38.0739900000 134.3764040000
41.9445920000 133.7115480000
36.6031570000 132.9185790000
36.7756810000 131.5092010000
35.8322680000 132.1766660000
38.7630620000 135.9518280000
39.5085370000 131.5114900000
37.9862980000 133.2414700000
37.1682470000 135.5485080000
41.1876560000 134.1229100000
35.9009630000 132.0856480000
38.0167580000 132.0485380000
40.0041620000 134.9536740000
40.7964940000 131.5250850000
37.8059500000 135.1251530000
41.0669140000 132.5563960000
38.3863980000 134.1142580000
36.4657020000 134.6281430000
41.3888740000 132.0792240000
41.1680870000 133.5461270000
37.6103820000 131.9605560000
41.7827610000 132.7543180000
41.8226970000 133.3755800000
38.6479760000 136.3853150000
38.1316030000 132.8826450000
35.7933920000 132.5189970000
39.7580030000 133.8065950000
38.2139590000 130.7818910000
37.2522540000 134.7578430000
40.0044100000 131.3413390000
40.1037750000 134.7040100000
41.1032100000 132.9811100000
37.9349370000 134.6109470000
35.9882350000 133.3904880000
39.4289440000 132.3694920000
38.4248430000 133.0414730000
37.5867650000 135.7049260000
36.9032020000 133.5633390000
39.8693890000 133.5501710000
39.5448270000 130.7340850000
38.8869210000 132.3002620000
38.1693380000 136.2826540000
42.1721420000 133.0276950000
39.4716220000 133.6922150000
36.3823780000 132.8420260000
40.5851210000 131.3556520000
37.0625230000 131.3784790000
36.9078640000 131.1898650000
42.0571860000 132.6565550000
37.1371150000 135.2271880000
37.6238780000 132.5359950000
38.3263890000 136.0761720000
39.4691310000 135.6141050000
41.5140990000 134.3528900000
37.6434780000 135.0000150000
36.6556700000 131.4269100000
41.5380740000 132.9484860000
38.4797330000 136.1555330000
40.6406940000 132.5589750000
36.2705080000 134.5404970000
39.6793290000 131.9339900000
39.8967900000 132.5942230000
39.2397650000 134.9073640000
37.3400920000 132.2151640000
39.9353140000 130.8796840000
39.7501980000 135.9478000000
40.3697590000 135.2631840000
37.5577620000 131.0684360000
40.1099820000 131.2075960000
41.8236770000 132.3502660000
37.0604440000 133.4408110000
36.7004090000 134.7597050000
39.6640660000 133.2820280000
40.8533440000 132.3874970000
41.6690140000 133.2473140000
42.2696150000 133.2271730000
37.0597380000 131.6279910000
39.5700000000 135.8067630000
40.6280820000 133.9837490000
38.8144650000 131.8951720000
35.9846080000 133.9406130000
40.8237270000 134.3427430000
36.2639770000 132.3179630000
40.0497970000 132.9874420000
38.8747480000 135.2410740000
36.4886780000 132.6847380000
-6.7997770000 -94.6057590000
-7.5528220000 -92.4496990000
-2.7393820000 -100.5419310000
-6.5089040000 -94.1420210000
-9.5396260000 -94.5389020000
-8.2714230000 -93.6627040000
-6.6188900000 -92.5783770000
-7.7181660000 -96.9799650000
-4.0459700000 -98.9846420000
-5.3228560000 -97.9507980000
-1.1763040000 -91.3719860000
-0.2871450000 -92.7136610000
-8.3998650000 -97.2531360000
-0.0092360000 -96.4929430000
-7.3515070000 -98.4894560000
-5.9120360000 -98.7453000000
-1.6192750000 -96.3339230000
-5.9974200000 -90.9555360000
-5.1981300000 -101.1587910000
-7.7196090000 -98.1807940000
-4.6527090000 -99.1919630000
-7.7004180000 -94.1700060000
-4.0080950000 -100.1722790000
-2.2058880000 -98.1627730000
-5.6466020000 -91.1122890000
-7.4916580000 -99.6537400000
-6.3086300000 -91.1277390000
-4.0259980000 -100.7092970000
-2.3913860000 -91.7636640000
-7.4587770000 -94.0711360000
-4.9464520000 -99.4450000000
-4.2050340000 -101.4839250000
-0.3163960000 -98.0106350000
-1.1134630000 -91.5356900000
-5.5274860000 -97.7042540000
-0.9327020000 -91.7657240000
-4.4760840000 -91.6863330000
-6.4445940000 -99.5763930000
-1.7898990000 -95.3724900000
-2.6981240000 -95.7482990000
-7.2707180000 -95.2372820000
-1.3034450000 -91.4415740000
-1.0539030000 -91.4783550000
-7.1147600000 -96.4297410000
-1.4745630000 -94.9339750000
-2.3236370000 -97.0916440000
-7.8790080000 -97.8541030000
-1.1722030000 -94.5689930000
-5.7136610000 -92.7224270000
-6.8269510000 -92.9177550000
-2.9535130000 -99.2437210000
-6.7147020000 -93.1257630000
-5.1710090000 -96.0382160000
-2.8034660000 -91.6118550000
-3.4613120000 -93.8213880000
-8.4687630000 -96.3333440000
-7.2439200000 -92.9331440000
-4.4841430000 -91.4684070000
-3.1140920000 -93.2660370000
-3.8582270000 -94.5167690000
-7.0381330000 -95.5457310000
-8.7401800000 -98.4828260000
-1.4499890000 -99.7189870000
-7.0283190000 -92.1200260000
-7.0753510000 -93.5991520000
-0.4052710000 -96.4982680000
-1.3330310000 -95.9157490000
-3.9601020000 -92.3233950000
-3.7401300000 -99.2443240000
-1.8239760000 -94.0457380000
-6.0092510000 -99.1148070000
-2.0433120000 -95.2006300000
-5.9686690000 -97.9078670000
-1.8876090000 -100.1873090000
-4.1559740000 -98.7435070000
-8.8671510000 -94.6737140000
-3.7845730000 -92.6408160000
-0.0989110000 -96.6619950000
-3.1614360000 -96.0720140000
-0.5592060000 -94.9732970000
-8.9299860000 -94.2836760000
-6.4155050000 -96.3586650000
-2.6639930000 -93.1620410000
-4.5288300000 -95.0435030000
-1.0990880000 -95.7774050000
-6.6460530000 -95.8611070000
-6.6792500000 -91.6116640000
-1.8571840000 -90.9508970000
-5.1374450000 -92.6616670000
-1.7145590000 -91.0618820000
-2.7315700000 -99.4229660000
-4.3472740000 -101.3039780000
-5.4274930000 -99.0390470000
-9.1840410000 -94.6940310000
-2.4134600000 -92.3559340000
-6.7024220000 -99.0519030000
-8.3146310000 -99.3646160000
-3.1394740000 -91.5154650000
-7.9026000000 -99.8853450000
-8.6870880000 -95.8874210000
-3.7784060000 -100.9276890000
-4.7663130000 -95.7663570000
-7.0571270000 -97.5138930000
-4.6615630000 -99.8623500000
-6.7457240000 -95.3628080000
-0.7741390000 -93.2000580000
-7.8750790000 -99.8370510000
-0.9403720000 -94.7226260000
-4.9612780000 -91.0706180000
-4.7079590000 -91.7938610000
-6.6110300000 -91.2679290000
-8.1716590000 -96.5895840000
-8.5520390000 -93.8348080000
-7.0917840000 -98.9770970000
-0.5351040000 -92.2290800000
-0.9028590000 -99.5498890000
-7.5277740000 -96.9218750000
-4.8178800000 -91.2493670000
-1.1700640000 -91.6465680000
-4.9984460000 -100.9657140000
-4.3783570000 -94.3340530000
-4.8577990000 -101.2411580000
-6.9886380000 -100.0488280000
-0.2977920000 -94.6562960000
-1.0779940000 -98.3344960000
-8.1483280000 -96.0589980000
-6.5886790000 -99.3925020000
-1.9337030000 -98.3806690000
-0.6088100000 -96.9582820000
-0.7265090000 -98.6510540000
-4.9882480000 -90.8361280000
-5.6684850000 -98.4714510000
-3.5950080000 -96.4015660000
-7.3575880000 -93.5438770000
-2.5864550000 -98.5430220000
-0.2610450000 -98.8180010000
-7.8528130000 -99.7185210000
-3.8531750000 -90.9258800000
-5.7065920000 -93.6891330000
-6.2490330000 -91.0323260000
-0.7839270000 -97.1539150000
-5.6745290000 -100.6843640000
-0.9225220000 -99.1720280000
-1.3024230000 -98.9310460000
-6.4193700000 -91.3677370000
-8.9129030000 -95.4005430000
-0.8815340000 -95.9220660000
-5.9840810000 -91.4845200000
-4.3919410000 -99.7664720000
-1.1050000000 -99.3678360000
-9.0972360000 -94.0819090000
-6.6474680000 -100.2640150000
-3.1071050000 -98.8548050000
-1.7536170000 -98.6625520000
-0.6275090000 -96.1667250000
-4.2274270000 -94.8184660000
-1.1553880000 -97.4326320000
-7.5391390000 -97.9524920000
-0.4785870000 -94.0265810000
-7.5438250000 -95.4271550000
-6.3734250000 -100.5198820000
-6.9981060000 -98.3572080000
-0.6248370000 -99.2816930000
-5.3666610000 -100.8582760000
-0.2698720000 -95.1642300000
-0.2339400000 -92.7498550000
-0.3101890000 -97.3265080000
-4.9566820000 -98.5665510000
-3.4496430000 -99.5309830000
-2.5658300000 -92.2082600000
-0.9237090000 -92.8446580000
-8.7542340000 -94.2054060000
-4.1258020000 -101.4516140000
-3.6525020000 -93.5296400000
-1.6216310000 -94.3567810000
-3.7860860000 -95.5765000000
-5.3359630000 -92.0935210000
-2.7471760000 -94.6631010000
-3.0998180000 -98.2305830000
-2.3663100000 -94.2570800000
-9.2980180000 -94.7224960000
-3.3231290000 -92.5934220000
-3.3034630000 -91.4725110000
-3.8413160000 -101.2713700000
-4.5404370000 -101.1335980000
-9.1223290000 -95.1109620000
-3.4125220000 -94.7415010000
-0.3344760000 -92.4382480000
-7.5709160000 -94.7813570000
-7.7278310000 -99.9215090000
-2.6208610000 -94.5392230000
-9.3656610000 -94.4420170000
-5.6182160000 -95.1584780000
-1.5424170000 -98.1637880000
-1.5119710000 -92.8632580000
-2.3179580000 -95.8922120000
-5.9421500000 -94.0145340000
-2.8124670000 -91.9553380000
-0.8496820000 -97.6622470000
-6.3695840000 -97.6152270000
9.3439390000 20.8180080000
-0.1608100000 12.2479750000
-6.1023450000 13.5894160000
5.4881030000 28.4877700000
-8.7492080000 20.4351560000
5.0657560000 17.5808280000
8.7005990000 23.9936030000
8.7416460000 13.8455140000
-1.6144670000 16.8527070000
2.8292580000 17.0491890000
-4.7863050000 23.0775180000
3.4617620000 10.9284370000
9.4880340000 16.2494640000
-0.3548650000 27.3257830000
-3.5637190000 15.6581630000
-8.6575670000 20.3190380000
3.3362170000 24.0002040000
6.0143480000 29.6521660000
5.0484410000 16.5276550000
4.7633940000 29.7062240000
-6.9316740000 16.2820720000
8.1398530000 27.2219620000
2.1535950000 24.1473600000
-8.7311630000 22.8282570000
-2.8062080000 18.6853940000
3.7792170000 11.1283370000
6.7485090000 26.5710200000
8.9327550000 13.9821020000
1.7955150000 21.5107820000
3.3120280000 20.9976020000
2.4512930000 26.5573830000
4.8534590000 23.7971340000
-2.0481570000 25.0767140000
-6.3568080000 16.3615760000
-8.9564980000 21.7473300000
11.4020100000 22.8811380000
2.3731590000 25.0149630000
2.6594710000 29.4634690000
-8.3410680000 18.5786400000
0.3008360000 12.1138390000
9.9871350000 21.6530170000
-3.6116720000 22.4949890000
-6.9715380000 22.2809790000
2.7753330000 24.4346560000
2.6873960000 15.2861870000
-5.5219030000 17.7174660000
-6.4990670000 22.5101550000
6.2389020000 19.2177620000
9.3425820000 24.1956210000
6.8174700000 17.4130760000
-5.7117330000 18.9353280000
6.1706400000 28.6476250000
-7.8528030000 22.5827080000
-8.5372720000 19.1403520000
-8.8891100000 20.7150330000
2.9423070000 20.7749750000
-3.3593620000 22.9054790000
-3.9941880000 16.2961860000
1.3102940000 20.0650390000
0.4341350000 23.8250580000
10.3474290000 25.1605340000
-7.2601350000 22.0561580000
3.4792270000 21.2266160000
-0.1659270000 19.2964420000
4.1698700000 27.0013830000
7.8453230000 24.0153220000
10.5563040000 24.8269480000
4.3353620000 14.1236160000
-2.3197830000 14.8984840000
4.1937600000 11.4782680000
3.9614400000 30.0676650000
-1.4384490000 25.1064910000
7.8949100000 21.1328300000
6.7641990000 23.0689010000
6.6030970000 28.3043980000
5.5625390000 29.0782170000
-6.8534990000 20.5859090000
-8.5375150000 16.2957860000
3.1003740000 17.2011510000
-5.6723220000 21.6926800000
-2.0306440000 24.3652880000
9.0989500000 14.1235510000
9.6490260000 18.3444600000
-6.4839700000 15.1329580000
-7.6951880000 17.0157490000
7.8010800000 19.8187030000
-0.6317990000 13.6950070000
10.6502580000 23.6393870000
0.3787900000 26.5122430000
-1.8292180000 18.2501280000
9.1190910000 25.0857180000
0.2570040000 15.9560760000
-1.1820410000 13.4225390000
3.6071090000 14.7763510000
9.3056100000 26.6548190000
2.6511360000 17.3594610000
9.2471950000 24.4603770000
-7.0896630000 20.7722660000
-1.9914730000 17.7527750000
1.5612080000 21.1611270000
8.3201410000 18.6310350000
4.9574670000 22.6541630000
1.7868180000 25.3534050000
5.5117130000 21.8543130000
10.2357940000 18.6381650000
3.3389800000 24.3770870000
6.5297410000 13.8065030000
11.0083560000 22.0737130000
-1.7209540000 15.3645940000
-3.3583270000 15.5359400000
-6.6802290000 17.6320040000
9.2994960000 14.4510440000
-6.5129250000 17.1735060000
9.6542550000 16.4282400000
1.5530700000 25.1283510000
3.0581520000 29.3658960000
2.9458900000 28.6256480000
0.1184260000 20.3887710000
10.4539370000 17.3606800000
7.0554030000 17.3207450000
-2.1256440000 17.8957080000
-6.2856290000 23.3378790000
-0.2516240000 17.5898490000
-6.9777370000 13.7421690000
2.2418300000 26.7578620000
2.6153260000 26.8428670000
-6.2908460000 18.8062040000
9.3117340000 16.8895590000
-5.0437080000 22.9930210000
-4.3069690000 21.7122460000
9.7235360000 25.5511780000
2.7145560000 10.9747830000
1.5014630000 26.3848820000
1.2793800000 17.5709170000
-6.1195200000 13.0761120000
5.6317570000 25.2189500000
2.3876160000 29.2545050000
-6.5525170000 14.9946440000
-2.3148730000 23.5779970000
-4.2334990000 15.8980920000
9.4918030000 14.6033570000
-5.5369950000 18.6551090000
-5.7711820000 13.0110650000
6.5665020000 19.5748270000
-1.0839250000 13.1914620000
3.1414990000 14.5445340000
1.1621700000 12.0758770000
5.1142640000 12.4143920000
-0.2196080000 21.7283230000
10.0627130000 18.4436090000
5.7659040000 20.8868180000
-4.6386810000 15.5245220000
2.1434350000 20.1352960000
-7.3306710000 22.0723230000
-6.3364080000 13.2112990000
-1.2612620000 22.2924940000
-5.3453660000 14.3841730000
-0.4872750000 20.4756760000
3.5660780000 16.6449010000
-1.9134860000 23.2194040000
10.2502740000 19.7906170000
6.3980340000 23.3483620000
11.1912200000 21.8210660000
-3.4056960000 23.1116390000
7.8628020000 14.9886970000
-7.8446160000 16.6266670000
6.5446540000 30.2877690000
6.5126810000 20.7983820000
-6.2193780000 21.9785750000
6.0665040000 22.1767520000
-7.3741620000 21.6838570000
5.3720400000 17.8996180000
10.6006360000 16.7097570000
2.3642560000 29.4418750000
-0.1330090000 20.6078780000
-1.6096290000 21.2226240000
-8.1185240000 19.7501810000
-4.2508520000 16.4049630000
0.9460800000 16.8754770000
2.0614880000 15.8553540000
-1.4387100000 12.6775100000
-1.1356740000 16.4461310000
-5.5700340000 15.6961780000
-7.9649110000 17.2390840000
8.8464340000 26.2087460000
6.1652110000 23.2349240000
8.6315760000 19.4472710000
7.8397000000 28.6448350000
7.7863040000 29.4931260000
-7.7975890000 22.3088340000
3.3255570000 14.9903430000
-0.8377240000 26.9666560000
7.9034480000 25.4174480000
4.5988860000 11.6770200000
0.3292100000 22.6749820000
10.4891590000 25.8710480000
4.7983320000 25.2907050000
0.2008630000 27.7086750000
5.7783530000 11.8502990000
-4.1474060000 22.0502000000
4.3736600000 11.8976190000
5.6150850000 23.5569930000
2.9617960000 15.5049500000
3.0325410000 13.9182090000
8.6901870000 18.1517520000
6.1788810000 14.2423680000
9.9832040000 15.3303290000
7.2722610000 13.3996910000
2.0441030000 26.9071030000
-2.3667110000 21.5773240000
7.1709450000 20.6117130000
-7.2392750000 14.5231420000
6.4889660000 12.6649280000
0.9323950000 20.5896800000
9.2860850000 21.9767950000
8.5183630000 27.5292850000
0.0549600000 15.6561510000
-7.1976440000 16.9698810000
5.3431900000 29.8502030000
-2.7166910000 14.8839470000
9.3037860000 15.8997240000
6.5998250000 16.0980910000
-3.5548120000 17.4887310000
10.5404620000 23.4639950000
2.9996380000 11.3370700000
-3.7723440000 23.3857120000
2.6385430000 16.7815070000
3.4184440000 26.6706540000
-4.4097930000 15.9965000000
6.3948310000 19.8002450000
11.3273820000 24.1184620000
11.2161920000 22.4161340000
6.4248520000 26.9501510000
-7.7815650000 20.7328930000
-2.7364090000 22.5390360000
-1.0742210000 18.9925610000
8.5245130000 25.4630220000
8.3127300000 18.3484270000
1.5738990000 29.1023290000
4.6250920000 11.8660080000
2.1872540000 24.8299430000
-7.7682210000 15.6035830000
1.2920930000 16.6805270000
5.0127580000 14.9090630000
1.6925320000 23.7900160000
1.3577900000 21.9336680000
4.6297310000 16.9764400000
5.5773120000 17.6132390000
10.3669020000 26.2193580000
4.2117610000 14.9066440000
11.3579800000 23.9584010000
8.9205890000 14.3343940000
10.4209520000 19.5620230000
9.4375000000 22.2507710000
-8.0233740000 16.8022900000
-0.6828950000 21.3641780000
3.5388060000 14.4646670000
0.2872470000 18.5434590000
8.9850000000 14.0517890000
-2.9125140000 15.1265590000
1.4816510000 11.8779940000
9.7315440000 22.4067650000
10.6643930000 17.2722190000
7.2339210000 22.5078540000
-0.6797270000 20.1180080000
0.7977630000 17.1198750000
6.1316550000 12.6040390000
-4.2550020000 17.6081120000
10.8953500000 20.5094720000
0.6642170000 14.6330540000
-5.9168260000 16.8069320000
0.0285730000 21.5692540000
0.6394920000 22.4562490000
5.3512050000 29.6141830000
10.1776720000 17.0180490000
6.9368410000 30.0536230000
6.3176350000 28.3417450000
4.0621950000 11.3424640000
-8.4011350000 16.3966920000
7.5937750000 17.6801360000
-9.0486930000 20.6215780000
5.7229410000 30.1972830000
-6.3592820000 12.9048630000
5.3595930000 12.8638680000
-0.0760980000 14.1151990000
3.8104920000 15.7465480000
2.5849740000 20.9648970000
0.6294250000 26.7236630000
0.6017390000 29.0653650000
4.5222490000 28.9764400000
-4.7431160000 14.7594130000
11.0131930000 22.5341000000
-6.5844250000 20.9808710000
-0.0800490000 27.5445080000
8.9710290000 21.9913430000
8.9307270000 25.6136910000
-3.2090210000 23.6473030000
-7.6768470000 23.0249650000
-1.3270690000 18.6543460000
-4.3209310000 14.5059070000
4.7939390000 22.4126930000
-0.5675990000 17.7048470000
1.3964380000 20.8732110000
2.8889280000 27.3372040000
-8.6366200000 19.5235080000
2.1730220000 28.9988270000
-5.7167200000 20.3394470000
-5.5007210000 17.1597100000
-3.1615600000 23.9681700000
-8.3984330000 16.9324230000
-6.4261670000 23.5690290000
2.5092220000 15.6903720000
1.4352450000 23.1564350000
2.7262760000 21.8479960000
-6.1002980000 12.8253800000
6.7366310000 28.0723290000
-7.5628110000 14.3736460000
-7.8769170000 17.7055170000
9.6877440000 16.0876410000
-5.0271350000 13.3081940000
1.3008820000 24.6631530000
5.2414200000 27.5111580000
5.8773360000 28.0481640000
6.3265700000 24.0599400000
9.9166270000 25.4250910000
-1.1255820000 15.0227910000
-8.3413670000 22.8737770000
10.7679270000 20.1704040000
6.4842580000 12.9014810000
-0.6939440000 25.9137950000
3.9411650000 17.2935920000
8.7151490000 21.7839390000
9.3012120000 25.2849730000
6.4229300000 25.3181670000
-6.6918290000 18.9256130000
4.0338550000 13.3856410000
0.5618270000 28.1617200000
6.1770470000 14.6757960000
8.3603340000 13.4882980000
4.2234800000 21.5597380000
3.0646120000 21.4316940000
-0.1073550000 13.2944680000
5.8238620000 28.8061310000
-8.1590340000 22.7527290000
6.8522850000 30.2009050000
-6.8513350000 13.6070430000
-2.5694570000 16.8518410000
2.5851420000 21.5917970000
7.3075980000 17.8931640000
1.1152260000 17.8515870000
-5.8712720000 19.7180460000
5.3869830000 25.0668510000
8.6186610000 21.6067520000
1.8966600000 21.3426360000
4.5738720000 13.9390210000
-2.7349310000 17.1038610000
5.5621590000 12.6252830000
8.5755060000 25.8238540000
0.4420980000 27.9406780000
0.4843020000 25.8886740000
-0.9365190000 18.1105540000
-1.3063320000 19.1395700000
10.0854940000 26.3511450000
-0.4178610000 27.2118110000
-6.7749030000 22.7368240000
3.3354340000 11.3170070000
-6.1262680000 16.1926270000
4.2339750000 21.9347900000
1.0997080000 26.1486570000
-1.5609370000 22.9297490000
2.2683020000 20.4387230000
-2.1960280000 13.6483800000
10.9006360000 22.2893710000
-8.8774880000 21.9362340000
0.7814750000 28.7222810000
6.1859250000 30.0237690000
0.1602680000 14.5880730000
7.5502860000 29.7386990000
-3.1968240000 22.8920630000
-7.2834770000 23.6841980000
-1.5487700000 18.4654900000
7.4726200000 24.3979400000
7.4277200000 16.2813530000
6.8386340000 24.9859620000
4.9912600000 26.8178580000
-6.9045410000 15.5779160000
5.6935930000 30.2391950000
8.3763710000 15.6726160000
-6.0414240000 19.4304710000
-7.7379640000 16.9129680000
7.3876300000 19.4620930000
9.7335000000 15.0024350000
3.6071090000 15.8567030000
2.3506460000 11.2695670000
6.1636630000 23.9233590000
7.3660560000 21.4318940000
8.1919030000 13.6401540000
-1.4569170000 22.6876160000
3.3695970000 29.5233880000
9.4369950000 18.0151750000
-6.0883180000 22.8166310000
4.2959530000 12.7800670000
9.3291350000 19.1128330000
-8.3877760000 20.0042190000
1.8346190000 24.4736560000
5.1237780000 12.9942160000
-6.5846960000 13.4185870000
-5.6121690000 19.9787270000
0.2895420000 19.5646320000
5.8950030000 12.2576810000
-1.3757540000 13.6522490000
5.2264600000 26.2950740000
6.6008880000 29.8861960000
10.4824660000 16.3810140000
2.3441390000 23.9588700000
-1.3188620000 15.2977910000
8.2972920000 19.0637870000
-1.0525210000 20.9949050000
-6.6172130000 15.9622800000
-0.0423160000 14.8622960000
-0.9713650000 12.9031690000
8.8850960000 25.0143570000
7.0326620000 21.7595860000
-3.9591850000 21.8932820000
6.8608240000 15.2611970000
-5.6418380000 14.0936730000
-7.0782970000 13.8055870000
10.8332220000 24.3911090000
3.4392980000 15.3928090000
4.7609150000 12.7983020000
7.7483170000 26.2328340000
5.9178680000 25.5536840000
-4.2432300000 22.1884290000
6.6748160000 13.0053270000
-6.5877930000 23.1608660000
9.1993030000 17.7603570000
0.9068720000 22.1584930000
-5.1975600000 22.1243020000
-1.3630350000 19.8278500000
1.1527090000 27.5696540000
7.0464130000 18.9418540000
9.1107040000 15.6210960000
-2.1008360000 15.5288840000
5.9089350000 30.1674040000
-8.3750730000 20.5885960000
-8.2906950000 15.9262100000
-2.4984850000 23.9850310000
2.5603830000 10.9049190000
3.7153820000 11.0071990000
3.8667970000 13.5647410000
7.9907280000 19.3799290000
-1.1354780000 26.3123510000
3.5329850000 24.1906470000
-0.3293250000 13.5361740000
-5.3244860000 15.0879510000
0.1102230000 28.0640050000
7.0889840000 29.2880670000
2.0175170000 22.4697380000
5.4889510000 12.1400090000
-8.3871680000 18.0883580000
4.7575150000 13.2127520000
6.2133440000 25.9101350000
-5.1730370000 18.0436040000
3.1685430000 11.0754880000
5.8496810000 27.4653380000
10.1685380000 25.9901140000
3.8821850000 20.2929630000
7.4453900000 28.1734180000
6.9224370000 20.4369410000
7.2612140000 29.9484120000
-6.6436200000 15.1712070000
9.1594190000 15.7431550000
-3.8113650000 22.7058750000
-5.5300000000 23.8934270000
-0.6054980000 12.5554410000
2.3626990000 22.8990670000
3.4995810000 28.2042120000
-1.5946760000 20.7820780000
9.4323370000 19.5944370000
8.6870430000 15.9651190000
5.9601120000 24.3829980000
-8.8292770000 21.9632450000
6.6153020000 18.5476490000
-0.7676290000 18.2132360000
1.8363160000 29.2304690000
10.3764670000 21.8292880000
9.5757670000 24.5978410000
4.1265190000 18.3033140000
-8.2259380000 20.9978770000
3.8097390000 27.6945530000
-3.2936920000 14.8441370000
-1.4365350000 26.7766230000
-0.2156780000 15.2886730000
4.6813520000 21.8720130000
-1.7071080000 25.8033370000
7.2698460000 29.9431970000
-1.1430840000 14.4576600000
3.2818650000 29.9452250000
-6.1763930000 13.1417290000
5.8648610000 24.0579740000


==> expres/synth2d/largevis_cl3_dim2_p100.200.500_d2.2.2_original.tsv <==
10.9934283060 -0.2765286023
11.2953770762 3.0460597128
9.5316932506 -0.4682739139
13.1584256310 1.5348694583
9.0610512281 1.0851200872
9.0731646144 -0.9314595071
10.4839245431 -3.8265604893
6.5501643350 -1.1245750585
7.9743377593 0.6284946652
8.1839518490 -2.8246074027
12.9312975378 -0.4515526010
10.1350564094 -2.8494963724
8.9112345509 0.2218451794
7.6980128452 0.7513960367
8.7987226202 -0.5833874996
8.7965867755 3.7045563690
9.9730055505 -2.1154218579
11.6450898242 -2.4416872999
10.4177271900 -3.9193402478
7.3436279022 0.3937224717
11.4769331600 0.3427365624
9.7687034352 -0.6022073912
7.0429560193 -1.4396884168
9.0787224581 2.1142444524
10.6872365791 -3.5260803107
10.6481679388 -0.7701645608
8.6461559994 1.2233525777
12.0619990450 1.8625602382
8.3215649536 -0.6184247517
10.6625268628 1.9510902542
9.0416515243 -0.3713179533
7.7873300520 -2.3924132482
11.6250516448 2.7124800571
9.8559797568 2.0070657958
10.7232720501 -1.2902395092
10.7227912110 3.0760731329
9.9283479218 3.1292873116
4.7605097918 1.6438050088
10.1740941365 -0.5980147009
10.1835215531 -3.9751378292
9.5606562243 0.7142251430
12.9557880895 -1.0365404365
8.3830127942 -1.0035140872
11.8308042354 0.6575022193
8.9404795925 1.0265348662
10.1941550987 1.9372899811
8.5958938122 -0.6553242932
9.2157836937 -2.9270298963
10.5922405541 0.5221105444
10.0102269133 -0.4691742668
7.1692585159 -0.8412906455
9.3145709669 -1.6045545384
9.6774285767 0.8081017136
13.7723718024 0.3491556257
10.5151007814 -0.1488918315
6.1624575694 -0.0530277509
10.1204604199 4.9264842250
9.6152780704 0.6030946847
9.9305764606 -2.3373560752
12.2856456290 1.5038660654
11.5820638941 -1.8187749096
12.8055886219 -2.8037021256
11.1737141876 4.3809112516
8.0189273497 -1.1325954592
10.1993027302 -1.0069513082
6.8986731379 0.1371259496
7.8753925725 0.9471848613
8.1611515315 3.0998688100
8.4334934153 -0.6441230324
11.6270344347 -2.4617286329
10.4549198692 2.6142855086
6.7850335309 0.3692677171
10.5197655885 1.5636457436
7.5260985782 -2.6409132262
11.0438831312 0.5939693465
10.5009857007 0.6928964190
8.6399505568 0.4645073943
10.5861449466 -1.4287028361
13.7315490223 0.9476658418
7.6173930056 1.3131072173
8.0506366595 1.5741692075
12.3171911580 -1.6413646367
11.9267522585 0.8255618539
11.6441203200 3.7935859653
9.5092237680 -1.5074723287
8.2209711407 -1.6316205699
9.8457965812 0.6823039496
10.5533815987 1.6543664981
10.0260037838 2.9070681543
9.4706863335 5.4403383332
11.2513346955 -1.7143151128
7.8582150039 0.9649448305
9.5530744293 1.4280009882
10.9464752491 -0.1456578253
8.3064125639 -3.0296944494
9.1069700959 1.7127975886
10.4281874883 -2.4914775574
10.3463618517 0.7706347595
8.2322851276 0.3074502119
10.1164174369 -2.2859405957
0.7155747207 16.1215690527
2.1661024864 17.1076041041
-2.7553387359 13.1243499202
1.0300705344 16.0275719018
1.0300953726 22.7054629813
1.1417810214 17.2711312804
1.9080035270 16.3027825026
-0.6305384893 16.5179384410
-1.5456504291 14.5263627865
-0.9707270957 15.1637482788
4.6293171333 11.2654696148
1.3725203807 11.7745682576
-0.9438637316 17.1779011939
0.1285600382 12.8445104441
-1.4306074185 16.3591954979
-1.4607332634 15.4329171792
0.0911436798 13.6967993048
4.2878881787 16.2678380446
-4.0502851733 15.3729086295
-1.3235729295 16.7048666696
-1.5850414769 14.7705271171
1.0099745580 16.7315103883
-2.4005928141 14.3309975283
-0.9498906223 13.6933415349
3.5309084806 15.8099634219
-2.5217679087 16.8357238941
4.2443123940 17.0649305211
-3.0387399319 14.0315318543
2.5338222984 13.5846610688
0.8876388563 16.5492681069
-1.8538609432 14.8809492879
-6.4825346801 12.9512247173
-0.5051363028 12.5044336361
3.2648226079 12.1397172441
-0.8800889734 15.2614811546
2.8825465781 12.1282756976
2.3263275043 15.0204661220
-1.9630173021 15.9242069485
0.3981193911 13.7995662457
0.1396041700 14.2293728063
0.2270346905 16.3242613490
3.1720336323 12.5243690023
4.2660667493 11.0958244010
-0.3035701901 16.1766344130
0.5619837355 13.7546009604
-0.4162445007 14.0139981307
-1.1787295139 16.6992041940
0.7140309719 13.6141808095
1.7991997509 15.6145990418
1.6257242377 16.2592576838
-1.6579900218 13.8796379196
1.4945872102 16.2207405309
-0.0418031879 15.2346547666
2.5553297916 13.8168572223
1.0941947623 14.5956146951
-0.4353624065 17.1975537040
1.6508326980 16.6270192720
2.6109576143 15.0420076833
1.3639059426 14.3794664868
0.6483327050 14.7397138913
0.1939919300 16.1903140509
-1.6364413665 19.1847745514
-2.0120347630 12.5716227744
2.3162217470 16.5833253879
1.2482396341 16.2566910185
-0.0244935457 13.2054912570
0.1516091164 13.6456765770
1.9502394668 14.7058852370
-1.6509943936 14.3572283167
0.8258629086 13.8725508944
-1.6444407911 15.4873744230
0.4899331422 13.9861136493
-0.9420766112 15.4640998747
-2.8961686830 12.1850724512
-1.4368884425 14.5731056966
0.6218151312 17.9507124339
1.7153192464 14.6801229401
-0.0380324158 12.9949412707
-0.0370262720 14.4226827222
0.6454371207 13.3455381129
1.0386930285 18.0654778260
-0.2175202969 15.8034234442
1.3802879834 14.1975590562
0.4481849636 15.0251848016
0.1953521971 13.4539804323
0.0490203485 15.9959965825
2.9022872156 16.9185416522
4.3063649150 13.4653048742
1.7446412734 15.3666840115
4.3796058664 13.3834034293
-1.6794436844 13.8012147091
-4.2477914486 13.9484899566
-1.5182653231 15.3007875730
0.6835119516 18.7523416784
1.9008476764 13.8461926887
-1.7968293427 15.9838383430
-2.6404664140 18.6629175317
2.3588802414 14.0616486958
-3.4262690582 17.7077447483
-0.2290796905 17.4756326239
-3.1888553176 13.8012499541
0.0104873994 15.0939611875
-0.9001309430 16.2456998647
-2.1352408588 14.7152410300
0.2405912634 16.0288776681
1.4232297562 12.7507158163
-3.0682283415 17.5553536438
0.6646280240 13.5030269269
3.1023039510 15.2313492686
2.3585943681 15.1350369628
4.1214958498 18.5106816849
-0.4979282970 16.9431419019
1.2907518992 17.7372631151
-1.9298469212 16.3721029200
2.1168489737 11.4825210272
-2.3665170253 10.9215356445
-0.5388136689 16.4350845116
3.0047141042 15.1481895608
3.2572310911 12.2397970836
-3.4067648787 14.8889046022
0.7681308979 14.9346105038
-4.1348842001 14.8217599210
-2.6089390010 16.3393450977
0.7331964922 13.1202404273
-1.0277338347 12.8815729562
-0.1253581945 16.9102846410
-1.9714520927 16.0080930310
-1.0605152367 13.4142543355
-0.2140607199 12.9295153552
-1.1072986107 12.6042442148
3.9294502658 15.0705271039
-1.3994510160 15.4279598215
-0.2246560994 14.5580608009
1.2283334001 16.5150154201
-1.0610022952 13.8483635187
-0.5501033943 10.3961576705
-3.0303821244 17.7337485349
3.2899354270 14.5019279209
1.1531139261 15.6225003091
6.1577616169 17.2391498229
-0.2558351830 13.0889191188
-3.2128926405 15.4069272717
-1.5127014906 12.1554925808
-1.2931457685 12.8369039928
3.3742832701 16.7632795139
-0.0159452826 17.9598882778
0.1547366153 13.2774315973
3.0462481545 16.0778200874
-2.0744923087 14.6193226438
-1.7512365068 12.2344005381
1.8523550951 18.8188332809
-2.7971351476 16.1259384734
-1.3012851382 14.0257492325
-1.1847878485 13.2720184606
0.0970432559 13.3380997672
0.5409136516 14.8995237811
-0.4778960937 13.1848726759
-1.1535426611 16.5107824517
1.0018343752 13.0448895104
0.1986646109 16.5027742467
-3.3388105622 16.0867203848
-1.3252475179 16.1411973372
-1.5265183131 11.3902357987
-3.2550848758 15.0961698933
0.5194450034 13.1913667498
1.2771849176 11.6769598755
-0.1321595973 12.5779676005
-1.3036722156 15.0947973426
-1.7208267306 14.2308889115
2.0125856184 13.8462162610
1.6713842241 12.7405862907
1.0596083558 17.8831372413
-4.9432890003 13.4062094891
1.1541442544 14.5939092279
0.7422917467 13.7920296266
0.1731795749 14.6886455292
2.3355641233 15.5088416866
0.6752053242 14.1762460678
-0.9752124481 14.1348836244
0.7889042848 14.1580310384
0.5795497138 19.1508015973
1.7422494069 14.3479529357
2.4024278443 14.1838492540
-4.0762490704 12.9838273782
-3.7415838421 14.2969730319
0.0368367584 18.3528746246
0.6538547475 14.5617989424
1.6588111624 10.5777293820
0.4712291162 16.5417303878
-2.9571724916 17.2875080864
0.6769928150 14.1694241722
1.2655637322 19.5413857156
0.3637325101 15.4964411726
-0.9187217991 13.3003112611
1.6606716331 13.2878323482
0.1431324744 14.0446851065
0.9579596515 15.6673242106
2.0750798885 13.9799672023
-0.5397498706 13.0424725684
-0.8885865202 15.7546009861
-8.4860227667 -1.8443306484
-8.2607881598 2.7112757176
-9.1731301936 3.7535916251
-11.5475783982 -2.4893094066
-13.5574404978 2.9920886230
-8.6912686873 -0.1111693418
-9.4400627474 -2.2509780946
-5.1084960408 0.2584423640
-9.7812104108 1.4515332478
-9.0379815365 0.4477680486
-11.5809489109 0.9429367143
-6.2359510070 2.6908400923
-6.8136267467 -1.0224313529
-11.9792096405 -0.2515738402
-9.8885501754 2.1883830369
-13.3849292594 3.0591006389
-10.3160157972 -0.8537621399
-12.0242087505 -3.3097133437
-8.3536588321 0.1466359344
-12.5799217995 -2.5901575441
-10.6715693986 3.3380430506
-10.5191827027 -3.0062859062
-10.4914861282 -0.5454471395
-15.3937732859 -0.1085897330
-10.4618690604 1.3924127296
-6.3020878101 2.2531300591
-10.5377773811 -2.2130518175
-4.8532803935 0.1184368680
-9.9721414162 -0.0482501742
-9.6038304785 -0.2887208238
-11.1473240138 -1.0937178825
-10.0655065404 -1.0868495423
-11.4256915654 0.2128604554
-10.5099544348 3.0079859772
-15.3019396168 2.1830137038
-7.5078296150 -4.1467804648
-10.6853751882 -0.7428817320
-12.8150233894 -1.5556333752
-12.2211516909 3.5045408868
-8.1286432137 2.5431101900
-8.5566558719 -2.2581035424
-11.0490405326 0.9787491225
-12.4442556178 1.4259968603
-10.4806507963 -0.7496416151
-8.5780800636 0.8885266230
-10.7219323316 2.3186596067
-12.1621266552 1.2318712139
-8.8137974841 -0.6190928786
-9.3477339555 -2.5022271528
-8.1519459616 -0.3698042729
-11.0454460410 2.0980184517
-11.4086873811 -2.8169225927
-13.1132583470 1.2120199027
-12.5608587050 3.5095883640
-14.1638588158 3.3929127366
-9.5779650656 -0.1934262237
-11.0898381736 0.7982722287
-10.0752694048 2.2066037640
-9.7715447027 0.3006035229
-10.7272244244 -0.1138912474
-9.3843964622 -3.4203367853
-12.6963708442 1.4865281880
-9.6582691237 -0.3679666727
-9.9631321339 0.6951634107
-11.0795193606 -1.5566094508
-9.6083094898 -1.9567455552
-9.1834944886 -3.4051672085
-7.9416887253 0.9451949648
-9.4879405314 1.9653819679
-6.6690511111 2.0287401300
-13.6817484627 -2.5591539335
-11.2496371554 0.0521821004
-8.9646819591 -1.4514876263
-9.6264664710 -1.5107658647
-11.2230356060 -2.8133221937
-11.8464664922 -2.7033692112
-11.9517465060 2.1072835932
-11.8987977777 5.2647641297
-9.0133641982 0.3696722474
-11.7167155604 1.4006197588
-11.1512756525 0.2440196293
-4.8798309235 -0.1921197994
-7.7014533474 -1.4063528503
-10.0699769810 3.5416012713
-11.2539341156 3.6248971160
-8.5844961291 -1.1249335518
-8.7351845219 1.9451088993
-8.7563800756 -3.1404494398
-11.4542743516 -0.4950372711
-10.1488668582 1.2413441951
-9.6445979981 -2.6706887174
-9.2396042980 1.2211714906
-8.8804191041 2.1615614511
-8.3321556909 0.9183601585
-10.1403314229 -3.3219218670
-9.1407635617 0.4153753743
-9.4568423256 -2.5534971516
-12.1621130808 2.1063057067
-10.0791103077 1.3630013947
-9.9433632477 0.0595122790
-8.1234323880 -1.0320894564
-9.8077584461 -0.9245505774
-10.8689924549 -0.6183442469
-9.5557324567 -0.9574972433
-7.4884877489 -1.7892146044
-10.3737432883 -0.8794621165
-7.1060442313 0.3931095530
-7.9363109211 -2.9711207461
-9.4658994683 1.7792615912
-9.8354320214 2.1309607501
-11.0345769002 2.8186948804
-5.4022037528 -0.7256771209
-10.8910050428 2.9067689542
-6.8408557085 -1.0457200543
-10.8403736342 -0.5635692177
-12.6889010221 -1.8373038930
-12.0082815335 -1.5355951302
-10.0693697748 0.4684294651
-6.8989990144 -1.9967080815
-8.0313552030 -0.4279776885
-10.0989274193 1.3496389843
-12.2454440431 0.7648194924
-9.6670955836 0.9849025280
-9.4216627122 4.9106002798
-11.2754799685 -1.0619939100
-11.2462810528 -1.1109542383
-11.2747742546 2.3780330622
-7.1589915040 -1.1414925875
-11.6647111462 0.9428311128
-11.1044460886 1.2658636355
-9.5941539583 -3.0314882300
-6.9049895973 3.5917553462
-11.2255773810 -0.7754031199
-9.4282692186 0.6689135800
-8.6829114547 4.0204090775
-10.3538944550 -1.5965944891
-12.7586384560 -1.4618600799
-10.0662539457 3.5891157270
-11.0352225981 0.4475759033
-10.0328457921 2.3767865469
-4.9461351483 -1.0617375458
-10.9788788850 2.0883217541
-8.6362170207 3.6934146515
-8.8321436293 -0.7185841816
-8.8186903386 2.2174071612
-8.3590356376 1.0145480622
-7.8666506208 2.3385911809
-7.2356820179 1.2974197752
-10.3342361606 0.2934273729
-7.5869820670 -1.6338713420
-9.2626533823 -0.7866776247
-9.9425103541 2.5569037252
-9.6178018640 0.0928730963
-12.7197122820 1.4925071321
-8.7090316377 4.3265094466
-10.6155564699 0.4383006553
-9.5012326326 3.1549065595
-10.1905910648 0.5580430515
-8.7842069806 0.3732182463
-10.8928672291 0.3881799858
-7.8527365003 -2.0530305988
-9.7340606517 -1.4002416299
-7.6099067422 -3.0463738096
-11.1178436945 0.7544237501
-6.8689519415 -0.1315005221
-11.1103990534 3.7623141389
-12.8960278008 -4.3976119132
-9.1199710999 -1.0041084487
-12.0424656343 1.4167128946
-9.5123985725 -1.1281572615
-12.5606087973 1.7449146566
-8.6995976441 -0.1983517276
-6.3067260079 -2.1401695327
-13.0510503418 -1.3838161398
-10.0911720327 0.4866788986
-10.4824721157 0.7041107930
-12.5030788484 2.8875292081
-10.1643023568 2.2345916632
-9.3145493072 0.9135064383
-8.8604654395 0.8954171200
-8.7145544803 2.6583050603
-9.6069576606 1.4180075152
-10.1794713886 2.8802344309
-11.3527846041 3.6018808658
-10.0803159013 -2.8615502042
-9.7437911702 -1.3621033149
-8.3187129020 -1.3052479586
-10.8923668664 -3.7790814619
-10.9046126385 -4.8477586533
-13.1678056470 1.5208293123
-8.4283996827 0.8509151236
-11.9339522863 -0.0954227123
-10.0072050782 -2.3167293784
-6.9932033965 1.7547245812
-10.4419283477 0.0537716780
-9.5832343841 -4.0834697368
-10.4943547650 -1.3639684960
-12.0032400198 -0.5622005858
-6.4046269463 1.2816857225
-11.1423579796 1.1451655627
-7.2012891268 1.8492673658
-9.8807392602 -1.2938735554
-8.6035533728 0.7869707708
-8.2096135599 1.2703436034
-7.9008945694 -1.0704704231
-7.3652118687 0.3951992094
-5.8494782547 -1.3783756362
-6.5280723937 0.3958215669
-11.3028360072 -0.9677716681
-10.6406946164 0.8483318928
-8.9543290239 -1.1474000079
-10.0487091845 4.2845407172
-6.5449136598 0.8726473393
-9.9239930437 0.2400626534
-8.7729640545 -2.0455851304
-10.5147530748 -3.3371681478
-9.2015537548 1.2943918794
-10.9663729246 3.1479735266
-12.4515313260 -2.9287497604
-9.5510963629 2.0941966052
-6.6321446171 -0.9177685257
-7.8426383331 -0.0770169390
-10.3452545999 1.7673198750
-8.6953542432 -3.1527843140
-7.0469193005 2.7601827083
-11.2511254030 0.7916070669
-9.0119396274 0.5213475316
-11.1006103077 -1.3432467359
-10.0511081420 2.3454580385
-8.9127996908 -0.7412286642
-8.4566025787 -5.6970852413
-7.7024685993 -3.4794275576
-10.7248818828 -2.2393397893
-12.5893629514 2.3216535748
-10.9354024026 0.6930077635
-10.0938411578 0.9540816544
-9.8463562179 -2.5659844484
-8.0074663611 -0.9875131663
-13.1131637973 -0.8562303219
-6.9984804187 1.7004434842
-10.6973042688 -0.6985154086
-10.6432701024 4.1534959671
-9.2361290955 0.8600832944
-7.9394330919 0.4775783181
-10.5180842916 -0.3926996982
-10.1432025188 -0.0744444730
-8.5447409127 0.1038917716
-8.5347198456 -0.1614331602
-9.8427296194 -3.9964013691
-8.1673446506 0.6929769518
-8.0039797803 -5.7925107564
-5.8232505904 -0.2791792563
-7.7836343665 -2.0798118543
-8.7744521899 -2.1068311263
-11.2475379214 3.8280627077
-10.3813648015 0.4348657464
-8.2598645386 0.9913637759
-9.6991621897 0.7299220049
-5.1931688295 -0.1152375941
-9.5978019066 2.1013087920
-7.7889481341 2.3740606111
-8.7225395559 -2.2860098255
-6.7331369354 -2.2926907860
-9.3947290695 -1.5085517000
-10.1282766932 0.6575248206
-9.3572855691 0.8438415085
-6.7725774619 0.9070686030
-10.4883132706 1.9281743366
-7.6210590222 -2.4552156303
-8.8051998603 1.4023454846
-10.5951270067 2.7514136266
-10.3001111741 0.2511529069
-10.3461436486 0.0311580952
-12.1925501738 -2.8801017652
-6.8109898736 -1.6939226966
-11.9827846989 -4.3067802272
-11.2779234954 -2.6461795868
-6.7159696797 2.0196341787
-11.3763006904 4.5048716107
-8.0364690260 -0.6496627670
-14.9988114297 4.5818851452
-12.7791449335 -3.2907974939
-7.9548591360 4.8795048127
-7.2314543630 1.1278182401
-8.8104913167 1.7068311176
-8.4821428204 0.5623828479
-9.7915977921 -0.1251862558
-11.5079291777 -0.5613501537
-13.3859136284 -0.1966792536
-11.9771822143 -2.2071786344
-9.6402116977 2.7840045727
-8.1633667880 -3.1410012072
-11.9792562731 1.8815423760
-11.9649747871 -0.4492663000
-8.8998958020 -1.9366889097
-9.7892489877 -2.6680509898
-11.2027352879 0.6395638683
-13.1859874671 0.8809494759
-10.0392755979 1.1049799088
-9.5521717319 2.7282808599
-9.7495509947 -0.8588110823
-9.7554049939 1.0865960581
-9.9022798593 0.0811833824
-11.4039833756 -1.3258018351
-12.8052105436 3.4991534864
-12.4877264708 -1.3858103956
-11.4368145311 1.7898487539
-10.5898993566 2.4954841453
-11.3469812485 0.5579883244
-11.6706941065 4.2902982555
-12.3751968381 0.6196414205
-8.7324462381 0.8275981949
-10.3705753178 -0.2596413995
-9.9123770560 -0.2940040033
-8.0722417664 4.4210460032
-11.1149835700 -2.7396059592
-10.1765640967 5.1594186753
-11.6073491359 3.2782336109
-6.6445983718 -1.1071764834
-8.8620338416 3.2567932463
-10.7582554820 -0.4071607202
-11.1633618279 -2.0295134614
-11.2985550901 -2.4478805335
-9.9318330635 -1.5399464621
-9.5324281764 -3.1117912924
-9.3382395356 1.6670579232
-13.9874712851 0.7481131397
-7.5446620151 -2.4192820374
-6.6548552263 0.8380380187
-11.4100237115 -0.1115381553
-8.8833461750 0.1520107828
-8.9224880151 -1.8413471862
-9.6612783519 -2.8274289938
-10.2224521227 -1.8078152829
-11.4710598852 2.4721863504
-7.8173797588 1.2182762418
-12.1846255293 -0.6328168994
-7.5738046000 0.2834338273
-5.3613409200 0.7866356788
-9.6159017670 -0.6182329284
-9.7329181904 -0.3049396728
-8.5837826466 1.9134046336
-11.5719789210 -2.6624659071
-13.6724107462 1.0159826538
-12.2067332123 -4.3057811859
-9.2228427909 4.9859990349
-10.0121418231 1.6769815489
-9.8363412829 -0.1977793064
-8.1618470340 -0.5805490884
-9.4652153719 0.6433956124
-11.3361809073 1.9840846991
-10.3499195134 -1.5114903190
-8.9269803129 -1.7969359636
-9.9436376853 -0.0182379933
-7.8282088683 0.9493964658
-10.0500539175 1.6355325984
-7.2195849020 1.1156206127
-9.9792947603 -2.6236724647
-12.1302273262 -0.6104494087
-11.2190244043 -0.3739426060
-9.8867001502 1.0593855087
-10.1409975561 0.9730032877
-9.8710511704 -3.9509331327
-11.8786707876 -0.2881751114
-12.4193894857 1.1998574600
-6.9384983353 2.4375237034
-10.4268857419 2.9814522737
-9.7026650856 -0.6741719422
-11.2268053271 -0.6049393730
-10.7763536371 0.3408324448
-9.6788520379 0.0060920403
-9.1261236605 2.3812925496
-8.1008917291 -2.9697959369
-15.1078422698 1.8686398225
-12.7337573968 -0.4495308038
-12.3402260521 -3.6039608752
-8.9170745436 1.5183103206
-11.1530208015 -5.1820845843
-11.0924888965 0.7836080108
-12.9578231375 0.3667198396
-10.0306196983 1.1585829992
-9.7608392632 -1.9461378818
-7.6068569967 -0.3170591461
-10.0546090790 -1.8665359181
-10.8865645024 -1.7696054281
-10.3458921198 3.4234169603
-12.7438022859 -3.2271227958
-7.0576593450 -0.4186473543
-11.3381454773 2.0798093748
-11.2112310795 3.6520194271
-8.6441482573 -0.9758228163
-5.6853835735 -1.2114298460
-8.5158092560 0.5985851608
-7.3965174212 3.1230223935
-9.9359917019 -1.5068357407
-9.0800557141 -1.3554307395
-5.9732255049 0.2730706622
-10.7306431026 0.3693606117
-12.6942525791 -1.9432280770
-7.5991721841 -1.3137885579
-12.0938219654 1.0733055051
-7.6285916907 1.4379066213
-8.0079046284 -1.5135901771
-12.8436213335 3.0026673039
-10.6453596777 -0.5016660329
-7.3436117163 1.1124600188
-9.0882244558 4.3300046898
-11.2870364608 1.8556802562
-9.8859737502 0.5371845577
-6.9430631472 1.0156715126
-8.9234078419 2.1450146746
-10.7299054591 -1.6784193347
-12.0896183880 -3.9327131788
-5.8875857401 -2.2064167314
-10.4425072472 -0.5536265998
-9.3851866044 1.6314744251
-8.2790530233 -1.1661548771
-10.3342434276 0.5651599010
-10.4973822524 3.2146911520
-9.0180500967 1.4697555721
-8.6742374627 2.3469477150
-9.6379568826 -2.5936638959
-9.2006240965 -1.3027137876
-11.0572333635 1.1727280375
-7.5234338571 0.0425431535
-9.3823339748 3.4044298893
-9.5184936410 5.2033662284
-8.8689807087 -3.5215255183
-8.4933167578 0.7623167698
-7.4204944918 1.3463627025
-10.2769119680 -2.4485964726
-10.4180465146 -1.7010409084
-11.1610468996 1.1771568088
-6.6601909913 0.7893430596
-12.3917661241 0.8892053364
-7.6067370267 -1.2195658086
-10.2680343333 0.0293763895
-11.5697966262 1.2965608677
-10.2418962972 0.8390648878
-11.7749843556 -0.8749166006
-8.5552372843 -0.7456663042
-6.5460722975 -0.7992723712
-9.5506305485 1.8651816637
-12.8367314659 -3.5216176240
-13.0513126291 2.5251682069
-11.1037162918 5.1163985713
-11.1284951973 0.3691026064
-6.9157800949 4.0121857763
-5.8769928467 2.4167324612
-7.9518749484 1.1850538984
-8.4432778477 -1.1023714327
-11.6363977668 -0.0067489148
-10.3403692450 -0.9064560987
-8.6072251051 1.9106104171
-9.8231862274 2.9550601621
-12.2833782283 -0.3873189186
-11.4336446412 -3.7330732341
-10.1653613717 -0.2434950168
-6.9731005135 1.2616233691
-12.0483736487 3.7081851327
-7.5579326089 1.1641954069
-10.4529681977 -1.9188784734
-10.7444135521 2.1774972394
-6.2308273881 3.0864870565
-10.9776988436 -2.2392348666
-9.7182275062 -3.5368787311
-9.3536645716 -0.2952051726
-10.9320730037 -3.1894061345
-8.9727997869 -1.0654016793
-12.3398336714 -5.7445244266
-10.0550298101 3.5445031933
-6.6774815709 -0.9141925132
-11.2044241207 0.9375485122
-11.9967708784 0.6035837996
-8.4678394432 2.4538664478
-10.2003081530 -0.4073475004
-11.7559651735 -1.6537607081
-10.4529577838 0.7347310136
-8.1728307475 -1.6063579014
-7.0146228621 -0.5422472021
-10.0427345887 -1.4944233583
-14.8484805205 1.7680907927
-8.5263122058 -0.5626551142
-9.8660185656 1.0318784354
-13.1250917138 -1.0581053547
-8.4114706408 -2.5085788463
-9.4128841357 -2.7131636092
-9.0671400351 -0.0712829646
-13.2302636318 2.3294787089
-11.4691831536 -1.6205048740
-9.5988616055 2.2972746989
-12.0316436380 0.1233596997
-9.1423669993 1.3862112145
-9.6471168894 -0.7340556782
-11.6551804413 0.1722877661
-12.1442780240 -5.8427009670
-9.1268803917 1.8078696822
-14.7258648711 -2.0194614094
-8.7616914780 4.1149909394
-9.9584125846 -1.4560058825


==> expres/synth2d/largevis_cl3_dim2_p300.300.300_d1.2.4_embedding.tsv <==
58.8823470000 -63.7767680000
60.0011790000 -57.5211300000
55.3047750000 -63.5572620000
62.5379490000 -61.6713710000
54.8937760000 -59.3749850000
53.5438350000 -64.2489550000
57.5819890000 -68.9181440000
50.0756870000 -62.3093950000
52.4073980000 -59.9440500000
51.9955060000 -66.4585880000
61.9967540000 -64.2414700000
56.2086910000 -68.4972530000
54.0795060000 -61.1528850000
52.0486980000 -59.5586430000
53.3684160000 -63.4153480000
57.6089100000 -56.3957210000
55.3787540000 -67.6140520000
59.2543030000 -68.0116500000
57.4390220000 -68.9933620000
51.2806510000 -60.3423610000
60.2945860000 -62.4222760000
55.9710460000 -64.1466450000
50.4737470000 -62.9761730000
55.9577750000 -57.6613540000
57.6393620000 -68.9119030000
57.8106000000 -64.9581600000
54.3170700000 -58.9009700000
61.5362630000 -60.3839340000
52.2041930000 -63.1134490000
59.2522470000 -58.6602250000
53.7929530000 -62.8488240000
51.6340560000 -66.0213550000
60.3514330000 -57.9245870000
57.4195480000 -57.9461560000
57.8846590000 -66.3034290000
59.4145430000 -57.2467840000
58.5130310000 -57.0528640000
50.5548780000 -59.9326860000
56.7965320000 -64.2315900000
57.2356410000 -69.1070100000
56.1197010000 -60.2325330000
61.6049960000 -65.5129700000
52.4189340000 -63.7189370000
60.9522820000 -61.9476430000
54.5931400000 -59.2465860000
58.0601810000 -58.5108450000
52.7372890000 -63.2720410000
53.2597850000 -67.3505780000
58.4770470000 -61.4132230000
56.6273650000 -63.8953630000
50.6302380000 -62.4324680000
54.1484260000 -66.0998690000
56.4535830000 -60.0643620000
62.6293750000 -62.8055230000
57.8872760000 -63.3602450000
50.2067600000 -61.1976620000
59.0765990000 -56.3293530000
56.0552980000 -60.5090100000
55.2772900000 -67.8011020000
61.7218670000 -60.9222830000
59.3758240000 -67.0359880000
60.5864790000 -67.6175380000
59.4107020000 -56.5800090000
51.6298330000 -63.6665150000
56.7811050000 -65.2825160000
50.7399060000 -60.7771800000
52.3965910000 -59.3912810000
53.7013510000 -57.2098390000
52.4331090000 -63.0197220000
59.2428860000 -67.8566890000
58.9839780000 -57.5437390000
50.8698080000 -60.5376930000
58.7093660000 -59.1497040000
51.5816730000 -66.0905150000
59.5422440000 -61.5263710000
58.2916180000 -60.9688910000
53.7236940000 -60.2209210000
57.3394930000 -66.5925140000
62.5923160000 -62.4421040000
52.0651170000 -58.7999840000
53.2557530000 -58.5519490000
60.6641390000 -66.4423750000
61.1725730000 -61.6297990000
59.9947700000 -56.9305000000
54.6506540000 -66.2113880000
51.9775350000 -64.8948440000
56.7549590000 -60.5729260000
58.8799400000 -59.1022030000
58.4468840000 -57.0637440000
58.8736420000 -56.2085950000
58.8323780000 -66.9991760000
52.3832400000 -59.2578960000
56.4812620000 -58.7739370000
58.8641280000 -63.4243810000
52.1419830000 -66.7118380000
55.5642320000 -58.0056340000
56.5199090000 -68.2569500000
57.9433250000 -60.5778500000
52.7205160000 -60.7828830000
55.7397990000 -67.9727710000
59.0821570000 -60.3056030000
61.7088280000 -60.2401050000
50.6320650000 -63.9466670000
59.6252900000 -60.7058030000
59.2143710000 -56.1684150000
60.1165890000 -58.4160420000
61.2372320000 -60.6336290000
56.1082530000 -58.5285190000
52.8450360000 -62.6021840000
54.1427190000 -61.3014450000
60.9887350000 -67.5468060000
58.6797030000 -68.5294720000
55.9868320000 -57.4940870000
55.8050190000 -67.8881680000
54.0131490000 -58.6825980000
53.3542520000 -60.4175950000
55.9857900000 -65.8875200000
62.8473240000 -62.1715200000
50.3418050000 -60.8580590000
54.5877110000 -57.9695510000
52.6867370000 -62.1919440000
59.9512860000 -59.3347090000
51.1687280000 -62.6312900000
53.5253560000 -65.1331250000
62.6502380000 -62.6018100000
52.2723620000 -58.1894610000
62.8501430000 -61.8356860000
50.3780780000 -62.3839840000
61.0462380000 -65.9921420000
59.6625520000 -59.5556530000
52.3866310000 -61.6491970000
49.6953660000 -62.1089250000
54.1604730000 -67.5763400000
60.6759910000 -67.5239940000
54.4542770000 -60.9608040000
60.5696830000 -67.6709440000
61.4635160000 -63.4339710000
52.6991690000 -59.4806520000
56.9543720000 -65.7629240000
56.8595050000 -64.5588910000
57.9835470000 -59.4209440000
60.7905430000 -67.4254760000
60.8861920000 -67.6882630000
56.7897760000 -59.4427410000
57.2703360000 -66.0482100000
55.0813940000 -64.8667910000
55.0551380000 -58.0821760000
57.6673360000 -66.5933070000
60.8422430000 -62.0865020000
60.8912470000 -60.7885630000
52.1821140000 -63.9967650000
60.5453910000 -60.5533410000
56.9329870000 -61.8024790000
61.2941130000 -65.6861040000
59.2060660000 -64.2684780000
57.0246890000 -57.6339650000
60.9894940000 -60.0876240000
61.7080690000 -63.5626950000
59.7493290000 -64.6513210000
58.2213210000 -63.6199610000
57.6683390000 -59.8811840000
57.4021070000 -56.3002890000
51.7962720000 -66.2089160000
61.8328740000 -60.7444610000
60.1630550000 -60.2875670000
55.5682300000 -67.2394870000
56.3280600000 -66.2075580000
60.8332980000 -64.0974040000
52.3111840000 -63.1076890000
58.3765720000 -65.6829680000
52.9868090000 -60.4630470000
57.3086240000 -65.3839340000
54.5136570000 -60.6153110000
51.3308600000 -65.8321300000
52.9903600000 -62.6524810000
59.3575170000 -57.3584400000
60.4933550000 -64.2248000000
55.3048630000 -67.4382400000
56.3814050000 -64.0564120000
57.2524600000 -67.0116730000
59.6749270000 -57.1588290000
56.6836200000 -60.1872250000
59.6693080000 -64.9722600000
57.8257560000 -62.7258300000
56.4129220000 -66.4835660000
57.4189070000 -59.9499240000
62.2871020000 -61.2196880000
61.5759320000 -66.7477800000
60.7594870000 -62.4928360000
61.6004600000 -66.7819670000
52.1368870000 -64.2502590000
49.8576430000 -61.9532810000
53.1215100000 -60.8724560000
59.2686420000 -56.7082290000
60.2243040000 -65.8211440000
53.0788190000 -59.2232280000
53.1852910000 -57.2739830000
61.2361640000 -65.3267290000
52.6345480000 -57.5940280000
57.7594180000 -57.4601480000
50.2488670000 -62.5743290000
57.0307010000 -62.1864050000
55.3442540000 -58.9151310000
51.8917390000 -62.0057870000
57.7798080000 -60.1086850000
58.9619060000 -67.6956480000
52.6322560000 -57.6546360000
57.5799260000 -66.7450640000
62.3181420000 -63.1168790000
61.5606380000 -63.2423400000
62.8475880000 -61.4350620000
56.7948340000 -58.0192680000
60.0184480000 -57.6633800000
52.9602090000 -58.6240120000
59.5172270000 -68.3905720000
51.8608670000 -66.6013950000
56.2677960000 -58.7885550000
62.1623880000 -63.2986790000
60.7810480000 -67.5822980000
50.3488350000 -61.1236270000
58.5442730000 -63.2123830000
50.0743560000 -61.4534380000
51.8277700000 -58.7171900000
57.4972570000 -67.4112780000
53.2632330000 -66.6347430000
57.5553670000 -58.2000730000
52.8254130000 -59.2308350000
53.3818510000 -65.4696880000
55.0092890000 -67.3713380000
52.9063640000 -66.9248200000
62.5865780000 -63.1279910000
53.3867260000 -60.5614660000
56.1641920000 -63.7374150000
60.3313640000 -59.8283840000
53.2207490000 -64.5954060000
56.9668500000 -69.2412720000
52.7460820000 -57.5790210000
62.1902730000 -64.2152330000
59.7635420000 -61.5400540000
62.9492870000 -61.9775120000
54.8402210000 -66.9966430000
50.7828560000 -60.4812510000
52.3965950000 -66.7714690000
52.6966480000 -66.2820590000
62.6417770000 -61.8176270000
58.4151000000 -57.1996000000
56.0741920000 -66.9649350000
62.3293800000 -62.0959400000
51.7054060000 -62.1619830000
52.0577580000 -66.4965970000
59.9918480000 -56.9639280000
51.5839500000 -59.1755030000
52.9119190000 -64.0545200000
53.0705110000 -65.7204130000
55.8715440000 -66.8054580000
58.0828250000 -63.1173820000
54.5310020000 -66.6108020000
54.8651080000 -58.3722880000
58.1669880000 -67.4913480000
58.1897810000 -58.9408070000
51.0991940000 -59.6833340000
54.0972140000 -59.1472240000
52.1595420000 -66.9079440000
50.5879670000 -60.9225080000
56.8687550000 -67.4539950000
58.4323880000 -68.6066670000
54.9735370000 -67.9439540000
53.4118040000 -61.4200820000
52.0244410000 -63.3119320000
60.6409380000 -65.5993730000
59.3525730000 -67.6036830000
59.7607190000 -57.4382900000
49.7506750000 -62.0093730000
59.3161930000 -64.0917280000
58.0784380000 -65.8721850000
57.0544850000 -63.4845890000
61.3775330000 -62.6781810000
58.0912740000 -65.0846330000
53.4913860000 -64.0704500000
58.2495500000 -64.9497150000
59.3848570000 -56.4359470000
60.3585430000 -64.7881390000
61.3684430000 -64.9600910000
49.9091680000 -62.2927090000
50.1240840000 -61.6533890000
58.6934200000 -56.8808590000
58.2266920000 -64.1161120000
58.3214910000 -68.8640900000
58.6427570000 -59.3087350000
52.5576440000 -57.7710800000
57.9294090000 -64.8955920000
59.6141050000 -56.4606480000
57.8555600000 -61.3403130000
53.6535150000 -65.8899380000
59.5179980000 -66.9156880000
56.5210340000 -65.2152940000
59.3297770000 -61.1750790000
60.8275150000 -65.4981230000
54.2545970000 -66.9942930000
54.9442250000 -59.9096220000
-35.1177980000 14.6155740000
-43.7412800000 13.9126480000
-46.1240120000 16.4707130000
-33.9007640000 19.8414250000
-45.1567120000 21.4115890000
-38.7723010000 14.7579760000
-34.3092840000 16.4069750000
-38.2248420000 11.3511560000
-42.9289820000 17.1017780000
-40.3169250000 15.4616160000
-42.0805590000 21.3755910000
-42.1133610000 12.1215600000
-36.7236820000 12.4160420000
-37.5533750000 21.8176630000
-44.4470900000 17.1905460000
-45.2182500000 21.3400290000
-36.9600520000 18.7046790000
-33.2194750000 20.0442580000
-39.3751600000 13.9973160000
-33.8282590000 20.6263540000
-45.9679600000 18.4487480000
-33.2617910000 18.0407090000
-37.6541860000 19.4130730000
-43.3231470000 22.9302080000
-42.7857630000 18.7664390000
-41.8599320000 11.9670360000
-34.1984140000 18.3948460000
-38.1978680000 11.4093880000
-38.9616430000 18.3710100000
-38.3423390000 17.3256700000
-36.2378850000 20.3077830000
-36.3848000000 18.0735150000
-39.5265730000 21.4068660000
-45.7694630000 18.2199130000
-45.0213740000 21.6919020000
-33.2978320000 14.7047770000
-37.2169720000 19.7237630000
-34.8105770000 21.3889370000
-45.8111190000 20.2911740000
-43.4766200000 13.6774810000
-34.5208280000 14.8938390000
-41.7218590000 20.5384060000
-43.6511610000 21.7672390000
-37.0731010000 19.2901210000
-41.0349390000 14.4570640000
-44.8473170000 18.6634060000
-43.3203580000 21.6112840000
-37.5033950000 15.1125570000
-33.9854620000 16.0941260000
-38.0993190000 13.9127570000
-44.3539540000 19.4569680000
-33.6217190000 19.4415090000
-43.9135670000 22.1356200000
-45.6224100000 20.6639000000
-45.2190900000 21.4706750000
-38.6971440000 17.0509780000
-41.3294600000 20.8549190000
-44.4954680000 17.5748750000
-39.9008900000 17.4599270000
-38.7441710000 20.1056750000
-32.8506850000 16.4576380000
-43.8358150000 21.9257740000
-38.1771090000 17.4398080000
-40.8305210000 17.8964080000
-35.5846370000 19.8368360000
-34.6503370000 16.8038220000
-32.9697910000 16.0675750000
-40.7628020000 13.3149580000
-43.8354870000 16.2592030000
-41.8253140000 12.1125240000
-33.9888150000 20.9449830000
-39.2581140000 21.1449950000
-35.7067450000 15.7451060000
-35.5171550000 16.9535810000
-33.4581490000 19.1382180000
-33.6909370000 20.0621200000
-44.1401020000 20.8272300000
-46.6049770000 19.4792880000
-40.1669310000 15.4672890000
-42.9662670000 21.0456370000
-39.9080850000 21.0331420000
-38.1119120000 11.3632780000
-36.1608540000 13.3694010000
-46.3800930000 17.7962880000
-46.3562510000 19.1566640000
-36.4997330000 14.7133680000
-43.5239720000 14.6630620000
-33.3373370000 15.3936880000
-37.4429050000 21.1262040000
-42.3228300000 18.2593710000
-33.5738330000 16.9674400000
-41.9629170000 15.8242150000
-43.7523570000 15.0101880000
-40.7353520000 13.9253930000
-32.9101490000 17.5450310000
-39.9720730000 15.7586880000
-33.8280180000 16.3849770000
-44.2501450000 21.1731910000
-42.7200360000 17.6741100000
-39.2931330000 18.1345810000
-36.6717000000 13.9776060000
-36.8187290000 17.5038620000
-37.2201840000 20.2456170000
-36.5720100000 16.9041270000
-35.4356190000 12.9841020000
-36.7687610000 19.0307140000
-39.8361400000 12.2281870000
-33.8408700000 14.2961950000
-43.4647560000 16.1779230000
-44.3244670000 16.9766960000
-45.3599970000 19.0675530000
-37.8032950000 11.6350990000
-45.4938700000 18.7884880000
-36.6056900000 12.3324510000
-37.4965250000 19.9657060000
-34.4739530000 21.0855810000
-35.0502130000 20.9515480000
-40.4400060000 18.3411870000
-35.8747440000 12.6455010000
-37.8636550000 13.6668270000
-42.6114010000 17.9079900000
-42.7465130000 21.9545650000
-41.6599620000 16.9564610000
-46.6158100000 16.7848220000
-36.4976620000 20.6617180000
-36.2508010000 20.4584450000
-44.8162460000 19.5899730000
-36.5827220000 12.6926560000
-42.3043100000 21.6495190000
-42.2402570000 20.5277610000
-33.2266920000 16.7839320000
-42.7826610000 12.6153660000
-36.8041230000 20.8675920000
-40.7580530000 16.5486700000
-46.2330510000 16.1864830000
-35.5021130000 18.4239290000
-34.7051620000 21.2633970000
-46.4057690000 17.7241840000
-40.5183140000 20.9407500000
-44.7395440000 17.4579960000
-37.7727470000 11.5080650000
-44.4581720000 19.2579690000
-46.0820080000 15.9820190000
-37.2728880000 15.2297520000
-43.8473240000 14.9191260000
-41.2599950000 13.9206920000
-42.9997480000 13.1955390000
-41.1870460000 12.3139960000
-39.7128980000 19.3703460000
-35.6116030000 13.3157200000
-37.1087270000 16.1852320000
-45.0253830000 17.2400670000
-39.2963980000 17.2127860000
-43.9130250000 22.0143510000
-46.4026600000 16.2946640000
-40.2960740000 19.8830360000
-45.7517930000 16.5984230000
-40.6332210000 18.6431500000
-39.8096690000 14.9346460000
-40.0656360000 20.5976680000
-35.1031070000 13.7195090000
-35.8245850000 17.1864990000
-33.9509390000 14.1019680000
-41.1839680000 20.9784490000
-39.0129090000 12.1414480000
-46.3944850000 19.1050570000
-33.0076750000 20.1308460000
-36.6728170000 15.8384890000
-43.4633560000 21.4031520000
-36.2199820000 16.8014850000
-44.1388890000 21.6332550000
-38.3939630000 14.7093560000
-36.0200610000 12.2605900000
-34.9094160000 21.4809950000
-40.3409580000 18.4151210000
-41.0645030000 19.2846760000
-45.3179210000 20.9782680000
-44.3969990000 17.7273460000
-41.3832890000 15.9859020000
-41.2635190000 14.9719370000
-44.2414820000 14.7401050000
-42.7684590000 16.6046430000
-45.5356330000 17.5904270000
-46.2286870000 19.3261550000
-33.2841950000 17.5514890000
-35.7575190000 17.2686690000
-36.1025850000 14.2846700000
-32.8295100000 18.5976300000
-32.6909140000 18.5580810000
-44.0855260000 22.0210610000
-40.8516920000 14.0425360000
-37.8357390000 21.6776390000
-34.1113620000 17.4602130000
-41.6469040000 12.0174880000
-39.3016470000 19.5190770000
-32.7104720000 16.5341850000
-35.8096240000 18.9808690000
-36.9717180000 21.7189330000
-40.8448140000 11.7152450000
-42.0006870000 20.7745300000
-41.8165820000 12.2951390000
-35.9472920000 17.5746420000
-40.6424220000 14.4328390000
-41.5656470000 13.6335140000
-36.6187780000 13.7523330000
-39.6906200000 12.3973790000
-37.1868400000 11.8413280000
-39.5142140000 11.7899860000
-36.4675560000 20.7329200000
-41.3710210000 19.7003040000
-36.3060000000 15.4436330000
-46.5935440000 17.6252060000
-40.3363880000 11.7108560000
-39.7207260000 17.8979760000
-34.7363850000 15.2232350000
-33.0943910000 18.1074280000
-42.3404080000 15.6251890000
-45.8388100000 18.7294180000
-33.5907860000 20.4283080000
-44.1750030000 16.2677840000
-37.1131250000 12.0713980000
-38.7492180000 13.2817660000
-43.6525760000 18.1386700000
-33.4034390000 15.3769190000
-42.3460620000 12.3461810000
-41.4361720000 21.1452620000
-40.3882410000 15.3584010000
-35.8798980000 20.0038600000
-44.7746120000 17.3961700000
-37.2522430000 15.3438310000
-32.8230250000 15.3419070000
-33.5691450000 14.4215940000
-34.1515810000 18.6015870000
-44.7090110000 21.4422320000
-40.8789520000 20.5778830000
-41.7020490000 18.2635730000
-33.7803960000 17.0982890000
-36.8625300000 13.8669160000
-35.3933870000 21.8351590000
-41.4961850000 11.9782570000
-37.3369260000 19.6930710000
-46.7183570000 18.5371170000
-41.2484320000 15.8918550000
-40.0128140000 13.2738450000
-38.0273930000 19.5483930000
-38.8017390000 18.6892260000
-39.2142560000 14.3697770000
-38.5658260000 14.3963910000
-32.7169270000 17.0223030000
-40.3361780000 13.5841700000
-32.8172070000 15.2520150000
-37.9636760000 11.6660310000
-35.0730900000 13.5747590000
-34.6560290000 15.1930290000
-46.4564630000 19.2904890000
-40.1752700000 19.3109190000
-41.1333310000 13.6634710000
-40.9775050000 17.1089480000
-38.1710320000 11.4384790000
-44.0929990000 16.4863660000
-42.9637370000 13.1232510000
-34.3970070000 15.0965670000
-35.5611190000 12.6613630000
-35.5871160000 16.3093130000
-40.7678990000 18.4655130000
-41.1727070000 16.2206150000
-40.4016690000 11.9134200000
-44.0477600000 18.3438910000
-34.7309880000 13.5205460000
-42.1479950000 14.7600420000
-45.3057330000 18.3578720000
-39.7270770000 18.9550170000
-39.2215960000 19.2365130000
-33.5669560000 20.2338770000
-36.1955070000 12.4495230000
-32.9518740000 19.6605910000
-33.6912500000 19.4899560000
-41.7123150000 12.0181170000
-46.6189120000 19.2122520000
-37.4228970000 13.7720140000
-45.4761430000 21.2537060000
-33.3874780000 20.4806290000
-46.3924330000 16.0003010000
-40.9601670000 12.1884180000
-43.0981140000 14.8686200000
-40.2403490000 14.2091160000
-38.7355880000 17.7032830000
-37.1582410000 21.1961290000
-36.0019870000 22.1844370000
-34.0976600000 20.3882240000
-45.4392050000 16.8298340000
-33.5149460000 14.6337120000
-43.9700200000 21.0237520000
-37.3088610000 21.5933880000
-34.8168750000 15.4453810000
-33.6010130000 17.1351660000
-40.8990970000 21.1914540000
-43.6922800000 22.2907710000
-41.9951320000 17.8938710000
-45.2816160000 16.5517770000
13.7950460000 45.0840450000
8.9609970000 44.1593060000
11.3967130000 45.1383740000
13.8680130000 49.0067520000
5.7236500000 48.1271860000
12.9513040000 50.2373010000
6.9426220000 47.4680250000
5.9060960000 45.5626640000
9.3694990000 48.2584230000
4.6280950000 46.0475650000
9.0275450000 49.7213290000
9.9107090000 42.0679930000
11.8984670000 46.4736180000
12.2818020000 45.2261470000
4.5496380000 42.0807840000
16.4720420000 48.6121180000
3.9101300000 43.5005260000
5.2790470000 46.7459110000
13.3428330000 39.6493680000
5.3584920000 42.4072000000
11.9056480000 47.4313740000
15.5472180000 48.8596340000
15.9521790000 49.0273930000
15.3835940000 45.7924880000
17.5521620000 46.3005450000
7.7299110000 43.0745580000
7.8123780000 50.3546980000
15.8741100000 42.2556840000
10.8628370000 39.3006060000
10.8651500000 48.5489230000
11.4824300000 42.5648610000
15.9407820000 43.8666990000
17.3504640000 46.3860360000
15.7755260000 46.9182850000
5.9607330000 47.1086200000
9.6744050000 40.3872800000
11.2686660000 49.9605370000
11.4383200000 40.2430950000
11.3561960000 38.9799800000
13.2491000000 44.6533970000
12.4923930000 44.7801060000
7.6512830000 41.6832730000
16.1601700000 49.2440990000
7.6828430000 50.0256230000
17.1604560000 49.4260330000
3.9789370000 43.1311680000
7.6527100000 44.4905970000
12.1724220000 44.9816890000
13.3153000000 41.4779660000
10.0397760000 43.8751720000
6.6651460000 47.1452870000
14.8783910000 46.9051780000
15.8683700000 43.6509670000
11.6789110000 45.2187920000
10.1946130000 40.3864330000
7.3798940000 44.7373660000
10.2430330000 39.7401500000
16.9917530000 46.8607100000
11.4849260000 49.8024900000
11.3837640000 48.4323120000
8.6508530000 44.5999070000
9.0034900000 45.0411800000
17.8064920000 47.1314890000
10.7295930000 49.5283090000
7.9336270000 49.2344090000
8.2716120000 39.6913570000
5.1731160000 44.7857400000
13.4895560000 44.8440170000
11.9745710000 48.6200370000
10.1773400000 47.2608950000
11.6786330000 44.4999280000
6.4903980000 42.7882960000
17.1072430000 44.5902140000
7.2516450000 50.1174810000
10.8139790000 50.3221700000
16.9203930000 49.6425590000
8.1741540000 42.2369000000
17.4083560000 49.0645870000
9.0937480000 47.5994220000
8.8675170000 50.2439310000
8.4361780000 44.7380910000
16.0417040000 45.9435920000
12.6505640000 40.5579340000
15.9532460000 46.5660360000
15.1905400000 48.3086280000
4.7821220000 44.5500220000
16.7884030000 49.8598940000
12.6101340000 39.8929820000
6.5357620000 47.0850180000
4.8472480000 45.8815040000
14.1621620000 42.5227970000
13.3562870000 39.3177070000
10.4410510000 41.6845020000
7.3532010000 40.1422690000
15.2092860000 46.1044540000
15.0852930000 43.6448670000
11.6530950000 39.1111980000
10.0392650000 47.0246770000
13.5456390000 50.2293550000
14.1978600000 40.6863860000
8.1844220000 48.9551350000
9.4985850000 40.0494040000
14.8443580000 41.4364890000
5.9060870000 48.4385260000
12.2602450000 47.1462630000
10.0378920000 39.8617100000
4.4093610000 42.8071480000
6.8022010000 47.2976190000
10.0682610000 44.7450290000
10.4970490000 39.4411090000
6.9756720000 42.3311650000
14.9236250000 48.0795140000
17.0697670000 49.5336270000
13.6053840000 39.3661160000
12.6202960000 46.6682620000
7.9627260000 43.2329330000
14.4406520000 41.8556980000
9.7566530000 45.8107150000
4.9397520000 44.8830260000
8.2409360000 42.4641490000
6.6876970000 41.9657820000
17.0571920000 46.2373280000
14.8956140000 43.9102630000
8.2691790000 47.1406290000
11.9132170000 40.3138430000
5.0511340000 43.0916400000
3.9820810000 43.2863960000
17.5219860000 45.7950250000
10.1496200000 41.7560500000
9.9232000000 39.8227690000
16.6338810000 47.3997840000
15.2011110000 47.1520920000
8.0651490000 47.4734730000
10.8545000000 39.3313710000
8.5172900000 49.5400280000
14.0186680000 40.7815860000
11.2840600000 45.9477580000
7.7532830000 48.0465930000
9.2985250000 45.4242820000
12.2100600000 49.4478650000
13.7631820000 42.1642110000
13.0722190000 39.5397830000
7.4071760000 43.4485050000
16.8730510000 49.7144320000
6.3925390000 48.8442230000
3.9108220000 44.0005760000
9.8306490000 47.8962480000
6.9925280000 39.9036330000
8.6631360000 39.3424720000
9.7578840000 40.5736660000
14.4121940000 42.0862770000
10.3308600000 49.2362480000
13.5409780000 46.5515520000
7.5950140000 41.8506620000
5.3537760000 43.8074380000
10.8991470000 50.0605240000
17.2366160000 49.1375080000
11.9907160000 45.7727430000
10.0649460000 39.5167880000
5.1519740000 47.0236630000
9.8882900000 40.0170330000
15.8056500000 47.4225200000
6.2877910000 45.9689710000
8.2066620000 39.5318910000
15.7836480000 48.7255130000
17.6110060000 46.6301190000
12.5603340000 43.7710610000
16.8097860000 48.5150830000
14.4738740000 43.2066190000
17.3589310000 49.3100740000
4.5957310000 44.1505660000
13.2332040000 39.4904400000
8.6805220000 47.7417680000
9.0943170000 49.4777530000
6.7660110000 41.7191280000
12.4346800000 45.7936210000
14.1541140000 49.6204260000
9.3029650000 46.1251340000
15.1089820000 41.8491520000
12.8486140000 39.8429950000
14.9122030000 46.3948250000
7.2830230000 50.1632580000
13.4393420000 41.8631360000
8.7892630000 44.5090680000
11.8357880000 50.5921170000
16.8510890000 44.2872310000
17.2054460000 46.0525090000
12.1335310000 43.1550030000
6.6055620000 49.1004070000
14.4640240000 49.1703870000
6.3918720000 43.5627940000
9.8667320000 49.6266560000
8.5132320000 42.7185550000
13.6149020000 44.7820550000
10.0400270000 49.1111830000
17.4215010000 49.2266040000
7.5634380000 42.6462670000
12.1314630000 50.8954320000
4.6177130000 42.4474300000
14.9881680000 45.9196170000
5.4728660000 44.8960570000
14.5177870000 49.0295140000
15.2181190000 48.5309100000
5.0764570000 43.5064200000
12.8817530000 43.7287370000
17.1682090000 47.8718410000
12.7033450000 41.3401220000
3.7546640000 43.5932730000
15.2783080000 44.6944500000
6.1447090000 46.1425400000
17.2560710000 46.4943960000
14.7353970000 41.5635870000
8.7319970000 39.4425740000
5.7515510000 46.1028940000
7.4462820000 44.1644860000
15.5989780000 43.9771770000
6.3813960000 47.0241580000
12.8947570000 47.3981860000
8.6608340000 48.8351480000
13.6404680000 39.3571130000
5.5791230000 44.3047180000
9.0776450000 45.2074360000
8.5980470000 49.2976800000
6.8344200000 45.3518640000
4.0641840000 41.6474340000
10.1731820000 42.1875420000
13.3520280000 44.5372280000
13.4741730000 44.0207180000
5.8543900000 43.5102230000
6.1147890000 48.0528030000
12.3106510000 40.2181780000
11.8923220000 50.8382680000
12.1347610000 40.0995290000
12.4644940000 49.7600710000
9.4451860000 41.1635480000
13.0805980000 46.9118080000
15.2654820000 48.0652240000
12.9512280000 39.7411380000
7.2260820000 40.2878720000
13.8027940000 41.1256560000
12.0585480000 43.4768450000
9.0534360000 49.0081370000
6.2629870000 48.3089680000
9.7548690000 47.5917360000
13.0518060000 44.0342710000
14.2906460000 42.8219990000
16.9050330000 44.4285200000
4.3926810000 43.4996450000
13.1664350000 49.8750990000
10.9072920000 42.8565030000
9.2622110000 43.2354930000
6.9400980000 42.0404510000
13.0109610000 43.5071790000
4.7578060000 42.4571340000
15.9132310000 47.1461940000
12.5778920000 40.7010000000
7.3705170000 50.0905150000
11.1046970000 48.0739170000
10.8576550000 43.5176810000
14.0858080000 42.3895490000
13.3302740000 43.0595780000
9.1270520000 41.4870260000
6.3815260000 47.7879490000
7.2674180000 46.8492430000
4.7152590000 42.9220310000
12.9867730000 46.8707700000
12.9485060000 45.6718750000
17.2401220000 44.9050560000
14.9807620000 49.8568760000
5.5249330000 41.6135830000
12.1005060000 46.0997810000
6.3605490000 44.0560680000
9.4098730000 49.2446250000
10.0146730000 40.9032060000
6.9884130000 43.7559320000
7.3782340000 50.2764550000
17.1181640000 49.0064540000
6.0475400000 42.5076100000
6.9451840000 45.0452310000
8.4068200000 39.6070820000
9.7102380000 39.3309020000
17.4901810000 46.6660800000
15.3394190000 47.6436460000
12.4702370000 39.1833460000
8.7383010000 44.2951770000
4.9721340000 43.9943890000
9.6840020000 48.1174280000
15.9664370000 49.1570700000
10.8296470000 48.2658810000
14.3057170000 48.1652220000
10.1730080000 50.3004420000
7.3666670000 49.5890270000
17.4030440000 46.5914540000
14.5484410000 47.6634710000
6.0282060000 43.1297260000
8.2485670000 50.5499340000
8.1245560000 45.3827130000
15.4369980000 45.0267750000
14.8319640000 47.6924510000
11.8764910000 40.7166980000


==> expres/synth2d/largevis_cl3_dim2_p300.300.300_d1.2.4_original.tsv <==
10.4967141530 -0.1382643012
10.6476885381 1.5230298564
9.7658466253 -0.2341369569
11.5792128155 0.7674347292
9.5305256141 0.5425600436
9.5365823072 -0.4657297536
10.2419622716 -1.9132802447
8.2750821675 -0.5622875292
8.9871688797 0.3142473326
9.0919759245 -1.4123037013
11.4656487689 -0.2257763005
10.0675282047 -1.4247481862
9.4556172755 0.1109225897
8.8490064226 0.3756980183
9.3993613101 -0.2916937498
9.3982933878 1.8522781845
9.9865027753 -1.0577109290
10.8225449121 -1.2208436500
10.2088635950 -1.9596701239
8.6718139511 0.1968612359
10.7384665800 0.1713682812
9.8843517176 -0.3011036956
8.5214780096 -0.7198442084
9.5393612290 1.0571222262
10.3436182896 -1.7630401554
10.3240839694 -0.3850822804
9.3230779997 0.6116762888
11.0309995225 0.9312801191
9.1607824768 -0.3092123759
10.3312634314 0.9755451271
9.5208257622 -0.1856589767
8.8936650260 -1.1962066241
10.8125258224 1.3562400286
9.9279898784 1.0035328979
10.3616360250 -0.6451197546
10.3613956055 1.5380365665
9.9641739609 1.5646436558
7.3802548959 0.8219025044
10.0870470682 -0.2990073505
10.0917607765 -1.9875689146
9.7803281122 0.3571125715
11.4778940447 -0.5182702183
9.1915063971 -0.5017570436
10.9154021177 0.3287511097
9.4702397962 0.5132674331
10.0970775493 0.9686449905
9.2979469061 -0.3276621466
9.6078918469 -1.4635149481
10.2961202771 0.2610552722
10.0051134566 -0.2345871334
8.5846292579 -0.4206453228
9.6572854835 -0.8022772692
9.8387142883 0.4040508568
11.8861859012 0.1745778128
10.2575503907 -0.0744459158
8.0812287847 -0.0265138754
10.0602302099 2.4632421125
9.8076390352 0.3015473423
9.9652882303 -1.1686780376
11.1428228145 0.7519330327
10.7910319470 -0.9093874548
11.4027943109 -1.4018510628
10.5868570938 2.1904556258
9.0094636749 -0.5662977296
10.0996513651 -0.5034756541
8.4493365689 0.0685629748
8.9376962863 0.4735924306
9.0805757658 1.5499344050
9.2167467077 -0.3220615162
10.8135172174 -1.2308643164
10.2274599346 1.3071427543
8.3925167654 0.1846338585
10.2598827942 0.7818228718
8.7630492891 -1.3204566131
10.5219415656 0.2969846732
10.2504928503 0.3464482095
9.3199752784 0.2322536972
10.2930724733 -0.7143514180
11.8657745111 0.4738329209
8.8086965028 0.6565536086
9.0253183298 0.7870846037
11.1585955790 -0.8206823184
10.9633761292 0.4127809269
10.8220601600 1.8967929827
9.7546118840 -0.7537361644
9.1104855704 -0.8158102850
9.9228982906 0.3411519748
10.2766907993 0.8271832490
10.0130018919 1.4535340772
9.7353431668 2.7201691666
10.6256673478 -0.8571575564
8.9291075019 0.4824724152
9.7765372147 0.7140004941
10.4732376246 -0.0728289127
9.1532062819 -1.5148472247
9.5534850479 0.8563987943
10.2140937441 -1.2457387787
10.1731809259 0.3853173797
9.1161425638 0.1537251059
10.0582087184 -1.1429702978
10.3577873603 0.5607845264
11.0830512432 1.0538020520
8.6223306320 -0.9378250399
10.5150352672 0.5137859509
10.5150476863 3.8527314907
10.5708905107 1.1355656402
10.9540017635 0.6513912513
9.6847307554 0.7589692205
9.2271747855 -0.2368186067
9.5146364522 0.0818741394
12.3146585667 -1.8672651926
10.6862601904 -1.6127158712
9.5280681342 1.0889505970
10.0642800191 -1.0777447779
9.2846962907 0.6795977489
9.2696333683 0.2164585896
10.0455718399 -0.6516003476
12.1439440893 0.6339190223
7.9748574133 0.1864543148
9.3382135352 0.8524333348
9.2074792616 -0.1147364415
10.5049872790 0.8657551942
8.7997035929 -0.3345012358
9.5250546888 -0.6533292326
11.7654542403 0.4049817110
8.7391160457 0.9178619471
12.1221561970 1.0324652606
8.4806300340 -0.4842340729
11.2669111492 -0.7076694656
10.4438194281 0.7746340534
9.0730695284 -0.0595253561
6.7587326599 -1.0243876413
9.7474318486 -1.2477831820
11.6324113039 -1.4301413780
9.5599555133 0.1307405773
11.4412732891 -1.4358621512
11.1631637522 0.0102330610
9.0184913490 0.4621034743
10.1990596956 -0.6002168772
10.0698020850 -0.3853135969
10.1135173453 0.6621306745
11.5860168161 -1.2378154988
12.1330333747 -1.9520877995
9.8482149050 0.5883172065
10.2809918677 -0.6226995198
9.7918777496 -0.4930009347
9.4106352431 0.8496020970
10.3570154860 -0.6929095953
10.8995998754 0.3072995209
10.8128621188 0.6296288419
9.1710049891 -0.5601810402
10.7472936051 0.6103702654
9.9790984060 0.1173273833
11.2776648958 -0.5915713888
10.5470973812 -0.2021926524
9.7823187968 1.0987768520
10.8254163490 0.8135096360
11.3054788072 0.0210038416
10.6819529713 -0.3102667566
10.3241663525 -0.1301430544
10.0969959650 0.5951570254
9.1817793168 2.0923872757
8.9939826185 -1.2141886128
11.1581108735 0.7916626940
10.6241198171 0.6283455093
9.9877532272 -0.8972543715
10.0758045582 -0.6771617115
10.9751197334 -0.1470573815
9.1745028032 -0.3213858417
10.4129314543 -0.5637245528
9.1777796044 0.2436872115
10.2449665711 -0.5069431754
9.5289616944 0.2320499374
8.5519156585 -1.4074637744
9.2815557787 -0.2134471517
10.3109075656 1.4753562169
10.8576596232 -0.1599385300
9.9809837921 -1.0025293646
9.9814868640 -0.2886586389
10.3227185603 -0.8272309436
10.5193465142 1.5327389130
9.8912398515 0.4017117221
10.6901439917 -0.4012204719
10.2240924818 0.0125924008
10.0976760985 -0.7730097839
10.0245101743 0.4979982912
11.4511436078 0.9592708261
12.1531824575 -0.7673475629
10.8723206367 0.1833420057
12.1898029332 -0.8082982854
9.1602781578 -0.5993926454
7.8761042757 -0.5257550217
9.2408673384 0.1503937865
10.3417559758 1.8761708392
10.9504238382 -0.5769036557
9.1015853287 0.4919191715
8.6797667930 1.8314587659
11.1794401207 -0.4691756521
8.2868654709 1.3538723742
9.8854601547 1.2378163120
8.4055723412 -0.5993750230
10.0052436997 0.0469805938
9.5499345285 0.6228499323
8.9323795706 -0.1423794850
10.1202956317 0.5144388341
10.7116148781 -1.1246420918
8.4658858293 1.2776768219
10.3323140120 -0.7484865366
11.5511519755 0.1156746343
11.1792971841 0.0675184814
12.0607479249 1.7553408424
9.7510358515 0.9715709510
10.6453759496 1.3686315575
9.0350765394 0.6860514600
11.0584244868 -1.7587394864
8.8167414873 -2.0392321778
9.7305931656 0.7175422558
11.5023570521 0.0740947804
11.6286155456 -1.3801014582
8.2966175606 -0.0555476989
10.3840654489 -0.0326947481
7.9325579000 -0.0891200395
8.6955304995 0.6696725488
10.3665982461 -0.9398797863
9.4861330827 -1.0592135219
9.9373209027 0.9551423205
9.0142739537 0.5040465155
9.4697423816 -0.7928728323
9.8929696400 -1.0352423224
9.4463506947 -1.1978778926
11.9647251329 0.0352635520
9.3002744920 0.2139799107
9.8876719503 -0.2209695995
10.6141667000 0.7575077100
9.4694988524 -0.5758182406
9.7249483028 -2.3019211647
8.4848089378 1.3668742674
11.6449677135 -0.2490360396
10.5765569631 0.3112501545
13.0788808085 1.1195749114
9.8720824085 -0.9555404406
8.3935536797 0.2034636359
9.2436492547 -1.4222537096
9.3534271158 -1.0815480036
11.6871416351 0.8816397569
9.9920273587 1.4799441389
10.0773683076 -0.8612842013
11.5231240773 0.5389100437
8.9627538457 -0.1903386781
9.1243817466 -1.3827997310
10.9261775475 1.9094166405
8.6014324262 0.5629692367
9.3493574309 -0.4871253838
9.4076060758 -0.8639907697
10.0485216279 -0.8309501164
10.2704568258 -0.0502381094
9.7610519531 -0.9075636620
9.4232286694 0.7553912258
10.5009171876 -0.9775552448
10.0993323054 0.7513871234
8.3305947189 0.5433601924
9.3373762411 0.5705986686
9.2367408435 -1.8048821007
8.3724575621 0.0480849467
10.2597225017 -0.9043166251
10.6385924588 -1.6615200623
9.9339202014 -1.2110161998
9.3481638922 0.0473986713
9.1395866347 -0.3845555442
11.0062928092 -0.5768918695
10.8356921121 -1.1297068547
10.5298041779 1.4415686207
7.5283554999 -0.7968952555
10.5770721272 -0.2030453860
10.3711458734 -0.6039851867
10.0865897875 -0.1556772354
11.1677820617 0.2544208433
10.3376026621 -0.4118769661
9.5123937759 -0.4325581878
10.3944521424 -0.4209844808
10.2897748569 2.0754007986
10.8711247034 -0.3260235322
11.2012139222 -0.4080753730
7.9618754648 -1.0080863109
8.1292080790 -0.3515134840
10.0184183792 1.6764373123
10.3269273738 -0.2191005288
10.8294055812 -2.2111353090
10.2356145581 0.7708651939
8.5214137542 1.1437540432
10.3384964075 -0.4152879139
10.6327818661 2.2706928578
10.1818662551 0.2482205863
9.5406391005 -0.8498443695
10.8303358165 -0.8560838259
10.0715662372 -0.4776574468
10.4789798257 0.3336621053
11.0375399443 -0.5100163989
9.7301250647 -0.9787637158
9.5557067399 0.3773004930
1.5139772333 13.1556693516
1.7392118402 17.7112757176
0.8268698064 18.7535916251
-1.5475783982 12.5106905934
-3.5574404978 17.9920886230
1.3087313127 14.8888306582
0.5599372526 12.7490219054
4.8915039592 15.2584423640
0.2187895892 16.4515332478
0.9620184635 15.4477680486
-1.5809489109 15.9429367143
3.7640489930 17.6908400923
3.1863732533 13.9775686471
-1.9792096405 14.7484261598
0.1114498246 17.1883830369
-3.3849292594 18.0591006389
-0.3160157972 14.1462378601
-2.0242087505 11.6902866563
1.6463411679 15.1466359344
-2.5799217995 12.4098424559
-0.6715693986 18.3380430506
-0.5191827027 11.9937140938
-0.4914861282 14.4545528605
-5.3937732859 14.8914102670
-0.4618690604 16.3924127296
3.6979121899 17.2531300591
-0.5377773811 12.7869481825
5.1467196065 15.1184368680
0.0278585838 14.9517498258
0.3961695215 14.7112791762
-1.1473240138 13.9062821175
-0.0655065404 13.9131504577
-1.4256915654 15.2128604554
-0.5099544348 18.0079859772
-5.3019396168 17.1830137038
2.4921703850 10.8532195352
-0.6853751882 14.2571182680
-2.8150233894 13.4443666248
-2.2211516909 18.5045408868
1.8713567863 17.5431101900
1.4433441281 12.7418964576
-1.0490405326 15.9787491225
-2.4442556178 16.4259968603
-0.4806507963 14.2503583849
1.4219199364 15.8885266230
-0.7219323316 17.3186596067
-2.1621266552 16.2318712139
1.1862025159 14.3809071214
0.6522660445 12.4977728472
1.8480540384 14.6301957271
-1.0454460410 17.0980184517
-1.4086873811 12.1830774073
-3.1132583470 16.2120199027
-2.5608587050 18.5095883640
-4.1638588158 18.3929127366
0.4220349344 14.8065737763
-1.0898381736 15.7982722287
-0.0752694048 17.2066037640
0.2284552973 15.3006035229
-0.7272244244 14.8861087526
0.6156035378 11.5796632147
-2.6963708442 16.4865281880
0.3417308763 14.6320333273
0.0368678661 15.6951634107
-1.0795193606 13.4433905492
0.3916905102 13.0432544448
0.8165055114 11.5948327915
2.0583112747 15.9451949648
0.5120594686 16.9653819679
3.3309488889 17.0287401300
-3.6817484627 12.4408460665
-1.2496371554 15.0521821004
1.0353180409 13.5485123737
0.3735335290 13.4892341353
-1.2230356060 12.1866778063
-1.8464664922 12.2966307888
-1.9517465060 17.1072835932
-1.8987977777 20.2647641297
0.9866358018 15.3696722474
-1.7167155604 16.4006197588
-1.1512756525 15.2440196293
5.1201690765 14.8078802006
2.2985466526 13.5936471497
-0.0699769810 18.5416012713
-1.2539341156 18.6248971160
1.4155038709 13.8750664482
1.2648154781 16.9451088993
1.2436199244 11.8595505602
-1.4542743516 14.5049627289
-0.1488668582 16.2413441951
0.3554020019 12.3293112826
0.7603957020 16.2211714906
1.1195808959 17.1615614511
1.6678443091 15.9183601585
-0.1403314229 11.6780781330
0.8592364383 15.4153753743
0.5431576744 12.4465028484
-2.1621130808 17.1063057067
-0.0791103077 16.3630013947
0.0566367523 15.0595122790
1.8765676120 13.9679105436
0.1922415539 14.0754494226
-0.8689924549 14.3816557531
0.4442675433 14.0425027567
2.5115122511 13.2107853956
-0.3737432883 14.1205378835
2.8939557687 15.3931095530
2.0636890789 12.0288792539
0.5341005317 16.7792615912
0.1645679786 17.1309607501
-1.0345769002 17.8186948804
4.5977962472 14.2743228791
-0.8910050428 17.9067689542
3.1591442915 13.9542799457
-0.8403736342 14.4364307823
-2.6889010221 13.1626961070
-2.0082815335 13.4644048698
-0.0693697748 15.4684294651
3.1010009856 13.0032919185
1.9686447970 14.5720223115
-0.0989274193 16.3496389843
-2.2454440431 15.7648194924
0.3329044164 15.9849025280
0.5783372878 19.9106002798
-1.2754799685 13.9380060900
-1.2462810528 13.8890457617
-1.2747742546 17.3780330622
2.8410084960 13.8585074125
-1.6647111462 15.9428311128
-1.1044460886 16.2658636355
0.4058460417 11.9685117700
3.0950104027 18.5917553462
-1.2255773810 14.2245968801
0.5717307814 15.6689135800
1.3170885453 19.0204090775
-0.3538944550 13.4034055109
-2.7586384560 13.5381399201
-0.0662539457 18.5891157270
-1.0352225981 15.4475759033
-0.0328457921 17.3767865469
5.0538648517 13.9382624542
-0.9788788850 17.0883217541
1.3637829793 18.6934146515
1.1678563707 14.2814158184
1.1813096614 17.2174071612
1.6409643624 16.0145480622
2.1333493792 17.3385911809
2.7643179821 16.2974197752
-0.3342361606 15.2934273729
2.4130179330 13.3661286580
0.7373466177 14.2133223753
0.0574896459 17.5569037252
0.3821981360 15.0928730963
-2.7197122820 16.4925071321
1.2909683623 19.3265094466
-0.6155564699 15.4383006553
0.4987673674 18.1549065595
-0.1905910648 15.5580430515
1.2157930194 15.3732182463
-0.8928672291 15.3881799858
2.1472634997 12.9469694012
0.2659393483 13.5997583701
2.3900932578 11.9536261904
-1.1178436945 15.7544237501
3.1310480585 14.8684994779
-1.1103990534 18.7623141389
-2.8960278008 10.6023880868
0.8800289001 13.9958915513
-2.0424656343 16.4167128946
0.4876014275 13.8718427385
-2.5606087973 16.7449146566
1.3004023559 14.8016482724
3.6932739921 12.8598304673
-3.0510503418 13.6161838602
-0.0911720327 15.4866788986
-0.4824721157 15.7041107930
-2.5030788484 17.8875292081
-0.1643023568 17.2345916632
0.6854506928 15.9135064383
1.1395345605 15.8954171200
1.2854455197 17.6583050603
0.3930423394 16.4180075152
-0.1794713886 17.8802344309
-1.3527846041 18.6018808658
-0.0803159013 12.1384497958
0.2562088298 13.6378966851
1.6812870980 13.6947520414
-0.8923668664 11.2209185381
-0.9046126385 10.1522413467
-3.1678056470 16.5208293123
1.5716003173 15.8509151236
-1.9339522863 14.9045772877
-0.0072050782 12.6832706216
3.0067966035 16.7547245812
-0.4419283477 15.0537716780
0.4167656159 10.9165302632
-0.4943547650 13.6360315040
-2.0032400198 14.4377994142
3.5953730537 16.2816857225
-1.1423579796 16.1451655627
2.7987108732 16.8492673658
0.1192607398 13.7061264446
1.3964466272 15.7869707708
1.7903864401 16.2703436034
2.0991054306 13.9295295769
2.6347881313 15.3951992094
4.1505217453 13.6216243638
3.4719276063 15.3958215669
-1.3028360072 14.0322283319
-0.6406946164 15.8483318928
1.0456709761 13.8525999921
-0.0487091845 19.2845407172
3.4550863402 15.8726473393
0.0760069563 15.2400626534
1.2270359455 12.9544148696
-0.5147530748 11.6628318522
0.7984462452 16.2943918794
-0.9663729246 18.1479735266
-2.4515313260 12.0712502396
0.4489036371 17.0941966052
3.3678553829 14.0822314743
2.1573616669 14.9229830610
-0.3452545999 16.7673198750
1.3046457568 11.8472156860
2.9530806995 17.7601827083
-1.2511254030 15.7916070669
0.9880603726 15.5213475316
-1.1006103077 13.6567532641
-0.0511081420 17.3454580385
1.0872003092 14.2587713358
1.5433974213 9.3029147587
2.2975314007 11.5205724424
-0.7248818828 12.7606602107
-2.5893629514 17.3216535748
-0.9354024026 15.6930077635
-0.0938411578 15.9540816544
0.1536437821 12.4340155516
1.9925336389 14.0124868337
-3.1131637973 14.1437696781
3.0015195813 16.7004434842
-0.6973042688 14.3014845914
-0.6432701024 19.1534959671
0.7638709045 15.8600832944
2.0605669081 15.4775783181
-0.5180842916 14.6073003018
-0.1432025188 14.9255555270
1.4552590873 15.1038917716
1.4652801544 14.8385668398
0.1572703806 11.0035986309
1.8326553494 15.6929769518
1.9960202197 9.2074892436
4.1767494096 14.7208207437
2.2163656335 12.9201881457
1.2255478101 12.8931688737
-1.2475379214 18.8280627077
-0.3813648015 15.4348657464
1.7401354614 15.9913637759
0.3008378103 15.7299220049
4.8068311705 14.8847624059
0.4021980934 17.1013087920
2.2110518659 17.3740606111
1.2774604441 12.7139901745
3.2668630646 12.7073092140
0.6052709305 13.4914483000
-0.1282766932 15.6575248206
0.6427144309 15.8438415085
3.2274225381 15.9070686030
-0.4883132706 16.9281743366
2.3789409778 12.5447843697
1.1948001397 16.4023454846
-0.5951270067 17.7514136266
-0.3001111741 15.2511529069
-0.3461436486 15.0311580952
-2.1925501738 12.1198982348
3.1890101264 13.3060773034
-1.9827846989 10.6932197728
-1.2779234954 12.3538204132
3.2840303203 17.0196341787
-1.3763006904 19.5048716107
1.9635309740 14.3503372330
-4.9988114297 19.5818851452
-2.7791449335 11.7092025061
2.0451408640 19.8795048127
2.7685456370 16.1278182401
1.1895086833 16.7068311176
1.5178571796 15.5623828479
0.2084022079 14.8748137442
-1.5079291777 14.4386498463
-3.3859136284 14.8033207464
-1.9771822143 12.7928213656
0.3597883023 17.7840045727
1.8366332120 11.8589987928
-1.9792562731 16.8815423760
-1.9649747871 14.5507337000
1.1001041980 13.0633110903
0.2107510123 12.3319490102
-1.2027352879 15.6395638683
-3.1859874671 15.8809494759
-0.0392755979 16.1049799088
0.4478282681 17.7282808599
-9.4991019894 -1.7176221645
-9.5108099879 2.1731921161
-9.8045597187 0.1623667648
-12.8079667512 -2.6516036702
-15.6104210872 6.9983069727
-14.9754529416 -2.7716207912
-12.8736290623 3.5796975078
-11.1797987132 4.9909682907
-12.6939624970 1.1159766489
-13.3413882130 8.5805965111
-14.7503936761 1.2392828409
-7.4648924763 1.6551963898
-10.7411506355 -0.5192827989
-9.8247541121 -0.5880080065
-6.1444835328 8.8420920064
-12.2299671400 -5.4792119183
-10.3531281934 10.3188373506
-13.2146982719 6.5564672218
-3.2891967437 -2.2143529668
-7.7240676833 6.5135864925
-11.5165109639 -0.8143214404
-12.3267236558 -4.0590269228
-12.5971101803 -4.8957610670
-9.8636661270 -3.0798929242
-9.0648563528 -6.2235825848
-8.6764790711 3.3341158464
-17.9749425703 1.4962262794
-5.0893240301 -4.8385640748
-3.3097104526 1.6760760375
-12.8200474230 -0.2230763106
-7.7666923499 0.3040215656
-7.8449760302 -3.6826943723
-9.3225567039 -5.6548579876
-10.4449042454 -3.6156305659
-12.9421197704 4.9443727008
-5.6347595176 2.4365524836
-14.3692510587 -1.2656337988
-5.1476092001 0.5668676546
-0.7226818401 1.5732713576
-9.2318035340 -1.2364658568
-9.4658363809 -0.6098793455
-7.1675652932 3.8268092672
-13.1439578420 -5.3249318142
-17.3448214924 2.0319653077
-14.4134664247 -8.6115623718
-8.4456855819 9.9719980697
-10.0242836462 3.3539630978
-9.6726825658 -0.3955586128
-6.3236940680 -1.1610981768
-8.9304307437 1.2867912248
-12.6723618146 3.9681693981
-10.6998390268 -3.0229806380
-7.8539606257 -3.5938719272
-9.8872753705 -0.0364759866
-5.6564177367 1.8987929315
-10.1001078350 3.2710651968
-4.4391698039 2.2312412254
-9.9585895206 -5.2473449294
-14.2604546523 -1.2208988174
-12.4380488086 -0.7478852119
-9.7734003004 2.1187710174
-10.2819951122 1.9460065753
-9.7421023408 -7.9018662654
-13.7573415753 -0.5763502229
-14.8387789714 2.3997149200
-3.8769966706 4.8750474068
-10.8537714837 5.9629045474
-9.4053301712 -1.3483438845
-12.4536106542 -1.2098787460
-11.5527072742 0.6816648895
-9.3577040758 0.0121840806
-8.2522473210 4.7625850991
-6.2017834582 -5.9395918738
-20.2156845396 3.7372796450
-15.4675147937 -0.8990616076
-14.6804521042 -7.2079217503
-7.8341490872 3.0366206412
-12.3060416029 -10.3641691686
-12.1849777930 1.5672160216
-15.9156462751 0.7334396791
-10.0612393967 2.3171659984
-9.5216785263 -3.8922757635
-5.2137139933 -0.6341182921
-10.1092181580 -3.7330718363
-11.7731290048 -3.5392108561
-10.6917842397 6.8468339206
-15.4876045717 -6.4542455915
-4.1153186900 -0.8372947086
-12.6762909546 4.1596187496
-12.4224621589 7.3040388542
-7.2882965146 -1.9516456326
-1.3707671469 -2.4228596920
-7.0316185120 1.1971703216
-4.7930348424 6.2460447869
-9.8719834037 -3.0136714814
-8.1601114282 -2.7108614790
-1.9464510099 0.5461413243
-11.4612862052 0.7387212235
-15.3885051581 -3.8864561540
-5.1983443682 -2.6275771159
-14.1876439307 2.1466110101
-5.2571833813 2.8758132427
-6.0158092568 -3.0271803543
-15.6872426670 6.0053346078
-11.2907193554 -1.0033320658
-4.6872234326 2.2249200376
-8.1764489117 8.6600093796
-12.5740729215 3.7113605123
-9.7719475004 1.0743691155
-3.8861262943 2.0313430252
-7.8468156838 4.2900293492
-11.4598109182 -3.3568386694
-14.1792367761 -7.8654263575
-1.7751714802 -4.4128334629
-10.8850144943 -1.1072531996
-8.7703732088 3.2629488502
-6.5581060466 -2.3323097543
-10.6684868551 1.1303198020
-10.9947645047 6.4293823041
-8.0361001934 2.9395111442
-7.3484749253 4.6938954299
-9.2759137652 -5.1873277918
-8.4012481930 -2.6054275752
-12.1144667270 2.3454560750
-5.0468677143 0.0850863069
-8.7646679496 6.8088597785
-9.0369872820 10.4067324567
-7.7379614175 -7.0430510366
-6.9866335156 1.5246335395
-4.8409889837 2.6927254051
-10.5538239359 -4.8971929452
-10.8360930291 -3.4020818168
-12.3220937992 2.3543136177
-3.3203819826 1.5786861193
-14.7835322481 1.7784106729
-5.2134740534 -2.4391316173
-10.5360686667 0.0587527789
-13.1395932523 2.5931217354
-10.4837925944 1.6781297756
-13.5499687112 -1.7498332013
-7.1104745687 -1.4913326084
-3.0921445951 -1.5985447425
-9.1012610970 3.7303633275
-15.6734629317 -7.0432352479
-16.1026252583 5.0503364137
-12.2074325836 10.2327971427
-12.2569903946 0.7382052128
-3.8315601897 8.0243715526
-1.7539856935 4.8334649224
-5.9037498968 2.3701077968
-6.8865556953 -2.2047428653
-13.2727955337 -0.0134978296
-10.6807384901 -1.8129121973
-7.2144502102 3.8212208343
-9.6463724548 5.9101203242
-14.5667564565 -0.7746378371
-12.8672892824 -7.4661464683
-10.3307227434 -0.4869900335
-3.9462010270 2.5232467382
-14.0967472973 7.4163702653
-5.1158652179 2.3283908139
-10.9059363954 -3.8377569469
-11.4888271043 4.3549944788
-2.4616547763 6.1729741131
-11.9553976871 -4.4784697332
-9.4364550124 -7.0737574623
-8.7073291433 -0.5904103452
-11.8641460075 -6.3788122691
-7.9455995737 -2.1308033586
-14.6796673428 -11.4890488531
-10.1100596202 7.0890063867
-3.3549631418 -1.8283850263
-12.4088482414 1.8750970243
-13.9935417568 1.2071675993
-6.9356788865 4.9077328955
-10.4006163059 -0.8146950007
-13.5119303470 -3.3075214162
-10.9059155676 1.4694620273
-6.3456614951 -3.2127158027
-4.0292457242 -1.0844944042
-10.0854691774 -2.9888467166
-19.6969610411 3.5361815854
-7.0526244116 -1.1253102285
-9.7320371311 2.0637568708
-16.2501834275 -2.1162107094
-6.8229412815 -5.0171576927
-8.8257682713 -5.4263272185
-8.1342800703 -0.1425659292
-16.4605272636 4.6589574178
-12.9383663072 -3.2410097481
-9.1977232111 4.5945493977
-14.0632872759 0.2467193994
-8.2847339987 2.7724224291
-9.2942337789 -1.4681113563
-13.3103608826 0.3445755322
-14.2885560479 -11.6854019340
-8.2537607834 3.6157393643
-19.4517297422 -4.0389228188
-7.5233829560 8.2299818788
-9.9168251693 -2.9120117649
-10.7315857644 5.4995056766
-12.5838567165 -3.1967680266
-11.9309740887 -3.8133144330
-9.5093187360 6.4987138339
-8.7076829075 -1.0094140085
-11.1672450757 -6.2527632348
-6.4675608914 -0.3113487881
-10.7219196544 12.7724302714
-8.8049883665 -3.0071642004
-11.7054303848 4.5937828368
-9.5469183578 -5.7531119133
-6.3230842617 -2.6725763422
-2.5068088951 4.3201922629
-11.7892875826 5.1240654469
-9.7285779579 3.4110947005
-8.0610687308 -3.3854266200
-12.5741993293 4.1198432703
-11.3391013284 -1.6145938530
-13.8204903174 1.6943962624
-1.7499003230 -4.2701316570
-9.9031221733 5.6488822217
-10.3185655650 1.8094871850
-14.2495741126 1.7132283888
-10.7485770600 3.9429199827
-5.2504557937 10.3582545681
-7.6814673071 1.3031852663
-9.2224627937 -1.4126651712
-8.6460646262 -1.1816056406
-9.3261560949 5.2703901424
-14.0261702611 4.5595142445
-4.7315397306 -0.4722741080
-18.4874195960 -2.4312879484
-4.8120218138 -0.0914722492
-13.9972089292 -2.0190996849
-6.6375198940 2.1869342728
-10.9557283967 -1.4672976473
-11.5670325962 -3.6896407380
-3.5384972421 -1.2892818768
-5.1313659167 6.0852642077
-6.0067564074 -1.7264812509
-8.3850796387 -0.0967824256
-13.6148074429 1.2974371269
-14.7161591646 4.7507175538
-11.8584691892 0.8046386235
-8.8668485138 -1.0356198948
-7.6532247941 -1.8996146265
-6.5148108102 -5.3839187210
-9.4944816818 7.7557159962
-14.0013252984 -2.7109798821
-7.9443686014 0.7183271278
-8.5974796029 1.9567485206
-7.4611141258 4.4387993678
-8.3607253723 -0.9650306185
-7.3097051952 7.5995277396
-10.5305349855 -3.8981172187
-5.5716773229 -0.4815246558
-18.6906781841 3.3896867086
-12.1413127438 -0.3621331292
-8.6720786777 0.7619987191
-7.1621927314 -1.7419454823
-7.9475768073 -1.0381867103
-7.0447580764 2.4614699361
-13.7417548082 4.3439284647
-12.1438537805 3.2322311931
-8.5308507464 7.3527347072
-10.8938639295 -1.3972671845
-10.0776784236 -1.2127191313
-6.8002323922 -6.4652424337
-14.2147296766 -4.2712116863
-6.1987696321 6.8424534903
-10.4177968741 -0.6752868928
-9.7197913475 4.6475132104
-13.7094125368 0.9534759309
-6.0992094809 2.0043766798
-9.2416735336 4.0041843703
-20.8129291720 2.7115012781
-12.6163027325 -7.3225315874
-7.9551896019 5.4946341807
-10.5497940585 3.8114981888
-3.5508869680 5.2596578143
-3.4401418825 2.9685099643
-9.6982654444 -6.4078632476
-10.9842499525 -3.3729863813
-1.3162291300 -0.7035432497
-9.5071807729 2.2059415042
-9.8255902145 6.7802041617
-12.4905974469 0.7784298209
-12.9698823428 -5.2800900449
-12.4470763636 -0.1481471882
-11.7172088981 -2.7696839195
-15.6252698547 -0.3324222905
-16.0188814961 3.0402238548
-9.6702409883 -5.8302059979
-11.2368363082 -3.0086256224
-8.7233019583 5.3618017841
-17.5006898786 0.4601043166
-10.6405311823 2.6853603058
-9.1472134870 -3.0078773270
-11.2762157427 -3.1841034272
-5.6959714456 0.0852465947


==> expres/synth2d/ncvis_cl3_dim2_p100.200.500_d2.2.2_embedding.tsv <==
16.3619518280 15.3286638260
20.8021850586 13.0711698532
14.7067403793 12.4470891953
19.3331432343 15.4568653107
17.0260658264 9.7571449280
13.7325496674 12.8617000580
12.5523366928 16.2237949371
13.0622673035 10.0518484116
15.4070301056 9.1813879013
11.9150514603 13.4699449539
17.3852462769 16.1832790375
12.2678422928 15.7591428757
15.6657400131 10.7927618027
15.4890184402 8.9100866318
13.7336473465 11.6662626266
20.6671943665 10.6715755463
13.0954675674 15.1372909546
12.6116380692 16.2451343536
12.1962003708 15.9627122879
14.5551748276 8.9643487930
17.8015365601 14.6700601578
14.2972507477 13.4939393997
12.9687881470 10.0788249969
19.4756622314 10.6394023895
12.5417947769 16.0515308380
15.3842477798 15.0518884659
16.9741573334 9.7645635605
20.1090850830 13.9343385696
14.0046939850 10.2901182175
20.2870044708 13.0281400681
15.0023660660 11.8517742157
12.2953243256 11.5365915298
20.7557621002 12.6067514420
20.2452163696 11.4989185333
14.3019008636 15.4874906540
21.2841968536 11.9218349457
20.5781650543 11.5809869766
14.5170431137 8.5538234711
15.1543712616 14.2828140259
11.8419485092 15.3945531845
17.5260143280 11.4031715393
16.1895427704 16.6883544922
13.0577640533 11.8250484467
18.0773849487 15.0995502472
16.7440490723 9.6253576279
19.8564586639 12.0972156525
13.6651706696 11.5697135925
11.7534856796 14.6428318024
17.5575008392 13.7128725052
15.5337238312 13.8404474258
13.2567844391 10.1488380432
13.0771570206 12.8271522522
18.0992717743 11.7254409790
17.8558425903 16.1277618408
16.3738460541 14.1962738037
14.0573425293 8.9030570984
21.0421524048 11.4019794464
16.9206066132 11.8576049805
12.7261533737 15.5053224564
19.1901874542 14.6956195831
13.9495840073 16.5449714661
13.5648841858 17.0696582794
21.4436702728 11.9145746231
12.9504032135 11.0983638763
14.5484981537 14.9275569916
14.3505506516 9.0700588226
15.9447164536 8.9081983566
18.9180641174 9.5133171082
13.5896778107 10.9578857422
12.6596632004 16.2856845856
20.3561706543 12.2322187424
14.5048236847 8.9835233688
19.0158042908 12.7128915787
12.2971916199 11.3149938583
18.5839633942 14.2872219086
18.1901836395 13.1070661545
16.0253944397 10.0753688812
14.0563764572 15.4782209396
18.2616462708 15.8422632217
15.7462015152 8.7741794586
16.6757011414 8.9279632568
15.3627634048 16.6967334747
18.9283008575 14.7735157013
20.8722858429 12.2169303894
13.4486703873 13.7556066513
12.6285781860 11.5585250854
18.0981178284 12.4220247269
19.0679779053 12.9732522964
20.3841667175 11.5605630875
21.2377071381 11.4031772614
13.4288158417 16.0639495850
15.5927915573 8.9692049026
18.6694526672 11.3925409317
16.6298103333 15.0430679321
11.8061676025 13.7716808319
18.5451641083 10.8013134003
13.0396537781 16.2451000214
18.3411064148 13.5182886124
14.9064292908 9.8238697052
12.9643678665 15.8845968246
-1.9418741465 11.3411636353
-0.0249940455 9.9775285721
-11.0929117203 17.8979721069
-1.7310514450 11.2877082825
-2.9749574661 8.0279321671
-1.6387803555 9.5315322876
0.2582467794 11.4437866211
-5.9672660828 10.7318515778
-8.6706142426 15.8760871887
-7.4266176224 14.3810577393
3.3406796455 18.4953289032
1.3021975756 20.2041378021
-6.1969699860 9.8122062683
-4.0334591866 21.4909381866
-8.3855495453 10.8344354630
-8.4403076172 13.0387086868
-2.9400932789 19.3504199982
2.6181759834 12.0441541672
-11.8104152679 14.4234256744
-7.7008123398 10.3553876877
-8.6014175415 14.8887395859
-1.5889990330 10.2390880585
-10.9025535583 15.6945686340
-8.1949205399 18.7153644562
2.7094950676 12.1244764328
-9.8503932953 10.6756820679
2.4725005627 11.7532310486
-11.4316682816 15.8499794006
2.5895009041 17.4131774902
-1.7081568241 10.7433023453
-9.0605278015 14.4435377121
-12.4641637802 15.6745090485
-6.7273988724 20.9316997528
2.7714111805 19.1439609528
-6.5785155296 13.8262834549
2.5981783867 18.9689979553
2.3822653294 14.5644741058
-9.2575550079 11.6105184555
-2.3460276127 18.9270915985
-2.5810060501 17.0882205963
-3.5844013691 10.9560184479
2.8042063713 18.6048736572
2.8511509895 19.2581081390
-5.1468000412 10.7418727875
-2.1477923393 18.9919757843
-5.4858331680 18.4111804962
-7.7801437378 10.3031148911
-1.4982060194 18.9340915680
0.6154960394 12.3528900146
-0.2404042184 11.4776191711
-9.1599750519 17.3483104706
-0.4845177829 11.3550281525
-4.1557908058 14.2799282074
2.5132448673 16.7690792084
-0.3268560469 16.0526313782
-5.0902676582 9.4599895477
-0.7916820645 10.4968767166
2.2685799599 13.9364967346
0.6720650196 16.1743640900
-2.1350772381 16.2158451080
-3.4898092747 11.2060623169
-6.4042844772 8.6261711121
-9.2355127335 20.0594024658
0.8451768160 11.2410249710
-0.4905834198 10.9812021255
-3.7221560478 20.6694869995
-2.5921218395 19.2589015961
1.5299766064 15.6277217865
-9.2499837875 15.9389410019
-0.9575850964 18.2230854034
-8.3277854919 12.7620820999
-2.2492113113 18.1420803070
-7.0257039070 12.7703828812
-10.3339500427 19.2297210693
-8.4595270157 15.6183338165
-2.5953559875 8.6767740250
1.7194274664 15.3014259338
-3.7055635452 21.2169628143
-2.9334375858 16.2177371979
-1.7219904661 19.9746723175
-1.9862821102 8.7307138443
-5.2417426109 12.2769241333
0.6847183108 16.7629413605
-2.1513690948 15.3557043076
-2.7009267807 19.8931350708
-3.8919537067 11.6553230286
1.6486757994 11.2218656540
3.5290877819 17.2793960571
0.3934351504 12.8354568481
3.8175926208 17.2022457123
-9.4252576828 17.2227458954
-12.2677068710 15.5857992172
-8.4743480682 13.6673469543
-2.9159710407 8.4117641449
1.4514805079 16.6689834595
-8.4506835938 11.2926864624
-9.1460294724 9.4318256378
2.4803385735 15.8332462311
-10.0460681915 10.1062612534
-4.2616715431 9.0496988297
-11.6691083908 15.8896188736
-3.6542301178 14.4553260803
-6.5636925697 10.9838409424
-10.1516504288 14.9374113083
-3.2454504967 11.5716524124
1.0563647747 19.5103340149
-9.6833362579 10.4713277817
-1.7863676548 19.7994651794
2.5952193737 13.2407026291
2.4686958790 14.1389827728
1.1991105080 9.9714117050
-5.4447717667 9.9245138168
-1.9048137665 8.9880294800
-8.6994819641 10.8738718033
2.3195014000 19.4701633453
-9.0535516739 20.8244419098
-5.5030045509 10.7693233490
2.6040124893 13.3988733292
2.9007782936 18.7102718353
-11.7497415543 14.1153573990
-1.8117841482 14.8743820190
-12.0760173798 14.8931550980
-10.3359413147 11.4246091843
-1.3709669113 20.4972095490
-7.6802749634 20.5685710907
-4.5575075150 10.1551055908
-8.8406562805 11.3862533569
-7.8488898277 18.9855060577
-5.6305809021 20.9809627533
-7.6149516106 20.9361782074
3.4117727280 13.3182210922
-8.4429321289 12.7269134521
-3.9513921738 16.2563915253
-1.1579281092 10.9073638916
-7.9283709526 17.7114448547
-7.4742369652 21.8788547516
-9.4821453094 10.0485496521
2.9940376282 14.7188396454
-1.1557970047 12.0305128098
2.6390821934 11.7770795822
-5.2547755241 20.4656982422
-11.3201856613 13.8694591522
-8.3696393967 20.9389190674
-8.2188482285 20.0467395782
2.2300438881 11.6441087723
-3.4589133263 8.9748172760
-3.3355724812 20.6288261414
2.2891974449 12.3595848083
-9.9574537277 15.6550207138
-8.8783693314 20.2983455658
-1.5811940432 8.6724157333
-10.4109039307 11.5498580933
-8.4326457977 17.2132854462
-8.4250631332 19.3646373749
-3.7364220619 20.2970428467
-2.2864139080 15.5024394989
-6.2802829742 20.5748863220
-7.0594086647 10.5761480331
-0.5123708248 20.1669368744
-3.8565921783 10.5916461945
-10.8471441269 11.7549705505
-7.9279708862 11.9810476303
-8.3620014191 20.9987049103
-11.8828487396 14.9053173065
-2.1683208942 20.4686908722
0.7239426374 20.5969448090
-5.3762168884 21.4246387482
-8.5785808563 14.4638605118
-9.2954378128 16.4263801575
1.5573410988 16.5988254547
1.7889039516 19.2701606750
-1.6155298948 8.8101930618
-12.2813682556 15.6375370026
-0.9189729691 16.0198268890
-1.7563648224 18.9529266357
-2.7349705696 15.7342424393
1.7640794516 12.2938194275
-1.7503904104 17.1278724670
-8.2317304611 17.4331035614
-1.4901450872 17.0205135345
-3.1823124886 8.4124135971
1.7358239889 15.6168222427
2.4843618870 15.1580677032
-12.3100271225 16.3828754425
-12.1502332687 15.5877933502
-3.3880829811 8.7331037521
-1.8728734255 16.5605907440
2.1623334885 20.1120376587
-2.8126029968 10.5854330063
-9.3931217194 10.2486953735
-1.7696138620 17.3248252869
-2.4633564949 8.4559965134
-2.9405941963 12.7958908081
-7.2273569107 19.4374561310
1.6580971479 18.4319972992
-2.6060888767 17.8770847321
-1.2158422470 12.0201320648
1.8417197466 16.1173744202
-6.1634020805 20.5639362335
-7.2279372215 11.9503107071
9.2468585968 -10.6444187164
-8.2604837418 -18.4991207123
-15.0586729050 -14.4733448029
5.6189889908 0.9388209581
-16.6597576141 -3.3669455051
3.1452476978 -13.0558252335
9.8183422089 -5.7001266479
5.8276906013 -21.1706466675
-6.8567867279 -10.9180879593
-1.5752247572 -13.1484079361
-9.5805368423 -1.8903808594
-4.4234418869 -21.6349811554
8.7049980164 -17.4727687836
-2.2736434937 1.2960546017
-9.9984130859 -11.9478292465
-16.7075386047 -3.0858707428
1.2056958675 -4.0679497719
6.6471447945 2.6014845371
2.0799775124 -14.9489631653
4.9323391914 3.3121335506
-16.0089282990 -10.1488599777
9.1575927734 -1.4632955790
0.1435872167 -3.6383888721
-15.6758842468 0.7362623215
-7.9727444649 -8.9358739853
-3.7199709415 -21.8665943146
6.4382123947 -1.9311624765
6.1491355896 -21.1997928619
-0.5321998596 -7.1391534805
0.7738066316 -7.9098381996
0.9603818059 -0.9922820926
4.6688566208 -5.0061540604
-5.4824423790 -0.3991125524
-14.7083721161 -11.3505382538
-16.9303627014 -1.4481283426
13.7788257599 -8.5054168701
0.5203409195 -2.2530367374
1.5864275694 2.9391520023
-17.4873332977 -6.2451953888
-8.6105833054 -18.5066642761
11.1222658157 -9.8572540283
-8.2231569290 -2.7784562111
-13.7217769623 -1.5420303345
-0.0322184600 -3.5448248386
-1.1393058300 -16.0394535065
-12.4855480194 -8.9658851624
-12.5346727371 -1.8033672571
4.7025294304 -11.4072980881
10.8865900040 -5.5286235809
4.0952987671 -13.9561100006
-12.6668071747 -7.9945354462
6.4822940826 1.3447334766
-14.2955341339 -0.2938134372
-17.5776939392 -5.2550878525
-17.2192955017 -2.6714663506
1.0052460432 -7.8342356682
-7.9644532204 -2.7150650024
-10.6737689972 -11.4940261841
-2.4694485664 -8.4479465485
-1.7343343496 -3.5384433270
12.7573957443 -4.5121560097
-14.5006465912 -1.5917336941
0.8970110416 -7.7315864563
-4.7501263618 -9.2465524673
3.1929800510 -0.7657245398
8.1272087097 -5.7115283012
12.8111000061 -5.2802014351
-0.0915062949 -17.6104564667
-9.3112583160 -13.7520112991
-3.0834202766 -21.6245536804
3.9716956615 3.6200609207
-4.7906575203 -1.4925069809
7.8326392174 -9.7335462570
6.1901764870 -6.0175895691
7.1401877403 0.5534232855
6.0726003647 1.8631105423
-13.7847242355 -4.2404360771
-18.3724002838 -8.0294446945
-0.5332680345 -13.2082214355
-11.6809206009 -3.1231322289
-5.6365346909 -1.5245690346
6.8358917236 -20.7754726410
8.9349842072 -13.9991893768
-15.3378534317 -12.5399332047
-16.8728809357 -8.6452388763
6.2684183121 -11.5077171326
-7.8201541901 -16.2440185547
12.7230329514 -7.4237194061
-1.5582197905 0.3293209374
-6.7132544518 -9.8671455383
10.6497516632 -3.8680207729
-5.5914902687 -13.8526153564
-8.4260234833 -16.2388439178
-0.4829584360 -16.5799179077
11.9110269547 -2.6829981804
-1.8704590797 -12.4788951874
10.4639320374 -4.9785313606
-14.5726556778 -3.6224484444
-6.9446845055 -9.7671175003
-0.9645045400 -7.1191182137
7.3422603607 -13.3985261917
3.6342926025 -5.8530020714
-0.1903229505 -2.1855123043
5.0206694603 -7.0821352005
10.5075531006 -14.4665050507
1.0226222277 -3.4483098984
3.1084430218 -19.9912128448
12.9446840286 -9.5100088120
-8.2763118744 -12.9936666489
-10.3207006454 -11.7377204895
-14.7937183380 -8.6125230789
7.1671991348 -20.4744758606
-14.9251070023 -8.7518215179
8.3325548172 -17.3757934570
-0.0182067715 -2.3618974686
2.5174036026 2.9533007145
1.4946694374 1.5089914799
-3.4755136967 -7.4655537605
10.2265415192 -16.0912609100
4.7316169739 -14.2639284134
-6.8971557617 -9.6972303391
-12.4596633911 -0.4622101188
-5.0033850670 -10.8277769089
-16.1683235168 -15.4253511429
0.7770553231 -0.3527032435
0.7685137391 -0.1924286932
-13.5985069275 -7.1672964096
9.0488843918 -16.3278293610
-9.9622631073 -1.7927852869
-9.3682603836 -3.6831150055
11.6265888214 -4.1844887733
-5.8852934837 -21.1428127289
0.5490270853 -1.1751190424
-3.0834977627 -11.3586263657
-15.0492553711 -16.3911857605
5.6455268860 -3.6407909393
1.5436571836 2.9989366531
-15.3384990692 -13.3614091873
-6.5867476463 -2.2370164394
-11.6495361328 -11.6197023392
7.8993844986 -20.2701168060
-13.0690727234 -7.7490859032
-13.2177495956 -16.6077594757
4.8858036995 -11.3666429520
-8.2398996353 -16.6333618164
-0.8144658208 -15.9991235733
-6.6757149696 -19.2818412781
-0.7105575800 -20.5120754242
-3.9968607426 -6.2480220795
9.9943923950 -14.3587799072
4.2354722023 -8.5860919952
-11.7990732193 -12.5171403885
0.1948622465 -8.0563516617
-14.5543766022 -1.5193047523
-15.1436548233 -15.7803392410
-4.9648113251 -5.0565838814
-14.0332851410 -13.9935197830
-4.5679035187 -7.3999795914
0.2078313828 -14.1696081161
-6.4270954132 -2.9599618912
10.7178707123 -12.0995807648
5.3550200462 -5.9977364540
12.7843971252 -10.3067359924
-7.6469502449 -2.6880719662
6.3460187912 -18.1967697144
-17.0328350067 -9.4917383194
7.5416064262 3.5069072247
5.5192031860 -9.6220884323
-13.1184968948 -2.1551699638
4.5284690857 -7.8514566422
-14.5122823715 -2.2951459885
3.4873046875 -12.8460998535
9.8084554672 -18.0960960388
0.4469454288 3.2884604931
-4.2199563980 -7.1792569160
-5.2167363167 -6.0326824188
-16.2899494171 -4.4939284325
-11.2279014587 -10.7877779007
-3.5889849663 -12.7085514069
-2.0418303013 -14.7382965088
-9.3133544922 -17.5892581940
-7.1029429436 -12.0896415710
-13.6675691605 -11.6264066696
-17.5121440887 -8.7375440598
10.6627178192 -3.6212232113
5.3826918602 -6.0862269402
7.9826488495 -12.5042209625
9.0630846024 1.1163955927
9.5625715256 1.8818438053
-15.4339656830 -1.3747583628
-0.7561183572 -16.4158782959
-3.0790348053 1.1688129902
9.3193950653 -3.9736170769
-1.6832640171 -21.3923072815
-2.5940124989 -4.9362092018
13.0038337708 -3.5915133953
4.6270933151 -3.2371504307
-1.6262720823 1.4099659920
0.3657704592 -22.3761425018
-8.8202171326 -2.6793086529
-2.8432557583 -20.7983646393
5.0794286728 -5.3717489243
-0.7157209516 -15.3711099625
-0.8911913633 -17.3942146301
7.6853818893 -13.9124670029
2.3556032181 -18.9915237427
8.7482223511 -19.0534839630
3.6083142757 -21.2940731049
0.6917401552 -0.5541754365
-6.8422250748 -4.2747139931
5.7871189117 -10.0779905319
-16.4327392578 -13.8735189438
2.2612295151 -21.2944622040
-1.8568782806 -7.3061504364
9.1745223999 -8.5311174393
10.8928213120 -1.7177062035
-6.1590161324 -13.6131916046
-16.2330017090 -9.4632663727
5.5059218407 2.8205451965
-9.9229660034 -13.4568643570
8.1110239029 -18.5603065491
4.0047564507 -15.2375059128
-10.3095998764 -10.1999139786
12.5367927551 -7.4963717461
-4.7925691605 -20.9916896820
-8.5525026321 -2.2451608181
-1.5935089588 -13.5175876617
2.1978073120 -0.6062148213
-11.7217473984 -11.3569412231
4.9517645836 -11.0979051590
14.0284004211 -5.8695054054
13.4819135666 -8.9493532181
6.6531634331 -0.8722438216
-15.3845682144 -2.9757311344
-7.0825772285 -3.1318411827
-5.7059268951 -8.6504468918
10.4598073959 -4.1324419975
7.1663689613 -13.7281713486
0.2554891407 3.1698780060
-1.2330391407 -21.2989082336
0.3692791164 -2.7438168526
-17.3719539642 -10.8870296478
-3.0476238728 -12.9455671310
1.6659877300 -16.4877719879
-0.3971785605 -3.6576802731
-1.1366047859 -6.2572669983
1.4807965755 -13.6110210419
3.6552534103 -13.1193599701
12.6905069351 -3.3263423443
0.0293899383 -16.8450584412
13.9787912369 -6.9992070198
6.7379498482 -20.2652359009
11.0318975449 -12.1944541931
9.6807203293 -8.1659183502
-17.1830463409 -8.9970645905
-3.9522821903 -5.8524036407
-0.5942855477 -16.4998226166
-3.8279266357 -9.7375774384
6.6665296555 -20.8167018890
-10.1949424744 -13.0224437714
-5.8437123299 -19.8944911957
10.9850807190 -7.9612689018
11.3492345810 -15.4578857422
6.7002072334 -7.2165684700
-4.5239734650 -7.5779018402
-3.5410389900 -12.3651685715
1.7092643976 -20.9387512207
-11.1404275894 -10.1833515167
12.1855373383 -12.0628232956
-6.1590666771 -15.7273426056
-13.8678760529 -9.8550491333
-3.3580055237 -6.4653639793
-1.7522578239 -5.5549864769
6.1398105621 2.1200566292
9.8787517548 -16.9801483154
7.7351207733 3.2132954597
6.3199586868 0.5251454115
-2.9467816353 -21.7089920044
-18.2787418365 -8.8436422348
6.2782807350 -13.9184188843
-17.8595829010 -3.6556172371
6.3460116386 3.6401128769
-15.4167881012 -16.4658088684
0.3051193953 -20.7360706329
-7.2700939178 -15.3718843460
-0.3662074208 -15.1691932678
-0.3202551305 -7.6291713715
-1.3130545616 0.7121448517
-1.1879024506 3.4193797112
4.5443763733 1.9084769487
-12.4284830093 -13.4829216003
12.8635883331 -9.6911926270
-13.2626791000 -3.6253612041
-2.4802172184 1.1519324780
9.1416606903 -8.2547798157
10.5080375671 -3.9009819031
-7.7687058449 -2.0537559986
-14.0744256973 -0.3596882522
-5.9136309624 -9.6050987244
-12.1045875549 -13.2530193329
3.2606875896 -6.7555923462
-5.9011836052 -10.2975311279
-1.1589629650 -7.2008094788
1.9027385712 -0.2687768936
-17.4101867676 -4.6628608704
0.6381547451 2.5436627865
-12.2801094055 -5.1317763329
-12.5863027573 -9.9631834030
-7.2924642563 -1.5730395317
-18.0795879364 -8.5628509521
-12.6348752975 -0.0965938047
-1.0931158066 -14.5331707001
-0.6390566230 -4.2458024025
0.3027010858 -7.1708798409
-15.3650684357 -16.2559528351
7.0899648666 -0.2185993046
-17.6637382507 -12.9309873581
-16.4642009735 -7.3298397064
8.5253314972 -18.0253658295
-12.5865697861 -16.4300346375
-0.5660404563 -3.0256884098
5.1841607094 -0.1302086562
6.0920796394 0.3199066818
5.7883744240 -4.5694222450
11.4413032532 -4.1332521439
-7.9161381721 -14.0489006042
-14.8539285660 0.1285693496
12.4228830338 -11.9975538254
1.6841862202 -21.3003387451
-3.1089515686 0.7114573717
0.9924510121 -13.1962156296
8.2178649902 -8.4309940338
11.7494907379 -3.8766543865
6.0741281509 -3.6770873070
-13.9076528549 -6.2378177643
-0.4490878284 -18.6024951935
-1.2067410946 2.0410149097
3.4286124706 -17.2118110657
4.1315312386 -21.6606407166
2.2193713188 -7.8034391403
0.4511487186 -7.6988401413
-7.3954114914 -17.0158443451
6.4948973656 1.4615792036
-15.1187143326 -0.4295193851
7.6597647667 3.3219826221
-15.6210060120 -15.5432405472
-8.8333587646 -11.0375871658
0.2116389871 -7.0712738037
5.4374294281 -13.6001930237
-2.9828801155 -11.2866697311
-12.4449148178 -5.5667629242
5.4481382370 -3.8233325481
7.9533257484 -8.2590160370
-0.4502515197 -7.0781264305
-0.2580937445 -18.3583583832
-8.6088619232 -10.8642053604
0.3874684572 -21.0480213165
10.7448940277 -4.0076875687
-1.4632656574 1.8611273766
-1.4801965952 -1.2302643061
-5.7993984222 -9.9930953979
-5.9116125107 -8.7621774673
12.4964084625 -3.1573510170
-2.5255649090 1.0164749622
-13.3589477539 -0.8491961956
-4.2715926170 -21.2211132050
-14.8790626526 -11.1385746002
2.2364544868 -7.6570677757
-0.0262622777 -1.3649859428
-4.7921409607 -4.6285338402
0.1931490004 -7.8441333771
-9.7319555283 -15.5208740234
12.7302646637 -9.0914707184
-16.3134517670 -0.9826170206
-1.0086752176 2.5866286755
6.9610991478 3.1504688263
-7.3321819305 -15.3328495026
9.1059570312 2.5996091366
-7.8159904480 -2.6935613155
-12.5161619186 0.8955206275
-6.6247339249 -9.8279256821
6.9995260239 -5.1377487183
5.0702028275 -16.2074985504
6.3576078415 -4.3710141182
4.7401781082 -1.8915325403
-15.8705310822 -10.8929195404
6.4008817673 3.4417848587
6.2626318932 -17.6985836029
-12.8629131317 -5.9528574944
-17.4175529480 -8.8537988663
6.2539029121 -11.2025022507
8.3357315063 -19.4506225586
-0.1773863435 -14.8881521225
-5.6565952301 -20.9596576691
5.9429712296 -4.5488677025
6.7019639015 -8.8548784256
4.7339491844 -21.1768512726
-4.8256578445 -4.5876803398
2.8703305721 3.0895924568
8.8062973022 -14.5387554169
-12.6280546188 -1.2502042055
-1.1137080193 -19.5573749542
9.2962074280 -13.1537027359
-16.8993740082 -4.2949752808
0.2314058542 -3.5371406078
0.3815090656 -19.8363437653
-15.6055231094 -15.3340978622
-12.0697669983 -4.9854016304
-3.4707849026 -8.6064882278
0.3695752025 -21.1489830017
-8.5272178650 -16.0810508728
5.1952919960 -1.8577663898
7.2440357208 2.8280196190
9.3045873642 -18.8122158051
0.2376206070 -3.5819473267
-7.4373302460 -13.8799304962
7.2043232918 -13.2378139496
-4.7305893898 -6.4635996819
-15.7792072296 -10.6250715256
-6.9909515381 -15.0024728775
-8.5580253601 -17.3328914642
9.8992691040 -4.1569871902
5.9985041618 -8.1508655548
-8.7155199051 -3.1497547626
4.4955945015 -16.2673950195
-14.4232959747 -14.5489740372
-16.2835330963 -15.2537279129
13.3473157883 -5.6537051201
-0.5146726370 -15.8660697937
-0.8073308468 -20.0591716766
9.0780019760 -2.8843960762
5.6119337082 -3.2735087872
-9.5345249176 -2.9781248569
1.7565059662 -21.1926002502
-13.5931825638 -0.8358675838
8.4094390869 -15.1350164413
-1.5704910755 -6.2268662453
-10.8442411423 -3.1361317635
-5.7694058418 -8.3375091553
0.1527935714 0.5709522963
5.7166481018 -12.4186515808
7.9749717712 -19.0805072784
-8.8184785843 -12.3407449722
6.5690107346 3.2677004337
-16.1587104797 -2.8323612213
-18.3693389893 -10.1422805786
-6.6320610046 -2.4269323349
-7.0810513496 -21.4419288635
-3.5896105766 -21.9408607483
-0.6776673794 -17.6794586182
6.3956112862 -12.3384885788
-2.9134924412 0.2116298378
1.5798064470 -3.9805920124
-7.3055195808 -16.4821891785
-14.0657930374 -12.5228357315
-2.0496401787 1.8713755608
7.8347406387 2.2606363297
-0.7063804269 -5.9738907814
-0.7262892127 -21.4243354797
-17.6410598755 -7.1151933670
-0.3458706737 -19.3079433441
6.0608506203 -2.5090432167
-12.6023902893 -8.1528530121
-4.5903611183 -21.2329235077
6.0976672173 -0.0430037566
12.1448307037 -3.1540756226
1.6543279886 -8.4867677689
7.8524808884 0.5966388583
6.0977382660 -10.1285953522
8.1244554520 3.2316555977
-15.5479288101 -12.8368263245
7.9882979393 -18.5326576233
-9.0354051590 -2.4833240509
-10.6157941818 -0.2192692012
-8.4982948303 -17.2632713318
-0.1310477108 -4.7836003304
2.5292592049 1.0781166553
-5.0638794899 -6.5476846695
9.0350847244 -12.9964284897
6.5640029907 -17.1951236725
5.8426036835 -4.4793696404
-16.1194686890 -1.0149104595
5.1417956352 -12.6964254379
-5.8614954948 -10.1091594696
0.7454469800 3.0600280762
11.3683919907 -9.7897796631
11.4893255234 -4.8839182854
1.2976505756 -12.3289642334
-16.2876091003 -2.8008038998
2.8522727489 -0.1101509035
-11.1073312759 -12.4564313889
-3.1920068264 1.6484086514
-6.3534607887 -14.3205995560
2.3335981369 -7.7908635139
-4.4944648743 0.4454625249
8.2902736664 3.1549994946
-8.0348882675 -15.1565542221
2.2270274162 3.6724188328
-15.1765031815 -15.8339185715
5.7124414444 -4.2632646561


==> expres/synth2d/ncvis_cl3_dim2_p100.200.500_d2.2.2_original.tsv <==
10.9934283060 -0.2765286023
11.2953770762 3.0460597128
9.5316932506 -0.4682739139
13.1584256310 1.5348694583
9.0610512281 1.0851200872
9.0731646144 -0.9314595071
10.4839245431 -3.8265604893
6.5501643350 -1.1245750585
7.9743377593 0.6284946652
8.1839518490 -2.8246074027
12.9312975378 -0.4515526010
10.1350564094 -2.8494963724
8.9112345509 0.2218451794
7.6980128452 0.7513960367
8.7987226202 -0.5833874996
8.7965867755 3.7045563690
9.9730055505 -2.1154218579
11.6450898242 -2.4416872999
10.4177271900 -3.9193402478
7.3436279022 0.3937224717
11.4769331600 0.3427365624
9.7687034352 -0.6022073912
7.0429560193 -1.4396884168
9.0787224581 2.1142444524
10.6872365791 -3.5260803107
10.6481679388 -0.7701645608
8.6461559994 1.2233525777
12.0619990450 1.8625602382
8.3215649536 -0.6184247517
10.6625268628 1.9510902542
9.0416515243 -0.3713179533
7.7873300520 -2.3924132482
11.6250516448 2.7124800571
9.8559797568 2.0070657958
10.7232720501 -1.2902395092
10.7227912110 3.0760731329
9.9283479218 3.1292873116
4.7605097918 1.6438050088
10.1740941365 -0.5980147009
10.1835215531 -3.9751378292
9.5606562243 0.7142251430
12.9557880895 -1.0365404365
8.3830127942 -1.0035140872
11.8308042354 0.6575022193
8.9404795925 1.0265348662
10.1941550987 1.9372899811
8.5958938122 -0.6553242932
9.2157836937 -2.9270298963
10.5922405541 0.5221105444
10.0102269133 -0.4691742668
7.1692585159 -0.8412906455
9.3145709669 -1.6045545384
9.6774285767 0.8081017136
13.7723718024 0.3491556257
10.5151007814 -0.1488918315
6.1624575694 -0.0530277509
10.1204604199 4.9264842250
9.6152780704 0.6030946847
9.9305764606 -2.3373560752
12.2856456290 1.5038660654
11.5820638941 -1.8187749096
12.8055886219 -2.8037021256
11.1737141876 4.3809112516
8.0189273497 -1.1325954592
10.1993027302 -1.0069513082
6.8986731379 0.1371259496
7.8753925725 0.9471848613
8.1611515315 3.0998688100
8.4334934153 -0.6441230324
11.6270344347 -2.4617286329
10.4549198692 2.6142855086
6.7850335309 0.3692677171
10.5197655885 1.5636457436
7.5260985782 -2.6409132262
11.0438831312 0.5939693465
10.5009857007 0.6928964190
8.6399505568 0.4645073943
10.5861449466 -1.4287028361
13.7315490223 0.9476658418
7.6173930056 1.3131072173
8.0506366595 1.5741692075
12.3171911580 -1.6413646367
11.9267522585 0.8255618539
11.6441203200 3.7935859653
9.5092237680 -1.5074723287
8.2209711407 -1.6316205699
9.8457965812 0.6823039496
10.5533815987 1.6543664981
10.0260037838 2.9070681543
9.4706863335 5.4403383332
11.2513346955 -1.7143151128
7.8582150039 0.9649448305
9.5530744293 1.4280009882
10.9464752491 -0.1456578253
8.3064125639 -3.0296944494
9.1069700959 1.7127975886
10.4281874883 -2.4914775574
10.3463618517 0.7706347595
8.2322851276 0.3074502119
10.1164174369 -2.2859405957
0.7155747207 16.1215690527
2.1661024864 17.1076041041
-2.7553387359 13.1243499202
1.0300705344 16.0275719018
1.0300953726 22.7054629813
1.1417810214 17.2711312804
1.9080035270 16.3027825026
-0.6305384893 16.5179384410
-1.5456504291 14.5263627865
-0.9707270957 15.1637482788
4.6293171333 11.2654696148
1.3725203807 11.7745682576
-0.9438637316 17.1779011939
0.1285600382 12.8445104441
-1.4306074185 16.3591954979
-1.4607332634 15.4329171792
0.0911436798 13.6967993048
4.2878881787 16.2678380446
-4.0502851733 15.3729086295
-1.3235729295 16.7048666696
-1.5850414769 14.7705271171
1.0099745580 16.7315103883
-2.4005928141 14.3309975283
-0.9498906223 13.6933415349
3.5309084806 15.8099634219
-2.5217679087 16.8357238941
4.2443123940 17.0649305211
-3.0387399319 14.0315318543
2.5338222984 13.5846610688
0.8876388563 16.5492681069
-1.8538609432 14.8809492879
-6.4825346801 12.9512247173
-0.5051363028 12.5044336361
3.2648226079 12.1397172441
-0.8800889734 15.2614811546
2.8825465781 12.1282756976
2.3263275043 15.0204661220
-1.9630173021 15.9242069485
0.3981193911 13.7995662457
0.1396041700 14.2293728063
0.2270346905 16.3242613490
3.1720336323 12.5243690023
4.2660667493 11.0958244010
-0.3035701901 16.1766344130
0.5619837355 13.7546009604
-0.4162445007 14.0139981307
-1.1787295139 16.6992041940
0.7140309719 13.6141808095
1.7991997509 15.6145990418
1.6257242377 16.2592576838
-1.6579900218 13.8796379196
1.4945872102 16.2207405309
-0.0418031879 15.2346547666
2.5553297916 13.8168572223
1.0941947623 14.5956146951
-0.4353624065 17.1975537040
1.6508326980 16.6270192720
2.6109576143 15.0420076833
1.3639059426 14.3794664868
0.6483327050 14.7397138913
0.1939919300 16.1903140509
-1.6364413665 19.1847745514
-2.0120347630 12.5716227744
2.3162217470 16.5833253879
1.2482396341 16.2566910185
-0.0244935457 13.2054912570
0.1516091164 13.6456765770
1.9502394668 14.7058852370
-1.6509943936 14.3572283167
0.8258629086 13.8725508944
-1.6444407911 15.4873744230
0.4899331422 13.9861136493
-0.9420766112 15.4640998747
-2.8961686830 12.1850724512
-1.4368884425 14.5731056966
0.6218151312 17.9507124339
1.7153192464 14.6801229401
-0.0380324158 12.9949412707
-0.0370262720 14.4226827222
0.6454371207 13.3455381129
1.0386930285 18.0654778260
-0.2175202969 15.8034234442
1.3802879834 14.1975590562
0.4481849636 15.0251848016
0.1953521971 13.4539804323
0.0490203485 15.9959965825
2.9022872156 16.9185416522
4.3063649150 13.4653048742
1.7446412734 15.3666840115
4.3796058664 13.3834034293
-1.6794436844 13.8012147091
-4.2477914486 13.9484899566
-1.5182653231 15.3007875730
0.6835119516 18.7523416784
1.9008476764 13.8461926887
-1.7968293427 15.9838383430
-2.6404664140 18.6629175317
2.3588802414 14.0616486958
-3.4262690582 17.7077447483
-0.2290796905 17.4756326239
-3.1888553176 13.8012499541
0.0104873994 15.0939611875
-0.9001309430 16.2456998647
-2.1352408588 14.7152410300
0.2405912634 16.0288776681
1.4232297562 12.7507158163
-3.0682283415 17.5553536438
0.6646280240 13.5030269269
3.1023039510 15.2313492686
2.3585943681 15.1350369628
4.1214958498 18.5106816849
-0.4979282970 16.9431419019
1.2907518992 17.7372631151
-1.9298469212 16.3721029200
2.1168489737 11.4825210272
-2.3665170253 10.9215356445
-0.5388136689 16.4350845116
3.0047141042 15.1481895608
3.2572310911 12.2397970836
-3.4067648787 14.8889046022
0.7681308979 14.9346105038
-4.1348842001 14.8217599210
-2.6089390010 16.3393450977
0.7331964922 13.1202404273
-1.0277338347 12.8815729562
-0.1253581945 16.9102846410
-1.9714520927 16.0080930310
-1.0605152367 13.4142543355
-0.2140607199 12.9295153552
-1.1072986107 12.6042442148
3.9294502658 15.0705271039
-1.3994510160 15.4279598215
-0.2246560994 14.5580608009
1.2283334001 16.5150154201
-1.0610022952 13.8483635187
-0.5501033943 10.3961576705
-3.0303821244 17.7337485349
3.2899354270 14.5019279209
1.1531139261 15.6225003091
6.1577616169 17.2391498229
-0.2558351830 13.0889191188
-3.2128926405 15.4069272717
-1.5127014906 12.1554925808
-1.2931457685 12.8369039928
3.3742832701 16.7632795139
-0.0159452826 17.9598882778
0.1547366153 13.2774315973
3.0462481545 16.0778200874
-2.0744923087 14.6193226438
-1.7512365068 12.2344005381
1.8523550951 18.8188332809
-2.7971351476 16.1259384734
-1.3012851382 14.0257492325
-1.1847878485 13.2720184606
0.0970432559 13.3380997672
0.5409136516 14.8995237811
-0.4778960937 13.1848726759
-1.1535426611 16.5107824517
1.0018343752 13.0448895104
0.1986646109 16.5027742467
-3.3388105622 16.0867203848
-1.3252475179 16.1411973372
-1.5265183131 11.3902357987
-3.2550848758 15.0961698933
0.5194450034 13.1913667498
1.2771849176 11.6769598755
-0.1321595973 12.5779676005
-1.3036722156 15.0947973426
-1.7208267306 14.2308889115
2.0125856184 13.8462162610
1.6713842241 12.7405862907
1.0596083558 17.8831372413
-4.9432890003 13.4062094891
1.1541442544 14.5939092279
0.7422917467 13.7920296266
0.1731795749 14.6886455292
2.3355641233 15.5088416866
0.6752053242 14.1762460678
-0.9752124481 14.1348836244
0.7889042848 14.1580310384
0.5795497138 19.1508015973
1.7422494069 14.3479529357
2.4024278443 14.1838492540
-4.0762490704 12.9838273782
-3.7415838421 14.2969730319
0.0368367584 18.3528746246
0.6538547475 14.5617989424
1.6588111624 10.5777293820
0.4712291162 16.5417303878
-2.9571724916 17.2875080864
0.6769928150 14.1694241722
1.2655637322 19.5413857156
0.3637325101 15.4964411726
-0.9187217991 13.3003112611
1.6606716331 13.2878323482
0.1431324744 14.0446851065
0.9579596515 15.6673242106
2.0750798885 13.9799672023
-0.5397498706 13.0424725684
-0.8885865202 15.7546009861
-8.4860227667 -1.8443306484
-8.2607881598 2.7112757176
-9.1731301936 3.7535916251
-11.5475783982 -2.4893094066
-13.5574404978 2.9920886230
-8.6912686873 -0.1111693418
-9.4400627474 -2.2509780946
-5.1084960408 0.2584423640
-9.7812104108 1.4515332478
-9.0379815365 0.4477680486
-11.5809489109 0.9429367143
-6.2359510070 2.6908400923
-6.8136267467 -1.0224313529
-11.9792096405 -0.2515738402
-9.8885501754 2.1883830369
-13.3849292594 3.0591006389
-10.3160157972 -0.8537621399
-12.0242087505 -3.3097133437
-8.3536588321 0.1466359344
-12.5799217995 -2.5901575441
-10.6715693986 3.3380430506
-10.5191827027 -3.0062859062
-10.4914861282 -0.5454471395
-15.3937732859 -0.1085897330
-10.4618690604 1.3924127296
-6.3020878101 2.2531300591
-10.5377773811 -2.2130518175
-4.8532803935 0.1184368680
-9.9721414162 -0.0482501742
-9.6038304785 -0.2887208238
-11.1473240138 -1.0937178825
-10.0655065404 -1.0868495423
-11.4256915654 0.2128604554
-10.5099544348 3.0079859772
-15.3019396168 2.1830137038
-7.5078296150 -4.1467804648
-10.6853751882 -0.7428817320
-12.8150233894 -1.5556333752
-12.2211516909 3.5045408868
-8.1286432137 2.5431101900
-8.5566558719 -2.2581035424
-11.0490405326 0.9787491225
-12.4442556178 1.4259968603
-10.4806507963 -0.7496416151
-8.5780800636 0.8885266230
-10.7219323316 2.3186596067
-12.1621266552 1.2318712139
-8.8137974841 -0.6190928786
-9.3477339555 -2.5022271528
-8.1519459616 -0.3698042729
-11.0454460410 2.0980184517
-11.4086873811 -2.8169225927
-13.1132583470 1.2120199027
-12.5608587050 3.5095883640
-14.1638588158 3.3929127366
-9.5779650656 -0.1934262237
-11.0898381736 0.7982722287
-10.0752694048 2.2066037640
-9.7715447027 0.3006035229
-10.7272244244 -0.1138912474
-9.3843964622 -3.4203367853
-12.6963708442 1.4865281880
-9.6582691237 -0.3679666727
-9.9631321339 0.6951634107
-11.0795193606 -1.5566094508
-9.6083094898 -1.9567455552
-9.1834944886 -3.4051672085
-7.9416887253 0.9451949648
-9.4879405314 1.9653819679
-6.6690511111 2.0287401300
-13.6817484627 -2.5591539335
-11.2496371554 0.0521821004
-8.9646819591 -1.4514876263
-9.6264664710 -1.5107658647
-11.2230356060 -2.8133221937
-11.8464664922 -2.7033692112
-11.9517465060 2.1072835932
-11.8987977777 5.2647641297
-9.0133641982 0.3696722474
-11.7167155604 1.4006197588
-11.1512756525 0.2440196293
-4.8798309235 -0.1921197994
-7.7014533474 -1.4063528503
-10.0699769810 3.5416012713
-11.2539341156 3.6248971160
-8.5844961291 -1.1249335518
-8.7351845219 1.9451088993
-8.7563800756 -3.1404494398
-11.4542743516 -0.4950372711
-10.1488668582 1.2413441951
-9.6445979981 -2.6706887174
-9.2396042980 1.2211714906
-8.8804191041 2.1615614511
-8.3321556909 0.9183601585
-10.1403314229 -3.3219218670
-9.1407635617 0.4153753743
-9.4568423256 -2.5534971516
-12.1621130808 2.1063057067
-10.0791103077 1.3630013947
-9.9433632477 0.0595122790
-8.1234323880 -1.0320894564
-9.8077584461 -0.9245505774
-10.8689924549 -0.6183442469
-9.5557324567 -0.9574972433
-7.4884877489 -1.7892146044
-10.3737432883 -0.8794621165
-7.1060442313 0.3931095530
-7.9363109211 -2.9711207461
-9.4658994683 1.7792615912
-9.8354320214 2.1309607501
-11.0345769002 2.8186948804
-5.4022037528 -0.7256771209
-10.8910050428 2.9067689542
-6.8408557085 -1.0457200543
-10.8403736342 -0.5635692177
-12.6889010221 -1.8373038930
-12.0082815335 -1.5355951302
-10.0693697748 0.4684294651
-6.8989990144 -1.9967080815
-8.0313552030 -0.4279776885
-10.0989274193 1.3496389843
-12.2454440431 0.7648194924
-9.6670955836 0.9849025280
-9.4216627122 4.9106002798
-11.2754799685 -1.0619939100
-11.2462810528 -1.1109542383
-11.2747742546 2.3780330622
-7.1589915040 -1.1414925875
-11.6647111462 0.9428311128
-11.1044460886 1.2658636355
-9.5941539583 -3.0314882300
-6.9049895973 3.5917553462
-11.2255773810 -0.7754031199
-9.4282692186 0.6689135800
-8.6829114547 4.0204090775
-10.3538944550 -1.5965944891
-12.7586384560 -1.4618600799
-10.0662539457 3.5891157270
-11.0352225981 0.4475759033
-10.0328457921 2.3767865469
-4.9461351483 -1.0617375458
-10.9788788850 2.0883217541
-8.6362170207 3.6934146515
-8.8321436293 -0.7185841816
-8.8186903386 2.2174071612
-8.3590356376 1.0145480622
-7.8666506208 2.3385911809
-7.2356820179 1.2974197752
-10.3342361606 0.2934273729
-7.5869820670 -1.6338713420
-9.2626533823 -0.7866776247
-9.9425103541 2.5569037252
-9.6178018640 0.0928730963
-12.7197122820 1.4925071321
-8.7090316377 4.3265094466
-10.6155564699 0.4383006553
-9.5012326326 3.1549065595
-10.1905910648 0.5580430515
-8.7842069806 0.3732182463
-10.8928672291 0.3881799858
-7.8527365003 -2.0530305988
-9.7340606517 -1.4002416299
-7.6099067422 -3.0463738096
-11.1178436945 0.7544237501
-6.8689519415 -0.1315005221
-11.1103990534 3.7623141389
-12.8960278008 -4.3976119132
-9.1199710999 -1.0041084487
-12.0424656343 1.4167128946
-9.5123985725 -1.1281572615
-12.5606087973 1.7449146566
-8.6995976441 -0.1983517276
-6.3067260079 -2.1401695327
-13.0510503418 -1.3838161398
-10.0911720327 0.4866788986
-10.4824721157 0.7041107930
-12.5030788484 2.8875292081
-10.1643023568 2.2345916632
-9.3145493072 0.9135064383
-8.8604654395 0.8954171200
-8.7145544803 2.6583050603
-9.6069576606 1.4180075152
-10.1794713886 2.8802344309
-11.3527846041 3.6018808658
-10.0803159013 -2.8615502042
-9.7437911702 -1.3621033149
-8.3187129020 -1.3052479586
-10.8923668664 -3.7790814619
-10.9046126385 -4.8477586533
-13.1678056470 1.5208293123
-8.4283996827 0.8509151236
-11.9339522863 -0.0954227123
-10.0072050782 -2.3167293784
-6.9932033965 1.7547245812
-10.4419283477 0.0537716780
-9.5832343841 -4.0834697368
-10.4943547650 -1.3639684960
-12.0032400198 -0.5622005858
-6.4046269463 1.2816857225
-11.1423579796 1.1451655627
-7.2012891268 1.8492673658
-9.8807392602 -1.2938735554
-8.6035533728 0.7869707708
-8.2096135599 1.2703436034
-7.9008945694 -1.0704704231
-7.3652118687 0.3951992094
-5.8494782547 -1.3783756362
-6.5280723937 0.3958215669
-11.3028360072 -0.9677716681
-10.6406946164 0.8483318928
-8.9543290239 -1.1474000079
-10.0487091845 4.2845407172
-6.5449136598 0.8726473393
-9.9239930437 0.2400626534
-8.7729640545 -2.0455851304
-10.5147530748 -3.3371681478
-9.2015537548 1.2943918794
-10.9663729246 3.1479735266
-12.4515313260 -2.9287497604
-9.5510963629 2.0941966052
-6.6321446171 -0.9177685257
-7.8426383331 -0.0770169390
-10.3452545999 1.7673198750
-8.6953542432 -3.1527843140
-7.0469193005 2.7601827083
-11.2511254030 0.7916070669
-9.0119396274 0.5213475316
-11.1006103077 -1.3432467359
-10.0511081420 2.3454580385
-8.9127996908 -0.7412286642
-8.4566025787 -5.6970852413
-7.7024685993 -3.4794275576
-10.7248818828 -2.2393397893
-12.5893629514 2.3216535748
-10.9354024026 0.6930077635
-10.0938411578 0.9540816544
-9.8463562179 -2.5659844484
-8.0074663611 -0.9875131663
-13.1131637973 -0.8562303219
-6.9984804187 1.7004434842
-10.6973042688 -0.6985154086
-10.6432701024 4.1534959671
-9.2361290955 0.8600832944
-7.9394330919 0.4775783181
-10.5180842916 -0.3926996982
-10.1432025188 -0.0744444730
-8.5447409127 0.1038917716
-8.5347198456 -0.1614331602
-9.8427296194 -3.9964013691
-8.1673446506 0.6929769518
-8.0039797803 -5.7925107564
-5.8232505904 -0.2791792563
-7.7836343665 -2.0798118543
-8.7744521899 -2.1068311263
-11.2475379214 3.8280627077
-10.3813648015 0.4348657464
-8.2598645386 0.9913637759
-9.6991621897 0.7299220049
-5.1931688295 -0.1152375941
-9.5978019066 2.1013087920
-7.7889481341 2.3740606111
-8.7225395559 -2.2860098255
-6.7331369354 -2.2926907860
-9.3947290695 -1.5085517000
-10.1282766932 0.6575248206
-9.3572855691 0.8438415085
-6.7725774619 0.9070686030
-10.4883132706 1.9281743366
-7.6210590222 -2.4552156303
-8.8051998603 1.4023454846
-10.5951270067 2.7514136266
-10.3001111741 0.2511529069
-10.3461436486 0.0311580952
-12.1925501738 -2.8801017652
-6.8109898736 -1.6939226966
-11.9827846989 -4.3067802272
-11.2779234954 -2.6461795868
-6.7159696797 2.0196341787
-11.3763006904 4.5048716107
-8.0364690260 -0.6496627670
-14.9988114297 4.5818851452
-12.7791449335 -3.2907974939
-7.9548591360 4.8795048127
-7.2314543630 1.1278182401
-8.8104913167 1.7068311176
-8.4821428204 0.5623828479
-9.7915977921 -0.1251862558
-11.5079291777 -0.5613501537
-13.3859136284 -0.1966792536
-11.9771822143 -2.2071786344
-9.6402116977 2.7840045727
-8.1633667880 -3.1410012072
-11.9792562731 1.8815423760
-11.9649747871 -0.4492663000
-8.8998958020 -1.9366889097
-9.7892489877 -2.6680509898
-11.2027352879 0.6395638683
-13.1859874671 0.8809494759
-10.0392755979 1.1049799088
-9.5521717319 2.7282808599
-9.7495509947 -0.8588110823
-9.7554049939 1.0865960581
-9.9022798593 0.0811833824
-11.4039833756 -1.3258018351
-12.8052105436 3.4991534864
-12.4877264708 -1.3858103956
-11.4368145311 1.7898487539
-10.5898993566 2.4954841453
-11.3469812485 0.5579883244
-11.6706941065 4.2902982555
-12.3751968381 0.6196414205
-8.7324462381 0.8275981949
-10.3705753178 -0.2596413995
-9.9123770560 -0.2940040033
-8.0722417664 4.4210460032
-11.1149835700 -2.7396059592
-10.1765640967 5.1594186753
-11.6073491359 3.2782336109
-6.6445983718 -1.1071764834
-8.8620338416 3.2567932463
-10.7582554820 -0.4071607202
-11.1633618279 -2.0295134614
-11.2985550901 -2.4478805335
-9.9318330635 -1.5399464621
-9.5324281764 -3.1117912924
-9.3382395356 1.6670579232
-13.9874712851 0.7481131397
-7.5446620151 -2.4192820374
-6.6548552263 0.8380380187
-11.4100237115 -0.1115381553
-8.8833461750 0.1520107828
-8.9224880151 -1.8413471862
-9.6612783519 -2.8274289938
-10.2224521227 -1.8078152829
-11.4710598852 2.4721863504
-7.8173797588 1.2182762418
-12.1846255293 -0.6328168994
-7.5738046000 0.2834338273
-5.3613409200 0.7866356788
-9.6159017670 -0.6182329284
-9.7329181904 -0.3049396728
-8.5837826466 1.9134046336
-11.5719789210 -2.6624659071
-13.6724107462 1.0159826538
-12.2067332123 -4.3057811859
-9.2228427909 4.9859990349
-10.0121418231 1.6769815489
-9.8363412829 -0.1977793064
-8.1618470340 -0.5805490884
-9.4652153719 0.6433956124
-11.3361809073 1.9840846991
-10.3499195134 -1.5114903190
-8.9269803129 -1.7969359636
-9.9436376853 -0.0182379933
-7.8282088683 0.9493964658
-10.0500539175 1.6355325984
-7.2195849020 1.1156206127
-9.9792947603 -2.6236724647
-12.1302273262 -0.6104494087
-11.2190244043 -0.3739426060
-9.8867001502 1.0593855087
-10.1409975561 0.9730032877
-9.8710511704 -3.9509331327
-11.8786707876 -0.2881751114
-12.4193894857 1.1998574600
-6.9384983353 2.4375237034
-10.4268857419 2.9814522737
-9.7026650856 -0.6741719422
-11.2268053271 -0.6049393730
-10.7763536371 0.3408324448
-9.6788520379 0.0060920403
-9.1261236605 2.3812925496
-8.1008917291 -2.9697959369
-15.1078422698 1.8686398225
-12.7337573968 -0.4495308038
-12.3402260521 -3.6039608752
-8.9170745436 1.5183103206
-11.1530208015 -5.1820845843
-11.0924888965 0.7836080108
-12.9578231375 0.3667198396
-10.0306196983 1.1585829992
-9.7608392632 -1.9461378818
-7.6068569967 -0.3170591461
-10.0546090790 -1.8665359181
-10.8865645024 -1.7696054281
-10.3458921198 3.4234169603
-12.7438022859 -3.2271227958
-7.0576593450 -0.4186473543
-11.3381454773 2.0798093748
-11.2112310795 3.6520194271
-8.6441482573 -0.9758228163
-5.6853835735 -1.2114298460
-8.5158092560 0.5985851608
-7.3965174212 3.1230223935
-9.9359917019 -1.5068357407
-9.0800557141 -1.3554307395
-5.9732255049 0.2730706622
-10.7306431026 0.3693606117
-12.6942525791 -1.9432280770
-7.5991721841 -1.3137885579
-12.0938219654 1.0733055051
-7.6285916907 1.4379066213
-8.0079046284 -1.5135901771
-12.8436213335 3.0026673039
-10.6453596777 -0.5016660329
-7.3436117163 1.1124600188
-9.0882244558 4.3300046898
-11.2870364608 1.8556802562
-9.8859737502 0.5371845577
-6.9430631472 1.0156715126
-8.9234078419 2.1450146746
-10.7299054591 -1.6784193347
-12.0896183880 -3.9327131788
-5.8875857401 -2.2064167314
-10.4425072472 -0.5536265998
-9.3851866044 1.6314744251
-8.2790530233 -1.1661548771
-10.3342434276 0.5651599010
-10.4973822524 3.2146911520
-9.0180500967 1.4697555721
-8.6742374627 2.3469477150
-9.6379568826 -2.5936638959
-9.2006240965 -1.3027137876
-11.0572333635 1.1727280375
-7.5234338571 0.0425431535
-9.3823339748 3.4044298893
-9.5184936410 5.2033662284
-8.8689807087 -3.5215255183
-8.4933167578 0.7623167698
-7.4204944918 1.3463627025
-10.2769119680 -2.4485964726
-10.4180465146 -1.7010409084
-11.1610468996 1.1771568088
-6.6601909913 0.7893430596
-12.3917661241 0.8892053364
-7.6067370267 -1.2195658086
-10.2680343333 0.0293763895
-11.5697966262 1.2965608677
-10.2418962972 0.8390648878
-11.7749843556 -0.8749166006
-8.5552372843 -0.7456663042
-6.5460722975 -0.7992723712
-9.5506305485 1.8651816637
-12.8367314659 -3.5216176240
-13.0513126291 2.5251682069
-11.1037162918 5.1163985713
-11.1284951973 0.3691026064
-6.9157800949 4.0121857763
-5.8769928467 2.4167324612
-7.9518749484 1.1850538984
-8.4432778477 -1.1023714327
-11.6363977668 -0.0067489148
-10.3403692450 -0.9064560987
-8.6072251051 1.9106104171
-9.8231862274 2.9550601621
-12.2833782283 -0.3873189186
-11.4336446412 -3.7330732341
-10.1653613717 -0.2434950168
-6.9731005135 1.2616233691
-12.0483736487 3.7081851327
-7.5579326089 1.1641954069
-10.4529681977 -1.9188784734
-10.7444135521 2.1774972394
-6.2308273881 3.0864870565
-10.9776988436 -2.2392348666
-9.7182275062 -3.5368787311
-9.3536645716 -0.2952051726
-10.9320730037 -3.1894061345
-8.9727997869 -1.0654016793
-12.3398336714 -5.7445244266
-10.0550298101 3.5445031933
-6.6774815709 -0.9141925132
-11.2044241207 0.9375485122
-11.9967708784 0.6035837996
-8.4678394432 2.4538664478
-10.2003081530 -0.4073475004
-11.7559651735 -1.6537607081
-10.4529577838 0.7347310136
-8.1728307475 -1.6063579014
-7.0146228621 -0.5422472021
-10.0427345887 -1.4944233583
-14.8484805205 1.7680907927
-8.5263122058 -0.5626551142
-9.8660185656 1.0318784354
-13.1250917138 -1.0581053547
-8.4114706408 -2.5085788463
-9.4128841357 -2.7131636092
-9.0671400351 -0.0712829646
-13.2302636318 2.3294787089
-11.4691831536 -1.6205048740
-9.5988616055 2.2972746989
-12.0316436380 0.1233596997
-9.1423669993 1.3862112145
-9.6471168894 -0.7340556782
-11.6551804413 0.1722877661
-12.1442780240 -5.8427009670
-9.1268803917 1.8078696822
-14.7258648711 -2.0194614094
-8.7616914780 4.1149909394
-9.9584125846 -1.4560058825


==> expres/synth2d/ncvis_cl3_dim2_p300.300.300_d1.2.4_embedding.tsv <==
1.7549163103 14.2521286011
-11.1686468124 13.1232862473
3.1672146320 18.2001419067
-3.3073256016 9.4816017151
-6.7460780144 20.2309761047
6.3782014847 21.6489048004
10.9578657150 14.5783004761
1.5618126392 21.8836154938
-2.9450697899 23.6942672729
11.3570499420 21.0765495300
0.8359411359 10.2542114258
10.4584817886 16.0704669952
-2.3360793591 25.7815227509
-2.6947669983 22.6215534210
5.0385508537 24.7660713196
-12.1953907013 15.6952304840
9.7054643631 17.1421508789
8.2853612900 11.9679851532
10.9203824997 14.3815355301
-1.3378524780 22.3678741455
-0.5889627934 12.7599515915
3.1123299599 17.5124282837
3.1774086952 21.8029174805
-8.8321371078 18.6515083313
10.6069011688 13.8746862411
3.5049195290 15.3771247864
-5.9486041069 22.0595760345
-5.3711524010 10.8065271378
3.9664902687 24.3079681396
-8.1938142776 14.2497062683
2.9754288197 26.1394729614
10.0574502945 22.3186988831
-10.0697641373 12.3246068954
-8.8853616714 16.4541091919
5.7163424492 15.0691738129
-11.5614748001 13.5228490829
-11.2973804474 14.6514730453
-0.9524495006 21.4849586487
2.6092419624 16.1481761932
11.3085632324 15.1784763336
-5.7986097336 18.9516716003
2.5602624416 10.4952526093
5.6350998878 24.2077522278
-2.7314291000 12.1084403992
-7.2905073166 21.5268344879
-8.4447555542 15.4926671982
5.0593905449 24.4294872284
11.5693655014 19.7377471924
-1.8032575846 15.4583959579
1.8312444687 16.7860870361
1.8517042398 22.4057445526
8.3324298859 19.9632759094
-5.3991775513 17.9286746979
-1.7862730026 9.5194311142
0.7095872164 15.8556661606
0.7059256434 21.8219242096
-12.4536094666 14.0921983719
-3.8847014904 17.8210430145
10.1495409012 16.7775020599
-3.6163694859 10.3036651611
6.5404653549 12.3392868042
7.9573001862 11.3380260468
-12.0970048904 13.0591363907
3.8888068199 23.7470664978
4.1884312630 16.3713893890
0.4479986131 22.1848449707
-3.1634283066 22.1499271393
-5.2351708412 20.2837219238
4.5531311035 24.6181049347
8.1830053329 12.0575723648
-10.2425994873 13.9102993011
-0.7603117824 22.0264263153
-6.6816449165 14.3286390305
11.1306381226 21.7523708344
-2.9649238586 13.7729568481
-4.1935734749 15.2045288086
-3.9442899227 25.1617603302
6.7963247299 15.5132541656
-2.3356299400 9.5768966675
-3.4469110966 22.0475883484
-4.2485976219 21.8058528900
6.7585391998 11.2217054367
-3.3603780270 11.4595375061
-11.3703670502 12.8548173904
8.2860832214 19.1244373322
8.5144004822 22.5907897949
-4.4010629654 16.6686763763
-7.0046768188 14.7388505936
-11.3782157898 15.0635366440
-12.2460966110 14.5757341385
6.7383933067 13.4560451508
-2.8406283855 22.2973747253
-7.2922692299 17.5468044281
0.9859350920 14.1786823273
11.4073686600 20.9413013458
-7.9265923500 20.1487808228
9.6502523422 15.3240928650
-4.0990128517 15.8657159805
-2.3323740959 24.4743747711
10.1035280228 16.5455265045
-5.6387343407 14.6217699051
-5.7362880707 10.8820648193
3.6809816360 21.9279804230
-4.6636652946 13.7615013123
-12.8947296143 13.7038602829
-9.4056911469 12.8802719116
-4.1225132942 11.3080406189
-8.5259857178 19.0660247803
4.1143360138 24.9818916321
-2.8599853516 25.8723373413
7.8052325249 10.6782951355
9.7170505524 12.9328422546
-9.2496261597 19.1541824341
9.3125066757 16.1361408234
-5.7320852280 21.6694431305
-3.4411690235 25.0724563599
6.1892476082 17.1790599823
-2.5385591984 9.2589569092
0.3779022098 21.7736511230
-6.5106792450 20.7489662170
2.6642985344 25.5724086761
-6.6497607231 12.9083337784
2.6494247913 23.3891162872
7.0192317963 21.9635925293
-1.7788622379 9.4909944534
-3.2771084309 21.4139366150
-3.0492122173 9.2721910477
1.4881771803 22.1568489075
5.9020304680 11.0286674500
-6.3874716759 13.5024824142
2.2546935081 25.4142131805
2.1113848686 21.4598064423
10.6446475983 18.2020187378
7.4741926193 10.4613542557
-3.7032804489 25.5610694885
7.9677591324 11.2287578583
-0.1158638149 11.1850309372
-4.1940727234 22.7184867859
5.1659374237 15.6765661240
3.8274457455 16.5934982300
-6.0867528915 15.9210958481
7.4925403595 10.8986740112
8.1531105042 10.9316291809
-6.2074050903 17.2865886688
5.2072062492 15.4466791153
4.8979349136 18.7931804657
-7.7971768379 20.3754196167
6.0247106552 14.8832626343
-2.7937300205 12.4305953979
-4.5106854439 11.8092393875
5.1636304855 23.8925285339
-4.4048113823 12.5977334976
-1.3136965036 16.5024623871
3.8096036911 10.6771688461
1.6740088463 14.4489669800
-9.5826282501 17.1128997803
-5.8736662865 11.5882883072
-0.4381735623 10.7425117493
2.5809037685 13.2326793671
2.0280487537 15.2774066925
-5.9142937660 15.9849872589
-12.0565690994 16.0319938660
10.4532918930 21.6755180359
-4.1083025932 10.2946853638
-4.4276113510 12.7882204056
8.8743095398 17.1226558685
6.4721159935 15.8684740067
1.5953052044 11.2782106400
4.3318538666 24.7159442902
5.2137546539 14.9148559570
-3.0175619125 24.6485767365
5.2019352913 15.7844676971
-3.8229687214 25.9123077393
11.0129747391 21.9565525055
3.8987295628 25.2034606934
-10.9250612259 13.5847072601
1.8253563643 12.1670274734
9.3749618530 17.0566062927
2.9080057144 17.1401119232
6.9567747116 14.9763669968
-11.3096275330 13.5537567139
-5.2297410965 17.0442047119
3.3955311775 13.1328926086
0.4167607427 15.9597368240
7.0912637711 15.9210472107
-5.0951571465 16.4516696930
-3.7713146210 9.7508411407
6.4390711784 10.1599340439
-1.7314743996 12.2590875626
6.5702929497 10.4940462112
5.8323774338 23.4163932800
1.5870022774 21.7138233185
-2.4060344696 25.7326526642
-11.6293535233 13.7162370682
3.6180741787 11.8674135208
-3.9039282799 23.3960685730
-3.9914309978 20.5708599091
2.4774732590 11.0017328262
-3.3162212372 21.1081886292
-10.1781568527 16.2630882263
1.8179407120 22.1540699005
0.8463454247 16.7970066071
-7.2968392372 19.9572391510
3.0417044163 24.4925899506
-5.0827398300 15.7923965454
8.3414669037 13.1839857101
-3.2736859322 21.3046035767
6.7433176041 15.3683938980
-1.3400835991 9.8985481262
-0.7072402239 11.1360712051
-4.4466924667 9.4326553345
-8.8017454147 18.2207813263
-10.2483940125 12.3340301514
-4.0639038086 21.8041648865
9.1619815826 11.7190513611
11.8496551514 20.9655284882
-7.5493526459 18.7774181366
-1.2392826080 9.6410245895
7.6777524948 10.7946882248
0.5842987299 22.0597534180
-0.6664330959 14.8804483414
0.4651868343 21.8284683228
-2.6986615658 21.7439250946
7.3431282043 14.5096273422
10.0802440643 20.2820892334
-8.2990865707 16.3527488708
-3.9170513153 22.6799392700
8.1078796387 21.2258300781
9.3507041931 17.7896270752
10.4546222687 20.7937507629
-0.6080685854 9.8290166855
-3.7021820545 25.2730140686
1.9681607485 17.2736530304
-6.1785912514 12.8621873856
6.6929373741 22.3418426514
12.1947603226 18.1350021362
-3.3157296181 21.2286605835
0.7244704962 10.0643987656
-3.5163767338 13.0197706223
-3.0218946934 9.4201278687
9.6026382446 17.5119838715
-0.5128958821 21.9510364532
10.6450481415 21.0806655884
10.7149038315 20.7078571320
-3.1356971264 9.5724115372
-10.9944953918 14.8178415298
8.4394807816 16.2231292725
-2.5642294884 9.8242435455
3.7162184715 24.5472660065
11.4636745453 20.9042949677
-11.4296131134 12.4216308594
-2.0098371506 21.8320636749
5.2211456299 24.3174686432
9.3067541122 21.0196399689
8.4218254089 16.5194778442
0.2835644186 15.6895580292
9.4613389969 18.4750556946
-7.9214601517 20.1029357910
7.5131025314 13.8108100891
-7.1403164864 15.4270181656
-1.3729114532 21.6984672546
-5.8951678276 22.5308361053
11.4031372070 21.0066108704
0.2145089954 22.0474891663
7.7693967819 15.5997896194
9.4199972153 12.9209976196
10.3351888657 16.7612209320
-0.7654568553 26.1924972534
4.0624270439 24.5833663940
4.0014691353 11.7203960419
7.8972678185 12.2378606796
-11.3147068024 13.1677379608
1.8633614779 21.6422557831
2.1118764877 13.9733238220
5.4282941818 14.8753099442
1.6263529062 16.3636837006
-1.9491411448 10.5785589218
3.9317750931 15.4172086716
5.6932287216 23.6181850433
3.5325589180 14.4715452194
-12.0038785934 13.4953184128
2.2940924168 11.6949996948
1.6576323509 11.1055431366
2.3459806442 21.6732597351
0.8344057798 21.9453067780
-11.7178821564 14.2334833145
1.8170299530 15.4344701767
9.9172382355 12.6973314285
-6.6862273216 14.8621587753
-3.2726085186 21.2627754211
3.9230270386 15.4139099121
-12.1141405106 12.9154329300
-2.5833051205 15.9405412674
8.5094299316 20.7763881683
6.1226587296 12.1349353790
3.9874155521 16.5829734802
-3.2658505440 14.0279541016
3.2438876629 11.5269269943
9.7803936005 18.4832267761
-5.4832415581 24.1757583618
-12.5206613541 -12.3285713196
-4.3511128426 -25.1622180939
0.2334847003 -25.3847389221
-6.7570686340 -6.9736986160
6.0737409592 -18.4602127075
-9.1918287277 -17.0480194092
-10.9835653305 -9.1074352264
-14.6860237122 -17.9750633240
-2.5087988377 -20.6771392822
-7.6453948021 -18.3805236816
1.7946639061 -15.0654535294
-11.7790870667 -23.1416645050
-14.7613191605 -15.2682590485
-2.6935064793 -10.0935964584
-1.1817187071 -22.4537124634
5.4521121979 -18.4643554688
-6.1457853317 -11.8122987747
-7.2023653984 -6.0543074608
-9.7591505051 -18.3841285706
-5.8139905930 -6.6958274841
2.4851026535 -23.5755119324
-8.9196758270 -6.8956227303
-4.5368232727 -12.5702857971
5.6468949318 -14.9228048325
-0.2435216159 -17.3775043488
-11.5831995010 -23.5386695862
-8.4809341431 -7.6909861565
-14.8032522202 -18.0194034576
-4.2753701210 -14.9227724075
-6.0121202469 -14.7760906219
-4.5597429276 -10.6705656052
-6.8733820915 -11.8312778473
0.3842896521 -13.6919422150
1.9107222557 -23.2706737518
6.2898616791 -18.1151905060
-13.6827573776 -8.7329721451
-4.5093255043 -10.9756584167
-4.8312878609 -7.2669258118
5.0572628975 -21.3206176758
-8.2129316330 -24.1742401123
-13.0154075623 -10.0744075775
0.6962862611 -15.2861738205
5.2783150673 -17.1344833374
-5.1782178879 -11.3277416229
-8.1385688782 -19.9107322693
1.1988230944 -21.9810848236
4.5580096245 -16.9590549469
-10.5656070709 -14.9907140732
-11.0212907791 -8.7951421738
-11.0327806473 -15.6313161850
2.6263444424 -19.4792766571
-7.4136366844 -6.4688315392
5.3462738991 -17.1144218445
5.2346196175 -21.0558681488
6.2106003761 -18.9240608215
-5.5836882591 -15.3086757660
0.8199832439 -14.9395999908
-0.5235702395 -22.4340953827
-4.3433828354 -16.3096923828
-2.6116602421 -13.1845312119
-11.1986188889 -7.6813116074
4.9082865715 -17.1090812683
-6.4006133080 -13.9321432114
-3.2443962097 -17.0076904297
-5.3927593231 -9.3704452515
-9.6793146133 -9.7225389481
-11.6262445450 -7.6096277237
-9.9102258682 -20.5596466064
-2.4801807404 -22.4048614502
-11.6126060486 -22.8245258331
-5.1725564003 -6.8242564201
-0.5788341165 -13.0930204391
-10.0751829147 -12.4417448044
-8.6135959625 -11.8690862656
-7.4884934425 -6.2662134171
-6.2157702446 -6.6757097244
4.4267787933 -18.4676322937
4.7920722961 -23.4082050323
-7.4223823547 -17.8960399628
3.5416140556 -16.8312854767
-0.1668525785 -14.2649765015
-15.0410585403 -17.3858509064
-13.5262355804 -13.8042936325
1.7582039833 -24.3256587982
3.8481051922 -22.7293300629
-10.9493942261 -13.5999603271
-5.4860153198 -23.3095684052
-12.4007835388 -8.6537752151
-3.1161029339 -10.5326128006
-2.2592942715 -18.4913043976
-10.5207757950 -7.6765298843
-5.2418918610 -20.0883445740
-3.7321774960 -23.3849391937
-8.5810451508 -20.0322017670
-10.7008609772 -6.9891567230
-6.5520410538 -17.6104888916
-11.3104581833 -8.7338228226
4.8465456963 -18.1501426697
-2.2733795643 -19.1565666199
-4.1366014481 -15.1594076157
-11.8235578537 -14.1290645599
-7.0488848686 -12.5695743561
-4.2641673088 -10.8841085434
-8.3807401657 -13.2964048386
-13.9049539566 -13.3777933121
-5.5868730545 -11.3275566101
-12.3289604187 -19.3821849823
-13.4379711151 -10.2740468979
-3.5622754097 -21.9223690033
-1.3558745384 -22.1819114685
3.3908588886 -21.9315891266
-15.0845022202 -16.6594161987
2.9202973843 -22.3009662628
-14.6373701096 -14.7674179077
-4.0195579529 -11.1181392670
-5.2014718056 -7.0593085289
-4.5901222229 -8.6968336105
-3.4231262207 -16.0002040863
-15.1603755951 -13.5388545990
-10.9326677322 -16.4657154083
-2.0412893295 -18.8415718079
4.0423841476 -15.7682151794
-3.5185344219 -19.3570117950
1.5555583239 -25.4920539856
-4.1699776649 -10.1753025055
-4.2236843109 -10.3785228729
3.0725119114 -20.5268573761
-13.9482412338 -15.0013132095
2.1894803047 -15.4474840164
1.3324513435 -15.9271669388
-11.0244445801 -7.6712150574
-10.2819881439 -24.5473861694
-4.1544427872 -10.7063541412
-5.2730593681 -18.0184993744
-0.6149232388 -25.9263401031
-7.3234324455 -10.6277399063
-4.3854231834 -7.7466855049
2.0226283073 -24.2930717468
-0.1483680755 -14.8579235077
-0.2728277147 -22.3104820251
-15.3145036697 -16.6449089050
1.7732837200 -19.9876728058
-1.2501581907 -25.9074840546
-10.3008823395 -14.5582370758
-4.3952484131 -23.6713886261
-8.0824470520 -20.0303344727
-9.6165561676 -23.5605621338
-11.2788906097 -21.6702384949
-3.2528696060 -15.4886560440
-13.7629709244 -13.4858913422
-8.5368385315 -13.0571012497
0.0047483351 -23.3536167145
-5.3578577042 -16.4770393372
5.0942635536 -17.1651039124
0.2157797664 -25.8666706085
-1.4441008568 -15.0268459320
-0.2454960942 -24.9469223022
-2.7680833340 -16.3027725220
-8.5028982162 -18.7767715454
-0.3727730215 -14.8020343781
-13.5695581436 -11.6612176895
-8.1592750549 -11.6962862015
-14.3120546341 -10.7138261795
0.8587929010 -14.8694095612
-13.6325092316 -17.8712711334
3.3910620213 -23.6766376495
-6.7587785721 -5.4271621704
-9.0324296951 -12.6319179535
3.9801211357 -16.8134765625
-8.5367212296 -12.8965606689
5.2756643295 -17.3306102753
-9.3941688538 -16.8645572662
-15.1490125656 -14.0030307770
-3.9895715714 -7.9732789993
-3.3176858425 -15.9700098038
-1.6492124796 -16.3641605377
5.2049317360 -19.0992374420
0.1237447113 -22.4505844116
-5.9379677773 -19.1691265106
-7.2502608299 -19.8072986603
-2.9911286831 -24.9112491608
-3.7553722858 -20.0005760193
0.9846299291 -23.2758769989
4.2530069351 -22.2175464630
-10.0168943405 -7.5313110352
-7.7232456207 -11.6568098068
-11.4457111359 -13.0116176605
-8.7703514099 -5.9544553757
-9.3931474686 -5.7749185562
5.3799467087 -17.5488128662
-8.7165699005 -19.8798503876
-1.3217904568 -11.4140119553
-9.6189880371 -8.4549283981
-11.4382390976 -22.8108024597
-3.1202747822 -14.6856622696
-11.0892410278 -6.6552438736
-5.8417491913 -10.8889207840
-3.6171081066 -9.3272218704
-12.6075983047 -21.7639064789
1.0438439846 -16.0973682404
-11.2718210220 -22.9498958588
-7.3562679291 -11.5492076874
-8.0487899780 -19.3016796112
-8.8724794388 -21.0220985413
-12.8818588257 -14.2484722137
-11.4491147995 -19.7095394135
-15.3679580688 -15.6983900070
-13.8217744827 -18.8639011383
-3.7134733200 -10.2875566483
-0.4025797844 -15.9691715240
-9.9270553589 -12.5255966187
2.0831151009 -25.0108890533
-13.1120176315 -20.9441547394
-3.6831204891 -15.8112707138
-11.8243970871 -10.5751743317
-9.2111082077 -6.9874982834
-4.7025279999 -20.8746585846
3.1044492722 -22.7867527008
-6.5082845688 -6.3784241676
-1.9476978779 -22.9597206116
-14.7114095688 -16.1348628998
-10.9398403168 -17.5959472656
-0.3061158359 -20.8018627167
-12.8050270081 -8.7884759903
-10.7706041336 -23.7998714447
1.1867384911 -14.8500900269
-7.7307515144 -18.7870864868
-5.0565872192 -10.2133378983
-0.0429736599 -22.4516601562
-9.4206905365 -14.2918453217
-12.9383096695 -7.8044295311
-13.6070127487 -9.3937673569
-8.5820684433 -7.6777648926
5.5924263000 -18.0692424774
0.2409070730 -15.0874481201
-2.2960913181 -17.3864383698
-10.1343021393 -7.7403769493
-12.3222780228 -14.9181280136
-3.6407377720 -8.3105297089
-11.3435926437 -23.0832424164
-4.4683051109 -10.9961118698
3.2323782444 -23.7878417969
-6.3900108337 -19.1161212921
-9.8768396378 -19.7987651825
-4.0660629272 -13.1421394348
-4.1678895950 -14.8752393723
-9.0139884949 -17.7690544128
-9.6836223602 -16.1757869720
-10.9979295731 -6.7154936790
-9.6729793549 -19.2173652649
-12.8787546158 -7.4133415222
-14.9489870071 -17.4455986023
-13.5773439407 -11.2866458893
-11.9414443970 -10.4277486801
3.5612728596 -23.2274017334
-2.0579237938 -15.4775009155
-8.9595527649 -19.8852653503
-3.7797963619 -17.6683807373
-14.9725008011 -17.5938224792
-1.7861913443 -22.7920589447
-10.0958309174 -23.6114234924
-12.6175374985 -9.9277067184
-15.0428619385 -13.4924821854
-9.1602172852 -11.7930431366
-2.4143836498 -16.7894325256
-5.6208219528 -18.7588291168
-12.3178920746 -21.7692966461
-0.5146818757 -21.0399341583
-14.5540580750 -11.6676664352
-7.0248026848 -20.7442264557
1.5799111128 -22.3820781708
-3.2587227821 -15.3193626404
-3.6674277782 -15.0457410812
-6.0393753052 -6.5103015900
-14.8958864212 -14.0513162613
-7.1555361748 -5.8921685219
-7.4951057434 -6.6964354515
-11.6333303452 -22.6783294678
4.3996787071 -22.9381408691
-11.6452617645 -15.1721506119
6.0731592178 -19.7159595490
-5.9962635040 -6.0508284569
-1.4008178711 -26.5461502075
-11.8453493118 -21.3497161865
-5.7770857811 -21.9043540955
-8.5143775940 -18.9711513519
-4.3079385757 -15.2712850571
-3.4089581966 -10.8221836090
-2.1124927998 -8.9986391068
-5.9205465317 -6.9193997383
-0.8155193925 -23.6740398407
-13.6709022522 -8.8914222717
4.3426728249 -17.7079162598
-3.3560109138 -9.4399480820
-10.7565279007 -11.1756944656
-10.0725755692 -7.6177487373
0.8647909164 -14.6983947754
4.8198747635 -16.2765235901
-2.4277856350 -17.9797859192
-1.0861778259 -23.6015205383
7.2390727997 -3.4097695351
1.6510014534 0.4803745449
5.0282139778 -1.3654179573
11.7843608856 -0.3754722178
3.2326059341 5.8812518120
11.3831701279 1.8023347855
2.2889559269 4.1553158760
-0.3091372252 3.7980999947
6.3467435837 2.8252685070
-1.7355322838 4.6976089478
7.4815645218 4.3759012222
0.8433449864 -2.0908002853
6.5424766541 -0.9681422710
6.0153145790 -2.2237019539
-4.6419463158 0.7463079691
14.1912488937 -2.5334239006
-3.9818649292 3.2003302574
1.6984986067 5.4511194229
3.0040740967 -7.8474392891
-3.1714646816 1.0945944786
7.0614671707 0.1141005531
12.9920511246 -1.2972824574
13.6026191711 -2.1295711994
10.2831983566 -3.9438693523
12.3371667862 -6.8020753860
-0.2308412641 -0.0132719297
6.9051685333 5.7143349648
6.8358139992 -7.9633641243
-0.5072215796 -5.1660532951
7.2640700340 2.1604018211
3.2009289265 -3.5744972229
8.1310024261 -6.8313426971
12.1884059906 -6.0913977623
11.0535745621 -3.5809314251
1.6032752991 4.8759393692
-0.5311005116 -4.2500238419
9.7611303329 2.6859087944
0.3564902544 -5.1076521873
0.0706868619 -6.4037795067
5.7127194405 -2.8532998562
5.6851410866 -2.5519800186
-1.0270794630 -1.0867043734
14.4779968262 -2.0055809021
6.4818115234 5.7507085800
15.2377586365 -2.9161550999
-4.4676594734 2.3317558765
1.1185396910 0.7069728374
5.8108344078 -2.2384004593
4.9726829529 -6.6606140137
2.5110850334 -0.9107956290
2.3598239422 4.4174056053
11.1694297791 -3.2875130177
7.9632754326 -6.9075365067
5.3731856346 -1.5169599056
0.3815479577 -4.2658424377
1.2874984741 0.6625897884
-0.5812768340 -4.6923160553
12.6014957428 -5.7703227997
9.7783193588 2.6501865387
7.9120693207 1.3833045959
1.9483016729 0.2850906551
2.4149076939 0.3889721632
13.6798171997 -5.5600519180
8.8914518356 2.3694245815
5.8706278801 5.2758665085
-1.9894635677 -3.9348344803
-1.3174124956 3.5701780319
5.8291125298 -3.0698199272
8.5254602432 0.6944481730
5.8307037354 1.4731565714
4.6942162514 -2.0539436340
-1.5501971245 0.4066697955
9.4532365799 -7.8224391937
5.8502078056 6.0314965248
9.6577711105 3.3835988045
14.9135255814 -2.4448153973
-0.6747198701 -0.8468627930
15.3912515640 -3.6243939400
4.9293751717 2.5409457684
7.3562455177 4.8682789803
2.1193320751 0.6868556738
11.1074953079 -5.4144725800
3.0949251652 -7.0539336205
11.1224679947 -4.3636469841
12.1915359497 -2.1958208084
-2.8270797729 3.3349876404
15.0833673477 -2.0030214787
2.4891269207 -7.3045172691
2.0391068459 4.6895689964
-1.6110663414 4.2959394455
6.3895072937 -6.4484376907
2.1215291023 -7.6657900810
1.5040910244 -3.6240284443
-3.3725268841 -1.4749491215
10.1199150085 -4.0712928772
6.8207116127 -6.2736644745
1.0868611336 -6.7453002930
5.4508295059 1.5717216730
12.6875810623 0.6638528109
3.6748940945 -7.6346483231
5.8185162544 4.3609089851
-1.0051420927 -3.9633543491
6.1969304085 -7.6229386330
3.2902925014 5.8460764885
7.1726708412 -0.4589557052
-0.5502663851 -4.7012763023
-4.3445858955 2.1117610931
2.3697855473 4.3291144371
3.1835563183 -0.0979332626
-0.7041419744 -4.5629506111
-1.2430862188 0.0467313379
12.0015888214 -2.4802496433
15.2817201614 -2.8525223732
3.2809801102 -8.2582302094
6.8504290581 -0.4683353305
-0.0112382183 0.0236971099
6.1112904549 -6.8627924919
3.7329173088 0.5386549234
-1.4213722944 3.9354522228
-0.5580824614 -0.9786889553
-2.1486301422 -0.1177381575
11.7382516861 -6.2494173050
7.0998291969 -5.5394043922
3.4800701141 2.9959621429
1.8639405966 -6.3313727379
-3.5111887455 1.9731229544
-4.5940761566 2.2645771503
12.3323955536 -6.8792557716
0.8288252950 -3.3112733364
-0.9779765010 -4.4252877235
12.4153118134 -4.8428902626
10.9559574127 -3.5583987236
4.0400156975 3.6276438236
-0.3665321767 -5.3278489113
6.4983839989 4.8692927361
3.3576483727 -7.3640794754
5.5123348236 -0.6401900053
4.2735242844 3.9720027447
2.9870986938 0.6035632491
10.6125679016 1.5909446478
5.5838580132 -6.1006937027
2.4264516830 -7.6282730103
-0.7775800824 0.2409158647
15.1108541489 -1.9888573885
4.8746161461 5.9785070419
-3.3417298794 3.8062534332
6.6338891983 2.4632642269
-4.3767976761 -2.6838235855
-2.3472568989 -3.9610347748
-0.1025775075 -3.7643654346
6.3002033234 -6.6309680939
7.7268967628 2.6411657333
8.0081739426 -1.6177450418
-1.4446355104 -0.9172537327
-2.0152139664 2.4835417271
8.8704614639 3.4468810558
15.0059576035 -3.0685477257
6.3522253036 -1.1130635738
-1.1067450047 -4.4093461037
1.5758627653 5.9260969162
-0.6838003993 -4.4616837502
11.5636529922 -3.0976872444
1.1932979822 3.9991941452
-2.6720025539 -3.5721604824
13.1809587479 -2.2254898548
12.8223876953 -6.2986378670
5.2602524757 -2.8938105106
14.4321775436 -3.8873620033
6.5849437714 -5.7268147469
15.3759355545 -3.0382328033
-3.1461663246 3.2265634537
2.6947674751 -7.5536136627
5.3893651962 2.7602484226
6.8027634621 3.7923362255
-2.5463306904 -0.1701186001
6.6173181534 -1.4717502594
13.0330057144 -0.4183138609
3.4444749355 1.1526424885
6.8354978561 -7.3857131004
2.7533969879 -7.3148589134
10.5699672699 -3.6636800766
5.5642485619 6.0941848755
5.0249052048 -5.4809417725
2.4856164455 0.4960607588
10.6039400101 3.3509168625
9.9168186188 -7.5238647461
11.5384073257 -7.0437169075
4.3190312386 -3.7706708908
5.2652754784 5.9126839638
12.4726667404 -0.6694707870
-1.1666542292 0.8089155555
7.5899729729 3.7593097687
-0.1948068738 -0.9326106906
6.0567684174 -3.0694262981
7.0770258904 2.7583823204
15.3294305801 -3.2294790745
-1.3370201588 0.0728134140
11.8465232849 2.6894311905
-4.2148914337 1.9624570608
9.8705196381 -3.6280667782
-0.9759324193 3.2781119347
12.2328767776 -1.6140450239
12.1613082886 -2.0914299488
-2.9544813633 2.5146589279
5.5018343925 -3.5379965305
14.1807537079 -4.4908576012
3.2631542683 -5.3768825531
-4.5960144997 3.0700733662
9.2144784927 -5.0015721321
0.4823594689 4.0714144707
12.6957397461 -5.8907823563
6.2472271919 -7.0989108086
-1.7449252605 -4.1853041649
0.9510360956 4.2067499161
0.9629482627 0.7108528614
8.1641235352 -6.4303073883
2.2477333546 4.5577001572
7.5992884636 -0.7895962000
6.1741309166 3.7974038124
2.9275987148 -8.2988157272
-2.0497813225 2.6616163254
2.5097458363 0.3632092476
6.6719913483 4.4103441238
0.5699887276 2.6364459991
-5.8473334312 -1.3044170141
1.5610815287 -2.7255387306
5.9951782227 -3.1539156437
5.8362984657 -4.4954462051
-2.1105873585 2.1376588345
2.8347218037 5.0307650566
2.6176884174 -7.1559557915
9.9264822006 3.9709918499
2.0889141560 -6.6290068626
10.4777259827 2.1478471756
-0.2018534541 -2.9950239658
7.2696857452 -1.0831855536
12.1241950989 -2.4974298477
2.3296246529 -7.5122714043
-3.4082534313 -1.0200622082
4.2583818436 -6.9625358582
4.7515339851 -3.3016576767
5.9265208244 3.5138096809
3.3831710815 5.6193161011
5.6423811913 1.9420160055
5.5459551811 -3.2977721691
6.3488335609 -5.9320645332
9.5854177475 -7.7872447968
-3.8735971451 2.7686526775
11.2242183685 1.7283656597
3.0050711632 -2.9560692310
1.0592160225 -0.9951722026
-1.8082110882 -0.1660224199
5.4728984833 -4.2038359642
-4.1218791008 1.1808322668
11.4583358765 -3.7273018360
3.2542097569 -6.7956128120
5.9928216934 6.0364379883
6.7544617653 1.2024195194
3.4149584770 -2.0718593597
5.7255859375 -6.2256569862
5.3345518112 -4.8078083992
-0.1701180637 -2.5592432022
3.0025320053 5.0506825447
1.9101597071 3.6494352818
-3.6067142487 2.2285058498
7.1124863625 -1.1657811403
6.5549583435 -1.9799164534
11.4542560577 -7.2357101440
13.5796222687 -0.5643324256
-3.9034366608 -0.0895913988
6.5055112839 -1.1837209463
-0.7208681107 2.0059013367
7.0361223221 3.4042897224
0.2302320898 -4.1091074944
-0.6706534624 0.8842697144
6.2066020966 6.0442833900
14.9400157928 -3.1116378307
-2.6337764263 0.4950192571
0.4662647247 2.3667440414
-2.2935693264 -3.7271120548
-1.3144694567 -4.4146580696
13.3184719086 -5.8666439056
11.1795806885 -3.1501324177
1.9888156652 -7.7373352051
1.5543668270 0.4551969469
-2.8536279202 2.6139900684
6.5197367668 2.5299341679
14.0902633667 -1.9492213726
6.9612774849 1.4936392307
11.2512826920 -1.6508122683
8.7579174042 4.1112961769
5.5692558289 5.5910444260
12.8571367264 -5.5811491013
10.8230915070 -2.7925190926
-2.4614021778 1.1216523647
7.6892323494 5.4962844849
1.9753881693 1.3386392593
8.8606376648 -5.2256178856
11.5540933609 -2.7766008377
2.1483500004 -5.5698699951


==> expres/synth2d/ncvis_cl3_dim2_p300.300.300_d1.2.4_original.tsv <==
10.4967141530 -0.1382643012
10.6476885381 1.5230298564
9.7658466253 -0.2341369569
11.5792128155 0.7674347292
9.5305256141 0.5425600436
9.5365823072 -0.4657297536
10.2419622716 -1.9132802447
8.2750821675 -0.5622875292
8.9871688797 0.3142473326
9.0919759245 -1.4123037013
11.4656487689 -0.2257763005
10.0675282047 -1.4247481862
9.4556172755 0.1109225897
8.8490064226 0.3756980183
9.3993613101 -0.2916937498
9.3982933878 1.8522781845
9.9865027753 -1.0577109290
10.8225449121 -1.2208436500
10.2088635950 -1.9596701239
8.6718139511 0.1968612359
10.7384665800 0.1713682812
9.8843517176 -0.3011036956
8.5214780096 -0.7198442084
9.5393612290 1.0571222262
10.3436182896 -1.7630401554
10.3240839694 -0.3850822804
9.3230779997 0.6116762888
11.0309995225 0.9312801191
9.1607824768 -0.3092123759
10.3312634314 0.9755451271
9.5208257622 -0.1856589767
8.8936650260 -1.1962066241
10.8125258224 1.3562400286
9.9279898784 1.0035328979
10.3616360250 -0.6451197546
10.3613956055 1.5380365665
9.9641739609 1.5646436558
7.3802548959 0.8219025044
10.0870470682 -0.2990073505
10.0917607765 -1.9875689146
9.7803281122 0.3571125715
11.4778940447 -0.5182702183
9.1915063971 -0.5017570436
10.9154021177 0.3287511097
9.4702397962 0.5132674331
10.0970775493 0.9686449905
9.2979469061 -0.3276621466
9.6078918469 -1.4635149481
10.2961202771 0.2610552722
10.0051134566 -0.2345871334
8.5846292579 -0.4206453228
9.6572854835 -0.8022772692
9.8387142883 0.4040508568
11.8861859012 0.1745778128
10.2575503907 -0.0744459158
8.0812287847 -0.0265138754
10.0602302099 2.4632421125
9.8076390352 0.3015473423
9.9652882303 -1.1686780376
11.1428228145 0.7519330327
10.7910319470 -0.9093874548
11.4027943109 -1.4018510628
10.5868570938 2.1904556258
9.0094636749 -0.5662977296
10.0996513651 -0.5034756541
8.4493365689 0.0685629748
8.9376962863 0.4735924306
9.0805757658 1.5499344050
9.2167467077 -0.3220615162
10.8135172174 -1.2308643164
10.2274599346 1.3071427543
8.3925167654 0.1846338585
10.2598827942 0.7818228718
8.7630492891 -1.3204566131
10.5219415656 0.2969846732
10.2504928503 0.3464482095
9.3199752784 0.2322536972
10.2930724733 -0.7143514180
11.8657745111 0.4738329209
8.8086965028 0.6565536086
9.0253183298 0.7870846037
11.1585955790 -0.8206823184
10.9633761292 0.4127809269
10.8220601600 1.8967929827
9.7546118840 -0.7537361644
9.1104855704 -0.8158102850
9.9228982906 0.3411519748
10.2766907993 0.8271832490
10.0130018919 1.4535340772
9.7353431668 2.7201691666
10.6256673478 -0.8571575564
8.9291075019 0.4824724152
9.7765372147 0.7140004941
10.4732376246 -0.0728289127
9.1532062819 -1.5148472247
9.5534850479 0.8563987943
10.2140937441 -1.2457387787
10.1731809259 0.3853173797
9.1161425638 0.1537251059
10.0582087184 -1.1429702978
10.3577873603 0.5607845264
11.0830512432 1.0538020520
8.6223306320 -0.9378250399
10.5150352672 0.5137859509
10.5150476863 3.8527314907
10.5708905107 1.1355656402
10.9540017635 0.6513912513
9.6847307554 0.7589692205
9.2271747855 -0.2368186067
9.5146364522 0.0818741394
12.3146585667 -1.8672651926
10.6862601904 -1.6127158712
9.5280681342 1.0889505970
10.0642800191 -1.0777447779
9.2846962907 0.6795977489
9.2696333683 0.2164585896
10.0455718399 -0.6516003476
12.1439440893 0.6339190223
7.9748574133 0.1864543148
9.3382135352 0.8524333348
9.2074792616 -0.1147364415
10.5049872790 0.8657551942
8.7997035929 -0.3345012358
9.5250546888 -0.6533292326
11.7654542403 0.4049817110
8.7391160457 0.9178619471
12.1221561970 1.0324652606
8.4806300340 -0.4842340729
11.2669111492 -0.7076694656
10.4438194281 0.7746340534
9.0730695284 -0.0595253561
6.7587326599 -1.0243876413
9.7474318486 -1.2477831820
11.6324113039 -1.4301413780
9.5599555133 0.1307405773
11.4412732891 -1.4358621512
11.1631637522 0.0102330610
9.0184913490 0.4621034743
10.1990596956 -0.6002168772
10.0698020850 -0.3853135969
10.1135173453 0.6621306745
11.5860168161 -1.2378154988
12.1330333747 -1.9520877995
9.8482149050 0.5883172065
10.2809918677 -0.6226995198
9.7918777496 -0.4930009347
9.4106352431 0.8496020970
10.3570154860 -0.6929095953
10.8995998754 0.3072995209
10.8128621188 0.6296288419
9.1710049891 -0.5601810402
10.7472936051 0.6103702654
9.9790984060 0.1173273833
11.2776648958 -0.5915713888
10.5470973812 -0.2021926524
9.7823187968 1.0987768520
10.8254163490 0.8135096360
11.3054788072 0.0210038416
10.6819529713 -0.3102667566
10.3241663525 -0.1301430544
10.0969959650 0.5951570254
9.1817793168 2.0923872757
8.9939826185 -1.2141886128
11.1581108735 0.7916626940
10.6241198171 0.6283455093
9.9877532272 -0.8972543715
10.0758045582 -0.6771617115
10.9751197334 -0.1470573815
9.1745028032 -0.3213858417
10.4129314543 -0.5637245528
9.1777796044 0.2436872115
10.2449665711 -0.5069431754
9.5289616944 0.2320499374
8.5519156585 -1.4074637744
9.2815557787 -0.2134471517
10.3109075656 1.4753562169
10.8576596232 -0.1599385300
9.9809837921 -1.0025293646
9.9814868640 -0.2886586389
10.3227185603 -0.8272309436
10.5193465142 1.5327389130
9.8912398515 0.4017117221
10.6901439917 -0.4012204719
10.2240924818 0.0125924008
10.0976760985 -0.7730097839
10.0245101743 0.4979982912
11.4511436078 0.9592708261
12.1531824575 -0.7673475629
10.8723206367 0.1833420057
12.1898029332 -0.8082982854
9.1602781578 -0.5993926454
7.8761042757 -0.5257550217
9.2408673384 0.1503937865
10.3417559758 1.8761708392
10.9504238382 -0.5769036557
9.1015853287 0.4919191715
8.6797667930 1.8314587659
11.1794401207 -0.4691756521
8.2868654709 1.3538723742
9.8854601547 1.2378163120
8.4055723412 -0.5993750230
10.0052436997 0.0469805938
9.5499345285 0.6228499323
8.9323795706 -0.1423794850
10.1202956317 0.5144388341
10.7116148781 -1.1246420918
8.4658858293 1.2776768219
10.3323140120 -0.7484865366
11.5511519755 0.1156746343
11.1792971841 0.0675184814
12.0607479249 1.7553408424
9.7510358515 0.9715709510
10.6453759496 1.3686315575
9.0350765394 0.6860514600
11.0584244868 -1.7587394864
8.8167414873 -2.0392321778
9.7305931656 0.7175422558
11.5023570521 0.0740947804
11.6286155456 -1.3801014582
8.2966175606 -0.0555476989
10.3840654489 -0.0326947481
7.9325579000 -0.0891200395
8.6955304995 0.6696725488
10.3665982461 -0.9398797863
9.4861330827 -1.0592135219
9.9373209027 0.9551423205
9.0142739537 0.5040465155
9.4697423816 -0.7928728323
9.8929696400 -1.0352423224
9.4463506947 -1.1978778926
11.9647251329 0.0352635520
9.3002744920 0.2139799107
9.8876719503 -0.2209695995
10.6141667000 0.7575077100
9.4694988524 -0.5758182406
9.7249483028 -2.3019211647
8.4848089378 1.3668742674
11.6449677135 -0.2490360396
10.5765569631 0.3112501545
13.0788808085 1.1195749114
9.8720824085 -0.9555404406
8.3935536797 0.2034636359
9.2436492547 -1.4222537096
9.3534271158 -1.0815480036
11.6871416351 0.8816397569
9.9920273587 1.4799441389
10.0773683076 -0.8612842013
11.5231240773 0.5389100437
8.9627538457 -0.1903386781
9.1243817466 -1.3827997310
10.9261775475 1.9094166405
8.6014324262 0.5629692367
9.3493574309 -0.4871253838
9.4076060758 -0.8639907697
10.0485216279 -0.8309501164
10.2704568258 -0.0502381094
9.7610519531 -0.9075636620
9.4232286694 0.7553912258
10.5009171876 -0.9775552448
10.0993323054 0.7513871234
8.3305947189 0.5433601924
9.3373762411 0.5705986686
9.2367408435 -1.8048821007
8.3724575621 0.0480849467
10.2597225017 -0.9043166251
10.6385924588 -1.6615200623
9.9339202014 -1.2110161998
9.3481638922 0.0473986713
9.1395866347 -0.3845555442
11.0062928092 -0.5768918695
10.8356921121 -1.1297068547
10.5298041779 1.4415686207
7.5283554999 -0.7968952555
10.5770721272 -0.2030453860
10.3711458734 -0.6039851867
10.0865897875 -0.1556772354
11.1677820617 0.2544208433
10.3376026621 -0.4118769661
9.5123937759 -0.4325581878
10.3944521424 -0.4209844808
10.2897748569 2.0754007986
10.8711247034 -0.3260235322
11.2012139222 -0.4080753730
7.9618754648 -1.0080863109
8.1292080790 -0.3515134840
10.0184183792 1.6764373123
10.3269273738 -0.2191005288
10.8294055812 -2.2111353090
10.2356145581 0.7708651939
8.5214137542 1.1437540432
10.3384964075 -0.4152879139
10.6327818661 2.2706928578
10.1818662551 0.2482205863
9.5406391005 -0.8498443695
10.8303358165 -0.8560838259
10.0715662372 -0.4776574468
10.4789798257 0.3336621053
11.0375399443 -0.5100163989
9.7301250647 -0.9787637158
9.5557067399 0.3773004930
1.5139772333 13.1556693516
1.7392118402 17.7112757176
0.8268698064 18.7535916251
-1.5475783982 12.5106905934
-3.5574404978 17.9920886230
1.3087313127 14.8888306582
0.5599372526 12.7490219054
4.8915039592 15.2584423640
0.2187895892 16.4515332478
0.9620184635 15.4477680486
-1.5809489109 15.9429367143
3.7640489930 17.6908400923
3.1863732533 13.9775686471
-1.9792096405 14.7484261598
0.1114498246 17.1883830369
-3.3849292594 18.0591006389
-0.3160157972 14.1462378601
-2.0242087505 11.6902866563
1.6463411679 15.1466359344
-2.5799217995 12.4098424559
-0.6715693986 18.3380430506
-0.5191827027 11.9937140938
-0.4914861282 14.4545528605
-5.3937732859 14.8914102670
-0.4618690604 16.3924127296
3.6979121899 17.2531300591
-0.5377773811 12.7869481825
5.1467196065 15.1184368680
0.0278585838 14.9517498258
0.3961695215 14.7112791762
-1.1473240138 13.9062821175
-0.0655065404 13.9131504577
-1.4256915654 15.2128604554
-0.5099544348 18.0079859772
-5.3019396168 17.1830137038
2.4921703850 10.8532195352
-0.6853751882 14.2571182680
-2.8150233894 13.4443666248
-2.2211516909 18.5045408868
1.8713567863 17.5431101900
1.4433441281 12.7418964576
-1.0490405326 15.9787491225
-2.4442556178 16.4259968603
-0.4806507963 14.2503583849
1.4219199364 15.8885266230
-0.7219323316 17.3186596067
-2.1621266552 16.2318712139
1.1862025159 14.3809071214
0.6522660445 12.4977728472
1.8480540384 14.6301957271
-1.0454460410 17.0980184517
-1.4086873811 12.1830774073
-3.1132583470 16.2120199027
-2.5608587050 18.5095883640
-4.1638588158 18.3929127366
0.4220349344 14.8065737763
-1.0898381736 15.7982722287
-0.0752694048 17.2066037640
0.2284552973 15.3006035229
-0.7272244244 14.8861087526
0.6156035378 11.5796632147
-2.6963708442 16.4865281880
0.3417308763 14.6320333273
0.0368678661 15.6951634107
-1.0795193606 13.4433905492
0.3916905102 13.0432544448
0.8165055114 11.5948327915
2.0583112747 15.9451949648
0.5120594686 16.9653819679
3.3309488889 17.0287401300
-3.6817484627 12.4408460665
-1.2496371554 15.0521821004
1.0353180409 13.5485123737
0.3735335290 13.4892341353
-1.2230356060 12.1866778063
-1.8464664922 12.2966307888
-1.9517465060 17.1072835932
-1.8987977777 20.2647641297
0.9866358018 15.3696722474
-1.7167155604 16.4006197588
-1.1512756525 15.2440196293
5.1201690765 14.8078802006
2.2985466526 13.5936471497
-0.0699769810 18.5416012713
-1.2539341156 18.6248971160
1.4155038709 13.8750664482
1.2648154781 16.9451088993
1.2436199244 11.8595505602
-1.4542743516 14.5049627289
-0.1488668582 16.2413441951
0.3554020019 12.3293112826
0.7603957020 16.2211714906
1.1195808959 17.1615614511
1.6678443091 15.9183601585
-0.1403314229 11.6780781330
0.8592364383 15.4153753743
0.5431576744 12.4465028484
-2.1621130808 17.1063057067
-0.0791103077 16.3630013947
0.0566367523 15.0595122790
1.8765676120 13.9679105436
0.1922415539 14.0754494226
-0.8689924549 14.3816557531
0.4442675433 14.0425027567
2.5115122511 13.2107853956
-0.3737432883 14.1205378835
2.8939557687 15.3931095530
2.0636890789 12.0288792539
0.5341005317 16.7792615912
0.1645679786 17.1309607501
-1.0345769002 17.8186948804
4.5977962472 14.2743228791
-0.8910050428 17.9067689542
3.1591442915 13.9542799457
-0.8403736342 14.4364307823
-2.6889010221 13.1626961070
-2.0082815335 13.4644048698
-0.0693697748 15.4684294651
3.1010009856 13.0032919185
1.9686447970 14.5720223115
-0.0989274193 16.3496389843
-2.2454440431 15.7648194924
0.3329044164 15.9849025280
0.5783372878 19.9106002798
-1.2754799685 13.9380060900
-1.2462810528 13.8890457617
-1.2747742546 17.3780330622
2.8410084960 13.8585074125
-1.6647111462 15.9428311128
-1.1044460886 16.2658636355
0.4058460417 11.9685117700
3.0950104027 18.5917553462
-1.2255773810 14.2245968801
0.5717307814 15.6689135800
1.3170885453 19.0204090775
-0.3538944550 13.4034055109
-2.7586384560 13.5381399201
-0.0662539457 18.5891157270
-1.0352225981 15.4475759033
-0.0328457921 17.3767865469
5.0538648517 13.9382624542
-0.9788788850 17.0883217541
1.3637829793 18.6934146515
1.1678563707 14.2814158184
1.1813096614 17.2174071612
1.6409643624 16.0145480622
2.1333493792 17.3385911809
2.7643179821 16.2974197752
-0.3342361606 15.2934273729
2.4130179330 13.3661286580
0.7373466177 14.2133223753
0.0574896459 17.5569037252
0.3821981360 15.0928730963
-2.7197122820 16.4925071321
1.2909683623 19.3265094466
-0.6155564699 15.4383006553
0.4987673674 18.1549065595
-0.1905910648 15.5580430515
1.2157930194 15.3732182463
-0.8928672291 15.3881799858
2.1472634997 12.9469694012
0.2659393483 13.5997583701
2.3900932578 11.9536261904
-1.1178436945 15.7544237501
3.1310480585 14.8684994779
-1.1103990534 18.7623141389
-2.8960278008 10.6023880868
0.8800289001 13.9958915513
-2.0424656343 16.4167128946
0.4876014275 13.8718427385
-2.5606087973 16.7449146566
1.3004023559 14.8016482724
3.6932739921 12.8598304673
-3.0510503418 13.6161838602
-0.0911720327 15.4866788986
-0.4824721157 15.7041107930
-2.5030788484 17.8875292081
-0.1643023568 17.2345916632
0.6854506928 15.9135064383
1.1395345605 15.8954171200
1.2854455197 17.6583050603
0.3930423394 16.4180075152
-0.1794713886 17.8802344309
-1.3527846041 18.6018808658
-0.0803159013 12.1384497958
0.2562088298 13.6378966851
1.6812870980 13.6947520414
-0.8923668664 11.2209185381
-0.9046126385 10.1522413467
-3.1678056470 16.5208293123
1.5716003173 15.8509151236
-1.9339522863 14.9045772877
-0.0072050782 12.6832706216
3.0067966035 16.7547245812
-0.4419283477 15.0537716780
0.4167656159 10.9165302632
-0.4943547650 13.6360315040
-2.0032400198 14.4377994142
3.5953730537 16.2816857225
-1.1423579796 16.1451655627
2.7987108732 16.8492673658
0.1192607398 13.7061264446
1.3964466272 15.7869707708
1.7903864401 16.2703436034
2.0991054306 13.9295295769
2.6347881313 15.3951992094
4.1505217453 13.6216243638
3.4719276063 15.3958215669
-1.3028360072 14.0322283319
-0.6406946164 15.8483318928
1.0456709761 13.8525999921
-0.0487091845 19.2845407172
3.4550863402 15.8726473393
0.0760069563 15.2400626534
1.2270359455 12.9544148696
-0.5147530748 11.6628318522
0.7984462452 16.2943918794
-0.9663729246 18.1479735266
-2.4515313260 12.0712502396
0.4489036371 17.0941966052
3.3678553829 14.0822314743
2.1573616669 14.9229830610
-0.3452545999 16.7673198750
1.3046457568 11.8472156860
2.9530806995 17.7601827083
-1.2511254030 15.7916070669
0.9880603726 15.5213475316
-1.1006103077 13.6567532641
-0.0511081420 17.3454580385
1.0872003092 14.2587713358
1.5433974213 9.3029147587
2.2975314007 11.5205724424
-0.7248818828 12.7606602107
-2.5893629514 17.3216535748
-0.9354024026 15.6930077635
-0.0938411578 15.9540816544
0.1536437821 12.4340155516
1.9925336389 14.0124868337
-3.1131637973 14.1437696781
3.0015195813 16.7004434842
-0.6973042688 14.3014845914
-0.6432701024 19.1534959671
0.7638709045 15.8600832944
2.0605669081 15.4775783181
-0.5180842916 14.6073003018
-0.1432025188 14.9255555270
1.4552590873 15.1038917716
1.4652801544 14.8385668398
0.1572703806 11.0035986309
1.8326553494 15.6929769518
1.9960202197 9.2074892436
4.1767494096 14.7208207437
2.2163656335 12.9201881457
1.2255478101 12.8931688737
-1.2475379214 18.8280627077
-0.3813648015 15.4348657464
1.7401354614 15.9913637759
0.3008378103 15.7299220049
4.8068311705 14.8847624059
0.4021980934 17.1013087920
2.2110518659 17.3740606111
1.2774604441 12.7139901745
3.2668630646 12.7073092140
0.6052709305 13.4914483000
-0.1282766932 15.6575248206
0.6427144309 15.8438415085
3.2274225381 15.9070686030
-0.4883132706 16.9281743366
2.3789409778 12.5447843697
1.1948001397 16.4023454846
-0.5951270067 17.7514136266
-0.3001111741 15.2511529069
-0.3461436486 15.0311580952
-2.1925501738 12.1198982348
3.1890101264 13.3060773034
-1.9827846989 10.6932197728
-1.2779234954 12.3538204132
3.2840303203 17.0196341787
-1.3763006904 19.5048716107
1.9635309740 14.3503372330
-4.9988114297 19.5818851452
-2.7791449335 11.7092025061
2.0451408640 19.8795048127
2.7685456370 16.1278182401
1.1895086833 16.7068311176
1.5178571796 15.5623828479
0.2084022079 14.8748137442
-1.5079291777 14.4386498463
-3.3859136284 14.8033207464
-1.9771822143 12.7928213656
0.3597883023 17.7840045727
1.8366332120 11.8589987928
-1.9792562731 16.8815423760
-1.9649747871 14.5507337000
1.1001041980 13.0633110903
0.2107510123 12.3319490102
-1.2027352879 15.6395638683
-3.1859874671 15.8809494759
-0.0392755979 16.1049799088
0.4478282681 17.7282808599
-9.4991019894 -1.7176221645
-9.5108099879 2.1731921161
-9.8045597187 0.1623667648
-12.8079667512 -2.6516036702
-15.6104210872 6.9983069727
-14.9754529416 -2.7716207912
-12.8736290623 3.5796975078
-11.1797987132 4.9909682907
-12.6939624970 1.1159766489
-13.3413882130 8.5805965111
-14.7503936761 1.2392828409
-7.4648924763 1.6551963898
-10.7411506355 -0.5192827989
-9.8247541121 -0.5880080065
-6.1444835328 8.8420920064
-12.2299671400 -5.4792119183
-10.3531281934 10.3188373506
-13.2146982719 6.5564672218
-3.2891967437 -2.2143529668
-7.7240676833 6.5135864925
-11.5165109639 -0.8143214404
-12.3267236558 -4.0590269228
-12.5971101803 -4.8957610670
-9.8636661270 -3.0798929242
-9.0648563528 -6.2235825848
-8.6764790711 3.3341158464
-17.9749425703 1.4962262794
-5.0893240301 -4.8385640748
-3.3097104526 1.6760760375
-12.8200474230 -0.2230763106
-7.7666923499 0.3040215656
-7.8449760302 -3.6826943723
-9.3225567039 -5.6548579876
-10.4449042454 -3.6156305659
-12.9421197704 4.9443727008
-5.6347595176 2.4365524836
-14.3692510587 -1.2656337988
-5.1476092001 0.5668676546
-0.7226818401 1.5732713576
-9.2318035340 -1.2364658568
-9.4658363809 -0.6098793455
-7.1675652932 3.8268092672
-13.1439578420 -5.3249318142
-17.3448214924 2.0319653077
-14.4134664247 -8.6115623718
-8.4456855819 9.9719980697
-10.0242836462 3.3539630978
-9.6726825658 -0.3955586128
-6.3236940680 -1.1610981768
-8.9304307437 1.2867912248
-12.6723618146 3.9681693981
-10.6998390268 -3.0229806380
-7.8539606257 -3.5938719272
-9.8872753705 -0.0364759866
-5.6564177367 1.8987929315
-10.1001078350 3.2710651968
-4.4391698039 2.2312412254
-9.9585895206 -5.2473449294
-14.2604546523 -1.2208988174
-12.4380488086 -0.7478852119
-9.7734003004 2.1187710174
-10.2819951122 1.9460065753
-9.7421023408 -7.9018662654
-13.7573415753 -0.5763502229
-14.8387789714 2.3997149200
-3.8769966706 4.8750474068
-10.8537714837 5.9629045474
-9.4053301712 -1.3483438845
-12.4536106542 -1.2098787460
-11.5527072742 0.6816648895
-9.3577040758 0.0121840806
-8.2522473210 4.7625850991
-6.2017834582 -5.9395918738
-20.2156845396 3.7372796450
-15.4675147937 -0.8990616076
-14.6804521042 -7.2079217503
-7.8341490872 3.0366206412
-12.3060416029 -10.3641691686
-12.1849777930 1.5672160216
-15.9156462751 0.7334396791
-10.0612393967 2.3171659984
-9.5216785263 -3.8922757635
-5.2137139933 -0.6341182921
-10.1092181580 -3.7330718363
-11.7731290048 -3.5392108561
-10.6917842397 6.8468339206
-15.4876045717 -6.4542455915
-4.1153186900 -0.8372947086
-12.6762909546 4.1596187496
-12.4224621589 7.3040388542
-7.2882965146 -1.9516456326
-1.3707671469 -2.4228596920
-7.0316185120 1.1971703216
-4.7930348424 6.2460447869
-9.8719834037 -3.0136714814
-8.1601114282 -2.7108614790
-1.9464510099 0.5461413243
-11.4612862052 0.7387212235
-15.3885051581 -3.8864561540
-5.1983443682 -2.6275771159
-14.1876439307 2.1466110101
-5.2571833813 2.8758132427
-6.0158092568 -3.0271803543
-15.6872426670 6.0053346078
-11.2907193554 -1.0033320658
-4.6872234326 2.2249200376
-8.1764489117 8.6600093796
-12.5740729215 3.7113605123
-9.7719475004 1.0743691155
-3.8861262943 2.0313430252
-7.8468156838 4.2900293492
-11.4598109182 -3.3568386694
-14.1792367761 -7.8654263575
-1.7751714802 -4.4128334629
-10.8850144943 -1.1072531996
-8.7703732088 3.2629488502
-6.5581060466 -2.3323097543
-10.6684868551 1.1303198020
-10.9947645047 6.4293823041
-8.0361001934 2.9395111442
-7.3484749253 4.6938954299
-9.2759137652 -5.1873277918
-8.4012481930 -2.6054275752
-12.1144667270 2.3454560750
-5.0468677143 0.0850863069
-8.7646679496 6.8088597785
-9.0369872820 10.4067324567
-7.7379614175 -7.0430510366
-6.9866335156 1.5246335395
-4.8409889837 2.6927254051
-10.5538239359 -4.8971929452
-10.8360930291 -3.4020818168
-12.3220937992 2.3543136177
-3.3203819826 1.5786861193
-14.7835322481 1.7784106729
-5.2134740534 -2.4391316173
-10.5360686667 0.0587527789
-13.1395932523 2.5931217354
-10.4837925944 1.6781297756
-13.5499687112 -1.7498332013
-7.1104745687 -1.4913326084
-3.0921445951 -1.5985447425
-9.1012610970 3.7303633275
-15.6734629317 -7.0432352479
-16.1026252583 5.0503364137
-12.2074325836 10.2327971427
-12.2569903946 0.7382052128
-3.8315601897 8.0243715526
-1.7539856935 4.8334649224
-5.9037498968 2.3701077968
-6.8865556953 -2.2047428653
-13.2727955337 -0.0134978296
-10.6807384901 -1.8129121973
-7.2144502102 3.8212208343
-9.6463724548 5.9101203242
-14.5667564565 -0.7746378371
-12.8672892824 -7.4661464683
-10.3307227434 -0.4869900335
-3.9462010270 2.5232467382
-14.0967472973 7.4163702653
-5.1158652179 2.3283908139
-10.9059363954 -3.8377569469
-11.4888271043 4.3549944788
-2.4616547763 6.1729741131
-11.9553976871 -4.4784697332
-9.4364550124 -7.0737574623
-8.7073291433 -0.5904103452
-11.8641460075 -6.3788122691
-7.9455995737 -2.1308033586
-14.6796673428 -11.4890488531
-10.1100596202 7.0890063867
-3.3549631418 -1.8283850263
-12.4088482414 1.8750970243
-13.9935417568 1.2071675993
-6.9356788865 4.9077328955
-10.4006163059 -0.8146950007
-13.5119303470 -3.3075214162
-10.9059155676 1.4694620273
-6.3456614951 -3.2127158027
-4.0292457242 -1.0844944042
-10.0854691774 -2.9888467166
-19.6969610411 3.5361815854
-7.0526244116 -1.1253102285
-9.7320371311 2.0637568708
-16.2501834275 -2.1162107094
-6.8229412815 -5.0171576927
-8.8257682713 -5.4263272185
-8.1342800703 -0.1425659292
-16.4605272636 4.6589574178
-12.9383663072 -3.2410097481
-9.1977232111 4.5945493977
-14.0632872759 0.2467193994
-8.2847339987 2.7724224291
-9.2942337789 -1.4681113563
-13.3103608826 0.3445755322
-14.2885560479 -11.6854019340
-8.2537607834 3.6157393643
-19.4517297422 -4.0389228188
-7.5233829560 8.2299818788
-9.9168251693 -2.9120117649
-10.7315857644 5.4995056766
-12.5838567165 -3.1967680266
-11.9309740887 -3.8133144330
-9.5093187360 6.4987138339
-8.7076829075 -1.0094140085
-11.1672450757 -6.2527632348
-6.4675608914 -0.3113487881
-10.7219196544 12.7724302714
-8.8049883665 -3.0071642004
-11.7054303848 4.5937828368
-9.5469183578 -5.7531119133
-6.3230842617 -2.6725763422
-2.5068088951 4.3201922629
-11.7892875826 5.1240654469
-9.7285779579 3.4110947005
-8.0610687308 -3.3854266200
-12.5741993293 4.1198432703
-11.3391013284 -1.6145938530
-13.8204903174 1.6943962624
-1.7499003230 -4.2701316570
-9.9031221733 5.6488822217
-10.3185655650 1.8094871850
-14.2495741126 1.7132283888
-10.7485770600 3.9429199827
-5.2504557937 10.3582545681
-7.6814673071 1.3031852663
-9.2224627937 -1.4126651712
-8.6460646262 -1.1816056406
-9.3261560949 5.2703901424
-14.0261702611 4.5595142445
-4.7315397306 -0.4722741080
-18.4874195960 -2.4312879484
-4.8120218138 -0.0914722492
-13.9972089292 -2.0190996849
-6.6375198940 2.1869342728
-10.9557283967 -1.4672976473
-11.5670325962 -3.6896407380
-3.5384972421 -1.2892818768
-5.1313659167 6.0852642077
-6.0067564074 -1.7264812509
-8.3850796387 -0.0967824256
-13.6148074429 1.2974371269
-14.7161591646 4.7507175538
-11.8584691892 0.8046386235
-8.8668485138 -1.0356198948
-7.6532247941 -1.8996146265
-6.5148108102 -5.3839187210
-9.4944816818 7.7557159962
-14.0013252984 -2.7109798821
-7.9443686014 0.7183271278
-8.5974796029 1.9567485206
-7.4611141258 4.4387993678
-8.3607253723 -0.9650306185
-7.3097051952 7.5995277396
-10.5305349855 -3.8981172187
-5.5716773229 -0.4815246558
-18.6906781841 3.3896867086
-12.1413127438 -0.3621331292
-8.6720786777 0.7619987191
-7.1621927314 -1.7419454823
-7.9475768073 -1.0381867103
-7.0447580764 2.4614699361
-13.7417548082 4.3439284647
-12.1438537805 3.2322311931
-8.5308507464 7.3527347072
-10.8938639295 -1.3972671845
-10.0776784236 -1.2127191313
-6.8002323922 -6.4652424337
-14.2147296766 -4.2712116863
-6.1987696321 6.8424534903
-10.4177968741 -0.6752868928
-9.7197913475 4.6475132104
-13.7094125368 0.9534759309
-6.0992094809 2.0043766798
-9.2416735336 4.0041843703
-20.8129291720 2.7115012781
-12.6163027325 -7.3225315874
-7.9551896019 5.4946341807
-10.5497940585 3.8114981888
-3.5508869680 5.2596578143
-3.4401418825 2.9685099643
-9.6982654444 -6.4078632476
-10.9842499525 -3.3729863813
-1.3162291300 -0.7035432497
-9.5071807729 2.2059415042
-9.8255902145 6.7802041617
-12.4905974469 0.7784298209
-12.9698823428 -5.2800900449
-12.4470763636 -0.1481471882
-11.7172088981 -2.7696839195
-15.6252698547 -0.3324222905
-16.0188814961 3.0402238548
-9.6702409883 -5.8302059979
-11.2368363082 -3.0086256224
-8.7233019583 5.3618017841
-17.5006898786 0.4601043166
-10.6405311823 2.6853603058
-9.1472134870 -3.0078773270
-11.2762157427 -3.1841034272
-5.6959714456 0.0852465947


==> expres/synth2d/tSNE_cl3_dim2_p100.200.500_d2.2.2_embedding.tsv <==
6.8576479514 17.4980017537
7.4550096004 16.3589313191
6.0932626244 17.1737484346
7.7081745155 17.1284241108
6.1940588736 16.3521494005
5.7753671864 17.3802402878
5.9733522317 18.5136896756
4.8941584839 16.9581920291
5.6032738631 16.3801530368
5.1861236376 17.8725457080
7.3462383801 17.8218078209
5.8059041959 18.1784286673
5.9686094095 16.7739027056
5.5411628548 16.2646107086
5.7474725383 17.1107461318
6.5724905579 15.6158147342
5.9331959565 17.9101581571
6.6105260475 18.3283511562
5.8690492299 18.4926944646
5.3210679414 16.4325568896
7.1478282877 17.3411407486
6.1760307845 17.3142320521
4.9470992904 17.1376775836
6.3727524341 15.9370027144
6.1357641968 18.4731534219
6.5990506894 17.6070739473
6.0281928972 16.1535733255
7.5369085547 16.8417634960
5.4753487686 17.0339920146
7.0830846656 16.5032338939
5.9174921525 17.0281226680
5.0776987631 17.6354565694
7.5186922882 16.5216317530
6.6747576891 16.1829431772
6.5276960674 17.8103165014
7.2236306896 16.1506167442
6.8259657974 15.8736944565
5.0552137949 15.8984209951
6.3669299693 17.4229902527
5.6557385780 18.4363847371
6.3400693844 16.6906426628
7.2544010140 17.9905257671
5.4289202249 17.2420746222
7.2928430959 17.2622232556
6.1216744647 16.3550744448
6.8300035793 16.3642696838
5.6211462037 17.1186655518
5.4715572488 18.0595992905
6.8097401832 17.0553217609
6.3138349826 17.3338466648
5.0497396112 16.9267042251
5.7179617646 17.6439920728
6.4160976636 16.6903342183
7.6050320789 17.6857147149
6.6290011537 17.3127848896
4.9569807628 16.5308873166
7.1770134046 15.6511112455
6.3369420525 16.7494287864
5.8085939420 17.9854721642
7.5368524122 16.9998314143
6.7738648969 18.1038252977
6.8813258175 18.4560616515
7.4588195886 15.9613552445
5.2400206729 17.2215583845
6.2728891725 17.5862064059
5.1421525263 16.5236644123
5.6727160118 16.1722650820
6.2638715174 15.6365108539
5.5268485661 17.0658730083
6.6004735037 18.3325991420
7.0457777971 16.2001723657
5.1687010683 16.3978714354
6.9627476656 16.6143006854
5.0116246491 17.6674117343
7.0377695486 17.1231925686
6.8036737330 16.9699772174
5.8809015278 16.5882190482
6.3962919353 17.8164791379
7.7022877769 17.4521828970
5.6931362484 15.9811305168
5.8958308213 15.9354823300
7.0350080542 18.0973852430
7.3455420607 17.2073590121
7.5913295501 16.2432104279
5.8569936673 17.6421977358
5.2664401347 17.4748477506
6.4493852548 16.7970175609
6.9890351303 16.5899346367
6.8458412944 15.9486523629
7.0888259180 15.4962452630
6.6673713297 18.0192941877
5.6744878889 16.1593219349
6.4956222747 16.3838556978
6.8597918933 17.4431360978
5.2015612187 17.9206502550
6.3010005101 16.0473581083
6.1581816919 18.1562411444
6.7429480837 16.8988625692
5.6343635223 16.6090727180
5.9785192573 18.0003711289
20.7282606279 -4.0309686383
21.8952931951 -3.3057980220
16.8213947709 -5.7668000735
20.7816205653 -3.6835562003
22.8166013623 -5.2066164278
21.7035094599 -4.1439697274
21.3015113390 -3.0503663800
20.4457668548 -5.5033251788
18.1342829730 -5.4515070741
18.9891182015 -5.2292876492
18.6984324667 -0.3464001505
17.5379287185 -1.5641627096
20.7713803948 -5.9451149210
17.2279447925 -2.9365260320
19.8835489144 -6.1175959881
19.0340966247 -5.8260045252
17.9882161291 -3.4531767164
21.6439213564 -1.7830521145
18.1222860783 -7.1929670938
20.2209327260 -6.1472155384
18.3578339551 -5.6216973421
21.3417955712 -4.0478853840
17.7144781081 -6.0458779312
17.5936121275 -4.4681526223
21.2897569137 -1.8391209174
19.6663331537 -6.9205016987
21.9947910879 -2.1045046783
17.3968837883 -6.3144436070
19.2766001710 -1.3555399219
21.1593930642 -4.0858139359
18.3702963375 -5.9217425318
16.7770404437 -7.0418308329
16.7620956678 -3.5907622332
18.6434035842 -0.7298846767
19.1374607786 -5.1920321784
18.4625726931 -0.8747809536
20.3893203537 -2.0771881223
19.2173557868 -6.3774979548
18.2459521391 -3.1366427568
18.5413670215 -3.6185522208
20.7087502435 -4.6196760627
18.8258630197 -0.8245277320
18.5494501955 -0.3973614792
20.3075851159 -5.0870271440
18.2927025448 -2.9061264405
18.0553135562 -4.0848533772
20.3042438709 -6.0331717315
18.2465115726 -2.6546764992
20.7201898703 -2.7863019752
21.1985349954 -3.2598500275
17.4771281612 -5.2478253930
21.1287646875 -3.3536824327
19.5322262036 -4.3380949981
19.4986798224 -1.4075153899
19.4524145084 -2.8293317169
21.0364557474 -5.5130248142
21.5063381976 -3.4473379664
20.5068083238 -1.8918196397
19.3569625349 -2.4787035567
19.3522011314 -3.3295085261
20.5711368252 -4.5869874370
21.3286040557 -6.5207658439
16.5724575658 -5.0203252656
21.5783950397 -2.9026102014
21.0687091819 -3.6022851029
17.4673799793 -3.3148779032
17.9663771835 -3.3542307870
19.9773292956 -2.1920074363
17.9231474813 -5.4678031650
18.5823755087 -2.6587811160
18.9912764460 -6.0092966866
18.4974382714 -3.1273264111
19.3305916908 -5.3527811511
16.3781796432 -5.5119457063
18.2216068381 -5.3695902199
21.8439333848 -4.7907892603
19.8492251212 -2.3642779966
17.2620614859 -3.1979098468
18.6421724636 -3.8903084541
17.9175486568 -2.6227871595
22.0414877721 -4.4979652231
20.0022340757 -4.8313076492
19.1684302594 -2.3714639914
19.5591958851 -3.7002601678
17.7828830201 -3.1831379471
20.3109689538 -4.6372741682
21.8357802148 -2.6768636326
19.6865443169 -0.6668907941
20.4777416730 -2.7047894845
19.6330478264 -0.6285982130
17.4072823532 -5.2313824771
17.2477512353 -6.8476650191
18.8715079063 -5.8238923892
22.1862369826 -4.9219072083
19.1244638493 -1.8566732247
19.3699868393 -6.2654062574
20.6111759294 -7.0630471294
19.6304517663 -1.6185941475
19.8327786169 -7.3755734907
21.3103495720 -5.3780109903
17.2183111269 -6.3004283216
19.4017138455 -4.2101251787
20.0539113958 -5.6315975554
18.1380591481 -6.0618760522
20.4356920044 -4.4453051565
18.0440013988 -1.8138859787
19.9012343359 -7.2362465102
18.0831922660 -2.6626679133
20.8115987142 -1.7269494906
20.5023394544 -2.1238889482
22.4435218442 -2.6558585650
20.8372689898 -5.5132248958
21.9780123657 -4.1847148433
19.6362193889 -6.4721214305
17.8952665345 -1.0470680734
15.9450125989 -4.7933192959
20.4171110720 -5.3930295992
20.7165962811 -1.7282526608
18.6960233991 -0.7471458933
17.9569413876 -6.8310033122
19.6391579769 -3.3160670678
17.7403840161 -7.0669253130
19.2461269375 -6.8968227494
17.7714433438 -2.4701374084
16.8926718910 -4.1987057232
20.9875493812 -5.1591791999
19.2877086430 -6.4078124632
17.3111111578 -4.4623305704
17.1429468543 -3.3961917965
16.6910296565 -4.1798380963
20.8766158368 -1.3433164871
19.0526078570 -5.7683353057
18.6870317661 -4.1570631538
21.2760245393 -3.7525655241
17.6845015069 -4.6564059039
16.0010332590 -3.3114616402
20.0401575787 -7.2195788660
20.2924522929 -1.3168806550
20.4587067262 -3.3429903435
22.1103083156 -1.7320290323
17.2864937981 -3.5356697550
18.3942731470 -6.9118835115
16.3956322100 -4.4456676454
16.8154889095 -4.4657427785
21.7871808528 -2.3344447672
21.6459129334 -5.2869144419
17.5934828077 -3.1194352035
21.3547403784 -2.1914823914
18.0616349219 -5.9658090549
16.4220594013 -4.7016751808
22.4647324569 -4.2089183164
19.0130584982 -6.9360831442
17.7456166252 -4.9828201841
17.1523790614 -4.5380995672
17.6462114006 -3.2464977121
19.4673605614 -3.5270242122
17.3032428586 -3.8064494440
20.1584538926 -5.9516849790
17.9355457832 -2.2223943325
20.8542259895 -4.7247399981
18.8156323195 -7.1485089118
19.7521116303 -5.9535597874
16.0856749313 -4.2658393360
18.1565917095 -6.8303990011
17.6858203281 -2.6822072038
17.4277135876 -1.6191376706
16.9377847126 -3.1793862127
18.7694904344 -5.5145629728
17.7763490410 -5.4654959474
19.2004169807 -1.7787146749
18.2065903703 -1.6314599213
21.9693838200 -4.4230486626
16.9551682829 -6.8781350551
19.4849605439 -2.7718537995
18.4529603769 -2.7056908181
19.0346157348 -3.7991949005
20.8170075363 -2.3495222046
18.7924216128 -3.0111013332
17.9842072606 -4.7101553892
18.8378427135 -2.8635811179
22.2858701480 -5.0469661272
19.5471741073 -2.1811470139
19.7573480333 -1.6371565027
16.7650867475 -6.4588367954
17.5011805261 -6.7785981983
21.8477684337 -5.2997491251
19.1630835912 -3.2336869702
17.4294759159 -1.1251350733
20.9980157394 -4.4772617846
19.7609140106 -7.1829820942
18.7876146062 -3.0037198514
22.5256935134 -4.7437325564
20.0013132285 -4.0558536422
17.2650149095 -4.2606060035
18.5656830140 -1.8259099062
18.3511640721 -3.5357717427
20.4260293267 -3.5586088385
19.3750753397 -1.7860875835
17.1470644598 -3.8019788950
19.6317165924 -5.4329317693
-7.7566957801 3.0122378821
-4.6068802057 -5.2522350491
-6.2197942818 -7.6830454786
-13.3777032553 2.2326486383
-11.8687354501 -8.0508191854
-6.6470234772 -0.3099414310
-9.9021580376 3.2828642140
-3.0433348821 0.7129547153
-7.6382231378 -4.6841378944
-6.8173642896 -1.9510881553
-11.9247380365 -4.9453741688
-2.7406561691 -3.1747624463
-4.7825112636 2.0045322540
-13.4760845341 -2.2994487488
-7.3963031990 -6.0935430815
-11.6960370605 -8.0914040899
-10.9040389047 0.0984559717
-13.9306587362 2.8652393944
-5.8144770132 -0.7360480277
-14.3418047412 1.9354186211
-8.2559278360 -8.0277424851
-12.0240449352 3.5423118470
-11.1094293149 -0.7588561033
-14.1859167651 -6.3108326028
-9.2074617906 -5.0193083619
-2.7470462415 -2.7421479145
-11.8294583076 2.6040244219
-3.0367691308 0.8827548587
-9.6422106205 -1.5361378189
-9.0090654663 -0.6458369821
-12.6200744063 -0.0325178622
-10.5116852262 0.8608613079
-12.4206380379 -3.2936701632
-8.1656250005 -7.5971416002
-13.0303200188 -7.7144378366
-8.4701218858 5.0026348406
-11.6709739977 -0.4312116298
-14.5367425351 0.3240902075
-10.2299828377 -8.4199472034
-4.4129038591 -4.8088300031
-8.2533521104 3.5532025420
-11.0751149768 -4.5780192971
-12.2790810221 -6.3239441981
-11.2260425772 -0.2717605392
-5.6368186349 -2.4680969584
-8.8692158943 -6.8677854976
-12.2244957306 -5.8849452453
-7.4154086693 0.8399164277
-9.8800436668 3.6506138402
-6.0656633246 0.6613274016
-9.6811802068 -6.7144371005
-13.2542154172 2.7236753193
-12.8853421602 -6.4545254597
-10.6518317928 -8.3894756761
-12.0604059232 -8.2412469619
-8.8617605252 -0.8661129633
-11.3249653831 -4.2711990798
-7.7334786197 -6.2625788477
-8.8436412307 -2.2063586469
-11.3410533028 -1.9807297470
-10.4286515094 4.4989972340
-12.4089468770 -6.5359945105
-9.2151215695 -0.4955610819
-8.8634957968 -3.2373711881
-12.5956823784 1.0208885266
-10.0582996399 2.7687748580
-10.1140939262 4.5184741782
-4.5947234049 -1.9078806653
-6.7179043362 -5.4309484695
-2.9418134391 -2.5541819226
-14.8532803889 1.5586760578
-12.2448932221 -2.7678252331
-8.3671015906 2.2679002848
-9.8094061569 2.0372016621
-13.0008842699 2.8433846127
-13.7306252977 2.3389979523
-11.1404378487 -6.9436082664
-8.9010347717 -9.2512638456
-6.8322325049 -1.7463113830
-11.5678770314 -5.8401615379
-11.9283559531 -3.1844089223
-3.1307940001 1.1057573056
-6.1368379170 2.5445277075
-7.3958185549 -7.9324758534
-8.9242759156 -8.4056245186
-7.4109169831 1.9122542818
-5.4607089767 -4.7161921714
-9.3240659573 4.3575416323
-12.9211365895 -1.5542190609
-8.6764977376 -4.5091919753
-10.5201726740 3.7102335426
-6.7133809442 -3.7787528960
-5.6496432076 -5.2254212146
-5.1823712386 -2.2486071490
-11.5518341540 4.0627838433
-7.1115456892 -1.9666693626
-10.1009163765 3.6568728537
-11.4144960915 -6.9979978380
-8.3427795980 -4.7131358480
-9.4751845488 -1.7875558897
-6.5407830550 1.8960277515
-9.8896000013 0.7125953335
-11.9812495514 -0.8660740989
-9.3169502813 1.0094828436
-6.0909351214 3.0289950855
-11.0668316450 0.1232193741
-3.9057957553 -0.5494404224
-7.9130249595 4.2919909268
-6.7819333311 -5.0774543399
-7.3264377679 -5.9615839218
-9.0545418055 -7.5964510577
-3.5249842887 1.5012259466
-8.7812912546 -7.6389983617
-4.8276502548 2.0374793823
-11.8913094138 -0.9787779038
-14.4445521313 0.8364013904
-13.8589164722 0.4731940976
-9.3580544099 -2.7965358003
-5.4066870585 3.0351726089
-5.9291516047 0.8438696742
-8.4064117958 -4.7012026409
-12.7412300028 -5.2590121748
-7.8459077975 -3.6381498176
-6.3588176452 -8.4477127235
-12.8495045044 -0.2172856613
-12.8050663288 -0.0726266929
-9.7787056292 -7.1677530888
-5.2413958277 2.1596723697
-12.0182839079 -5.0164964998
-10.8800633100 -5.1921125912
-10.6106150986 4.1299408142
-3.0422383467 -4.2091048447
-12.6876444230 -0.7922725244
-7.6056399289 -2.7642853463
-5.7163709808 -7.7019461051
-11.3040654711 1.6890419554
-14.4990074409 0.1550787479
-7.3772437959 -7.9746138955
-11.5372159834 -3.5496970739
-7.6158193940 -6.5185065166
-3.4332855634 1.6737949735
-9.5648717744 -6.6751404033
-5.6115772975 -7.3622038356
-7.5504372688 1.0492652844
-5.5268193869 -5.2500045577
-5.1679666810 -2.4835992290
-4.0684681385 -4.0938860284
-3.5195233135 -1.8763234251
-10.1281761783 -2.6255037943
-6.1201318348 2.8432162003
-8.5662936926 0.8632609403
-7.4156904364 -6.7269847978
-8.6870681419 -1.5898170104
-12.4200217925 -6.5551018217
-5.7661389312 -7.9334729390
-10.6385996364 -3.1957909736
-6.6821263406 -7.2216500868
-9.5492791029 -3.1063459541
-6.3465576506 -1.5601468377
-11.3008030609 -3.3224811744
-6.8899018103 3.3541443318
-9.9620182386 1.7544480012
-7.5758899215 4.3144328617
-11.4318664136 -4.2075882327
-4.1857462219 0.5756549161
-8.6437120072 -8.4822855276
-14.3631921452 3.3852736957
-8.4072931254 1.4069672229
-11.9090001560 -6.0732664520
-9.3397684620 1.3810114949
-12.0961527104 -6.7543721178
-6.7677316932 -0.0658593453
-4.8408358293 2.9309059767
-14.6488481148 -0.0017874960
-9.3897413958 -2.8577594191
-10.0967434908 -3.6531327931
-11.0462138610 -7.9369139637
-7.9081713839 -6.3810529566
-7.0933941527 -3.2088210375
-6.1331383021 -2.7426323423
-5.3323306510 -5.8243606170
-7.3191346616 -4.4870711080
-7.7217601492 -7.2787998395
-9.0848934126 -8.4145977444
-11.3249334065 3.7052237801
-9.9608464566 1.6718313185
-7.0654475798 2.2870619995
-12.7891430913 3.8244397171
-13.1733528499 4.2565312013
-12.6718254206 -6.7971267233
-5.3993424152 -2.2097841376
-13.3359180812 -2.6417017686
-10.9933187782 3.0533675188
-3.1782459044 -2.3215187317
-10.5896643683 -2.1660320555
-10.9359526607 4.7975898593
-11.4854244617 1.1032850970
-13.6543814851 -1.6179882373
-2.9272466777 -1.4573588511
-11.0940806863 -4.9735786298
-3.3711505765 -2.6053735563
-10.2253510297 1.4173582744
-5.7662555706 -2.2606308603
-4.7957726062 -2.7648522936
-6.2152579416 2.0120735680
-4.1729170922 -0.6949938272
-4.0453425150 2.1671064203
-3.4716333146 -0.2325500107
-12.8763653464 -0.4482950429
-10.3419984760 -4.0537007673
-8.1258851522 1.7734211430
-7.1383007862 -8.4484560742
-3.2004144763 -0.9132366544
-9.2563429407 -2.1845280137
-8.5032260545 3.2375996063
-12.1106823709 3.8347214121
-6.5844293383 -3.8998502463
-8.7531197409 -7.9141793976
-14.2576201701 2.3477944246
-6.7927710595 -5.7030136620
-4.5121711423 1.8608046671
-5.2843276943 0.1258812229
-8.5056401157 -5.7142126717
-9.2317660249 4.3765008149
-3.1453331671 -3.5927874567
-11.6540314443 -4.3933997411
-6.6918680230 -2.1015305012
-12.5895595247 0.5522247833
-7.6548534601 -6.4763064525
-7.7405346999 1.0437318283
-9.7626914836 5.4862086009
-8.0980802563 4.6521275614
-12.1409708621 2.5031394902
-11.6473117374 -7.3683038749
-11.0923662537 -3.9435413062
-8.8953647503 -3.8583227006
-10.8303783006 3.4698574811
-6.3247560981 1.8523410016
-14.6097325911 -0.8796702890
-3.1854022977 -2.2496141938
-11.6720291734 -0.5428525452
-7.9352179976 -8.6090908639
-6.9311435512 -3.0039660975
-4.8961282381 -1.1679982355
-11.0692308398 -1.1534283514
-10.0371112121 -1.6018091093
-6.1744479438 -0.7670119440
-6.4241587005 -0.0489332280
-11.3418754047 4.6156168132
-5.0956441814 -1.6812348473
-9.5557508135 5.4976472744
-3.5606730518 1.0890326179
-6.7922926972 3.3827372833
-8.5924634192 3.3308669427
-8.8006955760 -8.5600064220
-10.1228198032 -2.9857066145
-5.0278402301 -2.3168090644
-8.2283612824 -3.1136301017
-3.1993404524 1.0071839192
-6.8887906974 -5.7485353769
-3.9426537067 -3.9882216929
-8.6689519318 3.5953814622
-5.4225880379 3.2632668360
-9.3464153331 2.1593281192
-9.2908853692 -3.2913662593
-7.2641283394 -3.0973332307
-3.3335812273 -1.1077190683
-8.6835940561 -6.1262531992
-6.9997440491 3.7935131480
-5.7340973552 -3.6797309073
-8.3976733224 -7.3281641413
-10.0832136207 -2.4983415105
-10.3884123077 -2.0206087333
-14.0533041521 2.3910852205
-5.1253625585 2.6900594119
-13.9280183898 3.5809501874
-13.0474443870 2.6133209149
-2.9729425672 -2.5607640517
-8.6572580058 -8.9457258072
-6.1304991801 1.2887769054
-12.0265434353 -8.5911016195
-14.4384288168 2.6072412994
-5.2899461869 -7.8999479539
-3.6180953516 -1.6405114318
-5.6508942644 -4.3511427728
-5.6951615138 -1.6832395331
-9.2961450538 -1.1997084362
-13.0373602409 -1.4199574922
-14.4158803956 -3.0511372282
-13.8464763035 1.6722435819
-6.8997781409 -6.8097555460
-8.4435888076 4.4384532675
-11.4191256646 -6.6460420825
-13.5516790290 -1.8572932449
-8.6824404485 3.0439022923
-10.7850259395 3.6335250301
-11.7132504391 -4.0524960069
-13.1540301333 -6.1540473587
-8.5806895091 -4.1432915619
-6.7338961495 -6.6495460429
-9.7075759835 0.6039313745
-7.9320224472 -3.9190698955
-9.3599365532 -1.8063368841
-13.0745578811 0.3058780175
-10.9374262002 -8.3624009452
-14.2972358781 0.0336001466
-10.7658475676 -6.3202182592
-8.5163262153 -7.0143947915
-12.0206199994 -4.0045821898
-9.1539388124 -8.8674101920
-12.9808324158 -5.1126804194
-5.9713148040 -2.4804563716
-10.6623263620 -1.3463456871
-9.7359597772 -0.8773160270
-5.2921066907 -7.7048508826
-12.8305780482 2.8412110774
-7.0609585856 -8.8368368783
-9.5703507669 -8.2265769348
-4.6454506269 2.0958013428
-5.7470371141 -6.9108354055
-11.6167831807 -1.2958628582
-12.8048256407 1.8222352190
-13.0462691273 2.3314535507
-10.4778871035 1.8939640715
-10.5368868734 4.2240436931
-6.6039986344 -4.7642458455
-13.5048848052 -6.5204163067
-6.8123903982 3.7359361982
-3.2881496866 -0.9362346909
-12.6416888237 -2.4238112800
-6.7464013961 -1.1318088429
-8.6316574064 2.8785520698
-10.6392651768 3.8952561912
-11.1484985849 2.1828500746
-10.0056701681 -7.3336217695
-4.2631302174 -2.2373806981
-13.8883323888 -1.4766549138
-4.5351800909 -0.5732745087
-2.9093993316 0.1199503689
-9.2559937992 0.1288584916
-9.3438453621 -0.7106718693
-5.2061607937 -4.4797233626
-13.4278371288 2.4421878608
-13.2402161244 -6.5818480307
-14.0590705390 3.5087162140
-6.1919304532 -8.4031466935
-7.8953592363 -5.2986894177
-9.4841338583 -1.0543268359
-6.2753328112 1.1056348505
-7.7338098456 -2.7429295895
-10.3451168584 -6.6273689354
-11.2498363366 1.5243060816
-8.5924941385 2.8076081539
-9.5494503895 -1.5905694086
-4.4356785149 -1.8087536761
-8.0121997641 -5.2460346586
-3.6121945935 -1.6170324193
-11.0847154825 3.4866069303
-13.8207001269 -1.5230832539
-12.4669246537 -1.6975179627
-8.2736815631 -3.9397544940
-8.9905060722 -3.9448109314
-11.3701606054 4.5774406809
-13.3730124619 -2.1912725565
-12.4748467306 -6.0255108326
-3.1135719418 -3.2027788673
-8.0538785642 -7.5217588383
-9.5091029321 0.1803763733
-12.6145540944 -1.1583815018
-11.0857348300 -3.1108249858
-8.9065181042 -1.4279688959
-6.0003097618 -5.7911352564
-8.1660480352 4.2985937374
-13.1264901568 -7.5641524500
-14.2973587270 -1.8784482153
-14.1645069420 2.9991178312
-5.9011980602 -4.0779621749
-13.4550525203 4.2376582788
-11.3405588852 -4.2429249342
-13.5005705481 -5.2056866852
-8.4937677738 -4.2571776941
-10.3540686083 2.6680863647
-5.2069383377 0.7556800106
-10.8766108277 2.3816304577
-12.3096704453 1.5840296158
-7.8093692491 -7.9760790580
-14.4248453865 2.5559619842
-4.6295881643 1.0940370632
-10.2319125902 -6.7766382634
-8.8356000502 -8.4169533084
-7.3929534227 1.6255053823
-3.8564032009 1.9544957171
-5.7308337438 -1.7827055336
-3.3903344763 -4.2536625853
-10.4700699398 1.8227153706
-8.5644323243 2.0490496929
-3.3067567701 0.3070287792
-10.9491738781 -3.1405905040
-14.4400615758 1.0161351512
-5.9144085640 2.4042628276
-12.3150207468 -5.6070758465
-3.9284133067 -2.3910824044
-6.6830036340 2.6656802349
-11.2961767013 -8.0497050987
-11.4276485214 -0.9879974972
-3.7530696069 -1.6861461971
-6.0876090471 -8.0692673794
-10.4251301646 -6.3958617056
-8.8507810593 -2.8139370372
-3.4008200949 -1.3489638674
-5.7278010523 -5.2400868607
-12.0139755723 1.5387922119
-13.9974185844 3.3098751773
-4.5081733136 2.8403544861
-10.9997242376 -0.7013820522
-6.7249298075 -4.7328600415
-6.8902981269 2.0719084641
-9.8857181567 -3.2416102626
-8.0732314870 -7.8312992704
-6.1150758827 -4.0923196107
-5.2606606910 -5.2993450309
-10.4631021211 3.6065751822
-8.8079475177 1.8928526538
-10.8975439373 -4.9609627515
-4.6936878535 -0.0178998931
-6.5022073565 -7.4473816122
-6.4306495479 -8.5863289408
-9.6999248837 4.6074354957
-5.5824642760 -2.0927338199
-3.7144515168 -2.0728418974
-11.4893666450 3.0949872845
-11.4614239369 1.8454163846
-11.0901469192 -5.0519178929
-3.3182856644 -0.8723323983
-12.7389147192 -5.6006939333
-5.8604159942 2.2603885631
-10.2074209395 -1.9542420307
-11.5192803000 -5.5670840784
-9.3710947523 -3.7613762488
-13.5011895037 -0.8838903861
-7.0300715618 1.2430167178
-4.3533373198 1.6933339944
-6.9123162381 -5.2995998161
-14.4453953160 2.7973598200
-11.8340966248 -7.6659581043
-8.1438806027 -9.0995880069
-11.7935472164 -3.4575725697
-3.0971979821 -4.5940873022
-2.5693615307 -2.8044551372
-4.4621300274 -2.3217257192
-7.1308705667 1.9116589099
-12.9090437623 -2.7801359154
-10.9934096198 0.2195635800
-5.2464699051 -4.5040319786
-7.1901223707 -7.1830637954
-13.8699153390 -2.0428202814
-13.4279980335 3.4586941973
-10.2034514838 -1.2050661206
-3.2824236030 -1.6980600100
-9.8688901683 -8.5520410905
-3.9795916263 -1.9115064063
-11.5886020970 2.1990315864
-9.0224863289 -6.6875975878
-2.7602509850 -3.4876744210
-12.5375196376 2.2923147020
-10.9943862293 4.4397058466
-8.4231878549 -0.3968618589
-12.6784740913 3.3799810912
-8.1099104079 1.6173549168
-14.0028881312 4.0619196268
-7.3737270082 -7.9271953774
-4.5628697127 1.8586195555
-11.4199649612 -4.6386454014
-12.7146238803 -4.6438305638
-4.9292169880 -5.1988227998
-10.3862624749 -0.8482693312
-13.5702139576 0.8411313545
-9.9869115864 -3.6994310556
-7.0384607001 2.7597224484
-4.6771752455 1.3023512712
-10.6814208163 1.7120169168
-13.1256602072 -7.4817044408
-6.8321043505 0.8869057798
-8.2616642902 -3.8614258486
-14.6408848018 -0.5261917445
-8.2608136084 3.8648778792
-10.1090483567 3.8712658291
-7.4333843546 -0.7216660620
-12.1090319078 -7.5293415324
-13.1830980713 0.9170231358
-6.8261743819 -6.0708599716
-13.2666845280 -3.2860839393
-6.4080734280 -4.0435762665
-9.3936665444 0.3934148415
-12.7850098513 -3.2821042574
-13.9415180310 4.1226613772
-6.1590818054 -4.8581125349
-15.2570379609 0.7450834603
-5.7952865156 -7.8106652557
-10.4913234140 1.6971774877


==> expres/synth2d/tSNE_cl3_dim2_p100.200.500_d2.2.2_original.tsv <==
10.9934283060 -0.2765286023
11.2953770762 3.0460597128
9.5316932506 -0.4682739139
13.1584256310 1.5348694583
9.0610512281 1.0851200872
9.0731646144 -0.9314595071
10.4839245431 -3.8265604893
6.5501643350 -1.1245750585
7.9743377593 0.6284946652
8.1839518490 -2.8246074027
12.9312975378 -0.4515526010
10.1350564094 -2.8494963724
8.9112345509 0.2218451794
7.6980128452 0.7513960367
8.7987226202 -0.5833874996
8.7965867755 3.7045563690
9.9730055505 -2.1154218579
11.6450898242 -2.4416872999
10.4177271900 -3.9193402478
7.3436279022 0.3937224717
11.4769331600 0.3427365624
9.7687034352 -0.6022073912
7.0429560193 -1.4396884168
9.0787224581 2.1142444524
10.6872365791 -3.5260803107
10.6481679388 -0.7701645608
8.6461559994 1.2233525777
12.0619990450 1.8625602382
8.3215649536 -0.6184247517
10.6625268628 1.9510902542
9.0416515243 -0.3713179533
7.7873300520 -2.3924132482
11.6250516448 2.7124800571
9.8559797568 2.0070657958
10.7232720501 -1.2902395092
10.7227912110 3.0760731329
9.9283479218 3.1292873116
4.7605097918 1.6438050088
10.1740941365 -0.5980147009
10.1835215531 -3.9751378292
9.5606562243 0.7142251430
12.9557880895 -1.0365404365
8.3830127942 -1.0035140872
11.8308042354 0.6575022193
8.9404795925 1.0265348662
10.1941550987 1.9372899811
8.5958938122 -0.6553242932
9.2157836937 -2.9270298963
10.5922405541 0.5221105444
10.0102269133 -0.4691742668
7.1692585159 -0.8412906455
9.3145709669 -1.6045545384
9.6774285767 0.8081017136
13.7723718024 0.3491556257
10.5151007814 -0.1488918315
6.1624575694 -0.0530277509
10.1204604199 4.9264842250
9.6152780704 0.6030946847
9.9305764606 -2.3373560752
12.2856456290 1.5038660654
11.5820638941 -1.8187749096
12.8055886219 -2.8037021256
11.1737141876 4.3809112516
8.0189273497 -1.1325954592
10.1993027302 -1.0069513082
6.8986731379 0.1371259496
7.8753925725 0.9471848613
8.1611515315 3.0998688100
8.4334934153 -0.6441230324
11.6270344347 -2.4617286329
10.4549198692 2.6142855086
6.7850335309 0.3692677171
10.5197655885 1.5636457436
7.5260985782 -2.6409132262
11.0438831312 0.5939693465
10.5009857007 0.6928964190
8.6399505568 0.4645073943
10.5861449466 -1.4287028361
13.7315490223 0.9476658418
7.6173930056 1.3131072173
8.0506366595 1.5741692075
12.3171911580 -1.6413646367
11.9267522585 0.8255618539
11.6441203200 3.7935859653
9.5092237680 -1.5074723287
8.2209711407 -1.6316205699
9.8457965812 0.6823039496
10.5533815987 1.6543664981
10.0260037838 2.9070681543
9.4706863335 5.4403383332
11.2513346955 -1.7143151128
7.8582150039 0.9649448305
9.5530744293 1.4280009882
10.9464752491 -0.1456578253
8.3064125639 -3.0296944494
9.1069700959 1.7127975886
10.4281874883 -2.4914775574
10.3463618517 0.7706347595
8.2322851276 0.3074502119
10.1164174369 -2.2859405957
0.7155747207 16.1215690527
2.1661024864 17.1076041041
-2.7553387359 13.1243499202
1.0300705344 16.0275719018
1.0300953726 22.7054629813
1.1417810214 17.2711312804
1.9080035270 16.3027825026
-0.6305384893 16.5179384410
-1.5456504291 14.5263627865
-0.9707270957 15.1637482788
4.6293171333 11.2654696148
1.3725203807 11.7745682576
-0.9438637316 17.1779011939
0.1285600382 12.8445104441
-1.4306074185 16.3591954979
-1.4607332634 15.4329171792
0.0911436798 13.6967993048
4.2878881787 16.2678380446
-4.0502851733 15.3729086295
-1.3235729295 16.7048666696
-1.5850414769 14.7705271171
1.0099745580 16.7315103883
-2.4005928141 14.3309975283
-0.9498906223 13.6933415349
3.5309084806 15.8099634219
-2.5217679087 16.8357238941
4.2443123940 17.0649305211
-3.0387399319 14.0315318543
2.5338222984 13.5846610688
0.8876388563 16.5492681069
-1.8538609432 14.8809492879
-6.4825346801 12.9512247173
-0.5051363028 12.5044336361
3.2648226079 12.1397172441
-0.8800889734 15.2614811546
2.8825465781 12.1282756976
2.3263275043 15.0204661220
-1.9630173021 15.9242069485
0.3981193911 13.7995662457
0.1396041700 14.2293728063
0.2270346905 16.3242613490
3.1720336323 12.5243690023
4.2660667493 11.0958244010
-0.3035701901 16.1766344130
0.5619837355 13.7546009604
-0.4162445007 14.0139981307
-1.1787295139 16.6992041940
0.7140309719 13.6141808095
1.7991997509 15.6145990418
1.6257242377 16.2592576838
-1.6579900218 13.8796379196
1.4945872102 16.2207405309
-0.0418031879 15.2346547666
2.5553297916 13.8168572223
1.0941947623 14.5956146951
-0.4353624065 17.1975537040
1.6508326980 16.6270192720
2.6109576143 15.0420076833
1.3639059426 14.3794664868
0.6483327050 14.7397138913
0.1939919300 16.1903140509
-1.6364413665 19.1847745514
-2.0120347630 12.5716227744
2.3162217470 16.5833253879
1.2482396341 16.2566910185
-0.0244935457 13.2054912570
0.1516091164 13.6456765770
1.9502394668 14.7058852370
-1.6509943936 14.3572283167
0.8258629086 13.8725508944
-1.6444407911 15.4873744230
0.4899331422 13.9861136493
-0.9420766112 15.4640998747
-2.8961686830 12.1850724512
-1.4368884425 14.5731056966
0.6218151312 17.9507124339
1.7153192464 14.6801229401
-0.0380324158 12.9949412707
-0.0370262720 14.4226827222
0.6454371207 13.3455381129
1.0386930285 18.0654778260
-0.2175202969 15.8034234442
1.3802879834 14.1975590562
0.4481849636 15.0251848016
0.1953521971 13.4539804323
0.0490203485 15.9959965825
2.9022872156 16.9185416522
4.3063649150 13.4653048742
1.7446412734 15.3666840115
4.3796058664 13.3834034293
-1.6794436844 13.8012147091
-4.2477914486 13.9484899566
-1.5182653231 15.3007875730
0.6835119516 18.7523416784
1.9008476764 13.8461926887
-1.7968293427 15.9838383430
-2.6404664140 18.6629175317
2.3588802414 14.0616486958
-3.4262690582 17.7077447483
-0.2290796905 17.4756326239
-3.1888553176 13.8012499541
0.0104873994 15.0939611875
-0.9001309430 16.2456998647
-2.1352408588 14.7152410300
0.2405912634 16.0288776681
1.4232297562 12.7507158163
-3.0682283415 17.5553536438
0.6646280240 13.5030269269
3.1023039510 15.2313492686
2.3585943681 15.1350369628
4.1214958498 18.5106816849
-0.4979282970 16.9431419019
1.2907518992 17.7372631151
-1.9298469212 16.3721029200
2.1168489737 11.4825210272
-2.3665170253 10.9215356445
-0.5388136689 16.4350845116
3.0047141042 15.1481895608
3.2572310911 12.2397970836
-3.4067648787 14.8889046022
0.7681308979 14.9346105038
-4.1348842001 14.8217599210
-2.6089390010 16.3393450977
0.7331964922 13.1202404273
-1.0277338347 12.8815729562
-0.1253581945 16.9102846410
-1.9714520927 16.0080930310
-1.0605152367 13.4142543355
-0.2140607199 12.9295153552
-1.1072986107 12.6042442148
3.9294502658 15.0705271039
-1.3994510160 15.4279598215
-0.2246560994 14.5580608009
1.2283334001 16.5150154201
-1.0610022952 13.8483635187
-0.5501033943 10.3961576705
-3.0303821244 17.7337485349
3.2899354270 14.5019279209
1.1531139261 15.6225003091
6.1577616169 17.2391498229
-0.2558351830 13.0889191188
-3.2128926405 15.4069272717
-1.5127014906 12.1554925808
-1.2931457685 12.8369039928
3.3742832701 16.7632795139
-0.0159452826 17.9598882778
0.1547366153 13.2774315973
3.0462481545 16.0778200874
-2.0744923087 14.6193226438
-1.7512365068 12.2344005381
1.8523550951 18.8188332809
-2.7971351476 16.1259384734
-1.3012851382 14.0257492325
-1.1847878485 13.2720184606
0.0970432559 13.3380997672
0.5409136516 14.8995237811
-0.4778960937 13.1848726759
-1.1535426611 16.5107824517
1.0018343752 13.0448895104
0.1986646109 16.5027742467
-3.3388105622 16.0867203848
-1.3252475179 16.1411973372
-1.5265183131 11.3902357987
-3.2550848758 15.0961698933
0.5194450034 13.1913667498
1.2771849176 11.6769598755
-0.1321595973 12.5779676005
-1.3036722156 15.0947973426
-1.7208267306 14.2308889115
2.0125856184 13.8462162610
1.6713842241 12.7405862907
1.0596083558 17.8831372413
-4.9432890003 13.4062094891
1.1541442544 14.5939092279
0.7422917467 13.7920296266
0.1731795749 14.6886455292
2.3355641233 15.5088416866
0.6752053242 14.1762460678
-0.9752124481 14.1348836244
0.7889042848 14.1580310384
0.5795497138 19.1508015973
1.7422494069 14.3479529357
2.4024278443 14.1838492540
-4.0762490704 12.9838273782
-3.7415838421 14.2969730319
0.0368367584 18.3528746246
0.6538547475 14.5617989424
1.6588111624 10.5777293820
0.4712291162 16.5417303878
-2.9571724916 17.2875080864
0.6769928150 14.1694241722
1.2655637322 19.5413857156
0.3637325101 15.4964411726
-0.9187217991 13.3003112611
1.6606716331 13.2878323482
0.1431324744 14.0446851065
0.9579596515 15.6673242106
2.0750798885 13.9799672023
-0.5397498706 13.0424725684
-0.8885865202 15.7546009861
-8.4860227667 -1.8443306484
-8.2607881598 2.7112757176
-9.1731301936 3.7535916251
-11.5475783982 -2.4893094066
-13.5574404978 2.9920886230
-8.6912686873 -0.1111693418
-9.4400627474 -2.2509780946
-5.1084960408 0.2584423640
-9.7812104108 1.4515332478
-9.0379815365 0.4477680486
-11.5809489109 0.9429367143
-6.2359510070 2.6908400923
-6.8136267467 -1.0224313529
-11.9792096405 -0.2515738402
-9.8885501754 2.1883830369
-13.3849292594 3.0591006389
-10.3160157972 -0.8537621399
-12.0242087505 -3.3097133437
-8.3536588321 0.1466359344
-12.5799217995 -2.5901575441
-10.6715693986 3.3380430506
-10.5191827027 -3.0062859062
-10.4914861282 -0.5454471395
-15.3937732859 -0.1085897330
-10.4618690604 1.3924127296
-6.3020878101 2.2531300591
-10.5377773811 -2.2130518175
-4.8532803935 0.1184368680
-9.9721414162 -0.0482501742
-9.6038304785 -0.2887208238
-11.1473240138 -1.0937178825
-10.0655065404 -1.0868495423
-11.4256915654 0.2128604554
-10.5099544348 3.0079859772
-15.3019396168 2.1830137038
-7.5078296150 -4.1467804648
-10.6853751882 -0.7428817320
-12.8150233894 -1.5556333752
-12.2211516909 3.5045408868
-8.1286432137 2.5431101900
-8.5566558719 -2.2581035424
-11.0490405326 0.9787491225
-12.4442556178 1.4259968603
-10.4806507963 -0.7496416151
-8.5780800636 0.8885266230
-10.7219323316 2.3186596067
-12.1621266552 1.2318712139
-8.8137974841 -0.6190928786
-9.3477339555 -2.5022271528
-8.1519459616 -0.3698042729
-11.0454460410 2.0980184517
-11.4086873811 -2.8169225927
-13.1132583470 1.2120199027
-12.5608587050 3.5095883640
-14.1638588158 3.3929127366
-9.5779650656 -0.1934262237
-11.0898381736 0.7982722287
-10.0752694048 2.2066037640
-9.7715447027 0.3006035229
-10.7272244244 -0.1138912474
-9.3843964622 -3.4203367853
-12.6963708442 1.4865281880
-9.6582691237 -0.3679666727
-9.9631321339 0.6951634107
-11.0795193606 -1.5566094508
-9.6083094898 -1.9567455552
-9.1834944886 -3.4051672085
-7.9416887253 0.9451949648
-9.4879405314 1.9653819679
-6.6690511111 2.0287401300
-13.6817484627 -2.5591539335
-11.2496371554 0.0521821004
-8.9646819591 -1.4514876263
-9.6264664710 -1.5107658647
-11.2230356060 -2.8133221937
-11.8464664922 -2.7033692112
-11.9517465060 2.1072835932
-11.8987977777 5.2647641297
-9.0133641982 0.3696722474
-11.7167155604 1.4006197588
-11.1512756525 0.2440196293
-4.8798309235 -0.1921197994
-7.7014533474 -1.4063528503
-10.0699769810 3.5416012713
-11.2539341156 3.6248971160
-8.5844961291 -1.1249335518
-8.7351845219 1.9451088993
-8.7563800756 -3.1404494398
-11.4542743516 -0.4950372711
-10.1488668582 1.2413441951
-9.6445979981 -2.6706887174
-9.2396042980 1.2211714906
-8.8804191041 2.1615614511
-8.3321556909 0.9183601585
-10.1403314229 -3.3219218670
-9.1407635617 0.4153753743
-9.4568423256 -2.5534971516
-12.1621130808 2.1063057067
-10.0791103077 1.3630013947
-9.9433632477 0.0595122790
-8.1234323880 -1.0320894564
-9.8077584461 -0.9245505774
-10.8689924549 -0.6183442469
-9.5557324567 -0.9574972433
-7.4884877489 -1.7892146044
-10.3737432883 -0.8794621165
-7.1060442313 0.3931095530
-7.9363109211 -2.9711207461
-9.4658994683 1.7792615912
-9.8354320214 2.1309607501
-11.0345769002 2.8186948804
-5.4022037528 -0.7256771209
-10.8910050428 2.9067689542
-6.8408557085 -1.0457200543
-10.8403736342 -0.5635692177
-12.6889010221 -1.8373038930
-12.0082815335 -1.5355951302
-10.0693697748 0.4684294651
-6.8989990144 -1.9967080815
-8.0313552030 -0.4279776885
-10.0989274193 1.3496389843
-12.2454440431 0.7648194924
-9.6670955836 0.9849025280
-9.4216627122 4.9106002798
-11.2754799685 -1.0619939100
-11.2462810528 -1.1109542383
-11.2747742546 2.3780330622
-7.1589915040 -1.1414925875
-11.6647111462 0.9428311128
-11.1044460886 1.2658636355
-9.5941539583 -3.0314882300
-6.9049895973 3.5917553462
-11.2255773810 -0.7754031199
-9.4282692186 0.6689135800
-8.6829114547 4.0204090775
-10.3538944550 -1.5965944891
-12.7586384560 -1.4618600799
-10.0662539457 3.5891157270
-11.0352225981 0.4475759033
-10.0328457921 2.3767865469
-4.9461351483 -1.0617375458
-10.9788788850 2.0883217541
-8.6362170207 3.6934146515
-8.8321436293 -0.7185841816
-8.8186903386 2.2174071612
-8.3590356376 1.0145480622
-7.8666506208 2.3385911809
-7.2356820179 1.2974197752
-10.3342361606 0.2934273729
-7.5869820670 -1.6338713420
-9.2626533823 -0.7866776247
-9.9425103541 2.5569037252
-9.6178018640 0.0928730963
-12.7197122820 1.4925071321
-8.7090316377 4.3265094466
-10.6155564699 0.4383006553
-9.5012326326 3.1549065595
-10.1905910648 0.5580430515
-8.7842069806 0.3732182463
-10.8928672291 0.3881799858
-7.8527365003 -2.0530305988
-9.7340606517 -1.4002416299
-7.6099067422 -3.0463738096
-11.1178436945 0.7544237501
-6.8689519415 -0.1315005221
-11.1103990534 3.7623141389
-12.8960278008 -4.3976119132
-9.1199710999 -1.0041084487
-12.0424656343 1.4167128946
-9.5123985725 -1.1281572615
-12.5606087973 1.7449146566
-8.6995976441 -0.1983517276
-6.3067260079 -2.1401695327
-13.0510503418 -1.3838161398
-10.0911720327 0.4866788986
-10.4824721157 0.7041107930
-12.5030788484 2.8875292081
-10.1643023568 2.2345916632
-9.3145493072 0.9135064383
-8.8604654395 0.8954171200
-8.7145544803 2.6583050603
-9.6069576606 1.4180075152
-10.1794713886 2.8802344309
-11.3527846041 3.6018808658
-10.0803159013 -2.8615502042
-9.7437911702 -1.3621033149
-8.3187129020 -1.3052479586
-10.8923668664 -3.7790814619
-10.9046126385 -4.8477586533
-13.1678056470 1.5208293123
-8.4283996827 0.8509151236
-11.9339522863 -0.0954227123
-10.0072050782 -2.3167293784
-6.9932033965 1.7547245812
-10.4419283477 0.0537716780
-9.5832343841 -4.0834697368
-10.4943547650 -1.3639684960
-12.0032400198 -0.5622005858
-6.4046269463 1.2816857225
-11.1423579796 1.1451655627
-7.2012891268 1.8492673658
-9.8807392602 -1.2938735554
-8.6035533728 0.7869707708
-8.2096135599 1.2703436034
-7.9008945694 -1.0704704231
-7.3652118687 0.3951992094
-5.8494782547 -1.3783756362
-6.5280723937 0.3958215669
-11.3028360072 -0.9677716681
-10.6406946164 0.8483318928
-8.9543290239 -1.1474000079
-10.0487091845 4.2845407172
-6.5449136598 0.8726473393
-9.9239930437 0.2400626534
-8.7729640545 -2.0455851304
-10.5147530748 -3.3371681478
-9.2015537548 1.2943918794
-10.9663729246 3.1479735266
-12.4515313260 -2.9287497604
-9.5510963629 2.0941966052
-6.6321446171 -0.9177685257
-7.8426383331 -0.0770169390
-10.3452545999 1.7673198750
-8.6953542432 -3.1527843140
-7.0469193005 2.7601827083
-11.2511254030 0.7916070669
-9.0119396274 0.5213475316
-11.1006103077 -1.3432467359
-10.0511081420 2.3454580385
-8.9127996908 -0.7412286642
-8.4566025787 -5.6970852413
-7.7024685993 -3.4794275576
-10.7248818828 -2.2393397893
-12.5893629514 2.3216535748
-10.9354024026 0.6930077635
-10.0938411578 0.9540816544
-9.8463562179 -2.5659844484
-8.0074663611 -0.9875131663
-13.1131637973 -0.8562303219
-6.9984804187 1.7004434842
-10.6973042688 -0.6985154086
-10.6432701024 4.1534959671
-9.2361290955 0.8600832944
-7.9394330919 0.4775783181
-10.5180842916 -0.3926996982
-10.1432025188 -0.0744444730
-8.5447409127 0.1038917716
-8.5347198456 -0.1614331602
-9.8427296194 -3.9964013691
-8.1673446506 0.6929769518
-8.0039797803 -5.7925107564
-5.8232505904 -0.2791792563
-7.7836343665 -2.0798118543
-8.7744521899 -2.1068311263
-11.2475379214 3.8280627077
-10.3813648015 0.4348657464
-8.2598645386 0.9913637759
-9.6991621897 0.7299220049
-5.1931688295 -0.1152375941
-9.5978019066 2.1013087920
-7.7889481341 2.3740606111
-8.7225395559 -2.2860098255
-6.7331369354 -2.2926907860
-9.3947290695 -1.5085517000
-10.1282766932 0.6575248206
-9.3572855691 0.8438415085
-6.7725774619 0.9070686030
-10.4883132706 1.9281743366
-7.6210590222 -2.4552156303
-8.8051998603 1.4023454846
-10.5951270067 2.7514136266
-10.3001111741 0.2511529069
-10.3461436486 0.0311580952
-12.1925501738 -2.8801017652
-6.8109898736 -1.6939226966
-11.9827846989 -4.3067802272
-11.2779234954 -2.6461795868
-6.7159696797 2.0196341787
-11.3763006904 4.5048716107
-8.0364690260 -0.6496627670
-14.9988114297 4.5818851452
-12.7791449335 -3.2907974939
-7.9548591360 4.8795048127
-7.2314543630 1.1278182401
-8.8104913167 1.7068311176
-8.4821428204 0.5623828479
-9.7915977921 -0.1251862558
-11.5079291777 -0.5613501537
-13.3859136284 -0.1966792536
-11.9771822143 -2.2071786344
-9.6402116977 2.7840045727
-8.1633667880 -3.1410012072
-11.9792562731 1.8815423760
-11.9649747871 -0.4492663000
-8.8998958020 -1.9366889097
-9.7892489877 -2.6680509898
-11.2027352879 0.6395638683
-13.1859874671 0.8809494759
-10.0392755979 1.1049799088
-9.5521717319 2.7282808599
-9.7495509947 -0.8588110823
-9.7554049939 1.0865960581
-9.9022798593 0.0811833824
-11.4039833756 -1.3258018351
-12.8052105436 3.4991534864
-12.4877264708 -1.3858103956
-11.4368145311 1.7898487539
-10.5898993566 2.4954841453
-11.3469812485 0.5579883244
-11.6706941065 4.2902982555
-12.3751968381 0.6196414205
-8.7324462381 0.8275981949
-10.3705753178 -0.2596413995
-9.9123770560 -0.2940040033
-8.0722417664 4.4210460032
-11.1149835700 -2.7396059592
-10.1765640967 5.1594186753
-11.6073491359 3.2782336109
-6.6445983718 -1.1071764834
-8.8620338416 3.2567932463
-10.7582554820 -0.4071607202
-11.1633618279 -2.0295134614
-11.2985550901 -2.4478805335
-9.9318330635 -1.5399464621
-9.5324281764 -3.1117912924
-9.3382395356 1.6670579232
-13.9874712851 0.7481131397
-7.5446620151 -2.4192820374
-6.6548552263 0.8380380187
-11.4100237115 -0.1115381553
-8.8833461750 0.1520107828
-8.9224880151 -1.8413471862
-9.6612783519 -2.8274289938
-10.2224521227 -1.8078152829
-11.4710598852 2.4721863504
-7.8173797588 1.2182762418
-12.1846255293 -0.6328168994
-7.5738046000 0.2834338273
-5.3613409200 0.7866356788
-9.6159017670 -0.6182329284
-9.7329181904 -0.3049396728
-8.5837826466 1.9134046336
-11.5719789210 -2.6624659071
-13.6724107462 1.0159826538
-12.2067332123 -4.3057811859
-9.2228427909 4.9859990349
-10.0121418231 1.6769815489
-9.8363412829 -0.1977793064
-8.1618470340 -0.5805490884
-9.4652153719 0.6433956124
-11.3361809073 1.9840846991
-10.3499195134 -1.5114903190
-8.9269803129 -1.7969359636
-9.9436376853 -0.0182379933
-7.8282088683 0.9493964658
-10.0500539175 1.6355325984
-7.2195849020 1.1156206127
-9.9792947603 -2.6236724647
-12.1302273262 -0.6104494087
-11.2190244043 -0.3739426060
-9.8867001502 1.0593855087
-10.1409975561 0.9730032877
-9.8710511704 -3.9509331327
-11.8786707876 -0.2881751114
-12.4193894857 1.1998574600
-6.9384983353 2.4375237034
-10.4268857419 2.9814522737
-9.7026650856 -0.6741719422
-11.2268053271 -0.6049393730
-10.7763536371 0.3408324448
-9.6788520379 0.0060920403
-9.1261236605 2.3812925496
-8.1008917291 -2.9697959369
-15.1078422698 1.8686398225
-12.7337573968 -0.4495308038
-12.3402260521 -3.6039608752
-8.9170745436 1.5183103206
-11.1530208015 -5.1820845843
-11.0924888965 0.7836080108
-12.9578231375 0.3667198396
-10.0306196983 1.1585829992
-9.7608392632 -1.9461378818
-7.6068569967 -0.3170591461
-10.0546090790 -1.8665359181
-10.8865645024 -1.7696054281
-10.3458921198 3.4234169603
-12.7438022859 -3.2271227958
-7.0576593450 -0.4186473543
-11.3381454773 2.0798093748
-11.2112310795 3.6520194271
-8.6441482573 -0.9758228163
-5.6853835735 -1.2114298460
-8.5158092560 0.5985851608
-7.3965174212 3.1230223935
-9.9359917019 -1.5068357407
-9.0800557141 -1.3554307395
-5.9732255049 0.2730706622
-10.7306431026 0.3693606117
-12.6942525791 -1.9432280770
-7.5991721841 -1.3137885579
-12.0938219654 1.0733055051
-7.6285916907 1.4379066213
-8.0079046284 -1.5135901771
-12.8436213335 3.0026673039
-10.6453596777 -0.5016660329
-7.3436117163 1.1124600188
-9.0882244558 4.3300046898
-11.2870364608 1.8556802562
-9.8859737502 0.5371845577
-6.9430631472 1.0156715126
-8.9234078419 2.1450146746
-10.7299054591 -1.6784193347
-12.0896183880 -3.9327131788
-5.8875857401 -2.2064167314
-10.4425072472 -0.5536265998
-9.3851866044 1.6314744251
-8.2790530233 -1.1661548771
-10.3342434276 0.5651599010
-10.4973822524 3.2146911520
-9.0180500967 1.4697555721
-8.6742374627 2.3469477150
-9.6379568826 -2.5936638959
-9.2006240965 -1.3027137876
-11.0572333635 1.1727280375
-7.5234338571 0.0425431535
-9.3823339748 3.4044298893
-9.5184936410 5.2033662284
-8.8689807087 -3.5215255183
-8.4933167578 0.7623167698
-7.4204944918 1.3463627025
-10.2769119680 -2.4485964726
-10.4180465146 -1.7010409084
-11.1610468996 1.1771568088
-6.6601909913 0.7893430596
-12.3917661241 0.8892053364
-7.6067370267 -1.2195658086
-10.2680343333 0.0293763895
-11.5697966262 1.2965608677
-10.2418962972 0.8390648878
-11.7749843556 -0.8749166006
-8.5552372843 -0.7456663042
-6.5460722975 -0.7992723712
-9.5506305485 1.8651816637
-12.8367314659 -3.5216176240
-13.0513126291 2.5251682069
-11.1037162918 5.1163985713
-11.1284951973 0.3691026064
-6.9157800949 4.0121857763
-5.8769928467 2.4167324612
-7.9518749484 1.1850538984
-8.4432778477 -1.1023714327
-11.6363977668 -0.0067489148
-10.3403692450 -0.9064560987
-8.6072251051 1.9106104171
-9.8231862274 2.9550601621
-12.2833782283 -0.3873189186
-11.4336446412 -3.7330732341
-10.1653613717 -0.2434950168
-6.9731005135 1.2616233691
-12.0483736487 3.7081851327
-7.5579326089 1.1641954069
-10.4529681977 -1.9188784734
-10.7444135521 2.1774972394
-6.2308273881 3.0864870565
-10.9776988436 -2.2392348666
-9.7182275062 -3.5368787311
-9.3536645716 -0.2952051726
-10.9320730037 -3.1894061345
-8.9727997869 -1.0654016793
-12.3398336714 -5.7445244266
-10.0550298101 3.5445031933
-6.6774815709 -0.9141925132
-11.2044241207 0.9375485122
-11.9967708784 0.6035837996
-8.4678394432 2.4538664478
-10.2003081530 -0.4073475004
-11.7559651735 -1.6537607081
-10.4529577838 0.7347310136
-8.1728307475 -1.6063579014
-7.0146228621 -0.5422472021
-10.0427345887 -1.4944233583
-14.8484805205 1.7680907927
-8.5263122058 -0.5626551142
-9.8660185656 1.0318784354
-13.1250917138 -1.0581053547
-8.4114706408 -2.5085788463
-9.4128841357 -2.7131636092
-9.0671400351 -0.0712829646
-13.2302636318 2.3294787089
-11.4691831536 -1.6205048740
-9.5988616055 2.2972746989
-12.0316436380 0.1233596997
-9.1423669993 1.3862112145
-9.6471168894 -0.7340556782
-11.6551804413 0.1722877661
-12.1442780240 -5.8427009670
-9.1268803917 1.8078696822
-14.7258648711 -2.0194614094
-8.7616914780 4.1149909394
-9.9584125846 -1.4560058825


==> expres/synth2d/tSNE_cl3_dim2_p300.300.300_d1.2.4_embedding.tsv <==
-14.0247571660 9.9324861656
-18.4774384074 9.5582642621
-13.5128608986 7.4085107756
-16.4206703718 11.8808202148
-16.2427306347 6.4876852457
-12.7682046620 6.6467792877
-9.8937687576 9.4520794341
-13.0989784550 3.7678144401
-15.2662521071 4.9025023335
-10.7394516366 5.9198659633
-14.1688619718 12.0939731632
-10.3508673997 8.7494064048
-14.8325745307 6.1905646462
-15.3729897919 4.5882090329
-13.4082185768 6.1480076253
-18.8020965110 7.0754728471
-11.0267173930 8.3802390822
-11.2193941078 10.8138104224
-9.8362188479 9.3755546482
-14.8734147486 4.2978485246
-15.1770933367 10.4777937468
-13.2442636898 7.9041096878
-12.5389069920 4.2484563470
-17.5481979576 6.6987919605
-10.0922386162 9.6583553121
-13.1309602897 9.4266577801
-16.3147626082 5.8511712109
-17.1973149577 10.8042946912
-13.3928095384 5.4310435701
-17.5119171059 9.0229846798
-13.7580151011 6.4559379900
-11.2149822498 5.4013852969
-18.1557061963 10.0108219747
-17.5491101192 7.8231947904
-12.2839794898 9.6095598271
-18.5247141489 8.9517735265
-18.5818293848 8.1171161947
-15.4428406878 3.0699474163
-13.3332061485 8.6663619870
-9.7475036104 9.0699053264
-15.8173873113 7.2673806417
-13.4291256960 12.1428320761
-12.7494301277 5.6228304130
-15.7017950115 10.8652681823
-16.1177269721 6.2798550979
-17.5010569597 8.3204890765
-13.3013318715 5.8639160867
-10.3578715163 7.2835946238
-15.4777227864 9.1406475844
-13.5537643487 8.3679383637
-13.2799436719 4.2271236799
-11.7320750244 7.2618524027
-15.9908317359 7.4851963774
-15.2852305762 12.4698369750
-14.1943994060 9.1450040232
-14.1210395211 3.4351877152
-19.4458322811 8.4277767949
-15.6246047228 7.3871769974
-10.7562536242 8.3014354274
-16.6704190854 11.1542137735
-11.9422440576 10.7624381137
-11.4518503414 11.7820333181
-19.2550929236 9.1354844968
-12.6418271682 5.1598625257
-12.6357451069 8.6665827062
-14.4564170683 3.9427143161
-15.6989064096 4.8106679481
-18.0467527960 5.7309219173
-13.3334071390 5.6066612769
-11.1877341201 10.7868377615
-18.1312638568 8.6875117667
-14.7388211563 3.8208280129
-17.0447480312 8.8678403913
-11.0794875632 5.2320506066
-15.6128688170 9.8236276648
-15.8059340388 8.9535829415
-15.2441492737 5.8009441442
-12.0038912845 9.3381473203
-15.8401824446 12.3368352555
-16.0870426696 4.5503296320
-16.5595880740 5.1398557019
-12.4274048916 11.5430534821
-15.9381417325 10.9403062111
-18.9493460911 9.5944990205
-11.8655588879 7.5705067864
-11.9214703651 5.6228490180
-15.7717073943 7.8354883649
-17.1640860749 8.9072173624
-18.3999671575 8.1938480321
-19.5501465737 8.0551242466
-11.9095903158 10.3371070593
-15.7182289156 4.7903104374
-16.8373084608 7.3023296314
-14.2883647241 9.8556347038
-10.5389123930 6.1221129456
-17.0968435424 6.6233482322
-10.7483541116 9.1704665141
-15.9282370948 8.6797511627
-14.8387418072 5.2114185584
-10.8498796487 8.6708222939
-16.4521365182 9.2301038880
-17.4221835057 10.8153831412
-11.9724508862 4.5844786281
-16.3132357922 9.7123431459
-19.9118312766 8.6166849951
-17.7933664105 9.6208733959
-16.5439506947 10.8002734107
-16.9142988551 7.0011675532
-13.6436162547 5.6148553206
-14.7416543286 6.3786053753
-11.5180458500 12.5188849639
-10.5048702454 10.4249186932
-17.6062847112 6.6884187992
-11.0017806550 8.6929376023
-16.4826668497 5.7507351059
-15.1435635796 5.6495958366
-12.1583549839 8.4713650647
-16.0935010278 12.5102928960
-14.5308391899 3.3200267005
-16.9524441127 5.9509548008
-14.0520238049 5.5270291145
-17.2477045156 9.5795489067
-13.4073507449 4.6347056914
-12.1989706431 6.7181573309
-15.7150805429 12.2600379915
-16.5836288925 4.5324191732
-16.6211044861 12.3769555134
-13.1671682128 4.0615528647
-12.7767993001 11.7802918649
-17.0176455519 9.4337667379
-14.2189602345 5.1637382201
-12.8627911680 2.9172994495
-10.6317165484 7.6334435303
-11.6014949424 12.0845272861
-14.9627433099 6.5392491455
-11.4308548460 11.8298764782
-14.6964489797 11.5280916107
-15.7323613862 5.0376315397
-12.3573318751 8.9997828789
-13.0214461629 8.5910024792
-16.7456337564 8.3905893149
-11.8921946944 12.0857644456
-11.3795299199 12.4101581173
-16.5302645313 7.5189774591
-12.3148597249 9.2852178219
-12.6050811849 7.6070906819
-17.0050690197 6.1734413190
-12.1179491695 9.5926995361
-15.6421685892 10.8337045146
-16.5542782237 10.4738014864
-12.5783421554 5.5997179121
-16.5238921262 10.3149641321
-14.9663870297 8.1247684028
-13.1130930811 11.8377036836
-13.8067374416 10.0885761485
-17.7440982741 7.4334975806
-17.0609627448 10.4039843674
-14.7404502383 11.7906691615
-13.5024343766 10.4765426348
-13.9810125813 9.3782078609
-16.5588922408 8.3539272601
-18.8939660323 6.7311939678
-11.1191630462 5.6219641955
-16.7548762222 11.1642486695
-16.6199366277 9.9778268758
-11.4798613358 8.3399145963
-12.0887828952 8.5864927149
-14.2046953565 11.2019800619
-13.3450453268 5.4757339963
-12.5731148049 9.7933424297
-15.1771411766 5.3934203903
-12.6942812738 9.1615759184
-15.3282054869 6.4323190182
-11.1477439105 4.9278897556
-13.7221517049 5.7698949311
-18.4251553451 8.8569885929
-14.1280204503 10.9246039726
-11.1832701870 8.3442810143
-13.3260233629 8.2783753601
-11.6720483442 9.4418412624
-18.5129846163 9.2714691142
-15.9785155270 7.6855377042
-13.1944856001 10.4979345848
-14.5515436822 9.0165940804
-11.8086367379 8.7009385352
-16.2775367839 8.1326100722
-16.8572597096 11.6191060772
-12.8682568475 12.6901251315
-15.2223530557 10.8251689453
-12.7614062001 12.6958761759
-12.4671905049 5.5962337640
-13.2915341765 3.3425919455
-14.8646777864 5.5477862911
-18.9678261906 8.8690796726
-12.8988164578 11.1348612425
-15.8812420278 5.2764853560
-17.9415406412 5.0521534404
-13.4129400446 11.6624426069
-17.0807346743 4.1578700567
-18.0310412202 7.7955730132
-12.8999068857 3.9857609754
-14.6612433357 8.2626843135
-16.4858617287 6.5637070680
-13.9741904254 4.8612567939
-16.3206557087 8.4673247621
-11.3113867072 10.5115194073
-17.0872142661 4.3379187597
-11.9112333432 9.4822183952
-15.0665731293 12.1309492134
-14.8862571984 11.5311756618
-17.4633660836 12.0251582888
-17.4555650303 7.2785358407
-18.2073420630 9.6520318886
-16.3459498504 5.1355059385
-10.6949018708 11.2168731897
-10.1953573776 5.7608457203
-16.8249432812 7.1455585052
-14.9398517781 12.0854389052
-11.6806945363 12.0957579914
-14.1088994823 3.7092975431
-14.4114285007 9.5587961641
-13.9681556194 3.3123786138
-16.0278806395 4.3088695235
-11.4018156993 9.5715303198
-11.1309272832 6.8580321869
-17.4409081648 7.8447468658
-15.8582657408 5.0400710625
-11.8275633987 6.6190094399
-11.0783634536 8.0199608854
-10.8614093653 6.7990206306
-14.9934453924 12.5736732812
-15.1576127166 5.7403417021
-13.5788349381 7.9081013523
-16.9791302772 9.9069662322
-12.4354506642 6.4626443973
-9.5035039599 8.2281887632
-17.2517042700 4.4482410370
-14.1711517814 12.3157727600
-15.6703034436 9.9859847492
-16.5820098499 12.7874925137
-11.3180164387 7.9428738424
-14.7865565995 3.8202788730
-10.6076775783 6.3191929566
-11.1754064360 6.4509276463
-16.5678627233 11.9896315140
-18.4408340133 8.1561846313
-11.5557859196 8.6680686868
-15.9981144725 11.8893740147
-13.8147395909 4.9376733328
-10.7659091897 5.9902699944
-18.9348237031 9.7315092990
-15.7124204585 4.1282120076
-12.7500766686 6.0647881593
-11.6692051322 6.4608512385
-11.6482917105 8.5444702610
-14.3028111696 9.1829230448
-11.4250631614 7.6092361338
-16.7747700791 6.1831702622
-11.4406183583 9.9675021542
-16.9821866156 8.3120258567
-15.4826392741 3.7770084432
-16.2037719916 5.8879389400
-10.1434858837 6.4495857074
-14.3784962728 3.8093279092
-11.4457468958 9.2392798001
-10.4017260391 10.2862842700
-10.6551375543 8.1946102368
-14.5479706131 5.8631407836
-13.1388535886 5.4018845324
-12.9502494527 11.2742342850
-11.4530920473 10.8671780282
-18.3561027678 9.3429998062
-12.9710632478 3.1656767394
-13.8246047851 10.1788567970
-12.4233591403 9.6437674935
-13.8600081812 8.6315605503
-15.4186894373 11.4441296269
-13.0399533411 9.4877356717
-12.8919740517 6.5382347092
-13.0224725200 9.6959074786
-19.1663558371 8.7645110376
-13.6132840315 10.9837275193
-13.6004552120 11.7080631603
-12.4859674749 3.6050858687
-13.5538020083 3.5453477860
-18.7476538724 8.2798816663
-13.6599195316 9.4095021436
-10.0729655487 10.5781706327
-17.0196921669 8.7871389248
-16.8661234520 4.2965031318
-13.0284719887 9.4916328038
-19.3143927186 9.1550026634
-15.4384060764 8.7640531071
-11.6367450200 6.9054631184
-12.1131887307 10.8702136971
-12.7058339456 8.5752747749
-15.7526818856 9.6762370666
-13.1845297396 11.3592515216
-11.2209318799 7.5241221556
-15.7809412414 6.5295249951
3.5849368056 -14.8110755167
-4.8312133124 -16.2156775231
-5.0131027126 -17.8583211510
2.1468823904 -11.7672202966
-2.2474455769 -20.5022313465
1.1596232133 -15.8496631467
3.3303967746 -13.6426516202
3.7336010954 -17.8726848739
-2.6689360982 -16.8346900357
-1.7844944757 -15.1294734408
-0.8929307715 -18.3924464503
-5.2748959230 -14.7875643603
3.8465484220 -16.5534327378
-0.2308322108 -12.7589170502
-3.4665235277 -17.5618440210
-2.3357183560 -20.4492364534
1.0051201295 -14.0532347822
2.5185229984 -11.1818632455
-2.0374664588 -14.3333873051
1.7538448451 -11.1354596431
-4.0226733490 -18.9735842780
3.2141572342 -12.2553110494
0.4399626796 -14.3038462205
-0.5014491093 -11.0576056034
-2.0399998282 -17.5475649054
-5.0916886005 -14.5820515363
2.5389018442 -12.6700564547
3.8635140088 -17.8684531251
-0.1679630626 -15.3027419220
0.5109853730 -15.2124207588
0.9085656912 -12.9493590647
1.5060876419 -13.9819552946
-0.0596500070 -17.3207935678
-3.8654926990 -18.6870079719
-1.7440192258 -20.8771857047
5.1283890578 -14.0746229779
0.6548918620 -13.7833251253
0.9487845749 -11.3543928701
-3.1288789007 -20.0421068229
-4.7453246772 -15.9511529201
3.9147781473 -14.4454984175
-1.1376135798 -17.7833604885
-1.2769647058 -19.4848909018
0.7584751153 -14.0266520294
-2.8183399932 -15.0952152075
-3.0602711786 -18.5118382807
-1.1204498120 -19.1578926767
1.9060150471 -15.4789922349
3.6355460937 -13.5699682788
2.1904011615 -16.1283829189
-2.5799628778 -18.6818739741
2.5416933338 -11.7016062640
-1.0661217585 -19.8951148599
-2.9515394434 -20.1981483599
-2.3335960545 -20.7370586337
0.3378932250 -15.3057238209
-0.8643953022 -17.6498601425
-3.3411913483 -17.7914114346
-0.8902071137 -15.5495877234
-0.1029099827 -14.6757953499
4.1842895729 -13.0453330105
-1.3076930938 -19.7213767103
0.6223865196 -15.1120324513
-1.3680785945 -16.2261675886
1.4629163815 -12.6311850610
2.9242346393 -13.6729426920
4.2801028771 -13.2372537259
-3.4249608250 -14.5867699992
-3.5182053717 -16.9392153493
-4.8952495621 -14.6038686133
1.4415095902 -10.8018740401
-0.3464994987 -14.2291412531
2.8711816586 -14.6575071239
2.4487572242 -13.9809795396
2.6531277722 -11.8283407939
2.1645912621 -11.4791066438
-2.1082246832 -19.4276172198
-4.0365603846 -20.1748408993
-1.6723040619 -15.0412247864
-1.4152629732 -18.8277442124
-0.1450494393 -16.9455970099
3.9788012791 -17.7527318857
3.6791935164 -15.7249873000
-4.4788356059 -18.5651013519
-3.7722872189 -19.5404204054
2.7764378283 -15.2364405932
-3.9249001456 -16.1135647117
4.3400268002 -13.7217020228
0.0927664235 -13.1861944135
-2.0423059081 -17.0403464494
3.5675319847 -13.1821313875
-2.7687840130 -16.0294222861
-4.0766759351 -16.4638267227
-3.0726906185 -14.8843556302
3.6664041635 -12.4102302533
-1.6146882691 -15.1975096414
3.6051577764 -13.4440595634
-2.0186795386 -19.5912277867
-2.3056360357 -17.0890676113
-0.3690214445 -15.4264797583
3.0270092154 -15.6781550952
1.4437300196 -14.4177993094
0.3786578313 -13.7288560413
1.7144575770 -14.5749963450
4.1071607823 -15.6331103503
1.0159323119 -13.9481036288
-3.5138040166 -13.7822907934
4.6061149859 -14.5263699629
-3.2982239993 -16.7643085968
-3.4333970368 -17.4551791195
-3.3070112277 -19.0730908493
4.1022418153 -17.3926600888
-3.4864580754 -18.9781747140
3.8549622490 -16.5240357217
0.3061916490 -13.8437049489
1.2052544798 -11.3130195622
1.0884859131 -11.8928234730
-0.9267751834 -16.0201390481
4.4448056028 -15.9263022482
2.3997812028 -16.1760604495
-2.2671669309 -17.0989950396
-0.6923059491 -18.9891137729
-2.0546951051 -16.2550692447
-5.2786404498 -18.3919853918
0.8061169820 -12.8181645046
0.8744801712 -12.8126078090
-2.7614867171 -19.0718872581
3.7615705539 -16.2679826052
-0.8835773504 -18.4859966828
-1.4917563058 -18.1133668802
3.8571200808 -13.0255374998
-5.4849516410 -15.5876730698
0.4938720743 -13.1528301275
-1.7480908276 -15.6892426657
-5.2874022782 -17.4832527861
1.9676895604 -13.2529422970
0.8755666275 -11.4280132690
-4.5025002878 -18.5831516068
-0.4259317076 -17.1332673506
-3.5966110930 -17.8896880835
4.2651662835 -17.4280665361
-2.6109555968 -18.6079031260
-5.1765562819 -17.2459267109
2.0485842564 -15.3867506578
-4.1670785901 -16.4451211152
-3.1829201278 -15.0133908124
-4.6699843684 -15.5536028639
-4.1704154854 -14.4455633664
-0.4709050913 -16.0732717672
3.9335876576 -15.6618239446
1.6983411107 -14.9721620388
-3.8549490923 -17.9167257767
-0.6570954913 -15.2711939054
-1.3215656896 -19.7457798998
-5.3801153172 -17.6637585002
-0.5551649333 -16.6024166377
-4.5488040527 -17.8444718572
-0.9771909028 -16.2845448351
-1.9547589767 -14.8241293547
-0.3975562558 -16.8545947109
4.1156229719 -15.1806965881
2.2107857287 -13.9793965322
4.7568788717 -14.7484765273
-0.7839808996 -17.6358108115
3.1091360207 -17.0435562321
-4.0045637013 -19.4571645742
2.6649648272 -10.7008427585
2.1979182003 -14.8884004167
-1.3464862123 -19.1371915691
2.0289515316 -14.4390060924
-1.5645792611 -19.7368388341
1.3145053281 -15.8044352097
4.6056616261 -16.2698881533
0.7590000799 -11.3059650957
-0.9397234485 -16.0726062289
-1.0337678391 -16.8056037242
-2.5529378514 -20.0167217812
-3.3138569233 -17.9236894844
-2.2596603789 -15.8286329064
-2.6109208888 -15.3652667011
-4.5951889991 -16.6761996513
-2.7507029667 -16.6043090918
-3.9699307914 -18.3403586672
-3.6729453786 -19.6057356069
3.4143419517 -12.6603134851
2.1485106221 -14.0080301929
3.1819405236 -15.3118366646
3.3653385589 -11.7371204973
3.7563955161 -11.5419814133
-1.3270323628 -20.0455381491
-2.8847028503 -14.9026958385
-0.3959575655 -13.0238398356
2.9835993464 -13.0616722979
-4.6116532168 -14.5997762098
-0.1557396844 -15.7247879660
4.3417118358 -12.6334623847
1.5638328153 -13.3341425482
0.1362238094 -12.4322782776
-4.5762754094 -14.0760309776
-1.3097835083 -18.0521416114
-4.5779910627 -14.7895471679
1.9370337331 -13.9331638825
-2.6530049119 -15.0178905074
-3.5822043791 -15.0914108980
3.2325768038 -15.8244876054
-3.3024560057 -13.8932526859
4.3197957234 -16.9239944792
2.9173703311 -17.5545962322
0.6904894094 -12.8805051835
-1.1695838803 -17.1456128811
2.5263022169 -14.9125356726
-4.8206877073 -18.7990524761
-4.2347929312 -13.8931555485
-0.6770730373 -15.6086562772
3.5810361440 -14.3915837957
3.4153578480 -12.1318366749
-2.9000805927 -16.0568253966
-3.6415779841 -19.1452636685
2.0376727898 -11.0977612749
-3.6345915590 -17.1147049242
3.8736062902 -16.7217521867
2.0920921778 -16.5332293915
-2.6429038605 -17.7334602926
4.3738054330 -13.7666794861
-5.1583709878 -15.1990708567
-0.7692985894 -17.8641003459
-1.9474045879 -15.1705965299
1.2154978791 -12.7794856155
-3.5421410755 -17.8880723005
1.9897285966 -15.2967315544
5.1778472848 -13.0908389062
4.8842986608 -14.3778894374
2.4336300871 -12.4980845493
-2.0423370881 -19.9375373666
-0.7956465102 -17.3228827809
-1.6528466729 -16.6701717638
3.3219961668 -13.0440863973
3.0677183252 -15.8079818193
0.3350865532 -11.4779331581
-4.5750383930 -14.5665890029
0.5726339243 -13.8309172118
-4.4783869524 -19.2247564150
-2.2519032272 -15.6968527766
-2.8552069195 -14.2275049211
0.2376643800 -14.4619326530
-0.1156525502 -15.2540803480
-1.7333341023 -14.4822266725
1.4576953432 -15.9696460448
4.1450483435 -12.4358207373
-2.9127875764 -14.5178120656
5.2735344561 -13.2630050565
3.7617518756 -17.4283396534
4.1700874553 -15.2171194416
3.6408634885 -14.3421927622
-3.9228576578 -19.5858761482
-0.6490803086 -16.3396917794
-3.2384775258 -14.8780989440
-1.6181170568 -16.0086535692
3.8796872365 -17.7062639223
-3.6081990588 -17.1684271711
-4.7285325837 -15.5090260105
3.8386482180 -14.2547250949
4.6345614953 -15.8435821680
2.6281907549 -14.2122891147
-1.1838721023 -16.3562113383
-2.1085875652 -15.8029613587
-4.1451910508 -13.9954166945
-2.7420248304 -18.0101426623
4.4890723501 -15.1076770248
-3.3057705008 -15.7432911708
-3.5696981751 -18.6329102596
-0.4342852641 -15.9772013564
-0.1801542699 -15.5965061313
2.1317144637 -11.2314657086
4.2940709260 -16.1780649722
2.9984469649 -11.0672059218
2.4611409096 -11.8782586283
-4.8762645022 -14.6216775704
-4.1594673057 -19.7984512699
2.6743302852 -16.0286664043
-2.5556629109 -20.9472748787
2.1475498869 -10.8918598782
-5.6579678121 -17.2223285709
-4.0407436956 -14.3201660964
-3.6388170520 -15.9930191616
-2.4661410729 -14.6932001796
0.0101718779 -15.2517059236
0.1701448994 -13.0315201093
-0.2082187235 -11.5946039433
1.7013451560 -11.6038898202
-4.2229844184 -17.7345510086
4.5919747034 -14.2174222190
-1.8586498251 -19.3292438926
0.0032908358 -12.5747978790
3.3902767697 -14.3376885589
3.4551474545 -13.0344547361
-0.5901214940 -17.6272006839
-0.8028084642 -19.7936951683
-1.9299040737 -16.7582804879
-4.2320258677 -17.5920317153
14.6003265100 9.5144168195
14.1603964090 5.9924101977
14.6607541221 7.7898289942
17.1304865282 9.7259730697
17.1448737473 3.6476017858
18.1505110200 9.3854109192
16.5168685089 4.9265544614
15.1322724372 4.0063125592
16.8465732259 6.6702086299
15.6145647176 2.7635952201
17.9443482329 6.5069544339
12.6541931617 6.6224668092
15.5514583523 8.2767272110
14.7366046162 8.5026269275
12.2839239552 2.5693668611
16.6482943205 11.5499629680
13.9221408125 2.1200755381
16.0659414562 3.4478787086
10.7580200909 9.2451989593
12.9114181757 3.4710768749
16.1963362897 8.4285938480
16.8642114458 10.7605181748
16.9370548181 11.1893034809
15.0000109284 10.4428029239
14.9044375558 12.1418114875
13.4983727077 5.2106161502
18.8453457075 6.0083549390
12.1717243220 10.9894582917
10.5179025114 7.1474048994
17.0884366894 7.7250507495
12.9524793459 7.8720825942
13.5820996906 10.8532966665
14.9836976557 11.8840694665
15.5163506522 10.7942082688
16.2571090304 4.0750139379
11.4650831458 6.3337838856
17.9684178757 8.3302147338
11.2540965137 7.6582630688
9.9342864777 7.3652524481
14.3099496238 9.1212621851
14.4210546324 8.5341175521
12.4229793487 5.1286873972
17.2109244289 11.3055944629
18.6397011957 5.8342858054
17.4718144681 12.2857887045
13.2729127377 2.2028733767
14.5008273146 5.0654512373
14.5787012428 8.3293824973
12.0815089714 9.0306704023
13.8095500084 6.8292191785
16.2622008050 4.6388939550
15.6643825148 10.2738452376
13.5501363321 10.7921620550
14.7518819412 7.9685466825
11.4798737251 6.7953449903
14.5709060094 5.1215867519
10.8703794094 6.6967517462
15.4227502966 11.6691944514
17.9174839277 8.3127064704
16.8837201513 8.2365752299
14.4020072406 6.0213646045
14.8803987251 6.1331717429
15.6801004891 12.5435440362
17.6594966008 7.8653920062
17.7182308675 5.6630723465
10.8268461134 5.1725863554
14.8070066783 3.5419836965
14.4836078029 9.2029365283
16.9190805457 8.6434203535
16.0670540125 7.1633285598
14.2654505327 7.9928058935
13.1969388329 4.3359746994
13.2579393596 11.7667991751
18.9402239696 5.2541671005
18.4110170387 7.8309021540
17.6168374868 11.9106881639
12.8586062841 5.5397787085
16.9422760135 12.7244905535
16.4217967403 6.3476914297
18.4227958645 6.7112960167
14.6456967646 5.8144219343
14.8501053670 11.0143552749
11.4421717875 8.5841849049
15.2618792177 10.9007438332
16.5103195135 10.5267708756
14.5831117048 3.1301265211
17.8965774815 11.5700088036
10.9043295591 8.5507661319
16.2346945115 4.5042046594
15.4562264492 3.0830257740
12.8529237900 9.7065092233
10.2231159267 9.1422100396
12.3280436804 7.1106006201
11.3020857943 4.1921245227
15.0013626000 10.3866338129
13.5928741454 10.2281052937
10.2233111547 7.8119779871
15.9844070477 7.1208926942
18.2016654831 10.1039517122
11.5763715460 9.7492370798
17.4568184285 5.8276137112
11.2671207516 6.0809131725
12.1171965869 10.1993397704
17.4413477424 4.0288509968
16.0492338531 8.6347476410
10.9854875957 6.6833839899
13.1682736316 2.5936244052
16.2596782757 4.8153179379
14.5344110897 6.9794753406
10.6695790881 6.8826792906
12.9420027499 4.6810711588
16.2752710448 10.4396966965
17.4451299233 12.1317413079
10.4822671624 9.7852541687
15.7019324637 8.8063400868
13.5739021011 5.2553838393
12.3582056092 9.8616692589
15.2885958178 6.8583112270
14.8290773404 3.3168809568
13.0133289899 5.5830930666
12.6210110946 4.4824599593
14.8757248565 11.6527338258
13.7824108327 10.1578019296
16.2326768040 5.7381754319
11.2364316071 7.9817055941
13.4572794210 3.2626204090
13.4862939414 2.0957165564
14.3153629354 12.2611889914
12.2910168039 6.8218131652
11.0379541607 6.2839904785
15.7523543304 11.4782741573
15.7977867562 10.5823608307
16.3884401645 5.7296776818
10.5332067962 7.2065093419
17.8506451549 6.1100213829
11.5628183420 9.6449378055
15.3216800815 7.8020103067
16.8705883521 5.5434230754
15.0856937830 6.3607916826
17.5697398619 8.8774950925
12.6425181442 9.3107414479
10.5827500196 8.9022022975
13.7771583959 4.8928622050
17.8687083724 11.7812256151
17.7853017212 4.4839561632
14.6059080318 2.1884520400
16.6067082394 7.0333554895
11.0035789216 3.2880319590
10.2523943185 5.3666327147
11.6178020709 6.3253695742
12.5829253459 9.8466786924
17.3599809750 7.4934644114
15.5495605768 9.4497620538
12.4574997236 5.1204755139
14.0371137252 3.6157310202
18.0584668386 7.8826631386
16.9689939700 12.1567140345
15.1759725263 8.3253020384
10.6520624204 6.5185500238
16.3392238208 3.2586390099
11.1797903427 6.5389341668
15.8886723557 10.9182772032
15.4336813332 4.3798668190
10.4324736102 4.6933401776
16.5439755071 11.1179139287
15.3295433946 12.3899073699
13.7914150600 8.5745591057
16.4687904435 11.9466631766
13.3572547169 9.8556779562
17.4045431575 12.6940949989
14.2050235171 3.0390371259
10.7358573005 9.0708948659
16.5427612978 6.0950561599
17.5764465928 6.5658424841
12.3681460728 4.4174828349
15.2483211619 8.6401067640
17.5258388502 10.0980762664
15.4671145630 6.5050708257
12.4327519061 10.4025315656
10.9258029408 8.7174472623
15.1875587326 10.3298447037
18.8928063479 5.2810470233
12.5671523379 9.0318367437
14.3686292334 6.0816302770
18.5973566461 8.6311318343
13.2971156854 11.4500783289
14.6104529361 11.7748236902
13.2870067201 8.2522013618
17.9772739148 4.6763692437
17.2166406102 10.1492789493
13.8138897615 4.3458747992
17.7684957174 7.2173687250
13.2175646763 5.6778983908
14.3857660390 9.3344957924
17.3392054237 7.2261625636
17.3527562705 12.7310858317
13.1856692038 5.0600621856
19.1255046622 9.1447238761
12.8733775360 2.7567258035
15.0343594505 10.2944993617
14.7788130970 3.7795888139
17.0167087899 10.1740406416
16.6090285096 10.6946325693
13.9003255628 3.3366876977
13.8134702187 8.9578109627
16.1418670219 11.9899237802
12.1174257903 8.3986176344
13.8491289335 1.6816841663
14.1912887137 10.4567574922
15.5403663843 4.2332465758
15.1837774944 11.9272556707
12.2561653421 10.0474678664
10.3981160603 5.5868363316
15.5194921895 3.9440661689
14.2642745310 5.0558758759
13.6667127977 10.6771530244
16.1679251284 4.5278262693
16.1285681553 9.1932518448
17.3576997933 6.1814886191
10.4682362246 9.7445914419
14.2365156404 3.7437473380
14.9290114878 6.2627456231
17.5938156365 6.1678820236
14.9831905414 4.6317056178
11.7410061017 1.7492875865
12.8323045860 6.9253188878
14.3109978312 9.3003539781
13.7831795103 9.1407512962
13.8633433599 3.9662189423
16.9463186638 4.4118333472
11.1540146727 8.3767969377
19.0939315976 8.4850900327
11.1267192976 8.0965154092
17.7866702785 9.0111782477
12.0638414803 6.3144322405
15.7766819432 9.1291982544
16.3455525784 10.7023982815
10.7242848021 8.7736756990
11.4683393228 4.1831029661
11.9284903305 9.3676746057
13.4962091130 8.1821498366
17.3371366795 6.5010189960
17.2561966607 4.4182038566
16.2947102762 7.0093714498
13.9601454441 8.9666236752
13.1208936061 9.6884152926
13.2334497092 11.5771000145
13.7945645221 2.8272763108
17.7578409072 9.5517462079
13.0641133392 7.4623259242
13.4824253271 6.2665697708
12.6793672423 4.6388406738
13.5198256483 8.9405753030
12.7476054062 3.0196124207
15.6203853997 10.9807862007
11.6135331631 8.4969579993
18.7447724379 5.2782017084
16.6167301459 7.9488989657
13.6610217120 7.3640205023
12.7177075325 9.5195107532
13.2167141338 9.0048105275
12.3263091646 6.0424888816
16.8456063076 4.5067604451
16.0572232049 5.1209318498
13.3347986037 3.0469292851
15.7148384443 9.0776021642
15.0208908136 9.0358730138
13.7714730714 12.0057649166
17.7528547996 10.6208448640
12.1430728196 3.4892342058
15.2609332929 8.4985232721
14.1975368427 4.2765085815
17.4692887796 6.7709914979
11.7325842489 6.6121718031
13.8759073697 4.6993765819
19.0773822267 5.4683297729
16.8534731564 12.1513803614
13.0052868983 3.9369313124
14.8535960179 4.7211489233
10.7302808469 5.0097668827
10.5097425919 6.2666675471
15.4102381629 12.1844812890
15.9065569222 10.5359065997
10.1173335632 8.4099710414
14.1548535849 5.9621667002
14.0792482110 3.1850677493
16.7627322866 6.9643604025
17.1165088314 11.3189645688
16.8263384504 7.7230192186
16.4395240021 9.9622627376
18.4228745111 7.3983751035
18.0562013671 5.3110955918
15.3009027684 11.9527075319
16.0789431003 10.1901503880
13.4625032457 3.9517227967
18.8597978139 6.5916211310
15.0864430867 5.5053289687
14.4368410018 10.4520359187
16.1226209417 10.3244044906
11.6150368309 8.0125739345


==> expres/synth2d/tSNE_cl3_dim2_p300.300.300_d1.2.4_original.tsv <==
10.4967141530 -0.1382643012
10.6476885381 1.5230298564
9.7658466253 -0.2341369569
11.5792128155 0.7674347292
9.5305256141 0.5425600436
9.5365823072 -0.4657297536
10.2419622716 -1.9132802447
8.2750821675 -0.5622875292
8.9871688797 0.3142473326
9.0919759245 -1.4123037013
11.4656487689 -0.2257763005
10.0675282047 -1.4247481862
9.4556172755 0.1109225897
8.8490064226 0.3756980183
9.3993613101 -0.2916937498
9.3982933878 1.8522781845
9.9865027753 -1.0577109290
10.8225449121 -1.2208436500
10.2088635950 -1.9596701239
8.6718139511 0.1968612359
10.7384665800 0.1713682812
9.8843517176 -0.3011036956
8.5214780096 -0.7198442084
9.5393612290 1.0571222262
10.3436182896 -1.7630401554
10.3240839694 -0.3850822804
9.3230779997 0.6116762888
11.0309995225 0.9312801191
9.1607824768 -0.3092123759
10.3312634314 0.9755451271
9.5208257622 -0.1856589767
8.8936650260 -1.1962066241
10.8125258224 1.3562400286
9.9279898784 1.0035328979
10.3616360250 -0.6451197546
10.3613956055 1.5380365665
9.9641739609 1.5646436558
7.3802548959 0.8219025044
10.0870470682 -0.2990073505
10.0917607765 -1.9875689146
9.7803281122 0.3571125715
11.4778940447 -0.5182702183
9.1915063971 -0.5017570436
10.9154021177 0.3287511097
9.4702397962 0.5132674331
10.0970775493 0.9686449905
9.2979469061 -0.3276621466
9.6078918469 -1.4635149481
10.2961202771 0.2610552722
10.0051134566 -0.2345871334
8.5846292579 -0.4206453228
9.6572854835 -0.8022772692
9.8387142883 0.4040508568
11.8861859012 0.1745778128
10.2575503907 -0.0744459158
8.0812287847 -0.0265138754
10.0602302099 2.4632421125
9.8076390352 0.3015473423
9.9652882303 -1.1686780376
11.1428228145 0.7519330327
10.7910319470 -0.9093874548
11.4027943109 -1.4018510628
10.5868570938 2.1904556258
9.0094636749 -0.5662977296
10.0996513651 -0.5034756541
8.4493365689 0.0685629748
8.9376962863 0.4735924306
9.0805757658 1.5499344050
9.2167467077 -0.3220615162
10.8135172174 -1.2308643164
10.2274599346 1.3071427543
8.3925167654 0.1846338585
10.2598827942 0.7818228718
8.7630492891 -1.3204566131
10.5219415656 0.2969846732
10.2504928503 0.3464482095
9.3199752784 0.2322536972
10.2930724733 -0.7143514180
11.8657745111 0.4738329209
8.8086965028 0.6565536086
9.0253183298 0.7870846037
11.1585955790 -0.8206823184
10.9633761292 0.4127809269
10.8220601600 1.8967929827
9.7546118840 -0.7537361644
9.1104855704 -0.8158102850
9.9228982906 0.3411519748
10.2766907993 0.8271832490
10.0130018919 1.4535340772
9.7353431668 2.7201691666
10.6256673478 -0.8571575564
8.9291075019 0.4824724152
9.7765372147 0.7140004941
10.4732376246 -0.0728289127
9.1532062819 -1.5148472247
9.5534850479 0.8563987943
10.2140937441 -1.2457387787
10.1731809259 0.3853173797
9.1161425638 0.1537251059
10.0582087184 -1.1429702978
10.3577873603 0.5607845264
11.0830512432 1.0538020520
8.6223306320 -0.9378250399
10.5150352672 0.5137859509
10.5150476863 3.8527314907
10.5708905107 1.1355656402
10.9540017635 0.6513912513
9.6847307554 0.7589692205
9.2271747855 -0.2368186067
9.5146364522 0.0818741394
12.3146585667 -1.8672651926
10.6862601904 -1.6127158712
9.5280681342 1.0889505970
10.0642800191 -1.0777447779
9.2846962907 0.6795977489
9.2696333683 0.2164585896
10.0455718399 -0.6516003476
12.1439440893 0.6339190223
7.9748574133 0.1864543148
9.3382135352 0.8524333348
9.2074792616 -0.1147364415
10.5049872790 0.8657551942
8.7997035929 -0.3345012358
9.5250546888 -0.6533292326
11.7654542403 0.4049817110
8.7391160457 0.9178619471
12.1221561970 1.0324652606
8.4806300340 -0.4842340729
11.2669111492 -0.7076694656
10.4438194281 0.7746340534
9.0730695284 -0.0595253561
6.7587326599 -1.0243876413
9.7474318486 -1.2477831820
11.6324113039 -1.4301413780
9.5599555133 0.1307405773
11.4412732891 -1.4358621512
11.1631637522 0.0102330610
9.0184913490 0.4621034743
10.1990596956 -0.6002168772
10.0698020850 -0.3853135969
10.1135173453 0.6621306745
11.5860168161 -1.2378154988
12.1330333747 -1.9520877995
9.8482149050 0.5883172065
10.2809918677 -0.6226995198
9.7918777496 -0.4930009347
9.4106352431 0.8496020970
10.3570154860 -0.6929095953
10.8995998754 0.3072995209
10.8128621188 0.6296288419
9.1710049891 -0.5601810402
10.7472936051 0.6103702654
9.9790984060 0.1173273833
11.2776648958 -0.5915713888
10.5470973812 -0.2021926524
9.7823187968 1.0987768520
10.8254163490 0.8135096360
11.3054788072 0.0210038416
10.6819529713 -0.3102667566
10.3241663525 -0.1301430544
10.0969959650 0.5951570254
9.1817793168 2.0923872757
8.9939826185 -1.2141886128
11.1581108735 0.7916626940
10.6241198171 0.6283455093
9.9877532272 -0.8972543715
10.0758045582 -0.6771617115
10.9751197334 -0.1470573815
9.1745028032 -0.3213858417
10.4129314543 -0.5637245528
9.1777796044 0.2436872115
10.2449665711 -0.5069431754
9.5289616944 0.2320499374
8.5519156585 -1.4074637744
9.2815557787 -0.2134471517
10.3109075656 1.4753562169
10.8576596232 -0.1599385300
9.9809837921 -1.0025293646
9.9814868640 -0.2886586389
10.3227185603 -0.8272309436
10.5193465142 1.5327389130
9.8912398515 0.4017117221
10.6901439917 -0.4012204719
10.2240924818 0.0125924008
10.0976760985 -0.7730097839
10.0245101743 0.4979982912
11.4511436078 0.9592708261
12.1531824575 -0.7673475629
10.8723206367 0.1833420057
12.1898029332 -0.8082982854
9.1602781578 -0.5993926454
7.8761042757 -0.5257550217
9.2408673384 0.1503937865
10.3417559758 1.8761708392
10.9504238382 -0.5769036557
9.1015853287 0.4919191715
8.6797667930 1.8314587659
11.1794401207 -0.4691756521
8.2868654709 1.3538723742
9.8854601547 1.2378163120
8.4055723412 -0.5993750230
10.0052436997 0.0469805938
9.5499345285 0.6228499323
8.9323795706 -0.1423794850
10.1202956317 0.5144388341
10.7116148781 -1.1246420918
8.4658858293 1.2776768219
10.3323140120 -0.7484865366
11.5511519755 0.1156746343
11.1792971841 0.0675184814
12.0607479249 1.7553408424
9.7510358515 0.9715709510
10.6453759496 1.3686315575
9.0350765394 0.6860514600
11.0584244868 -1.7587394864
8.8167414873 -2.0392321778
9.7305931656 0.7175422558
11.5023570521 0.0740947804
11.6286155456 -1.3801014582
8.2966175606 -0.0555476989
10.3840654489 -0.0326947481
7.9325579000 -0.0891200395
8.6955304995 0.6696725488
10.3665982461 -0.9398797863
9.4861330827 -1.0592135219
9.9373209027 0.9551423205
9.0142739537 0.5040465155
9.4697423816 -0.7928728323
9.8929696400 -1.0352423224
9.4463506947 -1.1978778926
11.9647251329 0.0352635520
9.3002744920 0.2139799107
9.8876719503 -0.2209695995
10.6141667000 0.7575077100
9.4694988524 -0.5758182406
9.7249483028 -2.3019211647
8.4848089378 1.3668742674
11.6449677135 -0.2490360396
10.5765569631 0.3112501545
13.0788808085 1.1195749114
9.8720824085 -0.9555404406
8.3935536797 0.2034636359
9.2436492547 -1.4222537096
9.3534271158 -1.0815480036
11.6871416351 0.8816397569
9.9920273587 1.4799441389
10.0773683076 -0.8612842013
11.5231240773 0.5389100437
8.9627538457 -0.1903386781
9.1243817466 -1.3827997310
10.9261775475 1.9094166405
8.6014324262 0.5629692367
9.3493574309 -0.4871253838
9.4076060758 -0.8639907697
10.0485216279 -0.8309501164
10.2704568258 -0.0502381094
9.7610519531 -0.9075636620
9.4232286694 0.7553912258
10.5009171876 -0.9775552448
10.0993323054 0.7513871234
8.3305947189 0.5433601924
9.3373762411 0.5705986686
9.2367408435 -1.8048821007
8.3724575621 0.0480849467
10.2597225017 -0.9043166251
10.6385924588 -1.6615200623
9.9339202014 -1.2110161998
9.3481638922 0.0473986713
9.1395866347 -0.3845555442
11.0062928092 -0.5768918695
10.8356921121 -1.1297068547
10.5298041779 1.4415686207
7.5283554999 -0.7968952555
10.5770721272 -0.2030453860
10.3711458734 -0.6039851867
10.0865897875 -0.1556772354
11.1677820617 0.2544208433
10.3376026621 -0.4118769661
9.5123937759 -0.4325581878
10.3944521424 -0.4209844808
10.2897748569 2.0754007986
10.8711247034 -0.3260235322
11.2012139222 -0.4080753730
7.9618754648 -1.0080863109
8.1292080790 -0.3515134840
10.0184183792 1.6764373123
10.3269273738 -0.2191005288
10.8294055812 -2.2111353090
10.2356145581 0.7708651939
8.5214137542 1.1437540432
10.3384964075 -0.4152879139
10.6327818661 2.2706928578
10.1818662551 0.2482205863
9.5406391005 -0.8498443695
10.8303358165 -0.8560838259
10.0715662372 -0.4776574468
10.4789798257 0.3336621053
11.0375399443 -0.5100163989
9.7301250647 -0.9787637158
9.5557067399 0.3773004930
1.5139772333 13.1556693516
1.7392118402 17.7112757176
0.8268698064 18.7535916251
-1.5475783982 12.5106905934
-3.5574404978 17.9920886230
1.3087313127 14.8888306582
0.5599372526 12.7490219054
4.8915039592 15.2584423640
0.2187895892 16.4515332478
0.9620184635 15.4477680486
-1.5809489109 15.9429367143
3.7640489930 17.6908400923
3.1863732533 13.9775686471
-1.9792096405 14.7484261598
0.1114498246 17.1883830369
-3.3849292594 18.0591006389
-0.3160157972 14.1462378601
-2.0242087505 11.6902866563
1.6463411679 15.1466359344
-2.5799217995 12.4098424559
-0.6715693986 18.3380430506
-0.5191827027 11.9937140938
-0.4914861282 14.4545528605
-5.3937732859 14.8914102670
-0.4618690604 16.3924127296
3.6979121899 17.2531300591
-0.5377773811 12.7869481825
5.1467196065 15.1184368680
0.0278585838 14.9517498258
0.3961695215 14.7112791762
-1.1473240138 13.9062821175
-0.0655065404 13.9131504577
-1.4256915654 15.2128604554
-0.5099544348 18.0079859772
-5.3019396168 17.1830137038
2.4921703850 10.8532195352
-0.6853751882 14.2571182680
-2.8150233894 13.4443666248
-2.2211516909 18.5045408868
1.8713567863 17.5431101900
1.4433441281 12.7418964576
-1.0490405326 15.9787491225
-2.4442556178 16.4259968603
-0.4806507963 14.2503583849
1.4219199364 15.8885266230
-0.7219323316 17.3186596067
-2.1621266552 16.2318712139
1.1862025159 14.3809071214
0.6522660445 12.4977728472
1.8480540384 14.6301957271
-1.0454460410 17.0980184517
-1.4086873811 12.1830774073
-3.1132583470 16.2120199027
-2.5608587050 18.5095883640
-4.1638588158 18.3929127366
0.4220349344 14.8065737763
-1.0898381736 15.7982722287
-0.0752694048 17.2066037640
0.2284552973 15.3006035229
-0.7272244244 14.8861087526
0.6156035378 11.5796632147
-2.6963708442 16.4865281880
0.3417308763 14.6320333273
0.0368678661 15.6951634107
-1.0795193606 13.4433905492
0.3916905102 13.0432544448
0.8165055114 11.5948327915
2.0583112747 15.9451949648
0.5120594686 16.9653819679
3.3309488889 17.0287401300
-3.6817484627 12.4408460665
-1.2496371554 15.0521821004
1.0353180409 13.5485123737
0.3735335290 13.4892341353
-1.2230356060 12.1866778063
-1.8464664922 12.2966307888
-1.9517465060 17.1072835932
-1.8987977777 20.2647641297
0.9866358018 15.3696722474
-1.7167155604 16.4006197588
-1.1512756525 15.2440196293
5.1201690765 14.8078802006
2.2985466526 13.5936471497
-0.0699769810 18.5416012713
-1.2539341156 18.6248971160
1.4155038709 13.8750664482
1.2648154781 16.9451088993
1.2436199244 11.8595505602
-1.4542743516 14.5049627289
-0.1488668582 16.2413441951
0.3554020019 12.3293112826
0.7603957020 16.2211714906
1.1195808959 17.1615614511
1.6678443091 15.9183601585
-0.1403314229 11.6780781330
0.8592364383 15.4153753743
0.5431576744 12.4465028484
-2.1621130808 17.1063057067
-0.0791103077 16.3630013947
0.0566367523 15.0595122790
1.8765676120 13.9679105436
0.1922415539 14.0754494226
-0.8689924549 14.3816557531
0.4442675433 14.0425027567
2.5115122511 13.2107853956
-0.3737432883 14.1205378835
2.8939557687 15.3931095530
2.0636890789 12.0288792539
0.5341005317 16.7792615912
0.1645679786 17.1309607501
-1.0345769002 17.8186948804
4.5977962472 14.2743228791
-0.8910050428 17.9067689542
3.1591442915 13.9542799457
-0.8403736342 14.4364307823
-2.6889010221 13.1626961070
-2.0082815335 13.4644048698
-0.0693697748 15.4684294651
3.1010009856 13.0032919185
1.9686447970 14.5720223115
-0.0989274193 16.3496389843
-2.2454440431 15.7648194924
0.3329044164 15.9849025280
0.5783372878 19.9106002798
-1.2754799685 13.9380060900
-1.2462810528 13.8890457617
-1.2747742546 17.3780330622
2.8410084960 13.8585074125
-1.6647111462 15.9428311128
-1.1044460886 16.2658636355
0.4058460417 11.9685117700
3.0950104027 18.5917553462
-1.2255773810 14.2245968801
0.5717307814 15.6689135800
1.3170885453 19.0204090775
-0.3538944550 13.4034055109
-2.7586384560 13.5381399201
-0.0662539457 18.5891157270
-1.0352225981 15.4475759033
-0.0328457921 17.3767865469
5.0538648517 13.9382624542
-0.9788788850 17.0883217541
1.3637829793 18.6934146515
1.1678563707 14.2814158184
1.1813096614 17.2174071612
1.6409643624 16.0145480622
2.1333493792 17.3385911809
2.7643179821 16.2974197752
-0.3342361606 15.2934273729
2.4130179330 13.3661286580
0.7373466177 14.2133223753
0.0574896459 17.5569037252
0.3821981360 15.0928730963
-2.7197122820 16.4925071321
1.2909683623 19.3265094466
-0.6155564699 15.4383006553
0.4987673674 18.1549065595
-0.1905910648 15.5580430515
1.2157930194 15.3732182463
-0.8928672291 15.3881799858
2.1472634997 12.9469694012
0.2659393483 13.5997583701
2.3900932578 11.9536261904
-1.1178436945 15.7544237501
3.1310480585 14.8684994779
-1.1103990534 18.7623141389
-2.8960278008 10.6023880868
0.8800289001 13.9958915513
-2.0424656343 16.4167128946
0.4876014275 13.8718427385
-2.5606087973 16.7449146566
1.3004023559 14.8016482724
3.6932739921 12.8598304673
-3.0510503418 13.6161838602
-0.0911720327 15.4866788986
-0.4824721157 15.7041107930
-2.5030788484 17.8875292081
-0.1643023568 17.2345916632
0.6854506928 15.9135064383
1.1395345605 15.8954171200
1.2854455197 17.6583050603
0.3930423394 16.4180075152
-0.1794713886 17.8802344309
-1.3527846041 18.6018808658
-0.0803159013 12.1384497958
0.2562088298 13.6378966851
1.6812870980 13.6947520414
-0.8923668664 11.2209185381
-0.9046126385 10.1522413467
-3.1678056470 16.5208293123
1.5716003173 15.8509151236
-1.9339522863 14.9045772877
-0.0072050782 12.6832706216
3.0067966035 16.7547245812
-0.4419283477 15.0537716780
0.4167656159 10.9165302632
-0.4943547650 13.6360315040
-2.0032400198 14.4377994142
3.5953730537 16.2816857225
-1.1423579796 16.1451655627
2.7987108732 16.8492673658
0.1192607398 13.7061264446
1.3964466272 15.7869707708
1.7903864401 16.2703436034
2.0991054306 13.9295295769
2.6347881313 15.3951992094
4.1505217453 13.6216243638
3.4719276063 15.3958215669
-1.3028360072 14.0322283319
-0.6406946164 15.8483318928
1.0456709761 13.8525999921
-0.0487091845 19.2845407172
3.4550863402 15.8726473393
0.0760069563 15.2400626534
1.2270359455 12.9544148696
-0.5147530748 11.6628318522
0.7984462452 16.2943918794
-0.9663729246 18.1479735266
-2.4515313260 12.0712502396
0.4489036371 17.0941966052
3.3678553829 14.0822314743
2.1573616669 14.9229830610
-0.3452545999 16.7673198750
1.3046457568 11.8472156860
2.9530806995 17.7601827083
-1.2511254030 15.7916070669
0.9880603726 15.5213475316
-1.1006103077 13.6567532641
-0.0511081420 17.3454580385
1.0872003092 14.2587713358
1.5433974213 9.3029147587
2.2975314007 11.5205724424
-0.7248818828 12.7606602107
-2.5893629514 17.3216535748
-0.9354024026 15.6930077635
-0.0938411578 15.9540816544
0.1536437821 12.4340155516
1.9925336389 14.0124868337
-3.1131637973 14.1437696781
3.0015195813 16.7004434842
-0.6973042688 14.3014845914
-0.6432701024 19.1534959671
0.7638709045 15.8600832944
2.0605669081 15.4775783181
-0.5180842916 14.6073003018
-0.1432025188 14.9255555270
1.4552590873 15.1038917716
1.4652801544 14.8385668398
0.1572703806 11.0035986309
1.8326553494 15.6929769518
1.9960202197 9.2074892436
4.1767494096 14.7208207437
2.2163656335 12.9201881457
1.2255478101 12.8931688737
-1.2475379214 18.8280627077
-0.3813648015 15.4348657464
1.7401354614 15.9913637759
0.3008378103 15.7299220049
4.8068311705 14.8847624059
0.4021980934 17.1013087920
2.2110518659 17.3740606111
1.2774604441 12.7139901745
3.2668630646 12.7073092140
0.6052709305 13.4914483000
-0.1282766932 15.6575248206
0.6427144309 15.8438415085
3.2274225381 15.9070686030
-0.4883132706 16.9281743366
2.3789409778 12.5447843697
1.1948001397 16.4023454846
-0.5951270067 17.7514136266
-0.3001111741 15.2511529069
-0.3461436486 15.0311580952
-2.1925501738 12.1198982348
3.1890101264 13.3060773034
-1.9827846989 10.6932197728
-1.2779234954 12.3538204132
3.2840303203 17.0196341787
-1.3763006904 19.5048716107
1.9635309740 14.3503372330
-4.9988114297 19.5818851452
-2.7791449335 11.7092025061
2.0451408640 19.8795048127
2.7685456370 16.1278182401
1.1895086833 16.7068311176
1.5178571796 15.5623828479
0.2084022079 14.8748137442
-1.5079291777 14.4386498463
-3.3859136284 14.8033207464
-1.9771822143 12.7928213656
0.3597883023 17.7840045727
1.8366332120 11.8589987928
-1.9792562731 16.8815423760
-1.9649747871 14.5507337000
1.1001041980 13.0633110903
0.2107510123 12.3319490102
-1.2027352879 15.6395638683
-3.1859874671 15.8809494759
-0.0392755979 16.1049799088
0.4478282681 17.7282808599
-9.4991019894 -1.7176221645
-9.5108099879 2.1731921161
-9.8045597187 0.1623667648
-12.8079667512 -2.6516036702
-15.6104210872 6.9983069727
-14.9754529416 -2.7716207912
-12.8736290623 3.5796975078
-11.1797987132 4.9909682907
-12.6939624970 1.1159766489
-13.3413882130 8.5805965111
-14.7503936761 1.2392828409
-7.4648924763 1.6551963898
-10.7411506355 -0.5192827989
-9.8247541121 -0.5880080065
-6.1444835328 8.8420920064
-12.2299671400 -5.4792119183
-10.3531281934 10.3188373506
-13.2146982719 6.5564672218
-3.2891967437 -2.2143529668
-7.7240676833 6.5135864925
-11.5165109639 -0.8143214404
-12.3267236558 -4.0590269228
-12.5971101803 -4.8957610670
-9.8636661270 -3.0798929242
-9.0648563528 -6.2235825848
-8.6764790711 3.3341158464
-17.9749425703 1.4962262794
-5.0893240301 -4.8385640748
-3.3097104526 1.6760760375
-12.8200474230 -0.2230763106
-7.7666923499 0.3040215656
-7.8449760302 -3.6826943723
-9.3225567039 -5.6548579876
-10.4449042454 -3.6156305659
-12.9421197704 4.9443727008
-5.6347595176 2.4365524836
-14.3692510587 -1.2656337988
-5.1476092001 0.5668676546
-0.7226818401 1.5732713576
-9.2318035340 -1.2364658568
-9.4658363809 -0.6098793455
-7.1675652932 3.8268092672
-13.1439578420 -5.3249318142
-17.3448214924 2.0319653077
-14.4134664247 -8.6115623718
-8.4456855819 9.9719980697
-10.0242836462 3.3539630978
-9.6726825658 -0.3955586128
-6.3236940680 -1.1610981768
-8.9304307437 1.2867912248
-12.6723618146 3.9681693981
-10.6998390268 -3.0229806380
-7.8539606257 -3.5938719272
-9.8872753705 -0.0364759866
-5.6564177367 1.8987929315
-10.1001078350 3.2710651968
-4.4391698039 2.2312412254
-9.9585895206 -5.2473449294
-14.2604546523 -1.2208988174
-12.4380488086 -0.7478852119
-9.7734003004 2.1187710174
-10.2819951122 1.9460065753
-9.7421023408 -7.9018662654
-13.7573415753 -0.5763502229
-14.8387789714 2.3997149200
-3.8769966706 4.8750474068
-10.8537714837 5.9629045474
-9.4053301712 -1.3483438845
-12.4536106542 -1.2098787460
-11.5527072742 0.6816648895
-9.3577040758 0.0121840806
-8.2522473210 4.7625850991
-6.2017834582 -5.9395918738
-20.2156845396 3.7372796450
-15.4675147937 -0.8990616076
-14.6804521042 -7.2079217503
-7.8341490872 3.0366206412
-12.3060416029 -10.3641691686
-12.1849777930 1.5672160216
-15.9156462751 0.7334396791
-10.0612393967 2.3171659984
-9.5216785263 -3.8922757635
-5.2137139933 -0.6341182921
-10.1092181580 -3.7330718363
-11.7731290048 -3.5392108561
-10.6917842397 6.8468339206
-15.4876045717 -6.4542455915
-4.1153186900 -0.8372947086
-12.6762909546 4.1596187496
-12.4224621589 7.3040388542
-7.2882965146 -1.9516456326
-1.3707671469 -2.4228596920
-7.0316185120 1.1971703216
-4.7930348424 6.2460447869
-9.8719834037 -3.0136714814
-8.1601114282 -2.7108614790
-1.9464510099 0.5461413243
-11.4612862052 0.7387212235
-15.3885051581 -3.8864561540
-5.1983443682 -2.6275771159
-14.1876439307 2.1466110101
-5.2571833813 2.8758132427
-6.0158092568 -3.0271803543
-15.6872426670 6.0053346078
-11.2907193554 -1.0033320658
-4.6872234326 2.2249200376
-8.1764489117 8.6600093796
-12.5740729215 3.7113605123
-9.7719475004 1.0743691155
-3.8861262943 2.0313430252
-7.8468156838 4.2900293492
-11.4598109182 -3.3568386694
-14.1792367761 -7.8654263575
-1.7751714802 -4.4128334629
-10.8850144943 -1.1072531996
-8.7703732088 3.2629488502
-6.5581060466 -2.3323097543
-10.6684868551 1.1303198020
-10.9947645047 6.4293823041
-8.0361001934 2.9395111442
-7.3484749253 4.6938954299
-9.2759137652 -5.1873277918
-8.4012481930 -2.6054275752
-12.1144667270 2.3454560750
-5.0468677143 0.0850863069
-8.7646679496 6.8088597785
-9.0369872820 10.4067324567
-7.7379614175 -7.0430510366
-6.9866335156 1.5246335395
-4.8409889837 2.6927254051
-10.5538239359 -4.8971929452
-10.8360930291 -3.4020818168
-12.3220937992 2.3543136177
-3.3203819826 1.5786861193
-14.7835322481 1.7784106729
-5.2134740534 -2.4391316173
-10.5360686667 0.0587527789
-13.1395932523 2.5931217354
-10.4837925944 1.6781297756
-13.5499687112 -1.7498332013
-7.1104745687 -1.4913326084
-3.0921445951 -1.5985447425
-9.1012610970 3.7303633275
-15.6734629317 -7.0432352479
-16.1026252583 5.0503364137
-12.2074325836 10.2327971427
-12.2569903946 0.7382052128
-3.8315601897 8.0243715526
-1.7539856935 4.8334649224
-5.9037498968 2.3701077968
-6.8865556953 -2.2047428653
-13.2727955337 -0.0134978296
-10.6807384901 -1.8129121973
-7.2144502102 3.8212208343
-9.6463724548 5.9101203242
-14.5667564565 -0.7746378371
-12.8672892824 -7.4661464683
-10.3307227434 -0.4869900335
-3.9462010270 2.5232467382
-14.0967472973 7.4163702653
-5.1158652179 2.3283908139
-10.9059363954 -3.8377569469
-11.4888271043 4.3549944788
-2.4616547763 6.1729741131
-11.9553976871 -4.4784697332
-9.4364550124 -7.0737574623
-8.7073291433 -0.5904103452
-11.8641460075 -6.3788122691
-7.9455995737 -2.1308033586
-14.6796673428 -11.4890488531
-10.1100596202 7.0890063867
-3.3549631418 -1.8283850263
-12.4088482414 1.8750970243
-13.9935417568 1.2071675993
-6.9356788865 4.9077328955
-10.4006163059 -0.8146950007
-13.5119303470 -3.3075214162
-10.9059155676 1.4694620273
-6.3456614951 -3.2127158027
-4.0292457242 -1.0844944042
-10.0854691774 -2.9888467166
-19.6969610411 3.5361815854
-7.0526244116 -1.1253102285
-9.7320371311 2.0637568708
-16.2501834275 -2.1162107094
-6.8229412815 -5.0171576927
-8.8257682713 -5.4263272185
-8.1342800703 -0.1425659292
-16.4605272636 4.6589574178
-12.9383663072 -3.2410097481
-9.1977232111 4.5945493977
-14.0632872759 0.2467193994
-8.2847339987 2.7724224291
-9.2942337789 -1.4681113563
-13.3103608826 0.3445755322
-14.2885560479 -11.6854019340
-8.2537607834 3.6157393643
-19.4517297422 -4.0389228188
-7.5233829560 8.2299818788
-9.9168251693 -2.9120117649
-10.7315857644 5.4995056766
-12.5838567165 -3.1967680266
-11.9309740887 -3.8133144330
-9.5093187360 6.4987138339
-8.7076829075 -1.0094140085
-11.1672450757 -6.2527632348
-6.4675608914 -0.3113487881
-10.7219196544 12.7724302714
-8.8049883665 -3.0071642004
-11.7054303848 4.5937828368
-9.5469183578 -5.7531119133
-6.3230842617 -2.6725763422
-2.5068088951 4.3201922629
-11.7892875826 5.1240654469
-9.7285779579 3.4110947005
-8.0610687308 -3.3854266200
-12.5741993293 4.1198432703
-11.3391013284 -1.6145938530
-13.8204903174 1.6943962624
-1.7499003230 -4.2701316570
-9.9031221733 5.6488822217
-10.3185655650 1.8094871850
-14.2495741126 1.7132283888
-10.7485770600 3.9429199827
-5.2504557937 10.3582545681
-7.6814673071 1.3031852663
-9.2224627937 -1.4126651712
-8.6460646262 -1.1816056406
-9.3261560949 5.2703901424
-14.0261702611 4.5595142445
-4.7315397306 -0.4722741080
-18.4874195960 -2.4312879484
-4.8120218138 -0.0914722492
-13.9972089292 -2.0190996849
-6.6375198940 2.1869342728
-10.9557283967 -1.4672976473
-11.5670325962 -3.6896407380
-3.5384972421 -1.2892818768
-5.1313659167 6.0852642077
-6.0067564074 -1.7264812509
-8.3850796387 -0.0967824256
-13.6148074429 1.2974371269
-14.7161591646 4.7507175538
-11.8584691892 0.8046386235
-8.8668485138 -1.0356198948
-7.6532247941 -1.8996146265
-6.5148108102 -5.3839187210
-9.4944816818 7.7557159962
-14.0013252984 -2.7109798821
-7.9443686014 0.7183271278
-8.5974796029 1.9567485206
-7.4611141258 4.4387993678
-8.3607253723 -0.9650306185
-7.3097051952 7.5995277396
-10.5305349855 -3.8981172187
-5.5716773229 -0.4815246558
-18.6906781841 3.3896867086
-12.1413127438 -0.3621331292
-8.6720786777 0.7619987191
-7.1621927314 -1.7419454823
-7.9475768073 -1.0381867103
-7.0447580764 2.4614699361
-13.7417548082 4.3439284647
-12.1438537805 3.2322311931
-8.5308507464 7.3527347072
-10.8938639295 -1.3972671845
-10.0776784236 -1.2127191313
-6.8002323922 -6.4652424337
-14.2147296766 -4.2712116863
-6.1987696321 6.8424534903
-10.4177968741 -0.6752868928
-9.7197913475 4.6475132104
-13.7094125368 0.9534759309
-6.0992094809 2.0043766798
-9.2416735336 4.0041843703
-20.8129291720 2.7115012781
-12.6163027325 -7.3225315874
-7.9551896019 5.4946341807
-10.5497940585 3.8114981888
-3.5508869680 5.2596578143
-3.4401418825 2.9685099643
-9.6982654444 -6.4078632476
-10.9842499525 -3.3729863813
-1.3162291300 -0.7035432497
-9.5071807729 2.2059415042
-9.8255902145 6.7802041617
-12.4905974469 0.7784298209
-12.9698823428 -5.2800900449
-12.4470763636 -0.1481471882
-11.7172088981 -2.7696839195
-15.6252698547 -0.3324222905
-16.0188814961 3.0402238548
-9.6702409883 -5.8302059979
-11.2368363082 -3.0086256224
-8.7233019583 5.3618017841
-17.5006898786 0.4601043166
-10.6405311823 2.6853603058
-9.1472134870 -3.0078773270
-11.2762157427 -3.1841034272
-5.6959714456 0.0852465947


==> expres/synthG10/LLE_cl10_dim50_p200.200.200.200.200.200.200.200.200.200_d1.2.3.4.5.6.7.8.9.10_embedding.tsv <==
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
-0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0707106781
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000


==> expres/synthG10/UMAP_cl10_dim50_p200.200.200.200.200.200.200.200.200.200_d1.2.3.4.5.6.7.8.9.10_embedding.tsv <==
-5.0264086723 -5.2153868675
-5.0671620369 -5.2440137863
-4.9474978447 -5.6769466400
-5.0679664612 -5.3721966743
-5.1738934517 -5.8468170166
-5.6505894661 -5.6226081848
-4.9549078941 -5.8357095718
-5.0541963577 -5.8494224548
-5.1375951767 -5.0789632797
-5.1621851921 -5.4195337296
-5.2094373703 -5.8804583549
-4.9564175606 -5.5022268295
-5.7047424316 -5.5605835915
-5.5241303444 -5.6340384483
-5.3458766937 -5.8066658974
-5.5816717148 -5.8469800949
-5.1744670868 -5.4019246101
-5.1358489990 -5.8538246155
-4.9715881348 -5.5568618774
-5.4497175217 -5.7181615829
-4.9659953117 -5.5838732719
-5.3458147049 -5.2226762772
-5.7755007744 -5.3555154800
-5.2497963905 -5.9817080498
-5.0831274986 -5.7072501183
-5.5227799416 -5.4241313934
-5.1445693970 -5.3529191017
-5.1931605339 -5.8864727020
-5.1766929626 -5.2295436859
-5.1620135307 -5.8506712914
-5.1339054108 -5.0897207260
-5.2702946663 -5.3139634132
-5.4911189079 -5.8574595451
-4.9410958290 -5.6920156479
-5.1453409195 -5.8314566612
-5.3327231407 -5.2505168915
-5.3195824623 -5.9324898720
-5.3839139938 -5.6726818085
-5.5730795860 -5.2362895012
-5.6653456688 -5.7097320557
-5.5706729889 -5.5975203514
-5.2378535271 -5.9494900703
-4.9997510910 -5.5809903145
-5.3465547562 -5.5600938797
-5.5478963852 -5.4283785820
-5.4097223282 -5.3397736549
-4.9346170425 -5.3877987862
-5.5857267380 -5.6621422768
-5.5600643158 -5.3479042053
-5.6174454689 -5.4279041290
-5.3397841454 -5.6243414879
-5.5998830795 -5.4741530418
-4.8402533531 -5.3614687920
-4.8560390472 -5.7303900719
-5.2094922066 -5.2883958817
-5.1395497322 -5.6462349892
-5.3513374329 -5.8526611328
-5.3215298653 -5.7647795677
-5.2532978058 -5.4923501015
-5.1848931313 -5.9224915504
-5.5094194412 -5.8248510361
-5.3081393242 -5.7308855057
-5.3992767334 -5.4983453751
-5.4752211571 -5.6933279037
-5.3274140358 -5.4866623878
-5.1688976288 -5.3715353012
-5.0426020622 -5.3242106438
-5.1508550644 -5.2518992424
-5.4201731682 -5.6918716431
-5.3830356598 -5.4032111168
-5.5106897354 -5.7192239761
-5.0975141525 -5.2060604095
-5.5681471825 -5.6492204666
-5.1488785744 -5.3579063416
-5.3124265671 -5.2181138992
-5.1143121719 -5.9591903687
-5.4491786957 -5.8492455482
-5.0500812531 -5.4827733040
-4.9143490791 -5.6519279480
-5.2109184265 -5.3061466217
-5.1856126785 -5.8375959396
-5.6111116409 -5.6182179451
-5.2720842361 -5.5984315872
-5.5566048622 -5.7751049995
-5.2624697685 -5.1820406914
-5.2407808304 -5.4131145477
-5.2426710129 -5.7160468102
-5.5358109474 -5.3053741455
-5.6265282631 -5.4547924995
-5.0993890762 -5.4787311554
-4.9658951759 -5.6212515831
-5.4352688789 -5.7462458611
-5.5143198967 -5.2753243446
-5.6516189575 -5.4642047882
-5.6671800613 -5.6052246094
-5.5362648964 -5.4166870117
-5.2276721001 -5.7635812759
-5.1818466187 -5.0805954933
-5.4904532433 -5.4513254166
-5.3447942734 -5.4197592735
-5.2746796608 -5.2572569847
-5.3797111511 -5.5552167892
-5.3710927963 -5.3509035110
-5.4658250809 -5.4272036552
-5.1123661995 -5.7175903320
-5.0607018471 -5.4560303688
-4.9138708115 -5.6142058372
-4.9813194275 -5.7478337288
-5.1994438171 -5.7521796227
-5.4622669220 -5.4137349129
-5.1332201958 -5.7835474014
-5.0032196045 -5.3343486786
-4.9277901649 -5.7328872681
-5.4306774139 -5.8132753372
-5.0257210732 -5.2996511459
-5.2988171577 -5.6661486626
-5.2549915314 -5.4663453102
-5.2914433479 -5.8142547607
-5.3300700188 -5.7121462822
-5.4311800003 -5.3293290138
-5.5288348198 -5.3937335014
-5.0899844170 -5.5354876518
-5.0073499680 -5.6363763809
-5.1376900673 -5.8691444397
-4.9381389618 -5.3053193092
-4.9886388779 -5.5028014183
-5.2014307976 -5.7024478912
-5.0149002075 -5.8074679375
-5.3490991592 -5.4643087387
-5.4223494530 -5.5327210426
-5.3209266663 -5.3995547295
-5.4812831879 -5.6423754692
-5.1971993446 -5.1801590919
-5.4136700630 -5.7064566612
-5.4256682396 -5.2793440819
-5.5667123795 -5.4677963257
-5.2761473656 -5.7793884277
-5.5977625847 -5.7949900627
-5.0239629745 -5.6431283951
-5.4966688156 -5.4938902855
-5.2080802917 -5.6582250595
-5.3881039619 -5.7778339386
-5.2214183807 -5.2168850899
-5.4891514778 -5.6144723892
-5.4876894951 -5.7328400612
-5.0027427673 -5.6015572548
-5.4870004654 -5.6813411713
-5.3291573524 -5.6371865273
-5.4321746826 -5.5960326195
-5.3923287392 -5.2730903625
-5.2634868622 -5.6259512901
-5.1417360306 -5.5144748688
-5.0328712463 -5.7647023201
-4.9780201912 -5.5802140236
-5.4990634918 -5.3360409737
-5.2456955910 -5.5542583466
-5.0102400780 -5.3877539635
-5.5422511101 -5.5353035927
-5.2073287964 -5.1880106926
-5.4439945221 -5.4438924789
-5.4223771095 -5.4622282982
-5.2971539497 -5.3243966103
-5.1704645157 -5.1385145187
-5.0245971680 -5.3656029701
-5.3117151260 -5.3535547256
-5.3175907135 -5.4174981117
-5.4157710075 -5.4329981804
-5.5633482933 -5.3784284592
-5.4161677361 -5.7761554718
-5.3016724586 -5.4423923492
-4.9488649368 -5.7110404968
-5.2089734077 -5.4564352036
-5.4961557388 -5.4288034439
-5.3086357117 -5.6577448845
-5.6584763527 -5.4660153389
-5.1725025177 -5.2338199615
-5.1877717972 -5.3200688362
-5.0699944496 -5.6993775368
-5.2443203926 -5.6182403564
-5.5570154190 -5.3078336716
-5.0831871033 -5.2497463226
-5.1580829620 -5.8663191795
-5.5858974457 -5.7515487671
-5.1241469383 -5.3838586807
-5.2827100754 -5.5385656357
-4.9912075996 -5.6995577812
-5.0141534805 -5.7124648094
-5.1566300392 -5.6695499420
-5.6361989975 -5.6745853424
-5.0316805840 -5.6785454750
-4.9905295372 -5.4406080246
-5.2422800064 -5.3124732971
-5.5153884888 -5.5568223000
-5.3336029053 -5.6807703972
-5.3976111412 -5.5422053337
-5.1545376778 -5.9099135399
-5.2589273453 -5.4782752991
-5.5420322418 -5.2868609428
-5.2052102089 -5.4876351357
-5.5955386162 -5.3957219124
-5.1668639183 20.3774471283
-4.9063072205 20.6268939972
-4.7641859055 20.6211204529
-4.8334822655 20.5581550598
-5.1759281158 20.1977252960
-4.6142477989 20.4070663452
-4.9311571121 20.3925628662
-5.2273011208 20.6742229462
-5.1769256592 20.6445140839
-4.6880688667 20.7884788513
-4.5910716057 20.7315196991
-4.8847503662 20.9521884918
-5.1074323654 20.8604907990
-4.6299891472 20.5778694153
-4.4651975632 20.5469455719
-5.1321263313 20.8323173523
-5.1498579979 20.4064655304
-5.2256317139 20.6280269623
-4.6286168098 20.7638607025
-5.1385464668 20.7950458527
-5.2136511803 20.3272399902
-5.0113530159 20.8243999481
-4.6284794807 20.7546806335
-5.1471076012 20.2003536224
-4.8628854752 20.5873222351
-5.1689200401 20.5150165558
-4.8423361778 20.7836761475
-5.0588426590 20.2368907928
-4.6941914558 20.7414703369
-5.0725317001 20.3799762726
-4.6960163116 20.7756328583
-4.5941600800 20.6888713837
-5.2115306854 20.4525680542
-4.7029767036 20.4798984528
-4.8790688515 20.7331619263
-5.1580286026 20.7172985077
-5.2596983910 20.2407531738
-5.0800805092 20.2784290314
-4.8920116425 20.7862396240
-4.6015696526 20.6874351501
-5.0481071472 20.2181053162
-4.8164367676 20.3823204041
-5.1098999977 20.5187301636
-5.2241549492 20.8434696198
-4.8255038261 20.9768772125
-4.9273748398 20.4170169830
-4.6913061142 20.4637832642
-5.0845823288 20.4079246521
-5.2196631432 20.4121627808
-4.5646109581 20.6129455566
-5.2431697845 20.5700073242
-5.1006860733 20.3764839172
-5.1224493980 20.3792705536
-4.8035960197 20.5382766724
-4.7590575218 20.7247200012
-4.6085281372 20.1866474152
-5.0146627426 20.2727603912
-5.1989107132 20.5964851379
-4.9268884659 20.4146385193
-5.2296257019 20.5111103058
-4.9027514458 20.2811794281
-5.2177991867 20.6024055481
-4.8041133881 20.8161659241
-4.8198113441 20.5028228760
-5.0481252670 20.6418151855
-4.5905632973 20.7709312439
-4.9079041481 20.5908870697
-4.8069767952 20.9058265686
-5.1534323692 20.6031360626
-5.1696243286 20.4723587036
-5.1424798965 20.7302188873
-5.0430979729 20.8938102722
-4.6948099136 20.4255981445
-5.2779951096 20.4465026855
-5.0943403244 20.2429924011
-5.1498398781 20.1721973419
-4.7547402382 20.4727516174
-5.1146569252 20.3444843292
-4.9115614891 20.4058876038
-5.2971429825 20.6084709167
-5.1092314720 20.3293991089
-4.5238389969 20.4007434845
-4.7770900726 20.7475872040
-4.9674592018 20.9374046326
-5.0110359192 20.5074081421
-5.0237135887 20.5100936890
-4.7866129875 20.3371181488
-4.8954935074 20.6662750244
-4.9394245148 20.3011436462
-4.9472041130 20.5082340240
-5.0962257385 20.5745639801
-5.0777606964 20.6014842987
-5.0534710884 20.5310630798
-5.0780940056 20.3730869293
-5.0633664131 21.0422496796
-4.6156597137 20.7554378510
-4.8427848816 20.6477642059
-4.9972968102 20.6941013336
-4.9070544243 20.3552188873
-4.7442417145 20.3771610260
-4.8297901154 20.4588050842
-5.0047111511 20.9537105560
-4.7852683067 20.4244422913
-4.9804215431 20.2973327637
-4.6116337776 20.4906673431
-4.8573513031 20.2268238068
-4.9518790245 20.7056674957
-4.7453680038 20.5260372162
-5.0834178925 20.3014907837
-4.7720870972 20.5054969788
-5.1504311562 20.5357913971
-5.1205773354 20.8773078918
-4.9796161652 20.3032360077
-4.6431508064 20.5070915222
-4.9858970642 20.2664356232
-4.6943912506 20.6711063385
-4.8478021622 20.4078006744
-4.9780797958 20.2597084045
-4.8365244865 20.7099990845
-5.0818586349 20.3688354492
-4.6134586334 20.7269191742
-5.1070342064 20.8653755188
-4.8658609390 20.9047069550
-4.6931614876 20.2659435272
-4.9519958496 20.3873844147
-4.7583646774 20.7534294128
-5.0126380920 20.8065662384
-4.7638106346 20.7016010284
-5.1039247513 20.2665901184
-5.0216445923 20.8485260010
-4.6363177299 20.5652542114
-4.8178954124 20.9165496826
-4.6752324104 20.3092536926
-4.7796697617 20.8873939514
-4.9478616714 20.8871746063
-4.7092785835 20.7029113770
-4.8869709969 20.3399238586
-4.9592576027 20.9217185974
-4.7505421638 20.8468093872
-4.8769960403 20.8169956207
-4.7579174042 20.2962417603
-4.6698613167 20.2993621826
-4.7440257072 20.3354988098
-5.2389602661 20.3012542725
-4.7646489143 20.5733222961
-4.9747147560 20.7543163300
-4.7189788818 20.4640007019
-5.1518473625 20.7708530426
-4.8968110085 20.2350387573
-5.1070404053 20.6620140076
-5.0323705673 20.5402259827
-4.6807332039 20.4082965851
-5.0666780472 20.7223110199
-5.1116843224 20.4481773376
-5.2609200478 20.4212512970
-5.1317396164 20.5101890564
-4.9610428810 20.4323463440
-4.8443489075 20.3159084320
-4.8689560890 20.5114879608
-5.2590403557 20.5539169312
-5.0758223534 20.7856140137
-4.8717427254 20.4961643219
-4.7169399261 20.3992290497
-4.6488513947 20.7291603088
-4.7403073311 20.7032928467
-4.9436812401 20.7857894897
-4.9187226295 20.3414306641
-4.7851672173 20.6026363373
-5.0601496696 20.8343162537
-4.8608636856 20.5524787903
-4.8079290390 20.3264007568
-4.8283224106 20.6272850037
-4.6945738792 20.7568149567
-4.6901803017 20.7059097290
-5.1271533966 20.5881443024
-4.8521132469 20.6141185760
-4.9753646851 20.4417266846
-4.8693671227 20.5085906982
-4.8519625664 20.4421329498
-4.7625575066 20.5084266663
-4.8096656799 20.6791210175
-5.0858631134 20.4481925964
-4.9208540916 20.7421760559
-4.7185177803 20.4250831604
-4.8757534027 20.4105739594
-4.8228564262 20.4751720428
-4.8674883842 20.6022109985
-4.9609398842 20.7660026550
-4.9460959435 20.3656902313
-4.8312735558 20.7474327087
-5.0682654381 20.7877178192
-4.8792243004 20.6062030792
-4.6666235924 20.5818519592
-5.0107426643 20.7132015228
-4.9437365532 20.5279426575
-4.8979892731 20.6025657654
-5.2154436111 20.6515827179
-5.0034770966 20.2851791382
-4.7363085747 20.4964332581
-5.1462874413 20.6110649109
-6.5734510422 6.6376719475
-6.6120305061 7.0912470818
-7.0698742867 6.2278614044
-7.1458511353 6.8095932007
-6.8825454712 6.8361482620
-7.2975273132 6.9088578224
-7.1085052490 6.8669500351
-6.6800341606 6.7261877060
-6.9840078354 6.3640751839
-6.9672474861 6.3614468575
-6.9879035950 6.5614161491
-6.6936521530 6.1825976372
-6.4237446785 6.7085289955
-7.1826858521 6.5856819153
-7.1505594254 6.6876878738
-6.8043146133 6.3842425346
-6.5041408539 6.2969493866
-6.6010117531 6.7620191574
-6.8248157501 6.2112851143
-7.1867823601 6.5404582024
-6.6372008324 6.9770388603
-7.2539191246 6.6508922577
-6.6746268272 6.9190139771
-6.6680617332 6.4654474258
-6.5221939087 6.9015998840
-6.5210294724 6.8915476799
-6.7914419174 6.5359601974
-6.7629132271 6.8423361778
-6.8251023293 6.9858388901
-6.7023472786 7.0165662766
-6.5201091766 6.7794451714
-6.3943362236 6.4140954018
-6.8176999092 6.2001256943
-6.8170771599 6.8338499069
-6.9284067154 6.5063366890
-7.1297688484 6.3757371902
-7.1653852463 6.5973877907
-6.8083248138 6.4827322960
-6.9012517929 6.9647450447
-6.7112650871 6.6949706078
-6.8135619164 6.2682676315
-7.1009378433 6.7277998924
-6.8071694374 6.7975621223
-6.6781811714 6.4632229805
-6.6163163185 6.2315602303
-7.2540516853 6.6869244576
-6.7858023643 6.5421185493
-7.0303220749 6.9990324974
-6.9564714432 6.5482130051
-6.6076669693 6.7238631248
-6.4345631599 6.6835308075
-6.9962573051 6.8691005707
-6.7126069069 6.8801255226
-6.6925282478 6.1562743187
-6.9914922714 6.3587226868
-6.7804617882 7.0601801872
-7.2560057640 6.4678044319
-7.1496157646 6.8038930893
-7.1944055557 6.6707611084
-6.7540664673 6.7892622948
-6.5870547295 6.5868916512
-6.6081690788 6.3657560349
-6.5713253021 6.8932867050
-6.9214076996 6.8376097679
-6.8521232605 7.0164198875
-6.9536671638 6.8216023445
-6.8170833588 6.3775172234
-6.7506880760 6.5229992867
-6.8201251030 7.1121931076
-7.0201921463 6.5868840218
-6.7801475525 6.8424248695
-6.9828414917 6.3418521881
-6.9806857109 6.9330182076
-6.5033826828 6.4893922806
-6.9571838379 6.5710387230
-6.9355626106 6.6058177948
-7.2356176376 6.6203627586
-6.8990221024 6.3734307289
-6.8012065887 6.9445257187
-6.9524083138 6.2953200340
-6.5940980911 6.2999467850
-7.1264972687 6.5289945602
-7.0260505676 6.4565510750
-6.5706558228 6.6590585709
-6.6468729973 6.3727655411
-7.0011119843 6.5199103355
-7.0039963722 6.6875548363
-6.9851875305 6.9719328880
-7.1101174355 6.4646596909
-6.9754400253 6.6619925499
-6.7064685822 6.6196823120
-6.9174551964 6.6215901375
-7.0345296860 6.5124244690
-7.2623076439 6.4317893982
-6.9187970161 6.8601002693
-6.4589457512 6.4851174355
-6.7634305954 6.4120764732
-7.2797532082 6.7783589363
-6.6784534454 6.9562726021
-6.9725756645 6.4313330650
-6.6016397476 6.8154416084
-6.6038513184 6.6627144814
-6.7605695724 7.0607204437
-7.1293463707 6.5681695938
-6.7325630188 6.5098690987
-6.9693155289 6.5968670845
-6.8502388000 6.9162001610
-6.7382969856 6.6080231667
-6.5792760849 6.6303486824
-6.6195197105 6.8130493164
-6.6966700554 6.4604167938
-6.7831692696 6.9186401367
-7.1413612366 6.4236903191
-6.8318505287 6.3155393600
-6.7902660370 6.8574881554
-6.8356242180 6.8081436157
-7.0176372528 6.6035089493
-6.8159341812 6.7672953606
-6.8774218559 6.3774561882
-6.6527633667 6.3571720123
-6.8172836304 6.8267307281
-6.6864423752 6.6374092102
-6.6101837158 6.6917033195
-7.0095310211 6.8322792053
-6.8282737732 6.5386328697
-6.9629197121 6.5179562569
-6.8555307388 6.6503324509
-6.6490912437 6.3924870491
-6.5976934433 6.1847777367
-6.8525280952 6.3988533020
-6.6514906883 6.5753712654
-6.6797637939 6.6369662285
-6.7892403603 6.3477311134
-7.1500191689 6.5262637138
-6.9376873970 6.7335915565
-6.8147902489 6.9813532829
-7.1220951080 6.6196432114
-6.5305080414 6.6126933098
-6.9162425995 6.2869782448
-7.0007681847 6.4585223198
-6.9310235977 6.4323735237
-7.2553682327 6.6736822128
-6.7316732407 6.4695663452
-7.1653285027 6.4676637650
-7.2048473358 6.5276732445
-7.0292005539 6.4810037613
-6.7327775955 6.6050701141
-6.7366333008 6.7178411484
-6.5339493752 6.7432184219
-6.7673993111 6.9111495018
-6.6784601212 6.6770915985
-7.2584519386 6.5114026070
-6.4863433838 6.6377654076
-6.5469632149 6.5416064262
-6.9284725189 6.9146900177
-6.9090347290 6.7910203934
-6.9366030693 6.3784728050
-6.7548985481 6.5134954453
-6.9572515488 6.8797597885
-6.9318037033 6.3472762108
-6.8388142586 6.5988264084
-6.9572224617 6.6487832069
-6.6577653885 6.5887513161
-7.0244855881 6.2803635597
-6.7468605042 6.9535079002
-6.6730542183 6.5044755936
-6.9736447334 6.5953340530
-6.9297690392 6.7853345871
-6.9138174057 6.2317342758
-6.5610303879 6.8511075974
-7.0424571037 6.5943121910
-6.8002190590 6.3608446121
-6.5528268814 6.7370595932
-6.7593607903 6.7161307335
-6.6520624161 6.6522407532
-6.8998093605 6.4081749916
-7.1429071426 6.8543233871
-6.7534308434 6.8750338554
-6.8885693550 6.8081660271
-6.9633307457 6.6461992264
-6.6182980537 6.6867265701
-6.7591967583 6.2940025330
-6.8815975189 6.6071782112
-6.7071204185 6.8141660690
-6.5863518715 6.6003508568
-6.5994758606 6.7242927551
-7.0374145508 6.4945921898
-6.7511153221 6.8543052673
-6.9484014511 6.5786075592
-6.9526481628 6.7003102303
-6.9600658417 6.8419137001
-6.8662204742 6.4995555878
-6.8467383385 6.4564442635
-7.0089483261 6.8986082077
-6.8412899971 6.7566571236
-6.8878684044 6.7540950775
-6.8553161621 6.6949806213
-6.9126758575 6.6110577583
-7.1300611496 6.7181735039
-6.9820871353 6.2945246696
15.5237636566 7.4246816635
15.0833244324 7.3820996284
15.5452709198 7.7283587456
15.7082433701 7.7863259315
15.6049480438 7.9285850525
15.6730422974 7.5854654312
15.1312437057 7.5205016136
14.9017648697 7.7701196671
15.6209735870 7.5555081367
15.3706426620 7.7132668495
15.3435554504 7.6913785934
15.2506103516 7.3443012238
15.1809101105 7.3053913116
14.8200979233 7.5278515816
15.5613679886 7.8016848564
14.9975843430 7.9912967682
15.3710956573 7.8818116188
15.3628587723 7.7740926743
14.8717889786 7.6680936813
15.5311822891 7.4401707649
15.2869462967 7.5876312256
15.0756959915 7.5171098709
14.9603767395 7.7937231064
15.4714574814 7.2252187729
15.0738239288 7.9175052643
15.5036201477 7.8983788490
15.0625638962 7.5773310661
15.0058841705 7.4434976578
15.1627511978 7.8601684570
15.4411191940 7.4103560448
14.9165973663 7.8948922157
15.1893262863 7.4486536980
15.0870637894 7.8509063721
15.3192796707 7.9494481087
15.1430778503 7.5788912773
15.6720046997 7.8293738365
15.2699613571 7.4372873306
14.9793882370 7.4178099632
15.3044872284 7.9458708763
15.2855310440 7.7226238251
14.9208297729 7.9209027290
15.0459241867 7.5470070839
15.4097175598 7.5087661743
15.1034975052 7.8566279411
15.2075805664 7.3559799194
15.3063306808 7.4818272591
15.2202138901 7.4081468582
15.0806646347 7.4129676819
15.3087806702 7.9380650520
15.4316043854 7.4475975037
15.3669118881 7.5959281921
15.3729019165 7.6635384560
15.2677001953 7.6591682434
15.4857168198 8.0534477234
15.1413593292 7.7234573364
15.1914291382 7.9324297905
15.0054283142 7.4237341881
14.9448118210 7.3443551064
15.2922830582 7.5606765747
15.5194110870 7.8517885208
15.3092145920 7.7401041985
15.5135250092 7.9586882591
15.3323011398 8.0214271545
15.0819740295 7.6414785385
15.0773220062 7.5157785416
15.0610885620 7.8891382217
15.4540033340 7.3612527847
15.5171222687 7.5705270767
15.2280969620 7.5369615555
14.9814805984 7.7895426750
15.4601392746 7.8686742783
14.8975906372 7.5191121101
15.6274194717 7.6297731400
15.6162128448 7.6508011818
15.6642351151 7.6597657204
15.2372589111 7.4250125885
15.2408199310 7.3133673668
15.1980504990 7.9575796127
14.9786491394 7.7188410759
15.5882892609 7.7697267532
15.0339899063 7.4090547562
14.9260988235 7.7864437103
15.0254135132 7.7473411560
15.3398370743 7.8448243141
15.5038852692 7.5217022896
15.6767187119 7.7747654915
15.4633264542 7.6887836456
15.5955553055 7.6075258255
14.8901329041 7.6362099648
15.2582530975 7.9319977760
15.1857128143 7.5041532516
15.6489286423 7.6411809921
15.3989992142 8.0331926346
15.3921051025 7.7338514328
15.1361560822 7.3412928581
15.4522333145 7.5208292007
15.3422155380 7.4248390198
14.9712972641 7.7586450577
14.8922624588 7.6788477898
15.3100347519 7.9118685722
15.3927345276 7.5828032494
15.1291246414 7.7901272774
14.8743724823 7.6734943390
14.9614028931 7.5649523735
15.2388229370 7.6988568306
15.4441900253 7.6392431259
14.9694757462 7.7034397125
15.1868448257 7.9244799614
15.4555149078 7.7240753174
14.9801492691 7.6025028229
15.2303848267 7.3973832130
15.2926626205 7.6125073433
14.9951496124 7.4722385406
15.2925310135 7.8569803238
15.1459321976 7.4531426430
15.2511816025 7.4517531395
15.2283878326 7.3925051689
15.1354360580 7.3804593086
15.0280694962 7.8323569298
15.5093364716 7.8135309219
15.5325117111 7.8656396866
15.1544208527 7.7546277046
15.0120706558 7.7895069122
14.9656085968 7.6019244194
15.1459197998 8.0773315430
15.6940174103 7.7338762283
15.6028242111 7.6587219238
14.9932594299 7.8038077354
15.4206876755 8.0066823959
15.1459827423 7.8590111732
14.9197921753 7.8239645958
15.2299518585 7.9845228195
15.0683670044 7.6844429970
15.4009017944 7.9531583786
15.1480598450 7.7926039696
15.0996713638 7.7119345665
15.2803792953 7.5417075157
15.3694477081 7.7256827354
15.2547140121 7.8621206284
15.4157886505 7.5840911865
15.4899206161 7.6092033386
15.5163755417 7.6837182045
15.5566062927 7.7299733162
15.1739702225 7.6864089966
15.1845998764 7.7109680176
15.0868835449 7.8174834251
15.2368469238 7.7135038376
15.5664615631 7.7505431175
15.3185472488 7.7130289078
14.9528274536 7.8459749222
15.5062894821 7.9047174454
15.5436697006 7.8722977638
15.4285459518 7.8529906273
15.1703844070 7.6721363068
15.1947774887 7.6125469208
14.8299827576 7.5316147804
15.1087198257 7.5659871101
15.1231565475 7.7527852058
15.4265394211 7.5608305931
15.0757894516 7.8685178757
15.3624763489 8.0504579544
15.0569229126 7.8421678543
15.3967008591 7.7690105438
15.1012668610 7.5083346367
14.9278249741 7.7504725456
14.9149789810 7.7451357841
15.5003509521 7.4921574593
15.3481960297 7.4704265594
15.2518014908 8.0592546463
15.0145750046 7.2940258980
15.4721860886 7.6267070770
14.8749608994 7.6951084137
14.9948549271 7.8689303398
15.0741529465 7.5511174202
14.9941835403 7.4434366226
15.1186084747 7.7541050911
15.1882991791 7.2246699333
15.4570150375 7.8045568466
15.4343376160 7.6086339951
15.5883502960 7.6154108047
14.9402666092 7.7201333046
15.2678432465 7.9443011284
15.3636398315 7.3928117752
15.2813482285 7.4285588264
14.9256191254 7.5439271927
15.0623426437 7.6478395462
15.3088636398 7.3927435875
15.0341005325 7.4343008995
15.2835617065 7.8938155174
15.2619342804 7.5806188583
15.4926414490 7.7672457695
15.1933879852 7.6044979095
15.1974506378 7.4732604027
15.5712947845 7.6213259697
15.5592861176 7.6896920204
15.2894906998 7.9028763771
15.5840024948 7.7046213150
15.4861860275 7.7830266953
15.5841102600 7.7993173599
15.4058713913 7.6495523453
3.4710774422 -5.4877424240
3.3625550270 -6.1585984230
3.7703435421 -6.1622385979
3.3735625744 -5.7496461868
3.6144518852 -6.0160017014
3.7335543633 -5.9347281456
3.5800945759 -5.6909270287
3.3974621296 -6.2280440331
3.6088888645 -5.7944946289
3.3353621960 -5.9727501869
3.5209062099 -5.8650527000
3.1012723446 -5.8287887573
3.4816613197 -6.1864428520
3.2648205757 -5.5724825859
3.0472860336 -6.0976233482
3.1303060055 -6.2925300598
3.3510966301 -5.9636449814
3.4281556606 -5.8022489548
3.7123115063 -5.8025088310
3.4373624325 -5.9625725746
3.6863481998 -5.8701252937
3.4491968155 -6.0684270859
3.0344245434 -5.6678361893
3.5539345741 -5.9793801308
3.2129807472 -6.0062074661
3.6401932240 -5.6914567947
3.2885897160 -6.0941886902
3.3256859779 -5.7192063332
3.4981088638 -5.9287886620
3.4302210808 -5.8515381813
3.0204994678 -5.8359665871
3.1881887913 -5.9340486526
3.3006942272 -5.5086288452
3.7599813938 -5.9356050491
3.6562318802 -5.7096614838
3.2170324326 -6.1895651817
3.5091917515 -5.8464040756
3.2987923622 -5.8116989136
3.3175485134 -5.6065664291
3.1478703022 -6.2067956924
3.7949318886 -6.0237236023
3.5563402176 -6.0780591965
3.7100255489 -6.1688966751
3.5677640438 -5.6164488792
3.5053210258 -5.5921154022
3.5307877064 -5.6132884026
3.4060544968 -5.4843196869
3.6919848919 -6.1331005096
3.3319129944 -5.5371699333
3.4367372990 -5.3912916183
3.5265741348 -5.6922297478
3.3048064709 -5.9030933380
3.7410345078 -5.9340209961
3.7194795609 -5.6136202812
3.7272961140 -5.9697575569
3.5740811825 -6.1300845146
3.6596045494 -5.7408366203
3.5157883167 -5.9173884392
3.7266438007 -6.0250220299
3.7175531387 -6.2096810341
3.6150956154 -5.7651162148
3.1898849010 -5.5532994270
3.2337579727 -5.9488177299
3.7819638252 -6.1149492264
3.2960534096 -5.5283207893
3.4568693638 -5.7595462799
3.3903837204 -6.1185965538
3.7146356106 -5.9523482323
3.4120006561 -6.2331109047
3.3871991634 -5.7927265167
3.2503392696 -6.0110197067
3.2274382114 -5.7829375267
3.3138530254 -6.0133204460
3.2029602528 -5.6283764839
3.4955530167 -5.8014645576
3.8312220573 -5.9040188789
3.5575392246 -5.8431844711
3.3127632141 -6.1176400185
3.6686553955 -5.7036752701
3.5919790268 -6.1622428894
3.2007424831 -5.8931875229
3.2688102722 -5.8842425346
3.3015100956 -5.8276896477
3.7293410301 -5.6404528618
3.1448719501 -6.0361509323
3.1663856506 -6.2201209068
3.5882825851 -6.0309467316
3.4263577461 -6.0299782753
3.2716078758 -5.7316555977
3.7066431046 -6.0745239258
3.5745413303 -6.1215405464
3.5117812157 -5.6199340820
3.5601744652 -5.8497805595
3.6803064346 -5.8012084961
3.3477256298 -5.5331101418
3.6453635693 -5.8708715439
2.9784588814 -5.9773526192
3.7671189308 -5.6629052162
2.9819233418 -6.0968933105
3.3804023266 -5.8159933090
3.5071589947 -5.7068839073
3.0832710266 -5.9699678421
3.5577590466 -6.3711886406
3.5337412357 -6.1115798950
3.5540609360 -5.8152184486
3.3580689430 -6.1669650078
3.1720197201 -6.0550904274
3.6115121841 -6.0030798912
3.2554633617 -6.0536355972
3.3566386700 -5.7715482712
3.2162508965 -5.6629457474
3.2417283058 -5.5511608124
3.3650484085 -6.1548085213
3.4156110287 -6.0237684250
3.0619902611 -5.9204349518
3.6179947853 -6.0911912918
3.3084688187 -5.6006712914
3.3326334953 -5.8717131615
3.2977731228 -6.0978493690
3.0700340271 -6.0349001884
3.0790076256 -5.8566842079
3.5049288273 -5.9845142365
3.4749486446 -5.7552442551
3.5700085163 -6.1350450516
3.2884190083 -5.9769001007
3.3463602066 -6.2082972527
3.5093650818 -5.8600683212
3.6735203266 -5.8543848991
3.7032334805 -6.0306549072
3.5182011127 -5.9635982513
3.7158207893 -6.0201754570
3.4744353294 -5.6323995590
3.1828229427 -5.7421369553
3.6536166668 -6.0634498596
3.2092308998 -5.7269210815
3.3197605610 -6.2735376358
3.7641367912 -5.7988009453
3.1408104897 -5.5504088402
3.0736060143 -5.7501969337
3.5754156113 -5.9751739502
3.5187401772 -5.5926747322
3.7555685043 -5.6474299431
3.8314802647 -5.9423880577
3.4731521606 -6.0835137367
3.6704390049 -5.8298296928
3.1224799156 -5.8622245789
3.0497286320 -5.6443338394
3.5284841061 -6.1975717545
3.4433538914 -5.7516560555
3.2491767406 -6.0412001610
3.5603778362 -5.5968532562
3.2267463207 -6.0195360184
3.4438121319 -6.0200376511
3.2664153576 -6.0502834320
3.8154299259 -5.7993469238
3.3759407997 -6.0398044586
3.4164588451 -5.9088182449
3.2787475586 -5.7273592949
3.1151361465 -6.1362266541
3.5974214077 -5.9711761475
3.1605093479 -5.9944972992
3.8034024239 -5.9294161797
3.3182394505 -5.8498058319
3.1530556679 -5.7717757225
3.3289227486 -5.7685251236
3.5582127571 -5.6052193642
3.4716796875 -5.9339075089
3.2634830475 -5.5451455116
3.6557066441 -5.7586283684
3.3397364616 -5.7502388954
3.5378279686 -5.8571710587
3.4370834827 -6.0776138306
3.5377886295 -6.0242080688
3.7100780010 -6.1386227608
3.6561198235 -6.2262911797
3.2773714066 -5.8410477638
3.0951690674 -5.6790838242
3.4553380013 -6.1387410164
3.5784296989 -6.0511445999
3.5685160160 -6.0346870422
3.1050007343 -5.8536634445
3.2593719959 -5.6500663757
3.5380918980 -6.2679691315
3.5084021091 -6.1010112762
3.3147270679 -5.8407402039
3.3361303806 -5.9682197571
3.0906589031 -5.6608901024
3.6120595932 -5.7087283134
3.3090045452 -5.9660029411
3.6567435265 -5.6904258728
3.1402254105 -5.7114653587
3.1265325546 -5.6694107056
3.3650712967 -5.5975155830
3.4503643513 -6.0086092949
3.3063457012 -5.9346580505
3.3069634438 -5.8498125076
3.2723522186 -5.9945650101
3.1205146313 -5.7855415344
3.6188361645 -5.8677530289
3.7668678761 -5.9017634392
17.5096435547 -1.8614107370
17.3281002045 -1.6080259085
17.4963760376 -2.0581459999
17.6215190887 -2.1241157055
17.3048763275 -2.2495715618
17.6979541779 -2.0837471485
17.4530792236 -1.6614553928
17.7919483185 -1.9854217768
17.4426822662 -2.1143689156
17.2873249054 -2.1934211254
17.0987796783 -1.8108383417
17.5119514465 -2.2321434021
17.2381820679 -2.0017406940
17.6655139923 -2.3012645245
17.8634090424 -1.9426157475
17.3003482819 -1.9501510859
17.4502544403 -1.8882417679
17.5573329926 -2.3797752857
17.8988780975 -1.8790099621
17.1770992279 -1.6189204454
17.8554859161 -2.0852386951
17.6931304932 -2.1224873066
17.5404224396 -2.3797383308
17.4416313171 -2.0643563271
17.4185218811 -1.6288614273
17.1334896088 -1.7649328709
17.2489280701 -2.2676846981
17.7297534943 -2.1724495888
17.1056537628 -2.1545205116
17.2772636414 -1.5811383724
17.2417774200 -1.6149307489
17.6996765137 -1.7730792761
17.3587112427 -2.3916423321
17.6460514069 -2.1621334553
17.7945175171 -2.2013766766
17.2723808289 -1.8445408344
17.5979328156 -2.1653738022
17.4508857727 -1.6742676497
17.6058120728 -1.7405943871
17.5451717377 -2.1918597221
17.4947738647 -2.0797300339
17.1113548279 -1.9569159746
17.2854919434 -2.0693821907
17.8489322662 -2.1392619610
17.5662326813 -2.1089100838
17.8349418640 -2.1858210564
17.2494106293 -2.2221269608
17.5358257294 -1.6268184185
17.6900367737 -1.8491569757
17.4312076569 -1.5983469486
17.4589996338 -2.4149973392
17.3492660522 -1.9444603920
17.0755577087 -1.8278478384
17.5017852783 -2.3135893345
17.8385334015 -2.0111162663
17.1897125244 -1.7695763111
17.3368282318 -2.2637887001
17.4841670990 -2.1835801601
17.7870178223 -2.1595723629
17.1885776520 -2.0596685410
17.6772441864 -1.6784994602
17.2468872070 -1.8472347260
17.3346939087 -2.3182895184
17.6734352112 -1.8497371674
17.4419307709 -2.1230409145
17.3331642151 -1.7738015652
17.0606517792 -1.9725854397
17.2926254272 -1.8943839073
17.3224887848 -1.7853513956
16.9924774170 -1.8448220491
17.6996345520 -2.1210515499
17.3662834167 -2.0124034882
17.3035831451 -1.9569749832
17.1638183594 -1.9750866890
17.6098423004 -1.7854144573
17.6411285400 -1.9429354668
17.2338333130 -1.8062163591
17.2587165833 -1.6574115753
17.2374744415 -2.2370092869
17.3591461182 -2.3112120628
17.2340259552 -1.7306030989
17.4481468201 -1.7920174599
17.4359722137 -1.8925940990
17.4833374023 -2.1458311081
17.4764499664 -1.7076563835
17.2896022797 -2.1361408234
17.6137676239 -2.0684020519
17.0394897461 -1.8081638813
17.8285675049 -2.0272452831
17.7421302795 -2.1804618835
17.4052658081 -2.0204467773
17.0915565491 -2.1570875645
17.2021331787 -1.8954312801
17.4025058746 -1.6989164352
17.2079181671 -2.0200631618
17.8210582733 -1.9191031456
17.6766891479 -2.1475245953
17.2265262604 -1.9490342140
17.7209186554 -1.9419592619
17.7573509216 -2.0838179588
17.5147418976 -1.9694950581
17.1814842224 -1.8134863377
17.7047538757 -1.8284696341
17.5840339661 -1.7914354801
17.6059494019 -1.6796280146
17.5401706696 -1.5835014582
17.5741710663 -1.9084211588
17.4826526642 -2.1631705761
17.2732086182 -2.1806211472
17.8933010101 -1.9721887112
17.5975131989 -2.2455344200
17.8066082001 -2.2192997932
17.6993083954 -1.8893517256
17.4896450043 -2.3327255249
17.5516643524 -1.6290172338
17.5735492706 -2.1415040493
17.2523803711 -2.1881809235
17.5300579071 -1.9206045866
17.4770183563 -2.2221179008
17.4111995697 -1.8868714571
17.8224277496 -2.1262488365
17.4676818848 -1.7153393030
17.4429302216 -2.3334875107
17.2093887329 -1.7675864697
17.5385017395 -2.2151916027
17.1584167480 -2.0906920433
17.6296749115 -1.5958651304
17.5313110352 -1.7699856758
17.3262462616 -1.8628056049
17.4721355438 -1.8173080683
17.4129943848 -2.0267081261
17.6574687958 -2.1660614014
17.2084197998 -2.2070994377
17.5188255310 -1.7471725941
17.3844184875 -1.8281297684
17.6447238922 -2.1732258797
17.6319751740 -1.7347849607
17.1826038361 -2.0475771427
17.6558055878 -1.7713922262
17.1888523102 -2.1310503483
17.2695960999 -1.6770713329
17.7797946930 -2.0664041042
17.5201091766 -1.6786229610
17.6109275818 -2.1019103527
17.6167964935 -1.9898458719
17.7384281158 -2.0962650776
17.3965435028 -2.2762804031
17.6045818329 -1.9681864977
17.0997562408 -2.0797116756
17.6623897552 -2.0297603607
17.8885517120 -2.0236673355
17.4273357391 -2.2550816536
17.3680248260 -1.7844074965
17.2089443207 -2.0967001915
17.4540157318 -2.2467167377
17.4147872925 -1.8791424036
17.2201595306 -1.7588460445
17.1648063660 -1.9382023811
17.3567657471 -2.0879070759
17.7986774445 -2.1567568779
17.4680900574 -1.6960271597
17.2892417908 -1.7415511608
17.4189453125 -2.1472065449
17.4667396545 -2.3250169754
17.6067447662 -1.7428470850
17.3567047119 -1.9544351101
17.3013267517 -1.6937956810
17.7585029602 -1.8844856024
17.5502872467 -2.1134552956
17.5150337219 -1.9178497791
17.7495975494 -1.9142731428
17.4837150574 -1.7816134691
17.1481857300 -1.8252593279
17.3602104187 -2.2424805164
17.4183330536 -2.0035665035
17.2098522186 -1.7170941830
17.5844955444 -2.2244782448
17.7116909027 -2.0550103188
17.5872516632 -1.7937629223
17.1872673035 -1.9083073139
17.4056320190 -1.8226302862
17.8218975067 -1.9621579647
17.1953220367 -2.0910038948
17.2760219574 -1.7687898874
17.3104782104 -2.0419521332
17.7448654175 -1.8819844723
17.2574024200 -1.8232530355
17.7469177246 -1.8730269670
17.7175407410 -1.7653577328
17.2184066772 -1.9067478180
17.1988372803 -2.0468306541
17.3637638092 -1.9448534250
17.5868148804 -2.0768392086
17.7524700165 -2.0251131058
17.5865554810 -2.0784568787
17.6433715820 -1.6458970308
17.3549900055 -2.1827514172
17.4395713806 -2.2177839279
17.7767677307 -2.0275521278
17.4783649445 -2.0094342232
1.1649265289 2.4357414246
1.3534290791 2.2051777840
1.3726407290 2.5088727474
1.4565488100 2.7691113949
1.2140055895 2.2526717186
1.4368026257 2.5099539757
1.2701282501 2.4564046860
1.6635912657 2.4676067829
1.7524461746 2.1981751919
1.2430558205 2.2434377670
1.8836685419 2.3508653641
1.3804665804 2.7150466442
1.1793766022 2.5370218754
1.0833104849 2.1573910713
1.7126175165 2.0931165218
1.8742243052 2.4052524567
1.8266692162 2.3416550159
1.6042485237 2.4181966782
1.7219239473 2.5093560219
1.1197180748 2.3084576130
1.1947363615 2.5878219604
1.9604310989 2.2419884205
1.7278970480 2.1774389744
1.7221490145 2.3166224957
1.6419101954 2.5951182842
1.3044781685 2.6172139645
1.7123470306 2.5724563599
1.1214462519 2.3046209812
1.3111102581 2.6077241898
1.3625624180 2.5068297386
1.7081447840 2.3899581432
1.5273714066 2.0900604725
1.0823911428 2.5803418159
1.6941835880 2.2920269966
1.1928975582 2.1516599655
1.6748908758 2.6193349361
1.3516874313 2.0945875645
1.7165408134 2.7620062828
1.4153842926 2.1483418941
1.7987281084 2.5663905144
1.3197607994 2.2166459560
1.2339903116 2.7395472527
1.3370953798 2.6156361103
1.7960113287 2.2114627361
1.1236000061 2.4946358204
1.2876415253 2.2715737820
1.6282199621 2.5666251183
1.1403665543 2.5661442280
1.1810594797 2.3893353939
1.2690882683 2.6499743462
1.6881067753 2.1841351986
1.5695925951 2.4631230831
1.1834810972 2.6856658459
1.4536492825 2.0212101936
1.3193823099 2.5374512672
1.5074170828 2.1626706123
1.7479660511 2.1542921066
1.2068758011 2.5415387154
1.0431376696 2.3541402817
1.2505775690 2.4166841507
1.5818967819 2.0361640453
1.3738340139 2.0181159973
1.7775067091 2.2301902771
1.3483861685 2.3539814949
1.6047555208 2.3382437229
1.4552998543 2.3683464527
1.1964069605 2.4224257469
1.3438854218 2.7109475136
1.6897100210 2.0862684250
1.7058002949 2.3512887955
1.6569523811 2.2232024670
1.1643753052 2.2431085110
1.4542722702 2.6461308002
1.7680302858 2.6521863937
1.4024837017 2.3323218822
1.3155680895 2.4441158772
1.3220510483 2.4993469715
1.6934820414 2.5311012268
1.4755269289 2.3754494190
1.5187740326 2.1119782925
1.2297002077 2.2989029884
1.2411445379 2.7327821255
1.7193275690 2.2124910355
1.6425373554 2.2928609848
1.4572223425 2.1662971973
1.2660291195 2.2770164013
1.0835726261 2.2611837387
1.2220932245 2.4031066895
1.6276241541 2.4837229252
1.5266771317 2.5534582138
1.3625932932 2.4552423954
1.8651432991 2.3542842865
1.5758541822 2.4728286266
1.1193345785 2.2045147419
1.2872921228 2.1086742878
1.0800617933 2.4761469364
1.6926674843 2.4998705387
1.1490132809 2.3762814999
1.2773114443 2.5537116528
1.0501970053 2.2455785275
1.3491389751 2.6675748825
1.2213724852 2.4054389000
1.4870953560 2.7328429222
1.7619863749 2.5102229118
1.0932291746 2.4415984154
1.7109619379 2.5345528126
1.3775476217 2.4866793156
1.6254589558 2.6219415665
1.2207355499 2.6263699532
1.6920702457 2.4560844898
1.4085203409 2.2806928158
1.6390324831 2.2171545029
1.5123670101 2.0382428169
1.1306750774 2.2189407349
1.6390434504 2.2906284332
1.4539792538 2.5899276733
1.5308346748 2.0556299686
1.5293365717 2.6720340252
1.3016747236 2.3200325966
1.6134675741 2.4287872314
1.3340406418 2.5320103168
1.6507533789 2.0931522846
1.4991196394 2.4764652252
1.3085938692 2.4748380184
1.1457053423 2.5372686386
1.5331523418 2.2477030754
1.0213314295 2.4427123070
1.5218043327 2.0174927711
1.5992980003 2.5669584274
1.7250638008 2.4011576176
1.3429704905 2.1517140865
1.3115602732 2.6144239902
1.4948297739 2.1114435196
1.6739175320 2.4184508324
1.2057840824 2.0044741631
1.2907388210 2.1802775860
1.4441456795 2.3361063004
1.4763712883 2.2998039722
1.3830412626 2.4829146862
1.6762210131 2.1349976063
1.2498131990 2.4117116928
1.3865458965 2.2042267323
1.4578983784 2.2965676785
1.5593698025 2.0357644558
1.6793684959 2.1631970406
1.6555811167 2.6135652065
1.0888557434 2.2661938667
1.6633597612 2.2199065685
1.3351793289 2.3412055969
1.7630078793 2.2688179016
1.4635709524 2.6572728157
1.3960239887 2.6820716858
1.4375582933 2.1116068363
1.1415342093 2.4322774410
1.7263507843 2.3742332458
1.3280326128 2.5933151245
1.2455896139 2.4957530499
1.1233940125 2.3642733097
1.6937361956 2.4030718803
1.5839053392 2.2193255424
1.1664673090 2.4273343086
1.3268589973 2.1684212685
1.1103874445 2.4024698734
1.5922031403 2.1052641869
1.7301243544 2.1690645218
1.3198161125 2.3068518639
1.4537508488 2.7578010559
1.6830803156 2.5469758511
1.6917661428 2.5847511292
1.2555058002 2.0636770725
1.4010130167 2.4287950993
1.2043360472 2.3781735897
1.5842909813 2.3981785774
1.6262545586 2.2809758186
1.4339950085 2.2324421406
1.4310379028 2.4781465530
1.1164137125 2.3479452133
1.2822920084 2.2665390968
1.3006678820 2.0329153538
1.5036256313 2.2858107090
1.4706875086 2.2192473412
1.4966642857 2.6907334328
1.4705910683 2.2771093845
1.2735162973 2.3186142445
1.7817149162 2.2862491608
1.6288032532 2.4645352364
1.4225324392 2.4896163940
1.3056323528 2.4479606152
1.6354573965 2.1718087196
1.3921064138 2.1352996826
1.6964994669 2.5972104073
1.4461081028 2.4998075962
1.4481858015 2.0808506012
1.3116863966 2.3165049553
1.2102882862 2.4279241562
1.3313499689 2.6552102566
1.2522606850 2.2710819244
1.2704037428 2.3969485760
1.6325827837 2.3340451717
1.4919443130 2.4444437027
9.0406866074 -10.9882183075
9.1101465225 -11.1668777466
9.0589160919 -11.3213062286
8.6229591370 -10.9679889679
9.0310916901 -10.9326696396
8.5945186615 -11.3378829956
8.8664102554 -10.9189643860
8.4985790253 -11.0921678543
8.8382587433 -11.4980449677
8.5608921051 -11.0167779922
9.1499834061 -11.1467638016
9.2324981689 -11.4578208923
8.6370735168 -11.5006084442
8.4662313461 -11.0934638977
9.1532726288 -10.9582242966
9.2499895096 -11.3109588623
8.6331710815 -11.5843114853
9.2059726715 -11.2932147980
8.6021404266 -10.9030170441
8.6361541748 -11.5116901398
8.9752483368 -11.2261867523
8.6655197144 -10.9730262756
9.0091838837 -11.0062999725
8.9965677261 -11.1992883682
8.7139797211 -11.6134080887
8.9157228470 -11.3616266251
9.0096426010 -11.4644231796
8.6292762756 -11.4852399826
8.6673698425 -11.4639587402
8.7643413544 -11.0784435272
9.0545940399 -11.3363246918
9.2210121155 -10.9812612534
9.2914161682 -11.1260967255
8.7814559937 -11.4600601196
8.8233451843 -11.0900440216
8.4808778763 -11.4507064819
8.7990417480 -11.4655761719
9.0070152283 -10.9328327179
8.5146789551 -11.0375871658
8.7137298584 -11.4853935242
9.0346069336 -11.1182441711
9.1655502319 -11.2157945633
8.5006532669 -11.2009763718
8.6727085114 -11.4253044128
8.6731195450 -11.5546092987
8.5404348373 -11.3737478256
8.7438917160 -11.5902748108
8.6432266235 -11.3272829056
8.6602439880 -11.1665792465
8.9088220596 -11.1833381653
9.1590433121 -11.0326490402
8.6866283417 -11.3696422577
8.9806871414 -11.1325206757
9.1222772598 -11.4545030594
8.6905155182 -11.3580350876
9.1384916306 -11.4714708328
8.5052289963 -11.2899942398
8.7436485291 -10.9508190155
8.9279155731 -11.4565839767
8.8897209167 -11.4619026184
8.8753776550 -11.0356464386
8.9241905212 -10.8443632126
8.7523574829 -11.0444326401
9.1838769913 -11.2794561386
8.8842887878 -10.8881530762
8.9022731781 -11.4080142975
8.9248008728 -10.7862462997
8.9810237885 -11.2670974731
8.5092487335 -11.3087787628
9.0006341934 -11.5137796402
8.7927360535 -11.2217874527
8.9612617493 -11.1302862167
8.7179222107 -11.2833032608
8.7894077301 -11.4717712402
9.0081424713 -10.7861824036
8.8384151459 -11.3067264557
8.7907114029 -10.9481620789
8.5636243820 -11.1222677231
8.5783329010 -11.1299514771
8.8199024200 -11.3336381912
8.6568374634 -10.9756898880
8.7102222443 -11.1221494675
9.0963239670 -11.0293321609
8.5759410858 -11.1138095856
8.6809091568 -11.1884050369
8.6504678726 -11.1508445740
8.8031902313 -11.3985681534
8.7514696121 -10.9081478119
8.8926477432 -11.0651865005
8.9535369873 -11.3608436584
8.7614965439 -11.3892250061
9.1043090820 -11.1203298569
9.2537641525 -11.1239900589
8.9166860580 -11.2980213165
8.7934703827 -11.2856607437
8.4456214905 -11.2133445740
9.0627145767 -11.3841667175
8.9025688171 -11.2545995712
8.9192667007 -11.1368312836
9.1219911575 -11.3677968979
9.0936174393 -11.0194244385
9.1326065063 -11.0983304977
8.7967958450 -10.9150114059
8.7576704025 -11.1032629013
8.8487720490 -10.8892517090
9.0987443924 -11.0126714706
8.8514385223 -11.2907218933
9.0034770966 -11.5011625290
9.1127214432 -11.2881412506
8.5350017548 -11.2023439407
8.6591920853 -10.9805736542
8.9137392044 -10.9530267715
8.9938526154 -11.1849832535
8.5373363495 -11.1968803406
9.1054134369 -11.4016447067
8.5312671661 -11.2062568665
8.5959529877 -11.2484378815
9.0047512054 -11.0558614731
8.7134542465 -11.0502939224
8.6302947998 -10.9829406738
9.0691699982 -11.3407201767
8.4397306442 -11.2173137665
8.7384433746 -11.5604963303
8.9744653702 -11.2356653214
8.8464212418 -11.4232597351
9.1696157455 -11.3483428955
8.7987070084 -11.0048542023
8.4467353821 -11.2400693893
8.6721305847 -11.1929855347
8.6330699921 -10.8962717056
8.5915317535 -11.2255611420
8.6726799011 -11.1056251526
9.0190219879 -11.4046821594
8.9429321289 -11.3123531342
8.5553894043 -11.2523822784
8.4916448593 -11.2708625793
9.0480613708 -10.9982452393
8.8111066818 -10.9258403778
9.1562089920 -11.0625181198
8.7933683395 -10.9510469437
9.2536296844 -11.0530033112
8.6627063751 -11.2166099548
9.0896415710 -10.9341497421
8.6277551651 -11.3253383636
8.7771558762 -10.9867076874
8.7039937973 -11.0877618790
9.0323352814 -11.1238327026
8.5069189072 -10.9853773117
8.7745456696 -11.1233119965
8.8036861420 -10.8929290771
8.8694229126 -11.2030773163
8.6347532272 -11.2757015228
8.8907432556 -11.3649816513
9.0100336075 -10.7965593338
8.9976339340 -11.0190839767
8.8685340881 -11.4656782150
9.0506200790 -11.1995601654
9.0326585770 -11.0218687057
8.5865545273 -11.1053228378
8.7866687775 -11.1253223419
8.8917951584 -11.3460912704
8.5961637497 -11.1515426636
9.1353893280 -11.1487245560
8.9638366699 -11.3636121750
8.5261545181 -11.0743770599
8.7693748474 -10.9261445999
9.0418968201 -11.3208885193
9.0188121796 -11.2457056046
8.8509216309 -11.2498941422
8.9861478806 -11.0845451355
8.8778924942 -10.9439516068
8.6491317749 -11.2679548264
8.6984920502 -11.2564306259
8.8963651657 -11.5202093124
9.0514392853 -11.1277980804
9.0530853271 -11.0235404968
8.9803733826 -11.0888872147
8.5491027832 -11.1133460999
9.0204448700 -11.1386842728
8.7086572647 -11.3849668503
8.7361078262 -11.0342912674
8.7748746872 -11.1910886765
8.8391408920 -11.0646314621
8.7484979630 -11.0339078903
8.7276296616 -11.4480171204
9.0863656998 -11.3543357849
9.2260789871 -10.9160299301
9.0353517532 -11.3528203964
8.5270051956 -11.3869209290
8.6681680679 -11.4967451096
8.7474822998 -11.3224077225
9.0737838745 -11.2670536041
8.8794631958 -11.4229574203
8.9193964005 -11.1529483795
8.8275194168 -10.9559392929
8.7270469666 -10.9663162231
8.6852970123 -11.3158082962
9.0340042114 -11.0867824554
8.6322727203 -11.1204795837
8.8820075989 -11.2087497711
17.6973476410 17.9387187958
17.5212860107 18.0913829803
18.0268535614 17.8907814026
17.8675327301 17.4324531555
17.8328609467 17.7594184875
17.5148983002 17.4099292755
17.2368030548 17.5640792847
17.4751129150 17.6119861603
17.8389930725 17.5835952759
17.3359451294 17.4159183502
17.6863708496 18.1519775391
17.5044116974 18.2118034363
17.6622848511 17.7972030640
17.9780941010 17.9524078369
17.8841342926 17.7598495483
17.7888965607 17.3361759186
17.8367195129 17.9521389008
17.7216014862 17.5547447205
17.7401103973 17.5051116943
18.1156883240 18.0108871460
17.6033897400 17.3510780334
18.0236473083 17.6201553345
17.5129947662 18.0565395355
17.4257774353 17.4066677094
18.0288372040 17.9901390076
17.4898567200 17.8183441162
17.7708263397 17.4198246002
17.7392101288 17.3978004456
17.2835083008 17.3623256683
17.4676570892 18.0837860107
17.3294086456 18.0285701752
17.9456977844 17.7988834381
17.3662605286 17.6041908264
17.5946846008 18.0412673950
17.6160259247 17.4387340546
17.8807144165 17.6532402039
17.6034984589 17.8866481781
17.9476261139 17.7725811005
17.7278442383 17.6320743561
17.4655723572 17.8843574524
17.8094940186 17.9740982056
17.8092117310 18.1707382202
17.7903556824 18.1160850525
17.9692573547 17.5382614136
17.2700195312 17.5265464783
17.9463024139 17.6928691864
17.3558158875 17.6632709503
17.4361400604 18.0078506470
17.8576374054 17.6079101562
17.5109367371 18.0054779053
17.6090240479 17.4001388550
17.7637329102 17.6173057556
17.8619251251 18.1328296661
17.3525962830 17.7625236511
17.3418445587 17.4807586670
17.7792530060 17.8189430237
17.3583869934 17.9976997375
17.3083953857 17.7335815430
17.4912834167 17.5324211121
17.4462966919 18.0763645172
17.2479972839 17.5561389923
17.2962417603 17.8827266693
17.4421463013 17.4682807922
17.4653110504 17.3957309723
17.9388313293 17.8465499878
17.4866924286 17.8616352081
17.5696678162 17.9513435364
17.4379100800 17.4633369446
17.5742244720 17.5350284576
17.2410640717 17.7078704834
17.4590301514 17.8596553802
17.8289642334 17.7285709381
17.9973583221 17.7739715576
17.4440879822 17.7858238220
17.4710102081 17.4620819092
17.3663768768 17.6117172241
17.4114151001 17.8466815948
17.9379634857 17.7559375763
17.4999885559 17.8809185028
17.6518898010 17.7390384674
17.8746166229 17.5055141449
17.6249313354 17.5245361328
17.5503692627 18.0218620300
17.3749790192 17.8807086945
17.5373096466 18.1538009644
17.6731147766 18.1213855743
17.7285881042 17.8337497711
17.4628925323 18.0541725159
17.6757259369 18.1324615479
17.6419391632 17.5003566742
17.7785320282 17.6111164093
17.4338264465 17.9466953278
17.5433692932 17.7584171295
17.4983730316 17.8652019501
17.4847030640 17.6542129517
17.8573646545 17.5245418549
17.6066493988 18.0543098450
17.4482917786 17.7372684479
17.8248424530 17.9480037689
17.8970031738 17.9429759979
17.6313858032 17.6607589722
17.4878845215 17.8014373779
17.5294208527 17.6677551270
17.8431701660 17.8576984406
17.9357776642 17.5365982056
17.9485149384 17.7751693726
17.5764369965 18.0756530762
17.5165233612 17.7941246033
17.6085567474 18.1513690948
17.3538856506 17.8712368011
17.4032497406 17.9685173035
17.7872810364 17.7461547852
17.2663688660 17.4881114960
17.8124504089 17.5281391144
17.2755565643 17.8938217163
17.5709495544 17.7852611542
17.7452468872 17.6519660950
17.4728565216 17.6604328156
17.7989559174 17.9203662872
17.4646987915 17.5761680603
17.6967468262 17.7930126190
17.7024002075 18.0938606262
17.4831027985 17.7367897034
17.2664604187 17.7210903168
17.2800655365 17.5648574829
17.5202503204 17.6597156525
17.4402999878 17.6462879181
17.4846057892 17.5835628510
17.2553234100 17.7499351501
17.6636142731 17.5736560822
17.8507404327 17.6540393829
17.6371955872 17.6415805817
17.3847064972 17.6254653931
17.8974018097 17.6397056580
17.7223243713 17.4825038910
17.4523296356 17.5518474579
17.4463405609 17.4204559326
17.8291988373 17.6732540131
17.7756614685 17.6707210541
17.5763626099 17.4300193787
17.9503288269 17.5546245575
17.8986148834 17.6730175018
17.7399063110 17.8758354187
17.8983440399 17.8492813110
17.4993152618 17.8464202881
17.5620765686 17.8019237518
17.4963817596 17.5537204742
17.4094123840 17.7885456085
17.6867027283 17.5510749817
17.6333503723 17.8343410492
17.5290374756 17.6284790039
17.5427284241 17.4969730377
17.5467929840 17.4702377319
17.6943855286 17.8276844025
17.4777221680 17.9368438721
17.6146831512 18.0169353485
17.8682346344 17.6137962341
17.6591091156 17.7926006317
17.2243309021 17.7741184235
17.4121208191 17.4915599823
17.3624553680 17.5452785492
17.7480525970 18.0266418457
17.8768844604 17.9711284637
17.8175106049 17.8482608795
17.7584304810 17.6927261353
17.4736824036 17.5888004303
17.5497360229 17.5849647522
17.7642593384 18.0404109955
17.6122074127 17.8347206116
17.4273529053 17.8553409576
17.4693431854 17.7759265900
17.7935295105 18.0356292725
17.4347801208 17.5757331848
18.0221652985 17.6477184296
17.8616371155 17.6066570282
17.3564968109 17.5090637207
17.4624958038 17.6436100006
17.3356437683 17.9079170227
17.4057826996 17.7422580719
17.3687877655 17.8914966583
17.6318855286 17.5081958771
17.8696460724 17.7172508240
17.7212314606 17.6046390533
17.6225948334 18.0961360931
17.7594146729 17.7017402649
17.5236816406 17.6295681000
17.2641506195 17.4798965454
17.9894123077 17.6364593506
17.5413208008 17.6813640594
17.6716670990 17.9350242615
17.5653381348 18.0431442261
17.6048030853 17.4747333527
17.6516685486 17.3817558289
17.5586128235 17.5957603455
17.6824512482 17.7109241486
17.6687889099 17.8392066956
17.3839454651 17.9165115356
17.4525852203 18.0227794647
17.4510517120 17.7493457794
17.2741565704 17.7358074188
5.0303101540 16.7000961304
4.6192030907 16.8258972168
5.1317448616 16.9219741821
4.9884877205 16.9305763245
4.5427451134 16.8045330048
4.8638181686 16.8512916565
4.5930104256 16.8636646271
5.0735788345 16.6909656525
4.8750524521 16.4042568207
5.0826387405 17.1212062836
5.2315087318 17.0343933105
4.8770494461 16.6373615265
4.5106968880 16.9585361481
4.9016623497 17.0779514313
4.9296765327 16.5758266449
4.8742451668 17.0341873169
5.2395548820 16.6615905762
4.6023058891 17.1527156830
5.1750669479 17.0120582581
5.1880221367 16.8130416870
5.1710629463 17.0728721619
4.7155547142 16.9719314575
4.5704393387 16.6238441467
4.5717844963 17.1963005066
4.9811339378 16.5275402069
5.0497703552 16.6251602173
4.7401013374 16.5889472961
5.3559107780 17.1154632568
4.9146428108 17.0540084839
5.2065143585 17.0787429810
4.6615481377 16.9894905090
4.5002341270 16.7876625061
4.4947991371 16.8442134857
4.8674812317 16.6496562958
4.9161000252 16.7808876038
4.4212260246 16.8881664276
4.8877630234 17.2040481567
4.7220826149 16.6927509308
4.8540849686 17.0908241272
4.6290817261 17.1611175537
4.9454827309 17.0912799835
5.0711636543 16.9725799561
5.2193865776 16.9603633881
5.0808510780 16.5265254974
5.1652636528 16.7772617340
4.7776246071 17.0812091827
4.9688816071 16.5775566101
4.6709880829 16.8799571991
4.8156838417 16.8665218353
5.0733475685 17.0793266296
5.1729211807 16.6599750519
4.5627689362 16.7949752808
4.9275455475 17.0571174622
4.5907077789 16.9029350281
4.6281456947 16.9389114380
4.8217549324 16.5913448334
5.2688736916 16.7174015045
4.4663772583 16.8850173950
5.2173643112 17.0024623871
4.7500209808 17.1913318634
4.8626604080 16.8990364075
4.9499807358 16.7049293518
5.2151856422 16.5789775848
4.9338741302 17.2093486786
5.2601971626 16.8114280701
5.1555600166 16.6835041046
5.0783615112 16.7395839691
5.0052428246 16.7707195282
5.1147785187 17.1188373566
4.7516455650 17.0614566803
5.2102894783 16.5839786530
4.8403692245 16.6193180084
4.6133880615 16.6297550201
4.6647896767 16.6102352142
4.9282221794 17.1581382751
4.7950334549 16.7073001862
5.0136437416 16.7992439270
4.9591116905 16.7985229492
4.8591656685 16.5412998199
5.0458865166 17.0545635223
4.7947964668 17.2410545349
4.9849014282 16.8701267242
4.5314197540 16.9087657928
4.8001132011 16.7505512238
4.6917648315 17.0075817108
4.8681187630 17.2305736542
4.9801530838 16.7764606476
4.5516428947 16.8481845856
5.2735157013 16.6889286041
5.1221151352 16.8528137207
5.2648663521 16.7444705963
4.6350121498 16.8052368164
4.7084412575 16.6607971191
4.6437482834 17.1397018433
4.7718009949 17.0804462433
4.6851315498 17.0178565979
4.9091491699 17.1800193787
4.8945608139 16.9701213837
4.9361686707 16.8481502533
4.9298515320 16.5290565491
4.8937435150 16.6134204865
5.1853914261 16.6077232361
4.7884116173 17.0457305908
4.8024492264 16.7545623779
4.6702733040 16.7916297913
4.8505997658 16.5153427124
4.6839613914 16.5287322998
4.6100029945 16.7647304535
5.1935400963 16.6819725037
5.3657608032 16.6834888458
4.6706104279 16.6343250275
5.0367789268 17.0066566467
5.1608858109 16.8313026428
4.7690253258 17.0619525909
4.6494665146 17.0508384705
4.8436470032 16.9811153412
5.1841359138 16.8180503845
4.5941843987 16.7520179749
4.9607858658 16.6180782318
4.9445357323 16.7525253296
5.1208105087 16.6609859467
5.1274099350 16.8900661469
5.1538567543 16.7151927948
4.9486403465 16.6319980621
4.8476762772 16.6811504364
4.7679753304 16.8769226074
4.5420212746 16.9931373596
5.0827269554 16.9097270966
5.0223765373 17.0859661102
5.2602224350 17.0653743744
4.6815595627 16.7148017883
5.0918359756 16.8816890717
4.9688014984 16.9218769073
4.8553795815 16.8528594971
4.4438838959 16.8628768921
4.8566451073 17.1221981049
4.9187493324 16.6297779083
5.2065382004 16.7126007080
4.9027476311 16.9554901123
5.2168064117 16.9876346588
4.6596174240 16.7748317719
5.1392393112 16.8146915436
4.6900568008 16.7254753113
4.6914830208 16.8550357819
5.3525080681 16.7732524872
5.1331577301 16.5722732544
4.7933449745 16.7061405182
4.7860288620 16.6075439453
5.0555253029 16.6748199463
5.0511722565 16.4589958191
4.6531825066 17.0903396606
4.9789371490 17.0306911469
5.2506203651 16.6716518402
5.1888751984 16.9318466187
5.0586752892 16.8755111694
4.7088880539 16.7878131866
4.6762671471 16.8413486481
5.0939054489 17.0683078766
4.9376258850 16.6856784821
5.0165724754 16.5508747101
4.8044185638 17.1482830048
4.8396663666 17.0304431915
4.8691172600 17.0076713562
4.6252393723 17.0291614532
4.6862645149 16.7733802795
5.0041489601 16.8822269440
5.2660722733 17.0072422028
5.0453610420 16.9222869873
5.1879620552 17.0715579987
5.1538667679 16.7720699310
5.0721302032 16.6158084869
4.5486593246 16.7827663422
4.6489429474 16.7475223541
5.2363958359 16.6739006042
5.2096571922 16.8902683258
4.9076280594 16.9126110077
5.1230320930 16.7480049133
5.2720866203 16.6834506989
4.7054324150 17.0785980225
4.9567608833 16.9583358765
5.1157679558 16.9106502533
4.9677500725 17.0703468323
5.0835127831 16.9259490967
4.8122448921 16.6895580292
4.6792812347 16.9956092834
5.0178046227 16.6846523285
4.9946250916 17.1475906372
5.0107984543 16.7665157318
5.1625995636 16.9862155914
5.1329970360 16.9530029297
4.8429970741 17.0057888031
4.8581399918 16.8301334381
4.5833435059 16.9369583130
4.9648437500 17.1148395538
4.8270936012 16.8988895416
4.9847292900 16.9197711945
4.6282348633 17.0269832611
5.0989274979 17.0965690613
4.6464662552 16.9172630310
5.0860509872 16.9077644348


==> expres/synthG10/dtSNE_jonas_cl10_dim50_p200.200.200.200.200.200.200.200.200.200_d1.2.3.4.5.6.7.8.9.10_embedding.tsv <==
28.4800595898 25.5286735463
28.5946210574 25.5170516456
28.4355744171 25.4084275426
28.6241636595 24.8112401938
28.8780229896 24.9648848700
28.7575964508 25.6607404999
28.9958991324 24.9285068272
29.1864018241 24.8893652328
28.1712550989 25.8022552624
28.5865486642 25.9396590615
29.1683061605 26.2882801458
28.2714210856 24.9997671020
28.8857224296 25.6693367211
28.6625928439 25.5508813481
29.5551494937 25.9373365894
28.5240606910 25.1922591104
28.5965395421 25.6109219745
29.2144613161 25.6985403755
28.3596025049 25.2329276340
28.8164944699 25.5189698771
28.9566242041 26.0242204639
28.3882785450 26.3105004585
28.7175613774 25.7916237234
28.9387795182 25.5694030695
28.9195828002 25.4069543977
28.4578496171 25.9456627763
28.5624747641 25.2028382607
29.2986141745 24.8811953338
28.1172508281 25.8325723376
29.4005527619 25.5292946188
27.9376298021 25.5234587204
27.8487686603 25.7088000869
29.3814069919 24.9417821549
28.7287825610 24.5196014297
29.2503663150 25.8022249609
28.5423987149 26.2405022843
28.6365510386 25.6222443966
28.9541339756 25.9937641789
28.3374355279 26.3930715931
28.9710352517 25.4098848791
28.7255747599 25.8766370301
29.1657996682 25.6843627439
28.7012517353 25.9235893644
28.7030724649 25.4286249798
27.9863731997 25.6491814562
29.1649016913 25.7659642864
28.6817508205 25.4378739563
29.2930949281 25.5519312373
27.8974790077 26.2256539010
28.3823515527 25.9196409474
28.5516892965 26.2838272770
28.8141473406 25.6086884099
28.4720825656 25.1830953361
28.2702178151 25.3388064690
27.9766437029 25.7397300845
29.2591595147 26.4009795779
28.7891707429 25.2670203633
28.8532216687 25.5215493794
28.6347671871 25.6063701982
28.8127783963 25.6484536335
29.0083313696 26.2902872707
29.2617818909 25.4311881270
28.1199141626 25.3515693624
28.6823810068 25.2314091476
29.1752934995 24.8046739800
29.1430762689 25.8444746851
28.0301266312 25.3552254540
27.5946686299 25.5707895977
28.4724896012 25.6704646312
27.7950361043 25.7542240262
28.2690459433 25.5484021022
28.2962719466 25.5129066780
29.0549665313 26.0574251332
28.0320611328 26.1528200843
28.4832823148 25.5965130662
28.8717365775 26.0780028818
27.9656291515 25.1209276149
28.1961081162 24.8857440949
29.2436224808 24.9507294431
28.6330402883 25.4231274424
28.3219530703 25.7746289372
27.5499667245 25.2697809412
29.1598792718 25.9247992374
28.9546367484 26.0020381186
28.5901856029 26.5112338195
29.2962437860 26.1475249830
28.4616173189 26.3785671534
27.7621291691 26.4003072955
28.7694189577 25.9292961188
28.4792329047 25.7909394981
29.0775056042 25.3522735276
28.4585427512 25.4211108630
28.5021651274 26.1168601283
28.9488853799 25.7817442780
28.8502899172 25.6515901344
28.6467670379 25.9861119033
28.9216013851 25.5794976160
27.8766654728 25.5433350943
27.9737704690 26.0706580450
28.5343669191 25.6472498223
28.1680733417 25.3600063067
28.3571764792 25.2960707196
27.8402499274 26.2153848982
28.4735256305 26.1080257210
28.6612074841 24.7914895386
28.9213924459 25.2907481865
28.5005822391 25.1635794783
28.1238498014 25.1320404665
28.9209492603 25.1610178727
29.2210190751 26.3229908463
29.2894094901 25.8023196823
28.1777062216 25.9276092802
28.6581206021 25.2061763180
28.5491604450 26.2575348476
28.3346245058 24.9956843191
28.6665272508 26.1445954063
28.3636273437 25.3282185414
29.6526942486 25.9738760206
28.0794665337 25.7857438140
28.0448618534 26.1696300833
28.5737546262 25.7471792621
28.9682302233 26.0585024664
28.5837710096 25.1620501106
28.3897962233 25.8817547299
28.3975144734 25.4174587382
28.0163681811 25.1000205986
28.9792989920 25.3804655798
29.2397737498 25.2969105056
29.0563299831 26.0545759260
28.1991067481 25.1930937062
28.5533385165 25.5930031677
28.6144917553 25.5037744860
27.8636890269 25.4062787981
29.1619961106 26.1375222864
28.5030415595 25.8948294169
28.4389165082 25.6788580384
29.0048241530 25.4611407133
28.8038867389 25.5945306814
28.1053596955 26.2751670252
28.0207064479 25.3635950264
28.5657769187 25.4826459531
29.3671802865 25.8909046762
28.2313983440 25.5425968748
28.9754999744 25.4637013305
29.2344458529 24.5891855543
28.6935036172 25.3498585662
29.2469590087 26.4801973055
29.5503930481 25.9937402131
28.9349773585 25.5600285282
28.5868117383 25.7471600302
28.1578613289 26.1777372481
28.7071871630 25.3148277401
28.9758261302 25.1391945837
28.3017614347 25.2018436044
28.0705798071 25.9123521289
28.7880652605 26.5209567002
28.5336425797 25.3355999166
28.9644451358 25.5978190402
28.1575698327 25.5199254718
28.7080193246 26.4080446734
28.8162472875 26.1732919971
29.2363003449 25.3625189329
27.8104751904 25.8472600539
28.1106689410 24.6536855528
27.7994081382 25.3128566372
28.3433461527 25.9368520408
28.8395260368 26.2641134469
28.5249348449 26.3726856007
28.7679121763 25.5775329468
28.4996626638 25.4136160527
28.4409574378 24.7434546276
28.3361574937 25.0148033187
27.7750462716 25.4911752259
28.8025237604 26.5326419642
28.4349600702 26.2863910651
27.9423623515 25.7086705067
27.9692523799 25.5846364631
28.7261026122 26.1646754972
29.1216330122 25.3303775777
28.7958724145 25.9628118396
28.5243549271 25.5624290297
28.9227340167 25.6686504877
29.3814989430 25.7662789748
28.5053547147 25.6963178748
28.6019356267 26.1482270991
28.5988466701 24.8526173617
28.6644101911 25.6036192730
28.7639719476 25.5398386122
28.7086285787 25.5580655555
28.8129783947 25.3108998012
28.1651247184 26.0925880500
28.6701915780 25.5409001977
28.4870466469 24.8011659307
28.6401809142 25.3261340407
28.6821874650 26.0994312524
28.9050867578 25.3542648898
28.3473004717 25.4449574191
28.6029884006 26.2116703996
29.2206957007 25.3487472867
28.8318439832 26.0125380095
-48.9408919127 -22.4040844828
-50.1166934438 -21.8654043285
-48.2764330653 -22.1368492380
-49.0000217102 -22.0528587718
-48.4017201680 -20.4284675733
-49.2871294179 -21.3875231784
-47.7374924295 -20.8674849590
-50.4164732281 -21.5998146681
-50.2638236323 -20.8401280499
-49.1883871607 -22.4097230299
-48.5749937247 -21.4804725797
-47.0899772843 -22.2888710991
-48.4182237502 -21.0532806202
-47.9871948272 -21.0491504315
-49.2560225149 -21.5115816628
-49.0108750191 -23.2327423678
-49.4460725389 -22.8962409441
-48.9642258357 -20.7620971660
-49.0843990125 -22.1006832507
-47.8058341014 -20.9556917189
-47.9966526699 -19.7780700876
-49.6943754744 -22.3918258106
-47.7137975481 -21.8329934144
-48.8637547348 -22.3372404671
-47.8448395440 -22.1897605486
-49.4243513657 -20.6127054355
-48.8260473298 -21.5771584228
-49.2186034133 -20.4331031337
-48.0709296761 -22.4076322688
-48.9151300323 -21.1430026624
-47.9928647306 -20.9220943457
-47.2393964750 -22.1012065261
-48.3101709037 -19.3126363785
-49.1158670412 -21.2541292100
-49.2169023663 -21.3001277483
-49.0206847088 -20.6775454172
-49.7591052286 -21.1342350439
-49.8879413397 -21.0029636441
-48.3502929777 -21.0956136834
-48.0137848294 -21.9860749170
-48.9391710606 -22.8615618707
-49.9613785836 -22.8618983911
-47.8018996848 -20.4712185223
-47.2754561383 -22.2578775892
-48.1058650416 -21.5806844172
-48.9729046092 -20.9797353992
-50.6556813962 -22.1767616731
-49.9160498096 -21.2045073203
-49.5613807075 -21.7587277320
-48.9818170478 -21.9229618754
-49.2630700796 -21.5849855031
-49.5869490345 -21.3263651805
-50.1747699964 -21.0536395052
-48.5254964528 -21.5857390803
-48.3110386464 -22.1742450531
-48.1173231497 -20.7165605105
-50.0614238680 -21.0604803915
-48.6313663777 -20.6280187712
-47.0740233352 -20.7652386700
-47.5811565498 -22.4467413935
-47.4502010301 -22.7469486267
-47.6222591410 -20.3682960675
-49.1458838661 -20.8295824992
-49.4240668606 -22.9971735425
-48.0770841331 -22.1752169449
-47.3656118253 -22.0645231760
-48.7395803554 -21.8070386534
-48.3875015673 -21.4725888949
-49.4328936910 -19.7144820531
-48.6332820428 -20.6277965503
-49.9897860255 -20.4018823008
-47.9398946062 -21.9777173422
-49.1501983048 -21.7792740449
-49.9109939515 -22.4218203209
-49.1071333741 -22.2693012614
-49.8974399765 -21.3431605205
-47.8479890215 -22.3273081495
-48.1236413176 -21.7242399820
-50.0640729072 -21.7310372880
-50.0635616883 -21.0172524822
-49.5633584915 -22.0202830988
-48.7518872560 -21.1212063290
-49.5230564370 -19.9100594300
-48.2102824067 -22.9087217021
-49.0933378284 -23.3062527604
-47.2615751779 -22.2013323393
-47.5201587448 -21.4249589165
-48.4375866822 -20.9080675629
-49.6021621789 -22.1617775653
-47.5632290024 -22.0379188243
-48.7887469535 -20.3012737000
-48.7549287261 -20.8444671387
-48.3043493979 -21.7493454789
-49.6782831913 -21.2502973753
-48.0281319874 -22.5949377218
-47.2810956835 -22.1737115513
-48.6967994851 -22.6915304687
-50.9490179146 -23.0258115933
-49.7596276041 -22.0023875182
-48.9412711028 -22.3964364172
-48.4667721922 -20.4980062938
-49.2668236596 -20.7149955346
-48.6153390618 -20.7826973937
-47.2663991118 -21.3785486425
-47.3109458859 -21.3471173647
-48.7288729567 -21.9931570828
-48.1453953843 -23.1706525178
-49.4358252815 -20.6974185635
-50.5246506879 -22.0505889986
-47.3178340740 -21.8105141120
-48.6765989060 -22.3981574408
-48.2590562567 -23.0947748238
-50.2863723976 -22.7118647433
-47.3330795845 -21.0653474798
-48.5789017771 -20.1668723057
-48.0888871879 -21.5116105659
-49.1743812547 -22.4102534565
-48.9470323856 -23.1173458555
-48.8859780936 -20.8765033336
-49.6038570310 -21.6514413638
-49.0463712426 -21.4917232762
-48.1315073676 -22.5633033539
-48.6092013566 -21.5928025087
-48.3774996153 -20.7855426976
-49.2292454277 -20.7858599449
-48.5768316022 -21.4722432037
-48.5438298151 -20.3187951692
-48.0055621464 -23.5322324605
-50.0443628061 -21.8040434147
-48.2108384000 -21.7963451304
-48.2967072907 -22.5184971413
-48.6277255078 -20.1776610925
-48.7974170913 -21.9511209290
-48.6149053827 -22.4934996993
-48.4300163511 -21.8207771649
-50.5650057344 -20.0790026750
-49.2122715229 -22.3791302072
-47.9195612664 -21.8005716244
-48.1634365984 -20.2602678624
-48.9896814027 -20.1722577058
-49.7732933607 -20.2128883199
-50.0194474925 -22.3517696831
-47.9523536400 -22.3645565106
-50.0334437602 -20.4720331711
-48.7809668341 -20.2114987987
-47.2996750734 -21.1066008123
-47.1802715359 -21.0875119787
-48.6956394738 -19.7230401374
-49.0753562511 -21.6908690719
-49.9017686374 -22.2008306577
-48.8593438777 -21.1240626139
-47.8754296146 -23.0715692767
-48.9089464857 -22.2601750755
-48.6575150016 -21.1364264669
-50.3976394808 -21.9474804412
-48.2930789456 -20.3227737554
-49.4339436177 -23.0346146337
-48.1021856724 -21.9384846524
-49.2007542858 -21.5947429039
-49.4404354485 -21.1837676324
-47.6132574306 -20.0912594429
-48.8976743652 -22.6000763560
-49.2480960952 -21.1561955720
-48.0676106185 -20.8892632737
-47.6466761414 -21.1686067098
-48.7841605509 -20.5777508613
-47.9482217344 -21.4421875124
-48.5126620560 -21.9371479891
-47.5038545806 -21.9408351816
-47.2673310461 -22.3615325401
-47.4507743583 -21.3780032481
-48.4543523523 -20.9329847095
-49.1801512406 -23.0331275213
-47.9192928044 -21.3183465423
-48.5584739317 -20.4694089597
-48.9442457231 -21.3443574601
-49.0952777223 -22.5042556765
-48.1525652500 -20.6030794136
-48.8612620544 -21.6728565165
-48.7473655389 -22.0334721525
-49.0184215740 -21.8754906524
-49.6444659855 -22.4134535452
-48.2736017043 -22.1647414233
-49.0674197676 -21.4913923459
-49.6160929112 -20.5758176122
-48.9449870347 -21.3204189741
-49.3917126265 -21.7799369899
-48.2401273457 -20.7906569864
-47.1210351167 -21.1786204035
-48.4402472322 -21.3294307690
-48.0268558856 -22.5688165648
-49.1149890868 -20.9450036544
-48.0160357602 -21.0128755018
-49.8685910974 -22.2332096899
-46.9782439087 -21.0380690704
-48.0972446410 -20.8180384362
-49.3005334517 -20.4139001632
-49.3608182598 -22.9187853035
-47.5115889059 -20.7906817908
-50.2615288442 -22.3440312521
16.7033085628 -54.7922477188
19.6112546986 -55.5921434761
19.7953606652 -54.9969934840
15.7314934683 -56.8177991759
18.8104680319 -55.2458417943
14.7207100824 -56.5404970937
16.3363031597 -55.5654801051
16.1345488868 -57.0509423500
17.3096320369 -56.9253107662
17.2534473130 -55.5436289431
18.1048405235 -56.4193397131
17.9862883954 -57.3976877400
16.6689087680 -53.3034869953
15.7498809364 -55.4618378593
15.5755951766 -55.8301334684
19.5470015353 -57.6205820318
15.4951448563 -55.4449331868
17.3236190611 -54.9612485898
16.9485898388 -55.3362030121
16.8038690132 -56.1968462062
19.6837529576 -54.0899923918
15.6136666325 -56.6185801099
16.6416121432 -58.4215448038
15.3637652570 -58.8466565536
17.8125658896 -54.8916003470
17.0710872375 -57.7327871717
17.0850198061 -56.2813569176
16.5230603943 -58.8107080615
17.2246654781 -56.1077207338
19.7235887073 -55.4737514025
18.7817727304 -55.0379133090
17.0778497262 -54.6409464172
17.1720185285 -57.0318745149
17.4649770420 -54.9095447577
16.2809479728 -57.7471772820
17.0535994717 -57.2205018420
18.7448147379 -57.1348745258
18.3209302232 -57.7906006068
17.8733324947 -55.4802706871
18.2554825345 -59.1159329086
17.5352361056 -56.8043259999
16.3383458205 -53.9423426762
18.4405756673 -57.0124424829
19.2380571898 -57.0869266820
15.9631013020 -55.4192014081
15.8044816215 -55.3413172476
15.7513648370 -54.7526525877
15.4063477480 -53.5208559796
18.1758115873 -55.8220357719
16.1209016892 -54.5719618071
19.1500907044 -56.0245674789
15.4179044561 -55.9367363715
16.1366730350 -53.8188210267
16.3240001788 -58.1288521470
17.7838364356 -55.5689660458
17.8603801193 -55.2809304216
15.7019745449 -57.4986079797
16.4657764806 -57.1124816663
15.3520090287 -54.3104785102
16.0011724158 -57.6236029327
16.2798181836 -55.0479044979
18.4789803576 -57.1514008459
18.6009389956 -54.8189664677
17.3958915055 -56.2303980171
17.3012545001 -57.8778799878
16.5815424098 -57.0899940928
15.0274221008 -56.5946796300
16.6766553933 -56.4098642195
19.3862718793 -54.9483331159
15.7883021353 -55.0769745331
14.4760605162 -55.3800914801
18.6747203201 -56.5695537410
16.6140162752 -56.2719475000
16.5848467429 -54.2225569421
18.8402345508 -56.8102890200
17.3753053962 -58.4891306419
16.0502480923 -57.3739945966
16.8654355395 -56.9404611639
16.8468553962 -53.2628986508
18.0535174096 -57.9337392031
17.0251002832 -53.2516502324
18.4561366896 -57.7988035173
19.3589165201 -56.9215984458
16.9716518058 -54.5744907333
14.8282835135 -54.7657327855
14.8585185640 -56.9814122723
16.9416171742 -56.5809129987
16.9581173268 -56.3976581510
17.2001394694 -57.7287876054
18.3022149281 -57.2676183082
15.9469546031 -55.3646318483
17.1957431308 -56.4745643723
16.0559187640 -58.3020421726
15.4243500886 -56.0746841265
16.0716372360 -56.7102792856
16.8160876845 -53.2603323951
18.7880873770 -56.2848972963
15.7490046398 -57.6109825698
18.8770304507 -55.0670986148
18.8088006525 -55.4228594135
17.8178342752 -53.4209491994
17.5503956357 -55.5288154422
17.8319242115 -55.7972874735
15.3421004120 -55.5245781567
17.4105457169 -55.2079797680
17.7814461313 -58.2952392237
17.1500988839 -56.0142491253
14.9876821012 -55.1465100511
15.2644122004 -54.8391329140
15.4576841659 -56.5573386459
17.8268150612 -56.2140163215
17.5177792833 -55.4123103988
14.5311302034 -55.9359425686
18.2263290055 -58.2267064512
16.4229727003 -55.0607665364
17.4372874894 -56.5044876469
17.2552826683 -57.6391267215
16.1749440898 -56.7541472403
18.2669917520 -58.3777719867
18.7886441537 -56.6299539008
15.7516015050 -54.6097870725
16.1112862920 -56.3015000343
15.3136026814 -53.8992803304
17.8449737626 -58.8478839209
16.1303328588 -55.3180833855
15.9560288287 -57.3376587609
17.0537884466 -55.2715470131
17.7104272926 -56.7179982692
16.8577727237 -55.3450696454
19.2755024967 -57.3405514108
15.3497753381 -56.3193650267
17.1326893324 -54.5158919533
16.6821522384 -57.3465137008
15.8541690753 -56.1588701109
18.0589548676 -56.9555400736
17.5559454909 -58.9718633402
15.0667756819 -56.4360978236
16.9299404328 -54.0994289580
17.0802004512 -56.3153574804
14.3793486933 -56.6216461610
16.1671434046 -56.6929090227
14.8377342692 -54.8744284657
16.7251202671 -56.8354382753
15.8615173062 -58.3905237038
15.7669595121 -56.1418390753
16.3756657775 -56.3354626785
17.6106464038 -56.6235039974
17.1068768577 -56.7880757350
17.2576491418 -54.6415508580
18.2350709439 -55.8948051370
17.3925772279 -55.5203847194
16.4721770334 -55.5917435030
17.5885971023 -54.0537329802
17.8179931007 -54.2778954984
17.1908285483 -56.1667566746
18.5440797184 -55.7934890480
19.1741750531 -56.8601102196
18.2396664992 -53.5384404393
18.4445298840 -56.0552350069
16.8981849289 -56.9212669627
16.9992182947 -56.0668152154
16.5698086736 -55.0447045372
18.1882103547 -56.7809615000
15.6422832228 -56.4445024734
18.5769659044 -55.4355660408
17.3120480967 -57.1359632023
17.2565616730 -56.3114282409
17.0268551538 -57.2641672663
17.7735984418 -57.2100111001
18.7516147996 -53.9997840479
14.2350760456 -56.3784129999
18.1322957639 -57.3199495412
17.4343888488 -54.4093340825
18.3609303985 -58.0334571516
19.4432237326 -54.3804484387
18.2501758769 -56.4214742484
17.3708414955 -55.5308502860
16.4735694194 -54.6656549790
18.2589859965 -55.7692506498
16.7262378537 -57.0462550506
18.3405910247 -54.1310396106
17.9397656352 -54.7799580611
15.7060023715 -56.7743211357
17.3584518268 -54.2121949848
18.4538844747 -53.8584583013
16.0183100192 -55.0269750427
15.9690259217 -54.7554318951
17.4295099943 -56.3062474360
14.1558084624 -56.6353826817
15.5520486344 -54.6955046698
18.0379255056 -55.4181700398
18.6076056584 -56.9651615867
16.8070308616 -55.1305744257
18.2564537497 -55.1300325193
16.0938246421 -56.0082888451
16.8178055303 -55.0769261619
18.5663889471 -57.5579608083
18.9496651505 -55.8451624688
14.9072989385 -56.4113965919
18.7287809350 -58.0691507730
54.9086955667 16.5685773683
53.3840686605 18.3944006524
55.2224316346 14.2905362572
56.8906115227 16.3288458363
54.9501126353 16.1868753121
52.4606532530 13.3002036092
54.0601209345 18.2823873114
52.2172224285 16.6993539986
57.4617808885 15.1301527548
56.3327910257 15.6604519999
54.1502820921 20.1198387580
51.5114489749 15.0299725751
54.1684524802 18.9319326859
51.7409388108 16.8032078829
50.9862343194 15.1329928620
54.0050872454 14.8299857658
57.1258012993 18.2693626575
56.7432197452 15.5402060179
53.7230652532 16.9094657673
54.5546902370 14.8697705021
53.4647932067 15.5297274727
53.3941444611 16.9189713551
51.2201747375 14.9518927348
51.1902755768 16.3032123728
51.6631883248 17.7015405655
54.8914144026 15.6485467855
54.2005934923 16.8314301574
55.3705211623 16.9138133364
54.6542707283 16.7159649400
54.8992810961 19.4279736248
55.6341102933 19.1972322464
53.4653413640 15.5860689863
53.4679076680 17.2971690913
52.4194321769 17.6340371807
55.5573506518 15.4830926334
55.3825267100 15.8577050149
52.2333322395 17.8924696968
52.8818487872 17.9909334631
56.1586154497 16.9905280109
50.2613646322 17.2482788969
50.8720821774 13.8237753170
52.2691128212 13.5216928243
54.9957450561 16.7882174993
51.9052819521 17.8144360856
53.9457651103 17.8472714972
58.5592470793 19.1568364239
51.9371356216 17.2075009587
54.4839691638 18.8708297872
54.9921480201 17.5310287029
56.3165985472 16.6994204631
54.2336540338 15.5733314894
56.2446768462 14.3984282933
55.4501731348 15.9126186629
55.4141320036 15.8467448734
55.3567961503 20.1188602835
52.0508111532 18.1286581543
50.5995370005 14.7551866100
53.8369600699 17.5921544263
53.5895987541 18.9721272581
54.7915547220 17.0338757058
56.8181932349 18.1105905386
55.4572003383 14.2181402082
56.2067989974 12.5556923569
53.1233085534 14.8488036943
54.1774223832 15.7066822350
51.9800143896 15.4899031522
55.3629815794 20.8421541031
56.7979371902 17.7697766064
51.4506064947 15.3790333001
51.2644029546 17.7853574860
54.6425490007 15.6099212744
53.2581869796 18.4072139360
57.0226421449 15.9113070628
56.0628259333 17.5385316896
57.5244810388 16.1009598915
55.0079749287 18.0403391294
54.2861428422 19.3458630766
54.2719460696 16.4629851441
54.3459238076 18.4111779209
54.1098184536 16.6892175427
55.8518480715 17.3856904129
54.1784844497 16.1443958275
52.1627473648 16.0102064540
51.9140590097 17.3288306544
54.5660509875 15.8096231797
54.8014455905 13.7875196305
51.5525545768 17.9861096360
54.3068586053 14.2665377356
52.2517938139 19.9892048901
56.3974935359 19.0300940001
52.9036055564 19.0979224093
59.1014160042 16.0183805787
55.3513344711 14.9971143922
53.8679666582 15.8430862069
54.0526030802 18.2098737254
53.9129774361 14.8216915419
55.3525964014 14.8027487048
50.4559288985 16.2488802770
53.2211100871 16.8195438712
52.6256865715 17.5646532455
54.4954113936 16.2019253851
52.5566289872 16.0600779565
51.2960670970 18.3865794348
53.0560616211 16.8316344950
53.4886069938 16.7375455611
54.5489322628 13.0455724442
54.6572490193 17.6210619827
54.4438726780 15.0310869630
57.2070177374 16.3112101853
56.4565030335 17.5745483504
54.4308956887 17.2282719923
56.0872149089 15.4513587631
52.9781488946 16.2483885744
55.0480424236 13.8434863384
52.9688973525 14.2688122673
53.6771402510 18.8464149808
55.2765967714 16.9335642458
53.5070894214 19.1648884560
55.1107927891 16.9483203195
56.5633286367 13.9668623232
55.1254767982 16.2627552561
53.9242097157 17.5785869383
50.9625268126 16.4126583445
54.0946133270 17.0536437727
55.3720349967 14.9793097107
56.7218728629 16.1748173660
56.3049300371 16.2266622674
51.6778591699 13.4512843801
56.2180480325 12.4225849437
51.4714139380 19.1916102140
51.2506918378 15.7123030172
54.7574273399 14.6249099962
53.4447083457 16.1156322142
54.3665588329 15.4322174321
52.5458642039 17.1893240103
53.5262260565 13.6968361032
55.0818379136 19.3195228699
53.9655501634 16.6943786060
55.5135590372 13.6107129580
54.4414973882 16.7772714000
54.5496738043 14.0544852493
54.8432281463 15.6948451164
54.7916511665 15.1539274177
54.1892960832 15.8794735757
53.1129097652 17.0685767009
53.4926680783 16.7300026370
53.4820777152 14.1294615292
54.2727044782 13.7560048775
54.1873422521 17.0641393015
51.3285568247 16.5622628486
55.5403039941 16.6622127348
54.6432987294 14.3551662374
53.1891502945 13.4775011744
52.3432955694 17.1728554473
56.5369143640 18.0189041732
51.6493968799 19.8356890373
54.4007299615 14.6575602113
52.4377740629 17.8946154628
54.0139437969 16.1321597898
52.5353901685 12.8546854185
58.5539515243 15.8992196733
54.4881922107 17.6965427744
54.9498413310 17.0512486381
52.3557111744 14.9288169594
52.0163902974 15.1399696807
51.7425766550 17.5731833682
54.5393636211 16.2740157143
55.3218391454 18.7652595402
55.3899489691 14.1873208464
53.7648591708 20.3505151678
52.1732551332 18.9132849993
52.6278130699 17.0284327612
52.0144607267 16.9633866148
53.0939265716 18.1880231944
53.2859733635 19.2942224359
54.5936891404 16.8866375191
54.7236709882 18.3012011444
55.0070719209 14.8016417194
55.0328937429 15.5488967783
56.1246074278 16.0636164614
52.2594226116 15.6095706821
55.1537054351 17.2185369611
55.1826889797 15.7973856215
57.8705533269 17.3493745203
53.4891068321 17.6464602417
52.4071254777 17.4235164558
55.8035601057 17.1821649703
57.2129105831 18.0593659270
54.8296556388 13.9699344599
53.2325205603 18.2670267914
54.4073019444 13.5314669557
56.6314699154 16.0110460276
54.0051918672 17.0983503175
55.7178637773 14.1826711907
53.7508839122 11.9018860292
54.2859242020 15.6869899663
52.6480727917 13.8278094389
54.0502064574 17.2331956670
54.0725162435 13.2874914551
56.5899253615 17.3037525169
-29.7287830307 57.1541602096
-26.7835717105 59.1104233846
-30.8337836330 55.8053792623
-28.1357133215 61.7406371289
-31.9909479128 57.2255469691
-29.6184281541 57.1092186274
-30.5649013904 57.5466085745
-27.3520338691 59.4522779191
-29.1684688188 57.5539339470
-32.3954426973 59.8140277891
-29.3707128135 59.7991233060
-32.0585326989 59.0279470460
-27.1798265409 59.1071548192
-33.1330818005 57.6333444947
-32.9121016568 58.3065688573
-33.0729987124 62.6029887138
-33.1528741670 58.0682876021
-29.4978350154 60.2653017145
-33.8703552355 62.4177123906
-33.7935997419 58.6012252126
-30.0711408811 60.0543604306
-30.6520567118 57.3343606615
-32.8112899553 58.6038315066
-30.6825754099 57.7540720205
-30.4403351509 64.0286303276
-28.0616251271 57.3192693265
-32.0213117412 59.8888013093
-31.4654798397 58.6326151158
-30.3559351970 62.6993003651
-29.6192008241 60.5015678456
-33.3358724471 59.7859159879
-31.7556339802 59.7293894798
-32.5944479454 59.9542579631
-28.9009497349 59.0415138471
-30.1748236774 55.7507946899
-32.2196771100 62.1954041633
-30.1521662555 59.6801698973
-30.6524478663 61.4668228039
-26.4211692878 61.6396961790
-31.6678568177 59.6625159143
-29.6452780636 62.0452951647
-31.4292602704 59.8125469851
-28.1463757502 62.8859484661
-31.5214591754 60.3321495091
-27.2589881238 56.4095609254
-33.7207145976 58.9277741094
-32.7423304764 59.4490714051
-30.0869664236 63.0036364396
-31.9599618306 57.5471690847
-28.8475978761 54.8661791248
-33.7292926799 58.5757902960
-29.1998213687 57.8964921624
-29.9477599961 58.1136119984
-31.1307875317 55.9619235436
-32.2648656447 62.5399102132
-32.0349495707 56.3351170414
-29.6304380386 59.2013013845
-29.4780396762 62.6917402313
-31.1713806421 65.1461895831
-28.0673510490 57.8414316355
-29.7174416154 59.8256953728
-27.6012342782 64.5428961790
-30.4602199474 58.4276604131
-29.0227962755 58.9675153124
-30.6950791770 55.7508440476
-29.6834321288 59.2416335742
-30.2454031568 58.3903829551
-29.2300888739 58.0187535053
-28.6020037827 59.0718866139
-33.1477859738 59.4289457546
-30.4927340154 59.0463752734
-33.5739156491 56.5072771157
-34.4700467467 60.5997308043
-31.4890531970 56.7438419206
-27.9682958042 59.6170237048
-32.4376146505 60.9128247164
-30.6199669398 62.0380748204
-34.7095297176 60.4160829356
-28.8175850402 62.0669913187
-27.2912743345 60.1480115806
-28.6527807748 62.3798846658
-31.8304371778 58.4857888665
-30.5583236510 62.1566599852
-30.9548433185 58.1234958653
-29.8955816742 56.6352707198
-32.1974814748 61.4790118139
-25.5204334072 63.2611981323
-28.8944252116 58.8123076336
-28.7657714730 62.3071354379
-28.8286664276 60.3316843654
-25.5210640714 61.2178887042
-28.4414137238 57.9055466825
-33.0927584378 59.9015378161
-29.7792909488 59.2433871768
-30.7802713502 62.3219458099
-30.4507544352 57.2267820402
-33.7626398192 57.7929042692
-31.7020282802 58.0876915618
-32.7951885250 58.3228219181
-27.5247961165 61.5397948189
-32.2233189835 57.5671403975
-32.2360745888 58.9415099629
-32.7084201919 56.7875483454
-27.8301762114 56.4687232539
-31.3497627329 55.3476482494
-28.4406533706 59.9757777461
-31.0242413642 58.4542119683
-29.0992039118 58.4873336199
-35.3372379839 60.3295363443
-33.2052143767 57.6782995119
-31.7434659723 63.4306459911
-31.6058419348 59.1127573618
-32.3263142098 60.7106245320
-27.5780675939 54.8623248355
-28.8721015369 61.9634673700
-31.1461950956 58.2498109254
-33.1831212695 58.5338490590
-33.0040280250 63.8849225997
-29.6066938319 58.3827435219
-31.9196787651 59.8935155820
-31.2429311349 60.3939005771
-33.8675768816 62.1849934687
-31.7965517989 64.2157845264
-28.2798959726 59.0714818842
-26.0887774766 58.7710809892
-28.5133321030 59.4297716642
-30.0644529244 58.6622052477
-26.0481414123 59.1555408017
-30.0694491850 59.0532203160
-28.0240313286 60.1977616707
-29.0883035014 60.5370739798
-30.9622513346 58.8530933634
-30.5227633408 66.1234948759
-28.3297652581 57.7408697852
-26.8480039625 59.5187519889
-32.9524401818 64.7133841366
-32.3406070900 58.8450633272
-32.1928128902 55.5216441022
-30.2241968711 60.9631228734
-31.3832290351 57.9028692262
-29.1789585222 58.9909975480
-29.2130230407 56.9992243265
-29.3308159338 57.8135278530
-25.8853582977 61.0481604400
-29.1740873069 59.0784272975
-35.5453259120 60.4713533867
-33.2070619737 58.3376967541
-27.3550073791 59.1156356562
-28.2853616219 56.3698825440
-29.1602780335 58.9829402864
-30.3683295449 56.3735271269
-33.3420744478 60.9689317495
-31.4470849595 60.6797908549
-33.4122205786 59.0409970475
-27.5214225851 56.4626824204
-28.4493473927 60.5088074652
-34.4417075858 62.2514939082
-29.7209241210 61.6675123307
-33.6802786052 60.8126569773
-29.5469079785 60.4898687052
-32.7096042159 59.7623465356
-26.4819516899 58.6463353482
-31.4144966080 62.3675035712
-31.4177337957 58.7447934001
-29.8579123792 62.5542167118
-32.5328028368 60.3871844079
-25.2213761213 60.3525104450
-33.2267657649 57.9438154630
-34.9778202373 59.9239004275
-30.0166433078 58.9241238297
-25.5835194968 59.4805722873
-26.9845272002 58.6809170497
-29.8525098246 59.8997602592
-27.9661267519 59.6573881978
-27.5841229766 58.4072907927
-30.1800268760 61.0178899187
-31.2825868728 61.5274500750
-33.8423156867 58.6951626719
-30.6804424997 60.7800215504
-26.5059099107 59.1856253760
-31.8273342658 59.5003568474
-32.5585642372 58.4718182461
-34.2734911728 56.0313285312
-28.1169031935 60.0745812432
-30.4508320790 61.6286630628
-31.6175212787 55.6045493871
-32.8140477166 58.6385763527
-29.4127685360 59.4544162148
-30.3779613171 58.7807829931
-29.7625673704 58.6946977779
-32.6568412405 56.0143077558
-34.3001837489 57.7891387839
-30.0569536262 58.3696288985
-30.1862160946 57.5914156511
-31.2495299031 59.6099432832
-30.1365599861 59.9157362769
-33.1155802894 57.1318150516
-32.9677332367 61.7528886509
-30.3168792720 63.3133088654
-29.7446669702 56.7067376710
9.7103624370 51.1519934383
13.2546181401 52.7420238741
10.9433778315 57.8424770412
4.4417976452 49.0215139882
12.5339168662 50.7064825432
7.7674267491 47.9796739924
10.8291044795 50.8090350122
9.8730504409 49.9495140303
10.7438634781 53.2312217347
10.7148616436 52.8534764570
12.6853520451 51.2633251365
5.0664046535 49.9899757194
10.3663204013 48.9571057979
7.2230376672 47.0147636294
7.9952520164 51.8661448465
4.4669234861 52.6426752696
8.0849353999 49.2019930876
7.8458058036 56.3251189540
6.4600774520 49.2602947771
12.9049727829 51.2523922202
7.5987486549 47.3678348764
7.6836866264 50.1335173263
7.2008063520 51.3573612717
12.4288115281 51.5639895938
8.8487686112 52.4403930886
10.5529159409 49.5239710429
8.2643789663 53.2221343329
9.4248155800 50.7588297776
9.2443366351 57.5635083875
13.4113518428 53.9961836248
8.4947297576 53.2755077112
6.9629130430 46.7361727194
13.4172292061 54.1848452984
8.3987946963 50.1589351660
8.0294808028 49.9849650387
9.8004980310 49.8099961132
10.0394836228 55.7827667502
10.1509580725 48.7125243964
10.3603048968 49.1236208425
6.5594721429 50.5915634602
6.1814331056 47.0833433793
10.3152876735 54.3689062213
10.1304614060 51.8976684543
9.2643857515 48.6893596159
8.0311044978 51.9049360204
6.1875242260 49.6421812490
7.8680438382 54.5257914315
4.0909950435 51.2094757743
7.8985568086 52.6962634766
10.9009216678 51.9084857481
13.8893401938 50.9637360840
6.1060190751 51.6681240770
10.2141993716 52.6234036350
4.7060843430 47.9738842787
9.5803373039 45.6482242804
12.7863794757 51.7767924674
10.6533784485 52.6667049390
9.9761685690 51.4546013584
9.0993057149 48.1963799601
9.9272487418 51.7129311146
9.7439149716 53.5451864215
10.6092154062 49.7676178460
9.0794895064 51.8272809469
9.5397128329 50.4387682945
14.2313084365 51.2032510666
11.4390828168 51.7129412407
10.1699753082 54.8039299645
10.1280946430 52.9609832722
9.6600763138 51.7558232966
12.2789345483 52.1991489809
10.8849979046 51.4764034226
9.5283403068 53.0061982477
5.8149230430 50.9613829252
11.6547535892 50.7291552347
11.7692243818 48.1608925562
9.9852000046 54.3165730196
12.9884990894 51.3169856356
11.7819840553 52.2455532337
9.9765408826 52.3193010819
9.8169682409 53.8381842930
12.2595882180 51.1776061933
7.7528729417 55.0627770856
8.4534133825 53.1385493139
8.2760930614 50.9543784671
9.3309752096 54.2999721125
9.9927152148 54.1281736786
15.1079428832 48.7777944435
14.5182770027 53.8260215142
9.0465296957 48.4959795506
5.3232213408 47.3066807276
10.3960602745 52.8643492020
17.0125917248 53.0159611983
11.4922529835 52.6805046703
10.2149479190 47.1164173372
13.1240346848 56.3630460463
8.8769157583 49.4670128792
4.4128970899 48.3205959570
11.5392792634 49.7214269625
13.9773211068 48.2652742384
10.7425453334 48.7775164544
10.9364976436 46.0374075304
8.5081850988 57.4953127824
5.4217342793 54.4313929506
7.5576887669 55.4678180649
6.3694034670 54.3495972522
11.1922961235 49.2183266121
8.7897158643 52.4982288097
9.1340585687 53.0489344614
7.0149556838 54.7049351719
6.1171560922 48.2924933929
8.0503122997 53.0564486457
6.4143486338 50.0043529230
7.2663763717 47.0472268373
15.9062181795 53.4893198598
9.8036366495 50.0854732536
4.5904306639 52.6766132499
8.9489003180 52.9811716491
11.2277329631 53.4676055664
10.9573581917 54.8028948906
10.9060459301 52.1943124148
9.7737924162 47.1473548765
6.7037835208 50.3341960424
8.6025409867 49.5819029234
10.0360484019 54.1103874000
9.5824650242 50.4403983544
13.8220745880 55.5675528357
12.3487892484 47.3591601238
5.7239470649 45.7475836149
13.4150148171 51.3987904200
8.8720184300 52.7447333313
11.2064033910 46.7125118915
13.9163531833 49.5433574780
11.6173447897 53.6307631934
8.3884223868 49.2588210609
13.9365861506 52.6399345640
8.7410365726 50.7132889237
12.9018354906 49.9811460624
11.8040935471 52.6888555680
11.3106890975 50.4349808628
12.9530647511 54.9209203097
13.5595747617 51.7984098558
7.2425972562 48.5146601519
8.4193978762 53.7507350164
9.2992323697 48.9890957771
9.3647015738 44.8460292616
8.8972279202 47.3780777378
4.9049572884 51.8797696044
11.0027564193 47.5029685464
14.1660128595 50.4595452510
10.7935909054 51.2107746798
7.9902787805 46.9140257533
9.7267565189 52.6244301488
5.4474675558 48.0548378346
10.9108145873 51.9329873015
8.4236209196 51.1954977960
10.5202311553 51.1732996304
13.7752063415 52.8263909959
13.2894395756 51.4043755632
9.7512909490 47.0061579177
6.9674714442 51.5736484791
9.6125719678 50.1031696972
12.3436700686 54.0113785645
6.5008593100 50.9282510816
6.6858121226 52.5550178745
9.4424347006 48.3667017736
9.6245716749 51.6446806401
10.6196147565 55.0831722802
8.5897188079 48.9450943157
7.0410870299 48.9824196596
7.1521239567 48.3027053181
9.9415718611 52.5145292000
10.2959394820 57.4644925792
12.3413858316 47.4201199208
9.7632882582 51.2623107488
8.1552245276 55.4990369299
13.2214382693 51.7039498248
9.4361960433 51.1352592320
9.4402731069 51.4735243927
6.9050735097 54.9772913283
11.0223946380 54.7924573920
12.2508710304 48.3161890968
5.8722197398 53.6415146948
11.8965064472 53.2869003269
12.3809596512 52.6130154503
12.4930823101 48.8285092207
8.5780213447 46.5919640317
9.5730775263 51.7784647788
6.8824058777 52.9900969970
10.2436391775 47.1890579989
14.1938330060 50.6897829163
10.7524229311 53.1725366706
7.6755023598 53.6995780434
10.2670504881 48.8725934312
3.3910542225 50.1094653614
8.0551039816 50.7837057314
12.8401038928 48.8942982724
10.6219195506 54.0012396132
7.6794221898 54.0095456100
9.8984601564 49.3628664896
8.4909401733 47.6993777208
-59.9689927648 19.9258701153
-57.3579694932 18.6584195767
-54.6583136611 19.1850069933
-62.3807683271 14.3621861209
-51.5997732999 20.0125177857
-53.7609322637 13.9884735711
-53.8040502605 22.1055627404
-56.2437642796 23.9204347845
-57.4493871879 18.8551821590
-58.7964925285 19.9720703766
-61.4343411818 14.1408183882
-55.8689631221 15.1959247974
-56.5535939504 15.6947975422
-58.4027727543 18.6577005181
-58.9570187383 16.2936579693
-57.7193713311 18.9754011039
-55.4365218721 14.2412474318
-55.0897425104 11.7396320213
-58.9467293862 18.6368646117
-55.9340850070 20.3441426502
-51.8106946219 18.7974412526
-57.6364094644 13.1643877754
-56.9681956581 17.4697710613
-56.2406023235 15.9328310505
-59.6558530703 15.7396749277
-63.4241417581 11.7879974778
-63.2330145376 12.7671332552
-54.7747731187 16.8518824461
-56.4966227211 13.7288121028
-60.9632436817 13.6660439634
-61.5648923437 11.8742812921
-59.2012745970 18.1216285605
-59.8061606701 22.4340745951
-56.7873288283 16.3437796599
-53.0366549122 20.7154844726
-55.6917392962 15.0001426487
-56.1668450514 20.1878256977
-62.8601071241 22.2408789320
-57.7203110416 17.5511356067
-60.3380156308 13.6998198968
-55.6107646619 20.5977079970
-58.9851371315 12.2700983911
-59.5359441953 14.7334403864
-56.1588870736 15.2457678528
-58.0744801884 17.0897213647
-58.2029907636 18.5043267479
-58.8101572652 16.4848029200
-58.2308854693 17.6291869335
-62.8768921873 22.9095012458
-59.0016434907 15.2285846026
-57.5636343704 17.8086880572
-64.4457523694 18.0960009939
-58.0743756946 23.0881619119
-59.5742320288 19.5627040450
-56.2855293588 20.0521516563
-56.9464024011 13.5377505796
-58.6503706165 19.0654676137
-58.3715829213 18.6073861476
-58.7127857338 18.7123978928
-57.9381469362 19.9076501188
-62.4305978945 17.4896111446
-56.6307846845 20.4625179349
-58.3931791486 19.8451764741
-57.1906877292 19.2866514825
-56.7695428081 19.1321451696
-55.7000008514 15.8925971305
-57.7112111992 18.1724294562
-56.0462915588 14.7889863086
-65.0120263583 20.4179066709
-55.5607046391 19.1247714070
-57.7461793769 16.9941125353
-58.7153634724 19.9960517709
-62.1365018036 15.7314679261
-59.6320809523 16.5402238589
-60.1428522484 18.6015910399
-55.3875225771 19.6679428184
-56.0959709260 16.7210527547
-59.7375578806 13.2613885684
-50.2177986724 18.1456323096
-55.8695806040 19.3226262526
-58.7638202112 21.7412833065
-54.2200625588 14.9094311319
-59.1998030820 14.1126673179
-53.1598138890 15.4259731805
-56.5197973893 18.9822685467
-55.8856264023 16.6440402166
-56.3640054224 18.0770461859
-55.2420451164 16.3741741136
-61.0551776001 21.3257140786
-58.5174546477 12.6117679584
-62.9042460103 21.1291013680
-54.9393411497 15.1284887353
-56.6866702589 17.5864512593
-52.5436204716 20.3474188029
-55.8918758287 23.6116355438
-54.1382233213 12.3448082914
-53.8459390187 22.1186591381
-52.6482688568 16.2047059854
-64.8285275230 18.7327726178
-62.4860191402 17.3979011395
-58.1286324265 13.6389764136
-60.6026729900 20.9991584471
-58.7098250930 18.2387484517
-58.9388593834 14.0770315243
-56.1566444949 18.2975317055
-60.6123243149 16.9427904454
-60.0773119830 21.7419172945
-57.8165217444 17.5714975195
-63.8425262997 19.7524286055
-58.2404796602 16.5993925034
-57.9628064239 16.4392907953
-57.9605524895 15.0411379098
-53.2132503232 18.2381725782
-58.2711234820 19.2344109653
-57.2822809260 19.9871697823
-57.7853621194 20.9653457487
-52.3204560166 16.3302940557
-61.3286164556 18.3183830718
-59.3904143963 19.2393164274
-57.6377547418 14.6120397535
-56.4519785573 16.2993407477
-57.7103459424 16.7295124984
-64.9857602377 16.0696721680
-58.0003210815 17.8304144885
-57.5347294269 17.4019548207
-59.0001394904 18.9299825503
-54.8179648660 16.3496634394
-54.7867745041 21.0072338153
-64.2311566777 12.5227850263
-61.0993617819 14.6704901211
-56.0958972630 20.9546300356
-58.8478885329 19.9677222760
-52.3441104422 17.5791251708
-56.6381114750 15.1930188913
-58.2593225940 23.8145216087
-58.2219985844 19.1972138824
-60.8169907543 12.4893309734
-57.9016758076 14.2100974920
-60.9719151820 23.2631461798
-57.3201695191 17.1387652301
-60.3173936026 18.4391710243
-53.4320369949 14.2897306712
-57.5422162599 15.6158239040
-52.5875935115 15.9473628976
-59.4300528972 23.6081000025
-61.2681395192 19.8032614410
-58.6287312090 23.2082931281
-55.9191871298 13.6614168432
-56.4080040918 16.2855331002
-57.0906480189 16.4821794400
-60.1405366767 19.0379166948
-60.5221045892 13.4082142973
-60.7833637232 17.4997361907
-54.6632430685 18.0716371136
-62.1203491041 15.4651784631
-61.6935114927 16.7637627216
-60.5741176082 20.6015991948
-60.9160321816 15.5336588746
-57.6587419934 14.7782624648
-56.2265890548 14.3642299934
-65.7625719638 16.4436246786
-55.3415948611 23.3411983147
-56.5866861173 15.9788658338
-54.5864994732 23.0240297900
-59.4847313792 13.3570956403
-57.4297551214 18.4757631564
-59.7597881052 13.7127608449
-61.3590391081 13.4850656179
-64.5912274468 19.9702114382
-55.2735811330 20.4634858407
-57.6492949407 23.1588310769
-54.9056503962 16.4512872376
-60.1978601757 15.4409302220
-57.5280943969 16.4734257546
-51.3153532467 18.8475361991
-50.6886147639 15.7495939385
-57.6596739424 19.6413119527
-51.7702187077 18.9160216853
-55.9612451497 22.6882371513
-66.6939127984 18.3876005107
-57.2006578070 18.6702866247
-62.0593280901 19.6825584503
-53.1688710522 22.3840836739
-60.4869699574 19.4904897142
-59.7306203147 15.8835469710
-56.8424502967 15.1803048703
-57.2133954251 20.0992832843
-56.6815180263 16.7445452451
-58.5964237324 17.2438417041
-54.0671921413 19.4510054584
-59.5112550664 10.6514013764
-54.0227882459 21.5100159860
-61.4972175199 17.9934073261
-56.8838850578 21.0914200157
-57.0817608820 17.4080050664
-59.8534282342 15.5527307895
-59.4284495152 20.6370588095
-59.3481348744 18.2629724451
-58.7134434073 14.7455003721
-60.4741950506 20.6516834300
-1.9570892055 -0.7744351591
-6.4497100638 -4.9189423249
2.9371899420 -2.3668420619
-4.5066942048 2.1054048904
-1.4087759235 -1.4242933685
1.2074794728 -3.2635933698
-0.7492721537 -3.4283995588
-8.6272272086 -0.2993872808
-1.2731327147 -3.0148599467
-10.6625201486 0.8016413901
-5.4524083847 2.1786580976
-0.5316111071 -3.8236231511
-10.8933898169 -1.9694259959
-8.0206060093 -1.8282427093
-2.6761446684 -1.6568917868
-6.0407368420 0.4883515997
-11.2214847251 -0.6189610803
-5.0151144542 -0.5129529591
-8.3724074416 3.0741522816
-9.8310092499 1.1114094130
-0.2472477307 0.5064856289
-4.4450935658 -1.6725342063
-3.6402090550 -2.3328639327
-4.0814721658 -2.0799565901
-4.6267561517 -3.4709034683
-6.3537867338 1.9481751838
-3.8283468135 -4.2792593920
-5.5988408819 -1.5647558550
-10.4555027887 -5.8734248249
-0.7324849004 -3.5391911774
-4.0107674142 3.4753699349
-1.8916951621 0.1260607324
-2.1277924801 -2.3070682204
-1.7725868754 -6.5388452456
-0.3657367902 1.5991770044
-4.0375494195 -1.9653279053
-5.3653598311 -1.1223554328
-4.7728549335 -8.4428370146
-2.6771166078 -0.4295626652
-4.8263149546 -2.4161957272
-5.2952892224 -5.2134326316
-7.9246764486 7.2398342929
-6.0227507018 -2.6952858162
-5.0600214780 -2.5581088418
-1.9198900380 -5.3411553839
-6.9107518974 -2.0145783269
-7.0080909572 -1.7984267972
-1.2697124610 -2.5314287432
-1.9577056200 -3.6636675486
-4.3055236977 -1.4522831871
-5.6391554285 -2.6939294033
-8.3896481821 -1.0612166125
-0.4170133147 0.1289643517
-5.7966922339 3.1361297486
-4.5476428753 -2.8330655838
0.3657018776 -6.0776959818
-6.6547291935 -1.6438947761
-6.1117907158 4.4096708194
-5.3429865005 -0.7304769180
-8.1307995737 1.1055625605
1.6480143392 -4.9281477377
-5.5190771580 5.7348381532
-6.4264206504 -1.6491484856
-2.9635077457 -2.8272903262
-1.5624217103 -1.1339099463
-8.0074189405 -3.2229177546
2.4111926813 -1.4949124655
-5.3055889331 1.7876761624
-7.5014343708 -4.3611575106
0.9771251285 -4.4126975102
-5.7468091319 2.1509740609
-8.2614220836 3.5742296857
-7.9367742152 4.1022418808
-2.1684915894 -6.8233109973
-1.3233601286 -2.1379429139
-5.3824463374 -2.3638442405
-1.9482129202 -3.8116511264
-11.0059040670 -4.1861056003
-3.1067670556 -3.1013979616
-2.8508846593 5.0471343333
-8.7682964678 -0.8727242329
0.3714693438 0.3649974879
-1.9360963920 -2.5052681914
-5.4618752967 -2.6766685972
-5.7626549963 -1.8745659470
0.1315941903 -4.6978233201
-4.0678596616 -0.7867072491
-1.6831854658 2.6575282708
-1.2397056262 5.4884216950
-1.6906132859 -3.7759584970
-2.4839581459 0.0149513696
-3.7388231047 2.5414903439
-9.2279831445 -8.8535985653
-0.1011010231 -4.5928800980
-1.7409088925 -5.4916230091
-8.9452115850 -0.7257570785
-8.5142962772 2.8612311621
-3.9183638955 0.7352679782
-1.7457880389 0.2629054774
-0.8578535350 0.2787451805
-5.0741484330 3.8599416361
0.5645146809 2.0635445571
-10.3473847943 -6.0510994486
-4.3345855660 -2.2241376331
-2.5279167876 2.4555810792
-9.6496106420 -0.8282655228
-7.6684341415 -4.2250525794
-0.4582095631 2.3453453440
-4.0704553422 -1.3050294106
-5.7444594397 -3.1924161816
-5.0200047867 -0.5268141788
0.3223384812 -9.3875465405
-3.2145994629 -2.5570234521
-0.1654343612 -1.9331428322
-1.8120551229 -2.4468436214
-6.5480803387 -5.5471294500
-3.6123765679 -5.1592003017
-3.0872537212 -4.2259845875
-2.7220153343 -2.8963928388
-8.2801819657 -6.5784946463
-5.5040346218 -6.3637485671
-10.6273034658 -1.8406816957
-5.6690547959 -5.4811235410
-0.8474041710 2.1447145701
-4.2675670019 -3.2047219164
-0.9107824544 -4.3930683817
-1.2616140501 1.7906811214
-6.7806695782 -0.0710496733
-5.1758419638 -1.5425135396
-2.2253233506 2.5676500219
-6.5281291773 -2.6939806919
-4.1814830433 -0.8446542081
-5.0176065231 1.9402332172
2.3860054858 3.8260353133
-5.0785417336 -2.6496873955
-4.9080572543 -1.4500622573
-6.8063257745 -2.6455677742
-4.1296668866 3.2616836666
-3.6142483723 -5.5264284254
-1.4358090306 0.7198245434
-1.0274421513 1.2808053305
-6.2588622427 -4.0585146858
-2.3958750934 -7.7159164720
-5.9868875369 -3.5173745890
-7.6370573795 -1.2779626864
-8.4217447443 5.4396638869
-11.8848052520 -0.9797623857
-10.9837413990 -6.2533561591
-4.3799487238 -0.6894072775
-6.4488630655 -3.7761362991
0.8564561169 -9.7013489637
-7.2689744823 -0.7186686953
-0.7556079703 -2.0960474092
3.1636859839 1.0224614184
2.2478475606 1.9166873790
-2.2949165721 3.0451810318
-5.0075808621 -1.6958124654
0.0933249542 -0.6749806920
-9.1007114944 -3.6092710929
-7.2690785755 -2.6317131356
-4.0294430013 -6.0689192244
-4.5507083850 -2.8789113964
-2.5343735023 0.0310782906
-4.9536660168 -1.4427724162
-7.3345920459 -1.9299432277
-10.6816913834 -0.7213730957
-11.6134376795 0.5733132171
-4.3545782327 1.2026403959
-5.5946960307 -3.7347737466
-1.2142189608 -0.3828843864
-2.4978395134 1.8867012424
-5.6198186068 1.9098982707
-8.0709238136 -3.6763038141
-1.8862065008 -2.9278301598
-0.8004734724 1.1895488139
-0.3342332659 -3.8018108931
1.8921783274 -5.3421316071
-11.3831745877 0.4261056871
-0.8769575330 -3.1938709604
-0.7338119663 -5.4075111231
0.2926117185 1.8521651852
-6.4438952536 -4.6431227853
-4.1720974434 1.3553032822
-3.8080517703 -4.1130409666
-7.4711496230 -6.4646980694
1.9217806757 -8.5232524249
3.3803233990 0.5002538573
-2.2848049999 3.9517363842
-3.5085465804 -7.7121579868
-6.0412267258 -0.0400466317
-4.7512592732 -1.9058136677
-7.2806867516 4.8813566586
-8.6795634426 2.1020855240
-3.7546612576 -5.1280836380
0.6909500864 -6.8770634368
-6.4330598721 5.5292564547
-10.6890890406 -1.6160831847
-5.5860396616 -1.7766615062
-5.3264318687 -3.9191107784
-3.2295420286 -3.6860496575
-22.1372380430 -54.0892276792
-27.6053330843 -62.1327225835
-29.4311234483 -56.7596969612
-31.6766279358 -56.5883583051
-28.8284662381 -56.8161771229
-29.1643087050 -62.9455605948
-29.4122780409 -59.7423870418
-24.7599062081 -60.3442271079
-24.1444761341 -57.8224605744
-21.8788766772 -61.8053331357
-26.3466689169 -58.3287229296
-24.1399284587 -59.6986778998
-29.2602290484 -50.0283762771
-24.3293295921 -56.6740083160
-27.3358530991 -55.8831092643
-34.3293716528 -54.7093010545
-28.1562713518 -56.5636293543
-29.1562524279 -57.1808494317
-28.9992647221 -63.2731321354
-27.6529134358 -56.3424773425
-28.3761867642 -61.2087373833
-22.9008359466 -54.5111688773
-33.3657273089 -57.7355265737
-30.8612360646 -56.9475543064
-30.2902209000 -57.4240045736
-24.6218364375 -62.3387005180
-34.6031573813 -55.0030792629
-31.6811465442 -53.3916860292
-28.5858802129 -56.3603637492
-23.8307899266 -55.4876968420
-19.6172929281 -63.3543180785
-31.5831291266 -55.6292352539
-25.0967743266 -59.8960768626
-17.4286638229 -56.4340187402
-19.0546851998 -59.9108937359
-27.4885795150 -64.6580362663
-26.0890636337 -52.6412518279
-24.5277110597 -56.6858893309
-29.6120212034 -59.2061137438
-25.0506577328 -58.0757057976
-24.1130643997 -59.6574725627
-20.0571505260 -56.2687911981
-22.8525058108 -56.9584742027
-31.9059427240 -56.2450236511
-32.6456172653 -61.9703473424
-29.3164837399 -54.5542811040
-27.8944241685 -57.2166240587
-22.1824709699 -51.8918977455
-23.8972759762 -54.1846828914
-21.8234482642 -52.9847484215
-30.7074060057 -56.0700821471
-24.2234519118 -59.2096951087
-26.9280573488 -50.1216430047
-32.3143491552 -64.3254144867
-32.4919676274 -63.3318057691
-26.9076135238 -53.8439434451
-21.5729076137 -56.3301207457
-27.8836906440 -59.3603592629
-26.5111711376 -57.5539662815
-23.8712292877 -56.5641590384
-26.3031659463 -60.3721645714
-26.4553415365 -58.3775822381
-31.9357892195 -53.1386328858
-30.1220777829 -62.9054201074
-22.8508365198 -64.4582477165
-28.6451208287 -56.4088253415
-21.3540600951 -57.0071934840
-26.9545745083 -62.9416913089
-27.0057296851 -58.4119529052
-19.7726121482 -59.2057297721
-19.1108147089 -49.9372693235
-27.4299536679 -57.3439857816
-26.6688163146 -56.7577196736
-22.3011406014 -55.9020885944
-29.1891980818 -54.8289984801
-29.3995383626 -56.1310847864
-23.0208283600 -60.5759922245
-25.8135390966 -61.9280791351
-21.9075364678 -55.9004542520
-37.0317332253 -55.9266381479
-28.4543386525 -50.7712792017
-24.6211866221 -52.8163409498
-23.0308100469 -57.1230435445
-20.3187779087 -57.2193133399
-23.8541002792 -54.3068918666
-24.5546842452 -67.6554010971
-28.3741889512 -56.4144412127
-24.2855378528 -57.0540614363
-22.3069172703 -54.6027448468
-26.3988037405 -49.4117447986
-20.9303909924 -62.1162359796
-24.7839448242 -60.0731088422
-27.6165328508 -54.8960715028
-23.6792477790 -56.9031467515
-31.0507071437 -59.8587126340
-33.2956744920 -53.3742981544
-20.5872788598 -55.6318470932
-26.6926489998 -58.8006644401
-29.7338475594 -57.9314680985
-19.1335934429 -58.3517078468
-25.3466848996 -57.6068167788
-28.3327947693 -53.1645018496
-25.3791655889 -49.8210256273
-24.8234867574 -53.4059202880
-28.0626834352 -65.0484801311
-26.8063712407 -54.7691501169
-21.7484784367 -52.9150876764
-28.0161547540 -59.3784520511
-22.3236964327 -57.6400513279
-25.8663515123 -57.5852382064
-23.4802040854 -57.0976316462
-27.5857562965 -56.5970756607
-29.6316573467 -61.0267916159
-20.1521563746 -63.6080850123
-23.6460428214 -60.5965540216
-24.5311060970 -57.9216622442
-20.9853160163 -65.4326932628
-20.1554783393 -53.9276699960
-21.6805063011 -60.1876021909
-26.2763338815 -56.2970107330
-25.6958968294 -63.1790856216
-22.7694172804 -57.6718467497
-26.1198923149 -59.4347929549
-20.8338584775 -50.1842711002
-27.8124507412 -59.6890056015
-24.7048076060 -60.2353802903
-27.1220003252 -61.1757558057
-25.7857846397 -58.8260046251
-28.0937880159 -62.3230183348
-26.2686503576 -58.8509966178
-22.7963622558 -60.2152787321
-24.4017720293 -55.3624204955
-26.8542535771 -56.5087487343
-23.4538519850 -56.9444555880
-32.0683734061 -53.0984795200
-25.4832230836 -57.3613176531
-27.8260732504 -63.5678349911
-22.1983455351 -52.8625933952
-25.3254427156 -55.6227377099
-29.6494060675 -57.9583665201
-31.6911647149 -61.5641295724
-28.2705954169 -51.3307165531
-26.7684892058 -56.5148580179
-24.5119722809 -58.2408464673
-26.8832288906 -56.4881281065
-34.7010338410 -56.3652935301
-27.2130713947 -57.4799286925
-26.4747820486 -56.4812977102
-26.1751560396 -58.1413488048
-26.6938514601 -52.6850055184
-28.2345993010 -60.0703659272
-20.9060770403 -60.9495032539
-34.0912704925 -54.8320849597
-27.5868803846 -58.0298523953
-22.4539818838 -50.0314377679
-24.8064007550 -49.5225206552
-31.0414531895 -55.0446604557
-28.0972338563 -65.1200306350
-23.0139027714 -56.2042634547
-25.9731965713 -61.7873262830
-26.9510096766 -57.9764779669
-23.1879527506 -51.1808690661
-26.5711558772 -56.4403352101
-32.1727609961 -59.2618043736
-18.8429707516 -61.0749208792
-25.3039514000 -56.3143344627
-29.4388137167 -52.4078277657
-20.8200107504 -55.4977404214
-30.3083515936 -57.4826062190
-24.9597226042 -57.8741964224
-24.6003302286 -56.8683615387
-23.9932896571 -63.2301182677
-27.6526440839 -58.8336237974
-17.9513191376 -58.1041811555
-20.4065065204 -56.2006512247
-27.8756069788 -57.1991581065
-31.1859481049 -62.2816264872
-20.6788618947 -51.7975153122
-26.4006543998 -59.2909348340
-21.1328828235 -51.7963625109
-23.4032765410 -58.8264169888
-28.5846246864 -60.7240593218
-31.0314139472 -62.0092420711
-25.7320524329 -65.1313864463
-20.3080424303 -54.6728663550
-27.8469568726 -53.6964337826
-24.5085977268 -66.1156716314
-29.6680955842 -54.6882376455
-20.7119413270 -50.7492927684
-31.8903164034 -59.2202502627
-21.4284366195 -52.9073472053
-32.1264499041 -60.9514409674
-32.6298824626 -62.9130096871
-27.9467921998 -50.9222100050
-22.0155651847 -58.6373496552
-25.0119882279 -58.5509668704
-22.0630628989 -48.9982530386
-21.2636187311 -58.2996810747
-26.9901812332 -62.7668836447
-24.4064926838 -60.5781922228
62.2548501022 -26.5309258338
56.4369338848 -34.1525673211
55.6527541908 -32.4395451623
52.5859846069 -31.5056146867
55.1495509448 -36.2379173634
66.0323360526 -35.6361178568
50.5275159659 -41.5629597689
67.4050860386 -26.5436167764
50.8023566183 -31.2824287811
53.6742761378 -38.0632368991
57.0409152467 -32.1693820633
62.2716719690 -38.0621486080
54.4081829137 -36.1770807069
60.2000062347 -42.8169497706
57.8156405172 -33.2558062402
58.1136237520 -33.4693088226
53.7240084633 -29.4417250707
51.1495723345 -37.2936607823
58.4514030319 -33.4582342184
65.2821510107 -36.8129567014
61.0829051681 -35.0739119301
54.9224170693 -40.6872974501
55.0537486664 -33.7372807941
57.7221452428 -34.9821459639
60.5871837497 -25.5013060622
61.0011211153 -29.4159583462
63.2680842795 -32.0792414890
55.3152976424 -41.7215521863
62.2454191159 -41.6540994029
59.9353537673 -34.6701302173
53.6563190779 -38.9177928981
55.5831918769 -33.7946568910
52.8065105279 -33.1167638807
55.7931531717 -31.9471550533
57.7041094555 -32.5399135981
58.7877583746 -30.3859757369
54.1339699659 -35.5066971285
50.4297974779 -37.9633511837
56.4685152759 -36.5274539668
57.0046967626 -35.2854497952
61.4064038329 -41.6936217974
57.2150364994 -36.1631093191
57.4424498773 -32.3039385071
57.6286266091 -30.4988751928
58.4967484614 -41.8428559619
61.6430234266 -38.1765727505
66.2804973452 -33.4067717460
61.1726232622 -43.1243708002
55.9754516686 -33.7422905289
60.1301437171 -42.0367612071
57.6833085712 -35.2192275781
56.9362976850 -30.8111489295
58.2527404442 -34.7151908353
59.5351265621 -28.7355256525
53.3026845333 -34.6910521496
50.9267487562 -27.3503628496
60.9317389983 -32.4046591822
53.6474809639 -41.3510642753
66.6165216524 -36.3960304084
46.9176384180 -31.6501315905
66.8939426741 -26.6622851419
69.4380841340 -35.0783449635
58.3795422918 -31.2995705009
59.2956874819 -44.2199777028
59.9732211601 -33.6049141149
54.7243832574 -27.7426955730
61.1097726329 -30.6251478483
58.3199015915 -32.3633209272
59.8868666139 -34.2459063925
59.1046294075 -34.2868092218
51.1264174837 -26.9032617994
60.4223255878 -29.4461804042
58.1428149323 -34.7890294621
59.1296883042 -31.6877045690
65.7036837490 -40.4983260601
56.9644692989 -32.2620663562
51.2000254991 -32.3623584160
57.2501990375 -33.3556754134
51.4300416568 -35.4376933036
58.1054746333 -35.6645686567
63.0004469211 -35.5435398524
51.9337309844 -25.6348623756
53.2677618831 -36.3188182813
60.5882785303 -28.0359714500
57.1500466058 -35.2068351778
58.7972859081 -36.5556263465
58.0868488987 -32.5556215771
54.5448245237 -34.4493463892
60.3057112122 -31.7943706015
49.3243283005 -32.5502942731
63.5446951425 -31.7954594386
54.7536505703 -28.9541029394
55.7346435509 -30.9574243537
56.4505406631 -35.8924100971
53.6949154008 -28.5569146350
53.9364077241 -32.6313101205
53.6235480125 -31.8989265167
66.4070951733 -35.3392481054
51.3631333037 -25.4797532152
67.0591305157 -36.3526296601
54.6952590770 -29.8504669876
58.2564666184 -25.7023747300
53.4538408597 -30.8829716927
70.2535829817 -35.8780942236
55.3734715839 -33.7018343311
53.1439548461 -30.6098204012
60.0766206989 -34.3670165054
53.7879054409 -32.5592551995
61.4592832859 -36.0607236181
61.5625375680 -34.3188320813
50.5134562682 -31.1695000882
62.1847081561 -33.3148942209
58.1056589628 -29.0224481096
57.1538650948 -37.4735666772
54.3401023351 -39.7825083138
53.8731166463 -33.5442392307
58.9978721014 -32.5707942055
55.8696866239 -33.6590992860
58.7368719300 -29.7895499282
56.9641168961 -31.4686754478
59.6727270995 -30.0255286887
58.7094181017 -29.1291855294
57.8319321247 -30.2068595528
63.7841683104 -27.4436878294
57.1913303321 -35.7293127588
58.7683819614 -32.9669128421
55.4508495076 -40.7175020682
61.3773885195 -39.4037240283
58.5848876646 -32.3333868031
61.9503860352 -36.3531800700
51.3404642630 -35.0967418608
53.5877748332 -37.1796717037
68.0364782041 -29.2458770951
56.6561518031 -31.4781970576
52.4397284382 -40.7186263864
60.9113263162 -38.7980312144
63.2431571284 -31.9035091080
62.7034608524 -33.2186593401
62.0310927235 -29.2296767915
62.1722354409 -34.7662469064
54.9256335187 -35.5771174569
54.6081382447 -25.1132098200
57.3397249691 -35.6264543081
58.3513935101 -34.5825426683
63.3723213511 -34.3318386925
58.1020409311 -29.1289218049
66.4874533793 -37.5773640865
59.2170843115 -36.1468816102
54.3965280849 -25.9988952077
57.7234046075 -24.9632768379
56.6009998027 -35.3934806095
57.6547451904 -36.4516754894
57.3832419403 -31.5330267732
56.7611620999 -32.1543790809
57.1511681521 -30.0937704598
54.4677581616 -33.0169092764
54.5081781705 -33.1257531341
62.5154379357 -41.3342464610
51.2759491714 -36.2610630029
51.8613578670 -30.2226363014
57.4254206340 -39.3651155386
62.0154376505 -31.4943815869
57.2890247766 -40.0048589930
52.1283102274 -35.5262907992
53.2464953811 -33.3424222238
60.1337862013 -34.6392862478
61.1772885691 -31.2290575651
50.1295639611 -29.9768702542
59.7538114588 -37.8901432611
58.4228482823 -28.4093995232
64.1268802022 -34.0801499782
54.8829609423 -36.4217489505
49.2859833296 -38.9058156618
61.0721618090 -31.8628393834
61.3429495418 -35.0452513885
56.7054114570 -32.0249214346
64.8642592529 -29.3937947232
62.5228167580 -33.8524191384
52.7271184193 -34.6090239170
67.1527506234 -41.2539410581
64.3225753413 -35.9506879551
59.7034827684 -41.6969884245
60.7224348940 -36.0573919721
56.8030022538 -31.4241718577
56.0404866874 -37.2769818289
61.1917016736 -28.7145787166
56.3119110951 -30.7692561905
68.5891629656 -34.6859753758
60.1899531013 -34.9428783979
59.4707745044 -36.6010279318
57.4898381596 -35.0563777420
53.2726183667 -27.9490867250
56.5134881709 -35.7008464943
58.5670124160 -35.4722461823
59.8908285425 -34.7616187313
58.1292615886 -25.4947109054
55.5538194386 -31.1418084621
65.6891164939 -37.3779545241
53.9210900507 -33.7166235877
59.0667956843 -31.5594056429


==> expres/synthG10/largevis_cl10_dim50_p200.200.200.200.200.200.200.200.200.200_d1.2.3.4.5.6.7.8.9.10_embedding.tsv <==
-81.3023760000 -62.1614950000
-79.6568220000 -63.2319830000
-79.8392870000 -65.6827010000
-78.9942550000 -64.5916210000
-79.5880580000 -64.3250500000
-81.2022250000 -63.2493170000
-79.4209370000 -66.4160610000
-81.4575120000 -66.6174770000
-81.1422270000 -62.6090240000
-82.1215210000 -65.6199720000
-80.5431670000 -66.8490600000
-78.6675340000 -64.0862730000
-81.6742780000 -64.9097900000
-80.3159870000 -65.3590390000
-82.1119920000 -66.4116970000
-79.9765090000 -64.0033190000
-79.5418320000 -63.0939830000
-82.3236010000 -65.9378050000
-78.6034470000 -65.0963520000
-82.0325930000 -64.2678830000
-81.0189440000 -67.1811520000
-82.8312990000 -65.4493330000
-81.4962920000 -64.8001020000
-81.6856690000 -65.4822690000
-80.1401980000 -64.8910060000
-81.8421630000 -62.4156040000
-80.9770890000 -66.1342700000
-79.1605610000 -62.9875370000
-79.6952060000 -62.9960100000
-80.2822570000 -67.0306400000
-80.4991680000 -61.7777480000
-78.3788220000 -64.9827350000
-79.3904720000 -62.7339780000
-78.6972890000 -64.8801040000
-80.3486710000 -66.7677230000
-82.4638820000 -62.7907940000
-81.6908950000 -64.5294950000
-81.5708690000 -66.6765670000
-83.2898560000 -63.6722070000
-80.2790680000 -63.6820370000
-81.9971240000 -63.8215140000
-80.4506610000 -67.0081560000
-81.0508120000 -67.1325990000
-80.7717360000 -63.1936230000
-81.5921100000 -64.0474170000
-82.4611210000 -64.1829300000
-79.5759510000 -62.9480550000
-81.0721740000 -64.5102770000
-83.2199480000 -63.6778450000
-82.8366470000 -63.3818210000
-81.7562940000 -62.3269880000
-82.2485500000 -64.4033280000
-78.7681350000 -64.2426530000
-79.0221560000 -66.0898210000
-81.5414810000 -62.5576210000
-82.4564290000 -66.0760800000
-79.5675350000 -64.4307330000
-80.4731900000 -65.6769490000
-80.8391190000 -64.0993880000
-81.9279250000 -65.6401440000
-83.1398010000 -64.7825010000
-80.5686950000 -63.4610250000
-80.1581120000 -62.4633870000
-80.4254990000 -62.5859300000
-80.3550870000 -64.1115800000
-80.6387790000 -65.4991070000
-78.4038850000 -64.4291150000
-80.4443280000 -61.6718520000
-81.3712230000 -64.6377110000
-78.4348830000 -65.3533250000
-79.4227980000 -64.1076660000
-80.7332460000 -62.2039910000
-81.8581850000 -63.9049260000
-81.0390620000 -66.0697480000
-81.3162840000 -63.0543860000
-82.3168110000 -66.1761780000
-80.0221020000 -63.5972900000
-80.3251950000 -65.6769260000
-79.1799390000 -64.9144290000
-80.5138630000 -65.5494540000
-81.5087280000 -65.6844860000
-79.4658970000 -64.6056290000
-83.3172840000 -65.0942760000
-81.6025390000 -63.9665870000
-82.1075290000 -62.4907150000
-80.3574140000 -66.4164580000
-82.8017200000 -65.5243150000
-82.1785580000 -62.9811740000
-81.8662800000 -64.0325470000
-79.2795260000 -65.9909970000
-80.1088100000 -65.0738980000
-79.3128130000 -63.5334210000
-82.5569530000 -62.9730720000
-81.4775700000 -65.0166020000
-81.0030900000 -64.3732600000
-82.1965030000 -62.7063370000
-82.2612920000 -64.3747250000
-80.7622910000 -62.0524370000
-79.2668910000 -63.3079260000
-81.3874280000 -63.8074610000
-78.5162280000 -63.5772250000
-80.0634770000 -62.2583390000
-78.3207700000 -65.3115230000
-80.8297040000 -65.7735750000
-79.9976650000 -64.7845310000
-80.8505400000 -63.2448120000
-78.7706600000 -65.1784590000
-79.1668850000 -66.1743770000
-80.1282500000 -65.2373960000
-82.5955200000 -65.1874160000
-82.6399000000 -64.7045590000
-80.8776860000 -65.9384540000
-79.3760300000 -66.0725100000
-80.6904830000 -66.9159160000
-78.5777660000 -63.8515740000
-82.4149930000 -64.1653440000
-79.2529980000 -64.2665020000
-81.0164490000 -66.1109090000
-79.6069260000 -64.4601520000
-80.8695910000 -61.8774380000
-81.7845150000 -62.8462560000
-81.9009700000 -66.3140560000
-78.6544110000 -65.3079450000
-80.5293730000 -66.7893300000
-79.3827820000 -63.0971370000
-78.8844830000 -64.1661680000
-81.5225450000 -64.8752820000
-80.2882080000 -66.6178670000
-81.1273350000 -65.4676970000
-80.7977750000 -62.6685300000
-81.1210170000 -62.3901560000
-80.0671920000 -65.2542880000
-80.5686340000 -61.6589620000
-82.6392140000 -64.2419820000
-82.9633330000 -63.4124980000
-80.9191670000 -63.5412790000
-80.4147720000 -63.9690740000
-81.5177540000 -64.8342130000
-81.2129820000 -65.5151210000
-80.1095430000 -62.1821710000
-81.3556370000 -62.4543950000
-81.7589720000 -66.3464890000
-78.5451810000 -65.3474500000
-80.6234740000 -64.0634460000
-80.8090520000 -64.0816800000
-80.4588090000 -63.0988240000
-81.0639500000 -65.5685810000
-82.2402420000 -66.5072020000
-81.2706220000 -64.4160610000
-81.6398700000 -63.3320880000
-82.2388990000 -65.4759670000
-80.3769150000 -63.6326070000
-79.7794190000 -64.9229050000
-79.1730500000 -65.8642430000
-78.4902270000 -65.0633700000
-83.3648830000 -65.1816790000
-79.9735340000 -62.8182370000
-81.4728320000 -64.8809740000
-78.6187060000 -63.4531140000
-82.5601880000 -62.9622420000
-83.2222820000 -64.7080990000
-79.8523330000 -63.4723930000
-81.0415650000 -62.2273140000
-78.4398650000 -63.9851260000
-79.1251370000 -63.9528120000
-80.2932820000 -63.8053740000
-82.6984330000 -64.4843140000
-83.1739880000 -63.5598410000
-80.8444600000 -64.9176100000
-80.3614580000 -65.3403930000
-79.0675580000 -65.9426120000
-79.0984730000 -62.9412770000
-81.7577900000 -63.0542140000
-82.7082210000 -65.8860930000
-81.8316880000 -63.4906350000
-80.6381300000 -61.8011360000
-78.4041670000 -65.4265900000
-83.2651210000 -65.1856770000
-81.9167710000 -62.8624990000
-82.6801150000 -63.7413140000
-80.8258290000 -64.1723330000
-81.8536150000 -66.2705920000
-82.0057680000 -66.0405580000
-80.6752700000 -65.6240080000
-83.2188640000 -63.5891110000
-79.7082750000 -65.1464540000
-81.8567810000 -66.4853900000
-79.7904430000 -64.8304440000
-80.5085530000 -63.9426770000
-79.7605290000 -66.4259190000
-79.5084380000 -66.1427760000
-80.7431950000 -63.8863490000
-80.4841000000 -62.8175810000
-79.2882230000 -64.2755130000
-82.5508580000 -62.9203830000
-80.0894550000 -66.9463500000
-80.0422210000 -65.1187900000
-82.0308460000 -63.6125980000
-82.2147060000 -64.4388810000
-82.8240890000 -64.4989240000
-29.3442800000 -94.6095120000
-30.7239250000 -93.9069670000
-29.7053470000 -95.7749100000
-30.3152470000 -96.0309140000
-31.9561370000 -95.5782550000
-30.7048000000 -95.9768520000
-31.3804440000 -96.8692400000
-30.6414970000 -94.0422360000
-31.7271560000 -93.2035370000
-29.9752660000 -93.1548160000
-28.3670650000 -95.3831330000
-29.9665390000 -96.0085980000
-31.5316140000 -94.4301910000
-32.0279120000 -93.0291210000
-29.2562430000 -92.6057050000
-28.4438320000 -94.3482740000
-29.0118680000 -94.1330570000
-32.5366820000 -93.7991180000
-30.6938550000 -95.2558980000
-31.1349530000 -92.1530300000
-31.2720510000 -95.7915120000
-29.4894700000 -93.6120530000
-29.9876500000 -92.3622510000
-28.5026130000 -95.2266770000
-28.9359990000 -96.1413800000
-31.9690630000 -94.5103910000
-30.8994080000 -92.7044070000
-32.5448340000 -94.1225510000
-28.7440090000 -95.6215970000
-32.0438390000 -93.2272950000
-31.9991210000 -96.5200200000
-30.5871730000 -96.5537260000
-31.4083940000 -95.3657990000
-30.6040900000 -95.7217100000
-31.3445130000 -93.4310990000
-32.9952240000 -93.4681090000
-32.5940090000 -93.9464190000
-32.1872520000 -95.4659190000
-33.0920940000 -95.3005290000
-29.8672660000 -92.4129260000
-29.0677740000 -95.1811220000
-29.0450270000 -94.3058700000
-32.6983530000 -95.5532530000
-30.5730270000 -94.3061750000
-30.2809660000 -92.4218600000
-32.7089040000 -94.5316240000
-30.4919510000 -95.9608150000
-33.1165920000 -94.8000260000
-28.7523520000 -94.1615600000
-30.2195780000 -95.4186940000
-30.4637010000 -93.1845780000
-31.7783830000 -95.3655240000
-31.4447540000 -95.2975690000
-31.6372910000 -96.3356400000
-29.7296280000 -92.7529140000
-32.0868300000 -96.4441070000
-31.9143070000 -95.2193530000
-32.4966850000 -93.3389130000
-31.2881890000 -96.2568360000
-28.6806470000 -95.8899540000
-28.8470760000 -96.4389110000
-33.2173770000 -94.6181490000
-31.6715720000 -92.9560010000
-28.5135270000 -94.0805280000
-30.7165910000 -94.5886540000
-30.3838790000 -96.4919660000
-30.3578530000 -93.1932450000
-32.7280430000 -95.8501430000
-31.3125440000 -94.2067180000
-32.9745290000 -94.4543230000
-32.5756680000 -93.7202530000
-30.3254870000 -92.2160720000
-30.9417990000 -94.7809830000
-29.0182860000 -93.8651580000
-29.6302660000 -94.5628740000
-30.9145410000 -95.6801300000
-29.9181800000 -96.9713820000
-29.6519030000 -96.4194870000
-30.8531070000 -95.8906170000
-31.4859750000 -92.6760410000
-28.7126450000 -94.1169050000
-31.7723980000 -94.9687730000
-31.2822760000 -93.0455930000
-29.7688690000 -93.4040220000
-28.9947950000 -95.7436140000
-31.1250550000 -94.1516570000
-31.2046150000 -96.5882950000
-32.3504100000 -95.0541920000
-29.7351380000 -94.5245210000
-29.2393090000 -96.8222500000
-31.0533200000 -94.4668660000
-32.9552230000 -93.3828580000
-30.6020410000 -94.7286530000
-32.8319050000 -94.4542850000
-30.2558670000 -93.5084920000
-30.5349200000 -94.0595090000
-28.4534630000 -94.5368190000
-29.0820180000 -93.3971250000
-30.1801740000 -94.1834640000
-30.0622120000 -93.3965610000
-32.3381960000 -92.9211650000
-31.5489670000 -92.6423260000
-31.1858220000 -95.2839890000
-29.2612380000 -96.6881480000
-31.1353170000 -97.4532170000
-29.8975510000 -94.9833450000
-29.5868130000 -95.6582640000
-31.6819190000 -94.9603960000
-29.9056760000 -94.1869810000
-30.3482780000 -97.0344010000
-28.7077160000 -94.5224840000
-29.9678060000 -93.2518390000
-29.0845320000 -94.7562790000
-31.2120820000 -96.5983350000
-32.6178930000 -95.9386600000
-30.4787690000 -94.7567290000
-28.8464340000 -94.5954510000
-29.9791700000 -94.0298160000
-31.5365490000 -92.7766190000
-30.2604960000 -93.4013750000
-29.5391600000 -92.5986180000
-28.7713640000 -94.7726750000
-29.8728260000 -92.7337880000
-32.1442260000 -96.5418700000
-32.3108290000 -92.8842540000
-31.1625120000 -93.7861630000
-32.9273260000 -94.5951000000
-28.5953140000 -95.4504930000
-30.2650950000 -94.4466320000
-30.4754300000 -92.2412340000
-29.4055100000 -95.5405730000
-31.5054720000 -92.6677470000
-29.9202080000 -95.3729630000
-29.9443110000 -96.0999980000
-30.3394240000 -93.0099790000
-31.5466920000 -94.8591920000
-29.1911490000 -95.8525770000
-30.0427530000 -92.5543520000
-32.1701890000 -93.2861790000
-31.8403570000 -93.7410280000
-32.2899360000 -96.1642150000
-30.1308770000 -95.4827120000
-29.1357440000 -96.5168610000
-32.2576980000 -94.0354160000
-31.8530520000 -93.4582750000
-30.2546690000 -92.2805940000
-31.1389160000 -97.3753810000
-33.2173160000 -94.3800890000
-30.1615700000 -94.7383500000
-28.9283540000 -93.0742800000
-31.4215680000 -94.7144170000
-29.8252890000 -96.8849030000
-29.7902340000 -96.0841900000
-32.1623990000 -95.3630290000
-29.4168450000 -93.7850650000
-32.7313880000 -96.1767730000
-28.3307060000 -95.0908810000
-29.7891940000 -96.8209080000
-31.7130910000 -96.2324680000
-30.9085640000 -93.7293170000
-33.0467990000 -94.9329220000
-29.6661400000 -95.5414350000
-31.9483800000 -94.3729860000
-31.2640690000 -95.2381060000
-31.1805170000 -92.3071060000
-32.4700510000 -93.7312850000
-30.9220180000 -96.9465560000
-30.2296450000 -95.8607560000
-30.6889630000 -94.3879390000
-28.8179800000 -96.3265150000
-30.1274700000 -97.1234820000
-31.2644620000 -92.8936610000
-29.8854870000 -92.9575650000
-28.3146990000 -95.1696320000
-32.9170340000 -94.1465610000
-31.1109500000 -93.6098100000
-29.3523900000 -93.6870570000
-31.9313350000 -94.0116500000
-29.1624620000 -92.7963940000
-29.7740500000 -94.9369130000
-30.8524890000 -93.5273510000
-28.9933130000 -93.9487150000
-30.5735170000 -96.5744710000
-31.5073830000 -95.0550230000
-33.0029830000 -95.0682910000
-31.3044780000 -94.8592220000
-29.9684830000 -95.2486190000
-32.6787610000 -95.8355710000
-30.8832300000 -96.1401670000
-32.4545940000 -95.9073790000
-30.0526220000 -94.6471790000
-31.6084440000 -95.4584120000
-31.7935180000 -96.7197800000
-28.9632420000 -93.0030590000
-30.5959970000 -97.2091290000
-31.8220140000 -96.7999420000
-32.3877110000 -93.8085710000
-29.4519410000 -95.3715520000
-30.9591850000 -96.7889710000
-29.6041830000 -93.4778900000
-77.4206090000 34.0563620000
-76.1107860000 35.3035770000
-77.2772900000 32.8030820000
-77.8595960000 34.5401080000
-75.3534090000 34.7399520000
-79.1622470000 34.1363140000
-78.2837450000 36.4831120000
-74.3820650000 34.3842890000
-75.7017820000 33.1481480000
-77.5193180000 35.4766270000
-75.1662290000 34.0310060000
-78.3330230000 33.0354960000
-76.7835240000 36.9512790000
-78.7578280000 35.8934170000
-78.0878370000 35.7965740000
-75.9263840000 32.5122110000
-78.3064190000 34.6813700000
-77.1138920000 37.3467060000
-78.2437970000 34.1998980000
-77.5205610000 35.2141150000
-74.6054760000 35.5053370000
-77.7634810000 35.1450420000
-75.7479630000 34.2281110000
-74.6080860000 34.2013050000
-74.8874050000 35.9893530000
-76.5483930000 33.8703270000
-74.8755490000 33.8407820000
-77.5262450000 33.8242610000
-76.0204240000 35.2007710000
-74.8124540000 35.1058350000
-77.4922030000 35.1012040000
-76.1193540000 36.7452700000
-76.6728520000 32.2936360000
-75.7129900000 36.1688650000
-77.1164020000 33.5492480000
-76.6591950000 34.0669560000
-76.4046780000 32.9139330000
-76.3988570000 33.6168140000
-75.8664400000 34.8616180000
-76.2904590000 32.4303280000
-76.8782120000 33.4877400000
-76.0696790000 35.7814900000
-76.0455090000 34.0323750000
-75.1676480000 33.2362140000
-78.5401990000 35.2522850000
-78.5869900000 36.3037950000
-79.2072600000 34.6104850000
-77.0392610000 37.2489280000
-75.9489360000 32.7939150000
-77.1593400000 37.3197900000
-77.9444120000 32.5934030000
-74.0944980000 34.5220220000
-75.7571110000 36.3922460000
-76.9792250000 32.6671870000
-77.9796070000 34.8873980000
-74.9819340000 35.6017840000
-77.3276210000 34.1567040000
-74.3907240000 34.0185550000
-78.8711850000 36.0755040000
-74.6995930000 34.2372470000
-76.1497880000 36.8600880000
-78.1454620000 32.7360730000
-75.7370680000 35.4833530000
-77.5959090000 34.2574040000
-74.6360550000 34.8720360000
-76.4834290000 34.7456930000
-79.2840120000 34.8369290000
-77.2065350000 35.4398460000
-75.4943700000 35.2999190000
-78.8532410000 35.1913450000
-79.3904270000 34.7473030000
-77.1278150000 32.2425420000
-76.7695160000 35.5102270000
-76.8296360000 37.2375530000
-76.1138610000 33.5569380000
-76.5754700000 33.2595480000
-77.4549260000 34.5838010000
-78.2068630000 33.3817980000
-76.9253010000 37.3230780000
-76.2475890000 32.5380900000
-77.0016780000 36.7322730000
-76.8382720000 32.7658460000
-75.7786560000 32.9816130000
-75.0503770000 36.4931260000
-78.6504750000 35.8529170000
-76.9945070000 35.9802670000
-77.0178600000 34.2363930000
-74.3247380000 34.1210860000
-77.9550780000 32.9330440000
-77.6353230000 33.0685770000
-78.8771360000 35.6615370000
-76.0611040000 36.4797360000
-76.7550050000 34.0990140000
-77.7006910000 36.2386740000
-76.9771500000 34.9469800000
-74.6652530000 36.1381530000
-76.9597320000 32.4379270000
-77.7620930000 34.8008690000
-75.3850400000 35.2958370000
-76.6428910000 35.9073410000
-75.5705180000 36.9315260000
-76.0364380000 36.6345020000
-74.7788700000 35.4685900000
-78.7241590000 35.5301020000
-76.5370250000 36.2119410000
-75.6450810000 32.9597660000
-74.7023770000 35.5301740000
-79.4686510000 34.7068790000
-78.8782730000 35.4143410000
-77.3981090000 37.0010340000
-75.1625060000 33.4833370000
-75.0327220000 35.7231410000
-77.3040390000 35.9359440000
-78.1330490000 33.2876850000
-78.4218670000 34.9451480000
-74.8146970000 33.7243920000
-77.0638430000 33.4356350000
-77.0537870000 36.0449750000
-76.4070660000 32.4689980000
-77.9902950000 32.6402970000
-78.2098850000 36.2863770000
-74.4291310000 34.6325910000
-78.4396440000 36.4925350000
-74.5757220000 33.5799830000
-76.2738110000 35.9737430000
-78.2091900000 33.6784740000
-76.3448030000 35.9532430000
-76.8128360000 32.2011220000
-78.1834490000 34.6127240000
-75.9481960000 32.4972310000
-75.7988890000 33.6413270000
-75.3011860000 36.0129970000
-78.2126540000 32.7738080000
-78.9976120000 35.3657420000
-76.2735440000 33.8127710000
-74.7257000000 34.8147740000
-78.9708560000 34.2976150000
-76.9027250000 37.2683980000
-77.8109210000 33.9590840000
-79.0239180000 33.9402580000
-76.8541490000 35.0658110000
-78.5819240000 36.4489900000
-78.0362400000 33.4518010000
-76.8484270000 34.7103420000
-78.9220120000 35.3159790000
-78.8232350000 34.4117810000
-74.9975430000 33.6562230000
-76.4313510000 34.7481000000
-75.3253560000 36.6484830000
-75.4469380000 34.8390810000
-77.3364110000 33.9249000000
-77.1353230000 35.8612710000
-75.5025560000 36.7703320000
-76.5667420000 36.9964330000
-76.1239930000 35.0621990000
-75.8054050000 35.2472380000
-75.6263960000 33.9750330000
-77.4775390000 35.7409130000
-75.5286480000 34.5964890000
-77.2753980000 34.0552180000
-76.8600620000 35.2353020000
-76.4362870000 36.1570240000
-75.3344270000 33.3417020000
-77.9513320000 36.5030900000
-74.5702060000 35.1031150000
-76.2452930000 34.4170680000
-77.0339740000 34.7117730000
-76.2402730000 34.0938490000
-77.3643720000 33.1096880000
-75.1645740000 36.5139540000
-78.5094680000 34.0172770000
-76.0873870000 32.7501640000
-75.7967610000 35.8035090000
-75.4319080000 33.2034300000
-76.7471240000 34.9575500000
-75.5495220000 33.0813260000
-76.2450640000 36.2512470000
-74.9987560000 36.2046510000
-75.0950010000 35.2819560000
-76.1731410000 33.8032680000
-76.0933070000 37.3706280000
-77.8923870000 34.3637120000
-77.3796310000 36.4864730000
-76.6179660000 35.0869980000
-78.1583480000 34.7691610000
-78.4080510000 36.1700210000
-77.9964900000 36.6610910000
-75.3854600000 34.4791340000
-77.6100160000 36.9284400000
-78.2157750000 36.4325490000
-75.3093410000 35.7209170000
-77.7136380000 32.8875660000
-77.5535580000 35.5806270000
-75.9066240000 35.3904950000
-77.3131870000 35.2841840000
-77.0507280000 36.0887910000
-76.7160260000 34.4735870000
-76.2983090000 33.5105820000
-79.0521850000 34.2235220000
-77.9830400000 33.1143490000
-32.5375330000 -18.1117820000
-30.4463140000 -16.9915120000
-33.4782490000 -19.6146600000
-33.7202760000 -18.2844330000
-34.1027220000 -16.8963490000
-29.7047000000 -17.9585570000
-29.7944150000 -16.6295810000
-31.2185500000 -18.2193740000
-33.0731510000 -18.2757170000
-33.8097230000 -18.5621240000
-33.1324080000 -15.8797640000
-32.4331700000 -17.5394860000
-29.6274870000 -17.1073060000
-31.8015330000 -15.3740220000
-30.6344620000 -17.8159980000
-33.3343890000 -19.8019120000
-32.7879140000 -15.5760820000
-31.7208210000 -19.6153340000
-31.7453080000 -16.3039630000
-32.3537180000 -20.3903900000
-32.9814870000 -17.6335490000
-31.6243230000 -17.7510780000
-30.4389320000 -19.2392560000
-31.9089600000 -19.0416050000
-30.6467250000 -17.2543220000
-32.9807210000 -17.6483820000
-31.6240080000 -18.8304710000
-30.9193670000 -15.7475030000
-32.8963620000 -16.1541750000
-32.5007900000 -17.3097550000
-32.2234840000 -15.7023220000
-32.3266110000 -18.3132990000
-31.2620300000 -16.8895680000
-31.0545330000 -17.1478140000
-32.0104640000 -19.8867320000
-33.5724410000 -16.5626580000
-31.8404270000 -18.3312760000
-30.7660350000 -15.3555450000
-33.3535730000 -16.3267610000
-29.4697040000 -18.0851880000
-30.2794460000 -19.1603430000
-31.8664840000 -15.6712020000
-33.1136320000 -17.4553620000
-31.0654180000 -17.2357620000
-31.4759770000 -17.6294980000
-32.6944500000 -15.3095570000
-32.1843190000 -15.5158690000
-30.2903960000 -16.1994650000
-34.1371610000 -16.3816660000
-32.6772000000 -18.8903500000
-32.1528320000 -18.4367330000
-33.0696030000 -18.4073540000
-31.8230880000 -19.0448280000
-33.9973450000 -17.0515820000
-30.7242320000 -19.2929670000
-31.3118110000 -18.3046470000
-31.6465930000 -18.9721700000
-31.0372070000 -15.8359180000
-30.3814470000 -16.8745630000
-32.4013100000 -16.5968990000
-31.9302010000 -16.8326910000
-32.7231290000 -20.0340310000
-34.4665990000 -17.4968200000
-30.4467180000 -19.0967370000
-31.1953850000 -19.8413050000
-29.6882020000 -18.3951610000
-32.3825950000 -18.7287120000
-32.6570430000 -15.7560590000
-29.5434170000 -18.2673530000
-30.9420190000 -17.2798500000
-33.9888880000 -18.4352420000
-30.0891910000 -16.3746530000
-32.4907230000 -19.4786430000
-32.3880880000 -18.9732970000
-33.7154580000 -16.6663860000
-31.4728070000 -16.2357540000
-31.3036350000 -17.8675330000
-31.7112850000 -19.3976380000
-30.6294310000 -15.3619110000
-33.7408140000 -16.8639070000
-31.4792900000 -15.8580270000
-31.1601410000 -19.5775680000
-30.5239300000 -18.4919970000
-32.7019840000 -17.1254040000
-33.4695360000 -18.3745120000
-33.5250090000 -18.3343640000
-29.5560210000 -17.7534410000
-32.9279330000 -16.6359810000
-31.4603960000 -16.4615000000
-33.2559890000 -15.8199160000
-29.3726040000 -17.4231740000
-33.9055290000 -19.0944580000
-34.1926920000 -17.2175250000
-32.0612370000 -18.2201500000
-29.9506000000 -16.5239680000
-32.4162940000 -20.2767220000
-33.5891530000 -19.2399770000
-31.6838930000 -16.7518880000
-30.4971180000 -19.1626190000
-33.0918350000 -16.1564270000
-32.1682240000 -17.2811510000
-30.8025670000 -18.6339240000
-29.8913670000 -18.0313530000
-31.6068950000 -16.1558170000
-31.9181210000 -17.0612620000
-33.6344110000 -18.0425210000
-31.4727310000 -17.6201210000
-33.3996810000 -19.7132720000
-32.8271410000 -18.6582640000
-31.1103970000 -19.8326210000
-32.5491750000 -15.9064430000
-32.8787120000 -18.1292300000
-30.6967260000 -16.9915280000
-32.8424950000 -19.8276410000
-31.1496770000 -16.7381500000
-31.1309780000 -17.6087610000
-33.2721520000 -18.3623680000
-30.4238740000 -16.5235860000
-31.0449750000 -19.3331510000
-32.2815700000 -20.1502760000
-32.4591600000 -19.2446400000
-31.3723280000 -17.4421410000
-29.8175390000 -18.2355460000
-32.5844310000 -15.7466400000
-33.0432930000 -19.8248210000
-33.2682460000 -18.0124190000
-33.3491550000 -17.7939410000
-33.2264820000 -17.3728100000
-31.7759460000 -18.8266940000
-30.7639770000 -17.0569550000
-30.2468680000 -18.0343090000
-33.6232410000 -17.5321040000
-30.9466460000 -17.5395980000
-34.2591090000 -17.1438100000
-30.1934280000 -18.1476860000
-30.6097200000 -19.2997700000
-29.9596560000 -16.4161030000
-31.7380010000 -17.9613080000
-33.3504370000 -19.3670920000
-32.8414570000 -17.6328120000
-32.5852200000 -20.2454380000
-33.4539220000 -18.5694140000
-33.8888850000 -18.9099120000
-31.2418040000 -19.8286320000
-31.7358610000 -17.2332710000
-31.7889100000 -16.4580230000
-31.0307560000 -19.9397960000
-34.3064120000 -18.8318920000
-32.0322070000 -17.0659540000
-30.9622780000 -18.1531750000
-34.2485960000 -16.7653430000
-34.5210880000 -17.4571610000
-34.5556720000 -18.0714490000
-30.1296940000 -17.9756660000
-32.4098850000 -16.7461570000
-30.2694990000 -16.9971160000
-31.8100130000 -20.0991150000
-30.6535130000 -18.3173410000
-32.0572660000 -18.3382130000
-30.2614310000 -19.4509320000
-33.8756870000 -17.1169640000
-32.6130140000 -17.7518140000
-34.2076640000 -16.5321900000
-30.7949940000 -16.8556100000
-30.1874310000 -18.8637100000
-30.3231010000 -18.4407600000
-32.7578960000 -18.9309330000
-32.5331650000 -17.2415260000
-34.5177990000 -17.7407840000
-30.9705680000 -15.6404280000
-29.2648830000 -17.6651610000
-31.7510490000 -16.5163380000
-30.3310850000 -18.1883910000
-30.0028060000 -16.7048800000
-30.5395890000 -16.1335450000
-32.6070710000 -17.0688610000
-32.2343560000 -16.5234570000
-34.2256510000 -18.0215970000
-31.7991330000 -19.9910470000
-32.5059850000 -19.3560220000
-30.0995240000 -18.6605630000
-33.2400470000 -16.0952000000
-32.6237560000 -18.7520240000
-31.1769730000 -15.9271810000
-30.5451220000 -15.4654320000
-30.4683280000 -17.7119640000
-31.9690840000 -18.5769770000
-30.5996400000 -15.8539700000
-32.6493420000 -19.3973580000
-31.1722720000 -18.1485020000
-34.4351040000 -17.2593880000
-33.4009510000 -16.2915990000
-31.5397260000 -16.0959360000
-33.9064640000 -19.1961480000
-33.7987140000 -19.3706820000
-33.8602560000 -17.0790960000
-34.3448910000 -18.6872540000
-31.6104410000 -18.1066110000
-34.4559900000 -18.3265040000
-31.4106850000 -20.1028590000
23.9705050000 -66.4378200000
23.0801510000 -66.2346800000
21.8320470000 -67.1029890000
23.7762570000 -65.9692840000
24.4142440000 -68.3345030000
21.8497510000 -66.6114430000
24.6486110000 -67.4203800000
21.3336470000 -66.4267810000
22.5980000000 -65.6126330000
23.1682360000 -68.5644610000
23.5922890000 -67.4110950000
25.7782570000 -65.8598480000
22.3028700000 -66.5185700000
25.1187760000 -67.2007830000
24.4360080000 -64.7631380000
26.6055030000 -66.5194400000
25.9063570000 -66.0305710000
24.0353870000 -66.5418090000
25.5507550000 -67.9095000000
25.2362140000 -66.5137250000
23.5495070000 -67.9257580000
22.2066670000 -64.8203510000
25.6224800000 -66.4830090000
22.0199050000 -64.9639740000
23.6944220000 -69.0727390000
21.5767900000 -67.5915760000
26.2374760000 -66.5681610000
24.5650410000 -64.4313050000
24.2275620000 -65.4705120000
23.8082260000 -68.1703340000
25.5421450000 -66.0648270000
26.0413680000 -66.2389600000
26.0306970000 -66.9630200000
22.5325970000 -67.1181180000
22.7752950000 -65.3041310000
26.6060350000 -66.1524580000
24.0310130000 -65.9009860000
24.7211760000 -67.6401140000
23.8609940000 -66.3389660000
26.4593620000 -65.7848970000
24.2217390000 -68.8247680000
24.3197060000 -68.3073270000
21.6904350000 -67.1599350000
24.9590550000 -67.1776350000
23.8686920000 -67.0117030000
25.7245520000 -66.1319200000
25.7127110000 -67.7409290000
24.9373950000 -69.0062790000
24.1250210000 -65.7204970000
22.5264360000 -65.3988880000
25.2923770000 -67.2790300000
24.2175460000 -67.4164960000
23.7824920000 -66.9510960000
23.2613850000 -65.6074450000
25.8669430000 -68.5381010000
23.4419360000 -65.3728180000
22.4186780000 -65.5246660000
23.6277140000 -69.0286560000
24.6958710000 -67.5052570000
22.0564980000 -67.8744810000
22.5004540000 -66.7790910000
24.2932000000 -65.8365860000
24.4885640000 -67.3571550000
22.0174880000 -67.8368990000
23.8999610000 -67.2945020000
23.8357390000 -66.9948960000
22.0079000000 -67.4047930000
23.4233490000 -66.3374250000
23.6407470000 -64.2599490000
25.9120960000 -67.9687730000
22.8881090000 -65.4837880000
23.8281230000 -63.9469410000
24.9235670000 -68.5028150000
24.6502440000 -64.5618590000
23.2462880000 -66.1633220000
25.8029000000 -68.0187990000
24.3030700000 -67.7931440000
24.5003640000 -68.4767000000
23.8115060000 -67.3117830000
21.9660510000 -67.3419110000
24.7928070000 -65.5161740000
24.2806050000 -64.2122120000
24.4065670000 -65.6077350000
22.2277360000 -65.2239150000
23.9260810000 -64.4964070000
26.4963490000 -66.9241260000
24.6729130000 -69.0290530000
21.2299210000 -66.3805470000
24.4404410000 -65.9800490000
22.5503900000 -67.7202220000
22.3194160000 -66.5297090000
24.1405470000 -66.5672610000
26.0022350000 -67.5223010000
23.0914290000 -67.7118530000
24.9044000000 -65.2371520000
23.2037030000 -67.1716840000
24.8411080000 -64.9681630000
24.5368980000 -66.9222410000
24.4723420000 -64.4706950000
23.0373860000 -67.0519790000
23.8898580000 -67.9860460000
23.9804590000 -65.2448810000
23.4152740000 -65.3069310000
21.4112530000 -66.2682570000
22.9695490000 -64.7901230000
23.6125260000 -64.6787490000
24.1996170000 -64.2890620000
21.7149310000 -66.6947100000
24.0879760000 -64.1060560000
26.1472110000 -65.4682690000
24.3883970000 -64.6958620000
24.7954940000 -66.7786560000
24.6610570000 -68.3464360000
23.7444380000 -67.5819700000
23.1205180000 -66.5834430000
22.7875840000 -68.5503010000
25.3649980000 -67.0924000000
25.5116370000 -66.0537340000
23.7638420000 -64.2014690000
26.0348720000 -65.1810610000
24.8375210000 -65.0561900000
24.8809030000 -68.7055360000
25.0555170000 -66.1564410000
22.7364140000 -67.9826510000
22.8049430000 -66.5057980000
23.1030500000 -66.5514830000
23.5965190000 -68.0667650000
21.7823910000 -66.1263050000
22.6471820000 -68.1756060000
23.7818570000 -66.5440600000
22.6366420000 -67.4453050000
23.9794010000 -65.5348050000
25.2980560000 -64.8187030000
21.6927150000 -67.6106640000
23.5057330000 -66.7118760000
24.9681700000 -68.1715850000
23.0462190000 -68.2366260000
24.8646160000 -65.8342740000
25.0098840000 -65.5508500000
22.0109920000 -65.0680540000
22.6442300000 -65.1143570000
22.3266850000 -65.4617160000
22.2498490000 -68.2587660000
23.2076400000 -65.9491960000
23.3421900000 -66.0621800000
25.1817470000 -67.0042950000
25.3933870000 -64.7163310000
23.3611980000 -64.7336120000
23.1929510000 -64.9600910000
22.2056620000 -65.8689580000
22.8075830000 -65.8487850000
24.3397140000 -68.5627820000
26.3424490000 -67.0713200000
25.3799400000 -65.9401780000
21.9348510000 -65.9938510000
23.4653240000 -67.2318340000
23.5403350000 -64.6811290000
24.2751580000 -66.1613010000
26.3663520000 -66.3124920000
23.4304790000 -68.2722630000
25.0063570000 -65.9035190000
22.2634390000 -67.5208130000
25.7627470000 -68.4891050000
25.7380430000 -65.2129970000
24.2316720000 -66.2641140000
25.6828370000 -67.5840990000
21.6667520000 -66.1902920000
25.1303520000 -67.0112990000
25.8185710000 -67.9174880000
22.6202370000 -64.5745850000
21.8120170000 -65.8206940000
22.6632440000 -65.7974010000
22.7768960000 -68.5839460000
22.2728920000 -66.9365010000
22.5799290000 -66.6685870000
24.3456190000 -66.7414090000
25.2021790000 -64.7601240000
26.3502330000 -67.2944640000
24.1797710000 -68.4412990000
21.8390140000 -66.1438980000
25.2683430000 -65.2515640000
25.0386200000 -66.5832370000
25.2920490000 -67.7940600000
22.9876120000 -66.8548660000
24.5880530000 -66.1499560000
24.0619240000 -64.3963470000
25.2957590000 -65.7766340000
22.1354770000 -66.8321910000
23.5110090000 -65.0873950000
23.0621620000 -65.6316070000
25.1877770000 -65.1732330000
25.1865080000 -64.6512220000
22.7346290000 -64.6131520000
23.2325190000 -67.3890150000
24.7407470000 -67.1524050000
24.5324670000 -66.8454130000
25.5341850000 -67.4949490000
25.9415400000 -65.7082440000
25.1202240000 -68.9469450000
22.4721390000 -68.4357910000
63.0750470000 18.7456870000
62.4628830000 16.1811070000
60.0037960000 18.5261100000
64.7355650000 19.4465640000
60.4942090000 17.1645260000
64.8550260000 18.5293850000
63.2313000000 16.6097090000
64.2743910000 17.6409260000
62.4286230000 17.1093940000
61.7523080000 17.3783380000
61.2052920000 16.6547930000
63.2118840000 19.4831310000
63.8320810000 17.4316350000
64.0070650000 20.0957570000
62.7070810000 19.6013850000
62.6631700000 19.8578820000
64.3377840000 17.0479240000
62.1720240000 17.8798500000
63.8873750000 19.5223310000
62.9670640000 16.6608300000
64.4968720000 19.5153120000
63.2202950000 18.6788430000
62.4318390000 19.8492930000
60.6041410000 18.3195060000
61.3583830000 18.6807350000
63.9176750000 16.5237100000
62.5944400000 18.0237220000
63.6678310000 18.0135000000
61.2397800000 20.1666560000
62.7561610000 16.2755950000
60.7959590000 17.5610690000
64.9670100000 17.3982600000
62.7800450000 18.9840930000
63.7316930000 18.0718000000
63.8002970000 20.4143600000
64.4069440000 16.6924860000
60.7789570000 19.9136770000
64.0015030000 17.4924370000
63.6108020000 17.0063460000
63.1560360000 20.0105270000
64.6867600000 17.0075870000
61.3399510000 18.0233920000
61.3735580000 17.0705930000
64.0257110000 18.9067230000
62.5192180000 18.4349860000
64.5659330000 19.3807810000
61.2195630000 18.3559250000
63.0280000000 17.3340740000
62.1667670000 19.0206790000
63.3624040000 16.2030050000
62.4188920000 18.1379450000
63.3865850000 18.3672730000
62.6431390000 17.0526660000
63.4963230000 18.2748170000
63.2704620000 17.0597230000
62.5363770000 16.4814380000
61.5436210000 18.4359820000
63.7377620000 20.5030650000
64.3803330000 19.1307320000
62.4410970000 18.2698990000
60.7601550000 18.0501610000
61.0612070000 16.7165830000
62.0754780000 17.8075750000
63.7468530000 18.0962540000
61.4464070000 17.6502800000
62.1750180000 20.1976010000
60.2407110000 18.8247550000
61.8816910000 20.5702590000
62.6422730000 17.9646950000
60.4245800000 17.4674400000
60.8206520000 19.3918740000
60.4972000000 19.9377570000
63.1096530000 17.5790210000
60.4493520000 17.3258340000
64.1304780000 16.7266600000
60.7286830000 19.9965780000
62.7422600000 15.8408530000
63.1443100000 15.9625230000
61.6534580000 17.2912790000
61.2961350000 18.6788860000
63.5470890000 15.8403640000
61.0609090000 18.5142100000
62.6053540000 18.4959340000
63.1136860000 17.9577520000
60.4514960000 19.8204400000
62.0602650000 17.8321530000
64.2304990000 18.0555590000
60.4673230000 17.3524340000
64.4302750000 17.8335550000
61.9598460000 19.3221210000
61.2680280000 19.7796970000
61.7552870000 16.8896480000
60.6480180000 17.5839940000
64.0486300000 17.2017040000
60.3469960000 18.6459900000
64.3745730000 18.5895600000
63.4928360000 19.6669850000
64.2770690000 16.4928460000
63.1343800000 19.0707550000
63.6126100000 18.6690460000
65.0016480000 18.8868870000
60.1327130000 18.8492700000
62.3555530000 19.1600460000
61.1209910000 19.0790820000
62.3872680000 18.8344940000
63.9737360000 16.4263360000
62.7789120000 17.8033370000
61.4663390000 19.7295670000
62.3420180000 17.7271920000
64.6189730000 19.3802010000
62.5099330000 19.5561450000
63.4632000000 19.2790200000
64.1748500000 17.8731380000
64.1565250000 18.3865030000
64.1948780000 16.2522140000
61.6263080000 18.6595480000
61.9274860000 17.8015770000
60.8043900000 18.1127190000
60.7968250000 19.3547230000
60.8967290000 17.8280350000
64.5627370000 18.0961590000
63.5942880000 16.0992150000
64.0724030000 19.8689160000
61.1771770000 19.5960730000
63.2494960000 18.6888500000
61.3401110000 17.2353310000
63.8237920000 17.5903970000
65.0967330000 17.3528100000
61.8964840000 16.1323800000
61.9154210000 18.5255600000
64.3747410000 17.5363730000
63.1751670000 18.9142000000
60.3031620000 18.7177430000
64.6366350000 17.1592600000
60.2598300000 17.7026000000
63.5084230000 18.8841530000
62.7048610000 17.2350980000
61.7073400000 20.5238900000
60.6486210000 19.3624780000
60.3195530000 18.6742860000
62.1663250000 15.7973440000
64.3631060000 19.6209960000
61.2604600000 18.6261060000
64.7527770000 19.0377240000
63.8400000000 20.2679730000
64.9636380000 18.7466700000
62.7084310000 19.9362580000
61.7112810000 19.2084790000
61.3968540000 16.3434810000
62.7910580000 20.3244530000
64.4263080000 19.7611270000
61.8050580000 18.1382980000
62.6097530000 17.5172560000
62.1319200000 20.6808010000
63.3145980000 20.2557810000
63.0465430000 17.0390070000
61.9944110000 16.1155990000
61.6922650000 15.9499020000
63.0791130000 16.8402980000
61.9666250000 19.6628380000
64.1040420000 16.1982730000
62.4690780000 16.4351920000
62.6625820000 20.5969030000
62.9231000000 19.0874920000
63.9976840000 17.5566250000
62.2895010000 20.6909450000
60.9973260000 17.3881930000
64.5094220000 18.3969630000
63.6234630000 19.0628990000
63.4392010000 20.0354400000
60.7286150000 19.2170470000
59.9928700000 18.6077730000
60.8424530000 16.6520980000
62.3386230000 20.3006000000
61.3190310000 20.3639200000
61.7877730000 15.8751510000
62.8564610000 20.3448050000
62.8089640000 20.5167220000
62.3688280000 19.3550870000
62.1292570000 16.3048000000
62.7074850000 16.7206540000
62.0288090000 19.3698840000
61.7754670000 17.2245860000
61.3560870000 16.9715630000
62.2957080000 16.7373410000
64.2590480000 19.7628080000
62.8684880000 16.7965770000
62.1796380000 19.1099110000
64.7029720000 18.2058560000
61.2200700000 16.5670280000
61.5637470000 17.1182440000
61.2454680000 19.8597700000
62.9993780000 20.4935610000
64.5700000000 19.6011510000
62.4977530000 19.3412510000
63.3938710000 17.8100830000
61.6618770000 17.5807110000
61.5437850000 19.2368560000
64.2374110000 17.8539160000
64.6372830000 17.7451900000
70.5302350000 -47.2765960000
71.7870940000 -45.9492450000
71.5254140000 -46.0570680000
70.3292390000 -45.9051280000
73.0044560000 -46.9663730000
74.2278290000 -47.3173410000
72.6105500000 -45.8841820000
75.0292590000 -45.1116490000
74.3082200000 -45.4124260000
70.9393540000 -46.1676250000
74.6816480000 -47.1627040000
72.2842250000 -45.3901600000
71.8362050000 -45.0945320000
70.0410160000 -46.1501540000
74.1087650000 -44.4136010000
73.1872100000 -45.6441080000
72.3965610000 -44.9233090000
72.2581410000 -46.5704920000
73.1286240000 -47.9588930000
73.3015820000 -47.0531580000
71.9087980000 -46.5651820000
73.2789230000 -43.9253730000
73.1122130000 -45.1804200000
72.3267210000 -44.6941570000
74.4197310000 -47.3890270000
71.7480930000 -43.7046700000
70.5379560000 -45.8421290000
70.9414980000 -44.9287800000
73.4699780000 -46.1088180000
72.7143710000 -43.8640710000
75.1442340000 -46.5123180000
72.1791760000 -44.6347620000
71.4539570000 -47.4295390000
72.6558000000 -44.3217120000
70.6092220000 -44.2682570000
72.4986500000 -45.4990200000
71.1855240000 -44.0857090000
71.7603610000 -47.4041100000
72.6031270000 -44.0437010000
73.1761400000 -43.5250050000
74.7733000000 -44.9028320000
72.9140780000 -45.2288060000
74.9488680000 -46.4349560000
71.3329930000 -44.9738460000
73.8034970000 -46.3330960000
72.0583570000 -47.0098380000
72.1174930000 -45.3382110000
73.8149110000 -46.5112460000
72.8157500000 -47.5517080000
71.1614000000 -46.2235490000
74.2786870000 -44.6983380000
72.2767110000 -48.1183320000
72.1162640000 -47.0255050000
72.5912480000 -48.0185620000
71.2695390000 -46.7105180000
72.0805890000 -46.3401990000
74.0342030000 -44.4048420000
73.1513440000 -46.8045960000
72.4204710000 -47.8695110000
71.5885700000 -46.4104270000
74.4889680000 -44.3539660000
72.2147220000 -44.6820950000
74.6995090000 -45.1393240000
71.8298720000 -47.6519740000
71.5573580000 -46.5612220000
72.6088100000 -44.5648690000
73.0716400000 -46.4650190000
73.2964400000 -45.6868480000
73.9011760000 -47.9409370000
73.4743270000 -45.2487490000
74.8905330000 -44.9784740000
70.9060290000 -47.6504210000
70.0458370000 -46.0286600000
75.0892260000 -45.3766140000
72.7396160000 -45.7171330000
71.1400990000 -45.1492540000
73.5706100000 -45.3656390000
74.7528610000 -47.1282920000
71.5786590000 -43.7966040000
71.8422160000 -45.0332760000
71.4905780000 -48.2079660000
71.3681640000 -44.2665980000
74.3726580000 -44.0361180000
71.6467360000 -43.7758640000
73.1779170000 -46.8430520000
70.5541920000 -44.9313320000
70.6398090000 -45.1570850000
71.2637480000 -44.5005460000
71.6040800000 -47.7248690000
74.3590930000 -46.7556760000
70.7404400000 -47.8393100000
71.9351040000 -45.5713960000
72.6773220000 -45.1418800000
70.6401060000 -44.4442560000
73.3194890000 -47.1276210000
71.2653810000 -46.2995490000
74.6474380000 -46.7223850000
73.2540820000 -46.0905380000
72.5989000000 -48.5544430000
69.9972230000 -45.5250550000
71.9397430000 -45.5952910000
72.7322540000 -47.7467190000
72.4752430000 -46.3867070000
74.9879460000 -46.7345770000
70.9408420000 -44.5391390000
75.0664830000 -45.3202970000
72.1043170000 -47.3332100000
71.7842560000 -46.3594700000
71.7314070000 -48.3473630000
73.8538670000 -44.0199740000
72.4253770000 -43.7478980000
74.6027980000 -45.4727290000
73.8999330000 -45.7897450000
70.7438200000 -47.0298120000
73.9187240000 -46.3293460000
71.4716420000 -46.9402390000
73.9486390000 -45.5759350000
73.2082290000 -48.1749190000
72.7184370000 -47.6181530000
74.3566970000 -45.5043330000
72.4310000000 -46.2857320000
72.4768680000 -44.1517410000
74.0145420000 -47.0078200000
72.2216640000 -44.4575650000
72.6752170000 -46.5868760000
72.8064800000 -45.3040660000
73.5128170000 -45.9783740000
73.9246440000 -47.3588560000
74.1185460000 -46.4508860000
72.8700560000 -43.3692470000
70.2871090000 -46.2749100000
72.4423900000 -47.0506360000
74.5679700000 -46.9882200000
73.8180010000 -44.5565340000
73.4199980000 -43.9320490000
71.8380050000 -47.2269480000
73.7843860000 -45.6637610000
73.8766250000 -44.1317670000
70.6818850000 -46.6065220000
71.7137910000 -45.2214130000
72.7855380000 -48.4500770000
71.8154600000 -43.5528950000
73.7332310000 -44.3401490000
74.0645750000 -44.5935440000
73.2973330000 -45.1575430000
72.6714400000 -48.2595100000
70.8632350000 -47.1603890000
72.2069090000 -44.4607960000
73.4460750000 -45.3325160000
74.7561110000 -44.8427350000
72.2483750000 -47.5256840000
74.4993130000 -47.4445300000
74.6931760000 -45.9589230000
70.7505190000 -44.7003400000
72.1503140000 -45.1218300000
70.2819600000 -46.6176640000
73.5235980000 -47.6954650000
70.1346590000 -45.3621520000
73.0780410000 -43.6017840000
72.0391850000 -43.4383700000
72.7256010000 -48.4404980000
73.0720520000 -46.9446330000
72.4573140000 -45.5756340000
73.2965470000 -45.1670720000
74.5166320000 -44.5016170000
71.2240370000 -46.0129890000
70.8834380000 -45.4784970000
70.7192690000 -45.4319760000
73.0347210000 -48.3306390000
73.6541900000 -47.6610760000
71.4142070000 -46.8955230000
70.9312970000 -44.3923840000
72.7923970000 -43.3575590000
73.2308270000 -45.0075990000
71.4454420000 -44.6615520000
72.9547500000 -46.2639120000
71.0357890000 -47.3226320000
73.4665070000 -47.2559810000
73.8068310000 -47.5662000000
72.7377930000 -47.9223820000
72.9786450000 -44.2214810000
73.2862930000 -48.0353320000
71.2016450000 -45.9447670000
71.0764160000 -48.1479760000
74.5250470000 -44.0348740000
73.6561580000 -44.8900870000
72.7166750000 -44.2491840000
71.9963300000 -46.3674740000
73.7855610000 -44.1825830000
73.6179730000 -46.2723850000
74.0634160000 -46.4111560000
71.0932310000 -44.7518230000
74.3727950000 -45.8407330000
71.3126220000 -47.8410760000
72.6931150000 -46.6023560000
73.5023960000 -46.3901370000
70.5106120000 -47.2893030000
70.4201580000 -46.6579670000
74.1645430000 -45.9344520000
71.1401520000 -48.0056000000
-34.0526580000 81.1066060000
-34.4100760000 85.7805710000
-33.2868610000 81.3860930000
-35.8614460000 81.9743420000
-33.1479910000 81.8006210000
-33.5694390000 82.6965330000
-32.1356890000 82.1787570000
-36.1329960000 82.4892730000
-34.2807810000 82.2031020000
-35.7524190000 82.8517230000
-35.6069640000 83.1319200000
-33.3154910000 83.5456010000
-36.5435410000 82.8549800000
-34.4551540000 81.5408710000
-32.6830220000 82.8214950000
-34.0026890000 82.0466610000
-35.9287150000 82.6099700000
-34.4011190000 84.2450490000
-36.7061610000 82.0695270000
-36.2277450000 83.2046970000
-36.0513420000 84.2057880000
-35.0101090000 81.4437790000
-33.8385280000 82.2940900000
-35.6694340000 83.9846040000
-33.5988200000 85.2689130000
-34.3282810000 83.4122540000
-34.2510600000 83.9752430000
-34.4661980000 84.8024290000
-33.9892040000 83.7644200000
-31.7764950000 83.5874790000
-35.5444980000 84.0698090000
-33.0868030000 81.4453350000
-31.9478110000 82.8688890000
-33.3449130000 85.1204760000
-33.0412750000 82.5872040000
-33.6990700000 83.7994160000
-35.2828940000 82.4092100000
-34.3628390000 85.9572680000
-35.4308820000 84.0854340000
-33.7796820000 84.9865040000
-33.4429740000 84.1909410000
-36.8557970000 83.0612640000
-34.9911800000 82.8773500000
-34.3766330000 82.3623960000
-33.1024700000 84.7801670000
-35.3504980000 82.6974950000
-33.9460870000 84.5473400000
-33.6202510000 83.2734600000
-32.1639560000 81.9853670000
-33.9981310000 83.9448320000
-35.0295520000 85.3113170000
-36.3867950000 83.1750340000
-33.0165410000 81.3803860000
-34.8417090000 83.4776080000
-33.9343380000 83.1541290000
-31.6248420000 83.3774260000
-34.2015910000 84.2419050000
-36.4477120000 81.8186340000
-33.1948660000 83.9855960000
-33.7441100000 84.8776400000
-33.9903340000 83.4909670000
-36.4464040000 81.5144880000
-32.9049030000 84.4236300000
-33.6475790000 82.3493650000
-32.8373870000 84.5875090000
-33.6405980000 82.8796010000
-32.0991780000 83.3761830000
-36.1795310000 83.2572330000
-34.5775830000 81.7957610000
-35.1731720000 83.2517470000
-34.0612220000 84.1754990000
-36.7495920000 83.0255280000
-32.6492000000 82.4679950000
-33.5564920000 84.9255450000
-32.3680530000 83.8825610000
-35.9265330000 84.4943540000
-33.7398610000 82.7260360000
-34.3554880000 85.6758500000
-33.5474970000 83.8270720000
-35.4989620000 84.6406940000
-34.2558780000 81.1984630000
-33.5338970000 82.2482600000
-32.0568240000 83.8114170000
-34.5298080000 84.2241740000
-33.8374100000 80.8891450000
-33.8872720000 83.4333270000
-34.8260570000 83.3758390000
-35.0871960000 80.8591160000
-35.6654740000 81.0824430000
-35.2757680000 83.7132190000
-34.8689960000 83.9798510000
-32.1842380000 83.9489670000
-34.0421220000 85.7369460000
-34.0919040000 83.5929340000
-33.4247930000 80.9850460000
-35.5162050000 82.1673970000
-36.4587290000 83.7220610000
-32.6924860000 82.3010940000
-33.0862880000 82.9382400000
-35.7722820000 84.0635530000
-34.3097190000 84.3039550000
-34.9134980000 80.9205930000
-35.5576290000 85.4293370000
-34.6630780000 81.3305050000
-32.3802530000 84.4881130000
-35.7203030000 82.1881790000
-33.7172160000 85.7042310000
-34.8365100000 83.5382310000
-32.8347970000 81.6181720000
-34.5748750000 81.6136020000
-35.4816470000 84.8181990000
-31.8564340000 82.5370250000
-34.8457760000 82.0076680000
-34.7964630000 83.4903110000
-31.8072530000 83.2646940000
-34.7642710000 81.4409180000
-33.4430890000 84.3669510000
-32.2903670000 84.0341260000
-34.6080280000 83.2740860000
-36.1119190000 85.1754910000
-36.0549350000 84.8767700000
-36.1226120000 83.8031540000
-36.2250020000 85.0848080000
-33.2729000000 81.4659880000
-33.3654440000 85.1101990000
-31.6059020000 83.4929280000
-35.2446750000 82.4607850000
-35.2910840000 81.7367320000
-34.5023230000 81.9202800000
-35.0242230000 80.8103790000
-33.7340970000 81.1104350000
-33.6923480000 80.9390110000
-35.0491710000 84.0102010000
-33.1101340000 82.7147750000
-34.4786530000 84.5184560000
-35.1899570000 81.9099120000
-32.8577040000 84.8095780000
-35.2211720000 81.3743820000
-33.3107070000 82.2910460000
-32.1667980000 83.0147550000
-32.9794040000 83.3066940000
-34.9067080000 85.2791210000
-33.3544010000 83.3245930000
-34.8413090000 82.2339170000
-35.3771550000 82.2981260000
-36.6079860000 81.6605070000
-34.9010120000 85.5261690000
-35.7789270000 85.2256160000
-35.0817070000 84.8422930000
-35.3157880000 85.5366520000
-33.6927150000 85.4556660000
-35.6435430000 82.9684140000
-33.3863720000 82.5077900000
-32.5853200000 84.3973460000
-35.0108110000 83.6597520000
-32.6858670000 84.5788420000
-32.7498050000 81.5039750000
-32.5178490000 82.6805040000
-35.6756480000 84.5476840000
-35.5754890000 82.2314000000
-33.0796510000 85.1587680000
-34.3937610000 84.5896380000
-32.5372810000 82.6700820000
-36.1163790000 83.7444760000
-34.7070730000 82.9088360000
-33.1847420000 85.2562480000
-36.5831600000 82.7075350000
-35.8178250000 84.2166520000
-34.6843640000 85.0362630000
-32.5040280000 83.2070620000
-32.6231350000 84.7246480000
-35.6602820000 81.6601940000
-33.6156390000 85.7306060000
-32.7605290000 83.4552990000
-34.0382000000 80.9945600000
-32.0714840000 83.7666020000
-32.1864510000 82.5432130000
-34.2166290000 81.3056490000
-32.3784180000 82.2844850000
-33.4493260000 83.4809110000
-35.3216480000 84.8414310000
-36.0545650000 85.0431060000
-35.8839870000 81.4677580000
-33.7408560000 82.4711990000
-35.9456480000 83.2649610000
-31.5979500000 83.1693270000
-32.6036610000 84.0678410000
-33.0441930000 82.8968510000
-33.8392790000 83.5408940000
-36.0061910000 82.9734040000
-34.3199420000 82.7386700000
-36.6918950000 83.3961640000
-34.5377660000 84.9564820000
-35.3947110000 83.0364530000
-33.1093250000 83.6184840000
-36.5562860000 81.6073230000
-36.8904910000 82.9086150000
-35.0133060000 85.4215160000
-34.2626340000 81.7788620000
-32.3040390000 82.2432480000
-0.1081780000 27.9886490000
-0.3919150000 25.2559590000
-0.5737500000 25.0564790000
0.0271300000 23.5292000000
2.3493280000 25.8943480000
2.2641080000 24.0398240000
1.5185790000 23.3242210000
1.6525520000 25.3175010000
-0.1093650000 25.2439880000
0.6464500000 24.0042900000
0.2705900000 25.3948650000
0.5152800000 26.7273730000
-1.1878440000 23.8288900000
1.9864040000 25.9979480000
-1.0797600000 24.9869170000
-0.2237260000 22.9725480000
-1.8470640000 25.0090260000
0.2685610000 23.5782760000
2.8193040000 25.8961620000
-1.4252870000 24.6221980000
-1.8483450000 26.4326820000
-0.2518490000 24.9410550000
0.2896100000 24.0346130000
1.2822660000 23.2939090000
-1.6038200000 24.4824810000
-1.0028610000 27.0396370000
0.1941690000 23.1195370000
-0.1661790000 23.1727940000
0.6747470000 24.0234260000
-0.6131780000 27.4154070000
1.7566200000 27.0255620000
-0.5487020000 26.0506130000
1.1416430000 23.5988860000
0.9249610000 27.4981040000
1.6001190000 26.6589930000
1.4451890000 26.6522980000
2.6463230000 25.4358310000
-0.4018910000 25.9100530000
-1.8143300000 25.5301950000
2.5497470000 26.3587590000
1.4340990000 26.7342550000
2.0083970000 26.9630010000
1.6977690000 27.2048890000
-0.1689620000 23.3745100000
0.8857640000 22.8982980000
0.5333240000 24.5797560000
1.7075120000 23.5735570000
2.4219140000 24.6808890000
2.0525420000 25.1880000000
0.2464820000 28.0396650000
0.9952020000 24.1728520000
0.6824670000 26.3529380000
-1.8075910000 24.4705100000
1.5252970000 23.2203460000
1.1267560000 23.0040400000
-0.6815410000 24.8724020000
0.0741100000 26.8947850000
2.5538300000 24.2433590000
1.2680800000 24.4981690000
2.3814180000 26.6946470000
2.3751520000 24.3408050000
-0.0985020000 25.1630100000
0.1803600000 24.9393250000
2.2161940000 23.9417950000
-0.0947170000 26.9678750000
-0.7364400000 24.3257560000
1.6373780000 27.0554830000
1.0725390000 24.3206650000
0.4329490000 24.4816670000
-0.8831620000 27.1059040000
2.0584730000 25.3291800000
-0.8320520000 25.3763620000
0.2412670000 24.7031170000
0.0451590000 27.9948310000
2.5292010000 25.2382930000
0.7581180000 24.1250310000
2.1039340000 26.6686100000
0.0342440000 26.3048440000
-1.3917710000 27.2986850000
1.8281410000 25.4337310000
0.1222050000 23.6451630000
1.9093980000 25.4749580000
-0.3298020000 26.7639480000
-1.0860530000 27.3605580000
0.8790290000 28.1567630000
1.0766770000 28.0183180000
1.5854060000 25.8599150000
1.8708410000 27.1991140000
1.0854610000 28.1350560000
-1.3011860000 23.9093360000
-0.5722820000 26.1094090000
0.0256240000 26.7935910000
-0.1325930000 24.3201680000
0.1397340000 27.0935860000
1.4182360000 23.3680930000
-1.9648330000 26.4261720000
0.9794840000 27.8969670000
-0.9421310000 25.4430470000
-1.6808560000 24.8338300000
0.3826320000 26.9641820000
1.8529850000 25.0615880000
-0.5487380000 27.1944030000
1.3150290000 25.7268940000
-1.6346510000 26.1814900000
0.0173130000 24.0664220000
-0.5802480000 24.7111400000
-0.1774580000 27.6951810000
-1.2598230000 26.7982230000
1.4027300000 27.4493580000
0.9762060000 26.0730340000
2.4617720000 26.4779240000
0.6829380000 24.9301890000
1.8736590000 23.4013230000
0.2590810000 24.6949900000
0.6413310000 26.9051440000
-0.4361620000 26.3121380000
0.7192120000 26.1089590000
0.8268670000 27.2537540000
-0.3848370000 27.5185970000
2.5051790000 26.3186150000
-0.9694270000 26.2380500000
1.8901730000 26.9463180000
-1.1495290000 25.9613460000
2.4571980000 24.9083440000
1.8465550000 23.6752130000
0.9632420000 26.0743310000
2.8008530000 24.1707360000
1.5419630000 24.7206060000
1.9222430000 23.7488480000
1.8531350000 24.6655810000
-0.7169670000 26.4969940000
0.7966310000 26.0186460000
2.5461730000 25.5304780000
-0.6206300000 25.7916200000
-0.5472100000 23.2969470000
1.0703150000 25.0426710000
-1.9934850000 26.6059210000
-0.0782200000 25.7678030000
0.0788640000 24.1097180000
0.5584440000 24.0660650000
2.7497430000 25.7705250000
-0.7123170000 23.8326470000
-1.5069240000 24.6157150000
0.2588110000 26.6896800000
-0.5296200000 24.5287760000
-0.4582140000 24.1087300000
0.8967530000 24.6109770000
2.7325810000 25.7994380000
2.6855350000 25.9506910000
0.1771830000 24.6953530000
-1.7867440000 25.9528870000
0.5769190000 26.4625340000
-0.0781510000 22.9256100000
-1.2331450000 25.0912210000
0.2524830000 27.5810640000
0.5353170000 26.2957020000
-0.8717650000 23.5133880000
-1.4504490000 26.0152740000
1.1761550000 24.7237050000
0.5797880000 25.5189800000
2.3599930000 24.4941790000
1.7393580000 26.8841820000
-1.8884340000 25.3877600000
-1.4262310000 24.9263150000
0.4160910000 26.3638920000
2.1576060000 25.0998330000
1.2805700000 25.5659870000
1.7828500000 27.2311740000
-1.1269530000 24.9999560000
0.0209040000 26.0697520000
-1.4459330000 27.0132880000
1.3163340000 27.5470140000
1.5163950000 24.9576950000
0.0681910000 24.7140940000
-0.3331510000 25.6998670000
1.5242720000 23.7887230000
-2.1061280000 25.8938560000
2.1323650000 26.9446740000
1.1803510000 25.8988360000
1.0628340000 25.0806050000
1.4627960000 25.5035860000
-1.4027210000 25.6409000000
-1.9472390000 25.7964250000
-0.2239820000 26.1962700000
-0.6489360000 26.0696180000
-1.3905420000 25.5050490000
0.6166490000 25.4505620000
-0.6737040000 23.5623040000
0.7171940000 27.2219770000
-1.8746910000 25.4978830000
1.1106720000 27.9041690000
1.5785840000 23.4354110000
0.6543180000 23.2811280000
-0.9741160000 23.7565290000
-0.1110920000 27.7513070000
-0.5819580000 27.2630350000
-1.7940080000 24.4033130000
1.3011100000 27.5563550000
0.7031310000 25.7384130000
0.1712540000 26.0150470000
42.2781410000 83.3774030000
43.5552860000 85.8868710000
41.8994410000 85.6992190000
41.6691210000 85.2208790000
42.3102420000 85.4562990000
44.2108420000 85.0797730000
41.6951180000 87.4787290000
43.6219750000 84.6208040000
43.0166780000 85.7427060000
42.6383290000 85.7979810000
40.2322580000 86.1189270000
41.9585910000 82.9722140000
43.5408710000 86.5641780000
41.2238390000 82.9372180000
41.3689800000 85.4475780000
40.5508960000 86.3351820000
39.8040850000 85.1366040000
41.6178400000 87.4358290000
40.5738600000 84.3694000000
41.6995660000 84.7037890000
40.4178120000 83.7742080000
40.2896420000 86.3939970000
43.4561540000 85.9873430000
44.0270730000 86.2017970000
43.6170960000 84.5687940000
40.1873860000 84.4510350000
40.2130170000 84.8962400000
41.4397850000 83.1154100000
41.4132540000 83.2048030000
40.4785390000 84.0417480000
43.6650160000 86.9394760000
43.3922460000 87.7301640000
42.3348730000 86.6745000000
42.7610050000 85.5992430000
41.1218830000 85.7542500000
42.7144850000 87.9502560000
41.9300880000 86.1319580000
43.3268620000 85.7278590000
44.1254880000 86.7429280000
42.4826930000 87.1337810000
41.1224440000 83.1241990000
41.7850190000 83.3132480000
40.7281270000 86.0787890000
42.2538380000 84.9078060000
44.4484330000 85.1378480000
40.7796710000 86.9960710000
43.1523480000 83.4332430000
44.4579350000 85.9512180000
42.1593820000 85.9322740000
40.9883160000 82.9742660000
42.6278380000 83.7986530000
43.0050620000 87.9376070000
41.0580900000 87.0021820000
42.7817000000 87.9973980000
43.5559350000 86.3771510000
43.0402260000 85.3800280000
43.9338190000 83.7538530000
43.4196740000 86.9304350000
40.9350590000 84.3292850000
42.9799120000 84.4630360000
40.2665940000 86.2337190000
43.5336000000 82.9391020000
42.7467080000 84.1695330000
40.9124300000 83.3233720000
42.0987820000 83.9198530000
41.6990970000 84.5762410000
41.1224900000 85.3725970000
40.1091880000 85.1559680000
41.3564570000 84.5619890000
44.2626270000 85.6874620000
42.6394620000 84.6906660000
42.9435580000 85.1191790000
44.2503090000 85.9371030000
44.1031800000 84.6155170000
42.5680390000 82.6706090000
44.0387990000 85.2562560000
42.0486110000 85.0880430000
40.5765420000 86.1420590000
39.9516720000 85.3293990000
40.8495670000 83.5696560000
44.4703940000 84.7170330000
43.0646400000 84.4014360000
42.0000150000 87.4535900000
44.5845380000 85.6048890000
44.0603790000 86.3163760000
40.6256140000 83.8865050000
41.1125110000 85.2146990000
43.2259980000 86.8396220000
43.3291400000 83.7332080000
40.8653260000 87.1291960000
42.5034140000 83.6449660000
42.4316520000 85.9823300000
43.9182510000 85.6410290000
42.9796180000 86.6879730000
43.9975240000 85.2306370000
42.3689160000 85.8437730000
41.5444950000 86.2045820000
43.1533550000 83.0716630000
42.3361700000 85.0050660000
42.7766190000 82.9451980000
41.8968580000 85.0085300000
42.7637520000 85.3526000000
42.0183300000 86.3889620000
43.4294360000 82.8159790000
43.1928600000 87.2117540000
42.5906110000 85.2609100000
42.0893020000 84.0067370000
42.3212700000 86.7752460000
42.3589290000 83.4165880000
43.4465680000 83.9238820000
41.7505070000 86.1484150000
40.9281850000 84.7668460000
42.7575530000 85.3808290000
43.3557240000 86.9640730000
41.8796390000 86.6055070000
41.2544590000 87.0675200000
39.8746190000 85.2678990000
43.0930980000 86.6562960000
41.8058130000 84.4107510000
41.2999800000 85.7485050000
43.9309880000 84.1416930000
42.8687970000 84.9329450000
42.4898340000 84.1730420000
39.9264980000 84.7474140000
40.4719200000 84.7962800000
40.8660850000 84.5952070000
43.2662620000 87.3570940000
41.0244870000 83.5792850000
43.2568210000 84.2362370000
43.6774330000 83.8618160000
43.0362590000 87.1958920000
41.6853680000 83.3960720000
40.1436160000 84.9299160000
42.8763960000 85.6730420000
41.9575880000 87.1955950000
41.0393750000 87.5529940000
43.5755230000 85.0323560000
43.9119150000 84.0210420000
40.4881590000 85.6334230000
43.3671800000 83.9008410000
42.8910710000 86.9578550000
43.5732540000 83.6105500000
43.0036390000 86.7109300000
41.7978630000 85.0140150000
44.3106540000 83.8777850000
43.8501850000 84.8502270000
41.4675750000 84.7957230000
42.1899720000 84.8565670000
42.8641130000 84.4377520000
42.6755260000 84.7728730000
41.7025760000 87.4885640000
40.8914410000 87.3787540000
42.2767180000 84.3372650000
41.1256980000 86.3622210000
43.0713460000 84.0538790000
42.1380350000 86.3296360000
43.6639290000 87.4929200000
40.3392300000 83.6442490000
42.2298660000 86.7708510000
41.0244060000 85.7932130000
43.6434020000 85.8517460000
41.4579160000 87.1369480000
41.7857320000 83.2827840000
42.5327950000 87.2857440000
42.2325480000 86.3542250000
41.0763440000 84.3738860000
43.1371230000 83.7720570000
43.2562480000 85.1082310000
40.7265510000 83.3433380000
40.6574290000 85.6114500000
41.5566100000 83.8493800000
43.5706600000 86.2380680000
42.5968090000 86.8898010000
39.9207080000 84.6780620000
40.1673010000 86.1968610000
40.9838070000 85.7130810000
40.2664180000 84.2184680000
42.4692420000 83.2990950000
43.6399080000 85.9584500000
42.4164200000 82.5579830000
44.4065900000 83.8118210000
39.8766940000 84.9741360000
40.9590420000 87.3898090000
41.4720500000 85.9255520000
44.2912290000 86.5599290000
42.3584590000 84.3921050000
41.6026880000 84.6780090000
42.2628860000 85.9980390000
41.9687610000 83.5263670000
40.9012370000 83.2804570000
41.1611330000 86.8509900000
40.7903180000 86.0983280000
42.3521540000 87.5400010000
44.4533840000 85.3014830000
40.6260450000 84.4092250000
42.9640390000 83.9136660000
42.2724650000 87.7150730000
41.2179950000 83.9625780000
41.6148800000 86.6946640000
40.6895600000 85.1757890000


==> expres/synthG10/ncvis_cl10_dim50_p200.200.200.200.200.200.200.200.200.200_d1.2.3.4.5.6.7.8.9.10_embedding.tsv <==
-4.5157847404 -18.3883705139
-6.2500143051 -18.5077419281
-5.0064268112 -18.7709331512
-6.4574770927 -19.8668613434
-6.8671407700 -19.2051315308
-6.1052751541 -17.5151977539
-7.5408329964 -19.2192687988
-7.4242200851 -17.3527641296
-3.8153090477 -18.5125846863
-5.0872254372 -17.2225914001
-7.2528829575 -19.7026748657
-4.5190353394 -19.7773761749
-5.8633069992 -17.7423572540
-6.1926536560 -19.2996749878
-6.9727983475 -16.8449935913
-6.0325474739 -18.7992000580
-6.9544892311 -18.6507549286
-6.4563164711 -17.0228176117
-4.8295950890 -19.5940818787
-5.9019560814 -17.6327095032
-7.7731828690 -18.4114570618
-4.1678133011 -17.5189228058
-5.9150347710 -17.7994861603
-6.9248638153 -18.3210601807
-6.4960126877 -18.6743907928
-4.7204308510 -17.5263214111
-4.8081789017 -19.1234283447
-6.7972822189 -20.1768436432
-4.1028165817 -17.9406700134
-7.2035613060 -17.1399765015
-4.1558437347 -19.1169986725
-3.9471864700 -19.9546222687
-7.4317255020 -19.9779109955
-6.8598461151 -20.2279281616
-7.6368637085 -18.3644447327
-3.7520899773 -17.2618923187
-4.4482483864 -18.2798252106
-6.0018963814 -16.9741153717
-7.5662474632 -19.9511604309
-6.6147346497 -18.5794525146
-5.5253114700 -17.2633838654
-7.1121506691 -17.1542224884
-5.7463779449 -18.4738826752
-5.3909425735 -18.2048034668
-6.9912996292 -19.3415946960
-7.1022338867 -19.0848827362
-6.6716132164 -17.3896389008
-7.1664452553 -18.4426269531
-4.4695048332 -17.3399734497
-4.2091464996 -18.1592712402
-4.3687405586 -16.5837936401
-5.3936548233 -17.3844299316
-5.5762228966 -19.8385124207
-5.6966028214 -19.9293804169
-4.2474436760 -19.4908275604
-4.7149047852 -16.1443710327
-6.2115793228 -19.2755813599
-6.6770524979 -19.1365089417
-5.8671746254 -17.4907875061
-5.9839434624 -17.3675498962
-4.1867842674 -17.4265689850
-6.7786145210 -17.4702358246
-5.0900111198 -18.4429473877
-4.9676370621 -18.4866542816
-5.9121518135 -17.4721317291
-6.4317908287 -18.9745769501
-4.7693066597 -19.8737525940
-4.6080837250 -20.3732357025
-6.1758651733 -18.8435878754
-5.7579383850 -20.6182975769
-4.9858322144 -19.8147487640
-4.3083329201 -18.6160984039
-7.4534621239 -18.3474979401
-4.3483152390 -18.9570541382
-4.4867491722 -18.2459678650
-6.8116965294 -16.8139343262
-5.6845879555 -19.3023777008
-5.6521186829 -20.1950817108
-7.3238782883 -20.0898017883
-5.2689247131 -19.5112552643
-4.8088502884 -19.2780132294
-5.2445974350 -20.2436866760
-6.7681808472 -17.1480922699
-5.9845046997 -17.3017292023
-4.5343704224 -16.3570995331
-6.6021180153 -19.4410209656
-4.7136564255 -16.5543327332
-3.3039116859 -18.6275196075
-6.4321012497 -18.9762496948
-6.6384630203 -17.7329216003
-7.1525802612 -18.3094577789
-6.3035802841 -19.5473365784
-4.1180682182 -17.3678569794
-5.6697678566 -17.5130634308
-4.7765107155 -17.7815685272
-3.9173312187 -17.6074714661
-5.7554545403 -17.7716770172
-3.8598375320 -18.3280410767
-3.3116481304 -19.3722133636
-6.2152857780 -18.6866264343
-4.4530048370 -20.0367546082
-4.3965139389 -18.1594867706
-3.4021255970 -19.3410263062
-4.7765216827 -18.2130603790
-6.0006327629 -20.2210102081
-5.2305569649 -17.8267765045
-5.8871312141 -19.9126644135
-4.3706178665 -20.5160865784
-5.6377825737 -19.4457988739
-5.2906513214 -16.8208332062
-7.2934570312 -19.1048488617
-4.9690475464 -19.2541465759
-6.4817762375 -19.6030387878
-6.4329056740 -16.7406826019
-5.3144211769 -18.2661743164
-3.9107913971 -18.1492996216
-4.7101511955 -19.4998092651
-7.8068027496 -18.3460044861
-5.8542952538 -20.0343017578
-3.5587611198 -17.9993267059
-4.9008584023 -17.6787757874
-6.4204044342 -16.7002220154
-6.4751882553 -20.4988384247
-6.3578858376 -20.1821308136
-5.4380130768 -18.2509822845
-4.7675924301 -20.0743122101
-6.1017842293 -18.8126220703
-7.3711714745 -17.2070102692
-5.8095545769 -16.7433452606
-6.3248548508 -18.1520748138
-4.9200186729 -17.9398155212
-6.1377677917 -19.2417697906
-3.2972974777 -18.5263595581
-5.6531195641 -17.0562934875
-4.0429606438 -18.0096797943
-6.0401415825 -18.8319435120
-6.8479738235 -18.2279319763
-6.6427211761 -18.1832332611
-4.7490181923 -19.0070762634
-4.0881443024 -18.7296638489
-4.8993644714 -18.7637958527
-7.4084091187 -17.1542778015
-4.8531813622 -19.1925563812
-6.2923879623 -18.0442867279
-6.8299398422 -19.4500827789
-6.2322788239 -18.0695209503
-4.6099367142 -18.4696712494
-6.2078075409 -16.7709121704
-6.7883796692 -18.1231899261
-5.1350674629 -17.5431938171
-3.2891862392 -18.5718765259
-5.7067995071 -18.2110977173
-6.3215947151 -18.9340000153
-6.6441059113 -20.0375862122
-4.2274794579 -17.6117992401
-6.1313977242 -16.3103408813
-4.4374475479 -18.7414207458
-7.4027805328 -18.1264686584
-3.8136100769 -19.1694469452
-3.2811214924 -17.7568492889
-5.3036408424 -17.3297214508
-6.4015851021 -17.1700344086
-3.5693695545 -18.8929862976
-4.7187476158 -20.0503559113
-5.4658703804 -19.9950389862
-5.1257104874 -17.5519561768
-5.0580430031 -17.1635131836
-3.7269883156 -17.2273254395
-6.1200785637 -19.3559379578
-4.6453623772 -19.1203746796
-6.8031630516 -19.8075160980
-6.8035564423 -19.1572952271
-3.9804103374 -19.8444023132
-5.0566186905 -16.3355998993
-5.1568231583 -17.2719631195
-3.7800614834 -18.9438686371
-4.0424194336 -19.6922607422
-5.9667301178 -16.3889026642
-5.4196286201 -17.6939144135
-4.8505797386 -17.4093227386
-4.6404724121 -19.0458507538
-6.5873560905 -17.1885890961
-7.5563092232 -17.5997753143
-5.1964092255 -18.6842632294
-4.2695732117 -17.8314609528
-6.1818680763 -19.6119136810
-6.9997153282 -17.4097652435
-5.8625493050 -18.8822860718
-6.1212773323 -18.2036285400
-7.3260884285 -19.5068321228
-5.3805794716 -18.2757873535
-6.0779371262 -18.9151782990
-4.8669366837 -18.3684520721
-5.9712781906 -19.2652873993
-4.0662813187 -17.3649883270
-7.0186481476 -19.1799221039
-5.4756989479 -19.4009227753
-5.3911571503 -16.7294063568
-5.9611287117 -17.6591796875
-5.5781502724 -17.1117858887
-7.5660257339 15.4534606934
-7.1675591469 16.8482990265
-8.1520929337 16.1026153564
-7.8340382576 17.5763816833
-9.4377212524 15.1954660416
-6.6864767075 14.4815130234
-8.1089105606 14.5493535995
-6.5720176697 16.6830997467
-6.5941553116 17.2328281403
-7.3482398987 17.6876926422
-7.5774168968 15.6969413757
-9.3198938370 17.8484153748
-9.2896680832 15.7320508957
-8.9007959366 14.8603992462
-7.0108137131 16.2035961151
-9.0195121765 17.7604217529
-7.9603037834 17.9175720215
-7.1371049881 15.1763229370
-9.6228399277 16.9058341980
-6.7041077614 16.9026603699
-8.9043445587 14.3137273788
-7.3118076324 17.6846446991
-7.9773225784 15.0453338623
-7.9523587227 17.9767837524
-7.9376645088 15.6952800751
-6.9370636940 15.0304117203
-8.8135528564 16.2544326782
-7.8684482574 13.8759880066
-7.5363774300 16.0803680420
-7.7054123878 15.4686632156
-7.9327082634 16.5125102997
-8.1330070496 14.7097444534
-8.4289550781 13.8176469803
-6.7778711319 14.7992410660
-6.9081163406 16.8648605347
-6.2776427269 15.1434106827
-6.7618637085 15.0248870850
-9.5030117035 16.4250202179
-9.2849311829 15.6694202423
-7.9919614792 16.3549404144
-7.9833569527 16.5069541931
-6.8638024330 17.3560409546
-8.7939405441 14.5343208313
-10.2718439102 16.3149375916
-9.2997503281 16.3663711548
-7.0742487907 16.2101478577
-7.3261423111 18.0424919128
-6.0984311104 16.3772258759
-8.3144626617 15.0794353485
-8.0879373550 16.1664447784
-7.9555711746 15.3902635574
-8.1222000122 17.4015007019
-7.2616882324 17.1071319580
-9.3996582031 15.6385850906
-8.7403125763 15.5205116272
-9.2065734863 14.9224033356
-9.7494382858 15.0260086060
-6.4846053123 14.5851917267
-8.2964115143 15.0732898712
-9.1987953186 17.6119804382
-8.8153924942 17.6587276459
-5.9885153770 15.7078170776
-7.1237840652 15.2690877914
-8.8128471375 16.4938735962
-9.1440277100 17.1874179840
-9.0159330368 16.9215297699
-7.6731748581 16.4063644409
-9.1395959854 15.6927185059
-5.8839902878 15.7977437973
-6.6380844116 15.3848066330
-10.6953315735 15.2708368301
-9.7832736969 16.4874706268
-7.1492471695 17.3966560364
-7.4838423729 17.9545135498
-8.3211460114 16.8832645416
-8.4208316803 15.5916957855
-7.4426417351 15.6303873062
-7.0254702568 15.4435958862
-8.6795186996 15.5877780914
-8.2319831848 14.3846082687
-7.9115843773 15.4015626907
-8.2709159851 15.1127824783
-6.5267896652 16.7054977417
-10.3119239807 15.8603000641
-7.3401122093 17.4212894440
-6.8010396957 15.5508842468
-8.8299570084 14.7665681839
-8.4335880280 15.1812686920
-7.4813289642 17.6778011322
-7.8282990456 15.1989231110
-8.9651784897 15.7715549469
-6.7475180626 14.6097259521
-8.3881111145 16.0781307220
-7.0883302689 15.7850408554
-10.1934909821 16.5223064423
-9.1547031403 16.0235595703
-9.6591749191 15.7234716415
-10.5819568634 15.6271581650
-7.5060420036 16.6959266663
-8.7072038651 16.6265144348
-7.4097104073 14.4142503738
-7.6347417831 14.7132921219
-8.5725831985 14.8924236298
-8.9985532761 14.8662786484
-9.3099374771 14.3858442307
-8.0834970474 16.4940986633
-9.1545305252 17.7353248596
-8.9798345566 14.8905105591
-7.6098980904 18.3038749695
-7.2514314651 14.8022012711
-9.1493787766 16.2229518890
-9.8005304337 16.7957210541
-8.7198448181 18.0568237305
-7.8593339920 15.3900032043
-9.7562561035 14.7717723846
-7.7132182121 15.7326631546
-8.5882186890 17.7649974823
-6.9124736786 16.9023094177
-7.9421434402 16.3872928619
-9.2343893051 16.2936782837
-8.7480411530 16.5996246338
-9.6570415497 16.4767627716
-8.9310874939 15.4279289246
-9.0964698792 15.7712421417
-7.9850339890 14.1681156158
-7.4722452164 15.7075147629
-6.4898557663 15.2248497009
-7.6228337288 18.0802688599
-7.7526240349 17.4283771515
-9.4090623856 17.1093521118
-8.4787435532 15.8010931015
-8.8927221298 15.4278135300
-7.9098658562 16.5797176361
-9.1306161880 17.5149021149
-9.5340785980 16.2668228149
-6.7910642624 15.9318265915
-7.8919014931 17.6208610535
-9.6099605560 16.2909889221
-9.6036872864 15.0615119934
-9.1277923584 14.5743188858
-9.8816308975 15.5430345535
-8.0436124802 17.2564125061
-8.5795860291 17.1710929871
-7.1043090820 14.8753242493
-7.7195639610 14.3657274246
-9.9683685303 16.3692855835
-9.8971042633 14.6309823990
-6.6134467125 14.2437210083
-7.6265802383 15.9669399261
-7.2124567032 17.7510871887
-7.6853909492 14.8634309769
-8.0708122253 16.2432594299
-7.3599553108 16.6423320770
-10.0341339111 15.2000112534
-7.9313540459 14.8056688309
-9.8870344162 15.0985698700
-8.7974166870 18.0603885651
-8.5864677429 16.1142330170
-8.5824918747 16.5344924927
-7.6286463737 14.6913146973
-6.2470507622 15.5837087631
-7.8573355675 16.6417293549
-8.0617218018 15.2327079773
-7.9250702858 17.1584415436
-6.3065695763 15.8660316467
-8.3062849045 14.3388719559
-9.3167076111 14.8516044617
-8.2997474670 16.3379917145
-10.0303630829 16.5451564789
-10.0742034912 16.2193832397
-7.1290431023 14.7220335007
-6.7899355888 15.9488382339
-8.6582593918 17.6919040680
-8.3006811142 15.7373466492
-6.4245529175 14.8001337051
-8.1303224564 16.4134273529
-8.4977722168 17.2411079407
-8.5273180008 13.8608474731
-8.0735731125 15.7632036209
-7.5407252312 16.3947944641
-8.2108583450 16.9376354218
-10.3419952393 15.8702526093
-9.2693548203 15.1902093887
-7.7346806526 16.9551944733
-8.0920267105 15.8903341293
-7.4377884865 16.9458122253
-8.6690397263 17.2516059875
-9.8495807648 15.0604286194
-8.6694183350 17.6148262024
-9.8302841187 15.7456789017
-8.0016231537 15.7567682266
-8.7247762680 16.2791423798
-8.3509435654 14.7216281891
-7.0363526344 17.3970623016
-6.7059230804 14.7038373947
-6.7220840454 14.6577987671
-7.3250074387 14.3553876877
-8.8249101639 17.1781730652
-8.1886367798 14.9949874878
-6.6523351669 17.5455551147
-8.9728431702 -5.7726483345
-8.2219638824 -7.1175556183
-9.5617628098 -8.1163282394
-7.4728479385 -5.9778356552
-8.4078092575 -7.8553056717
-7.0157790184 -5.1027579308
-8.1337366104 -6.2225322723
-7.3698339462 -7.5752873421
-7.4312672615 -6.9665241241
-8.3392000198 -7.3275518417
-7.4181342125 -8.4631013870
-9.9427995682 -7.4383196831
-6.7361083031 -7.0780873299
-7.1189012527 -5.9034304619
-7.3954339027 -5.8293013573
-9.0716810226 -8.4207696915
-7.1023750305 -6.4419140816
-6.8185558319 -7.5110745430
-9.3289871216 -6.3827290535
-8.8605813980 -6.6217212677
-7.2839603424 -8.6134042740
-8.3696355820 -5.9090194702
-8.1754245758 -7.2900342941
-6.8228502274 -8.4280204773
-6.8398413658 -7.9958114624
-8.6002569199 -7.6309041977
-7.5840845108 -7.3859272003
-8.8767070770 -5.4817767143
-7.9011411667 -7.1225428581
-7.6285152435 -8.4079151154
-9.5595502853 -8.0867137909
-8.9881811142 -6.9252123833
-8.4254112244 -7.2848272324
-7.2869114876 -7.4299893379
-8.4088306427 -5.9322013855
-9.0221691132 -6.3786935806
-9.3071002960 -7.5718927383
-9.7459754944 -8.0316133499
-8.2961959839 -7.8455023766
-7.6477665901 -8.8511924744
-9.3041629791 -6.9764990807
-8.4132976532 -6.2590794563
-9.7107706070 -7.5231041908
-8.4324722290 -8.6224670410
-7.4396271706 -6.2377214432
-7.2275366783 -5.6141281128
-7.1655783653 -6.3217554092
-7.6665134430 -5.5020403862
-7.6746859550 -7.9117031097
-6.6402511597 -6.6781206131
-9.2544927597 -8.1649780273
-6.6540799141 -6.3310470581
-6.7400884628 -7.5637383461
-8.4775037766 -6.5516114235
-8.9267749786 -7.5576066971
-7.6127166748 -7.6515607834
-8.7431335449 -5.5466036797
-7.7118258476 -6.6464929581
-6.5720381737 -5.8911337852
-6.9797725677 -7.8042969704
-7.5887331963 -6.3514537811
-9.7256593704 -7.5436725616
-8.3365488052 -7.4825119972
-8.9244194031 -7.2617912292
-6.8368334770 -8.2283325195
-9.0522756577 -6.5067114830
-7.5592703819 -5.3796610832
-7.8695912361 -6.4933290482
-8.4791183472 -8.1207151413
-7.1742811203 -6.3147048950
-7.3025679588 -5.5835399628
-9.3677892685 -8.0399303436
-8.6796855927 -6.2384343147
-7.6041870117 -7.0377421379
-9.3061056137 -7.8062167168
-9.7340106964 -6.2308530807
-9.1697521210 -6.0830569267
-9.3015775681 -5.4645905495
-6.8315773010 -7.2856092453
-8.9513063431 -6.0205574036
-9.6714458466 -5.8213157654
-10.2247343063 -6.1905045509
-9.4532938004 -7.7199778557
-6.6703281403 -7.8484673500
-7.7748804092 -5.3382511139
-8.2564201355 -5.6907172203
-8.6240482330 -6.7785615921
-6.5821523666 -7.5504164696
-10.0256900787 -6.6338896751
-9.7641296387 -6.1728205681
-6.8298330307 -5.8875012398
-7.3031330109 -7.2005467415
-9.1437225342 -5.9714198112
-7.1879181862 -5.7369780540
-8.4262590408 -5.7465791702
-6.5752806664 -7.2934889793
-9.7051048279 -7.8759646416
-8.1635684967 -5.8826594353
-7.8507509232 -8.0143547058
-9.7063360214 -6.8398900032
-6.6202239990 -7.4356536865
-8.1636953354 -7.3159513474
-7.4967474937 -7.5874905586
-6.7891941071 -5.7794957161
-7.6866817474 -6.8532643318
-7.5780110359 -8.5790653229
-7.5000748634 -6.2579975128
-7.0171165466 -5.8124227524
-7.3191914558 -5.4936313629
-7.3635454178 -7.7379355431
-8.0080718994 -8.3443479538
-7.5953307152 -7.4973115921
-9.2247419357 -5.5913105011
-10.0350112915 -7.1852436066
-8.6717977524 -7.8521761894
-7.9177675247 -8.2574205399
-9.3464860916 -5.9897203445
-8.0863237381 -5.5707259178
-9.7246828079 -7.0504250526
-10.2285671234 -7.4441046715
-6.6463069916 -5.8408808708
-6.8498129845 -7.3206782341
-6.5543322563 -6.6087160110
-6.7181515694 -7.9320764542
-7.9553532600 -6.5344314575
-9.2222442627 -6.0056023598
-8.7278490067 -6.5531697273
-9.1496591568 -8.0171632767
-8.7790088654 -7.6703858376
-7.9329347610 -8.6615543365
-7.5953092575 -6.9050860405
-6.9624047279 -7.2401633263
-9.3602228165 -6.7330498695
-7.1130642891 -6.0224575996
-9.1005697250 -6.9739270210
-6.9884228706 -7.8353300095
-8.0711154938 -5.7147512436
-7.8063907623 -7.5011644363
-8.8688344955 -6.8949322701
-7.3262648582 -5.3127417564
-8.4107189178 -6.3904967308
-6.4474925995 -5.9782629013
-8.7446022034 -5.7104187012
-9.4694728851 -5.5265913010
-7.2887806892 -5.6535081863
-8.1906280518 -6.4997797012
-8.1326637268 -8.5280113220
-9.0441026688 -6.0388135910
-6.9074640274 -7.4652214050
-8.9496164322 -7.6586122513
-8.9584140778 -8.2157678604
-8.1845941544 -6.3012070656
-7.5718646049 -7.4227924347
-8.1784772873 -8.0987014771
-8.5525274277 -6.3995618820
-8.7239046097 -7.1970391273
-8.2941255569 -8.6290311813
-9.6061639786 -7.7463965416
-8.9409961700 -7.9965147972
-9.2140693665 -6.1657900810
-8.5841979980 -6.5222749710
-8.6477785110 -5.7808318138
-8.0290918350 -8.1199769974
-6.8639807701 -5.9854760170
-6.9241871834 -8.6002845764
-8.1581315994 -6.7612128258
-9.0211095810 -6.2389836311
-8.1520452499 -7.0773839951
-9.4791269302 -6.9827442169
-6.7336063385 -8.5082731247
-8.6201143265 -5.3956456184
-8.2244672775 -8.0548419952
-7.9035520554 -7.1068902016
-8.8445339203 -8.3848953247
-10.0350227356 -7.4974522591
-8.6694040298 -8.5005779266
-8.4428129196 -6.8861131668
-7.1051111221 -6.0596876144
-8.0348119736 -8.1856451035
-8.5776453018 -6.1661787033
-7.1693344116 -8.4597921371
-9.4851884842 -7.9340968132
-7.5080957413 -5.8122510910
-8.7444190979 -7.7118735313
-9.2886161804 -7.9189352989
-6.8946757317 -6.4008646011
-7.1566481590 -6.3337988853
-8.0036268234 -7.4532299042
-6.3379182816 -6.3956460953
-6.3003420830 -6.5609717369
-8.0103340149 -7.2417736053
-10.2271108627 -6.3261961937
-8.9992456436 -5.9623250961
-8.9819021225 -7.0596723557
-8.8255510330 -6.2342991829
-7.3572106361 -6.8082838058
-8.9638605118 -6.2049713135
-9.5366563797 -8.2378892899
-6.4718303680 -5.6192173958
-8.4793577194 -5.5356602669
-18.0221385956 1.3589129448
-16.7660808563 1.1709257364
-19.9819297791 2.3293983936
-19.5382976532 0.8120853901
-18.8210105896 0.2643966675
-20.3939342499 0.3855959773
-18.6348285675 2.7048535347
-16.4886074066 1.1999953985
-20.1385040283 1.2323368788
-19.5344276428 0.3401125371
-17.1989994049 -0.4488042295
-17.9509220123 1.0467003584
-18.2216835022 3.2152359486
-17.4248313904 3.3602132797
-18.3969383240 0.8809443712
-18.6785011292 3.1933517456
-18.8412780762 0.3914292157
-19.6188907623 0.5038419366
-17.4307479858 1.9381985664
-20.0505561829 2.0709981918
-19.0192737579 1.0733922720
-17.6129722595 0.9985617399
-17.1426105499 0.5933292508
-19.4855155945 3.4439649582
-16.3571395874 2.1784088612
-19.4947280884 1.0409617424
-18.7708301544 1.0684446096
-18.6547412872 2.6357731819
-18.2577228546 0.9244636297
-19.2204456329 2.5985844135
-19.2131671906 -0.2894956768
-18.2047080994 2.5914049149
-17.6569786072 1.5015854836
-17.1244106293 1.7193396091
-19.1286849976 2.6384916306
-19.1488456726 0.3142615855
-17.1845455170 1.3492506742
-16.9117107391 3.1006741524
-18.4477233887 0.5059303641
-17.7717704773 2.2496039867
-16.8887176514 -0.1031687185
-18.7113780975 3.9927904606
-18.8543243408 0.4516757131
-16.7809238434 1.1300849915
-17.1242008209 1.1445033550
-15.7054300308 1.2459988594
-18.7725944519 0.7484601140
-17.2862625122 2.2158904076
-18.2300109863 -0.5325192213
-19.6260204315 2.4842767715
-18.4689579010 1.6817239523
-17.8767948151 2.0919115543
-18.5512886047 0.8251023293
-18.9306144714 0.5238828659
-18.0394573212 1.9438056946
-16.3094978333 0.4529403746
-18.0980148315 3.9447596073
-17.2609729767 2.9043521881
-17.0656013489 3.2637648582
-18.4875926971 1.2807859182
-18.4406909943 0.0837336481
-20.0603847504 2.6911609173
-18.7291259766 -0.1174649969
-19.0748767853 3.5904638767
-18.2837467194 2.9909701347
-18.6049880981 1.9146114588
-19.8358974457 2.5930626392
-17.5515060425 1.6258373260
-19.6978149414 2.4907970428
-16.7252693176 2.1807670593
-19.3197669983 1.6755822897
-17.5215339661 3.7676420212
-19.9459285736 0.8165771961
-19.4717426300 1.3907907009
-19.1173171997 -0.0184135102
-18.5393810272 1.8501272202
-19.0854339600 3.3892607689
-17.1968441010 1.5279458761
-16.7073135376 3.3244674206
-18.9153003693 -0.2243699580
-17.8846454620 0.6104282737
-17.7144260406 1.2619496584
-16.3498325348 1.4007751942
-17.5269393921 -0.0382580981
-19.1110286713 1.4646826982
-20.6442737579 1.3559141159
-18.2708759308 0.9214435816
-20.2451248169 0.5793842077
-16.7561950684 1.2592182159
-17.2323455811 -0.8110817671
-18.1978416443 2.4426658154
-19.9629058838 1.0706306696
-18.5372524261 -0.0117390277
-19.2780380249 0.4550831020
-17.5293331146 2.1335203648
-19.7508354187 1.8898792267
-19.9027862549 2.6703221798
-17.2445411682 3.2276754379
-17.4344139099 1.8962149620
-18.4044322968 3.4167163372
-19.1405830383 1.3307324648
-16.9447727203 0.9200753570
-17.3213863373 3.1263659000
-16.9090404510 2.2500190735
-18.0675430298 1.4621338844
-19.1878490448 2.1569619179
-17.4130992889 1.2872861624
-19.5869960785 1.9618906975
-19.5956363678 0.6162339449
-18.6978397369 2.5497846603
-18.0183563232 1.3975275755
-17.1975612640 2.7435009480
-17.2799606323 3.0903317928
-20.6287460327 1.8861277103
-18.1758556366 3.2098751068
-17.2136878967 2.0639352798
-18.8439083099 1.2698158026
-17.0511493683 1.5711275339
-17.1925315857 1.3609343767
-20.3152847290 1.5690010786
-19.2983379364 1.3270392418
-18.1326618195 3.0031001568
-17.3025894165 0.3866099119
-18.0100212097 1.7590441704
-18.8985404968 1.4087164402
-19.5604591370 0.7609460354
-18.5242919922 1.3374447823
-17.7138690948 -0.1470761001
-19.9824485779 -0.2979032993
-16.0607872009 2.3074643612
-16.7899532318 2.2829968929
-18.7823047638 0.4539722502
-17.3826141357 2.0233273506
-19.6058998108 1.3772431612
-16.7899188995 0.5577095151
-17.3861312866 2.5496456623
-18.4595031738 1.8782126904
-19.0436286926 0.6555458307
-18.9289741516 2.2292044163
-18.4626712799 1.8070769310
-20.0154762268 3.1249957085
-17.2976322174 0.6774581671
-19.9104652405 2.3495469093
-18.7054615021 2.5516347885
-18.3840579987 0.1171922684
-17.6568565369 2.0516085625
-18.6000347137 2.6510577202
-20.4417304993 1.6003588438
-18.0012855530 0.7856686711
-16.1431865692 1.3291581869
-18.9990158081 0.9408673048
-20.0499687195 0.7456829548
-17.4297752380 0.5835598111
-18.2448768616 2.4536538124
-18.3386135101 0.9375537038
-16.1065692902 1.7891319990
-18.0838222504 3.5962059498
-16.6592521667 0.5240728259
-18.6123886108 2.6335690022
-18.4341773987 -0.4395827353
-19.2178936005 -0.0440158583
-17.9190750122 1.0275115967
-18.8606319427 -0.4177458286
-18.2427711487 3.5898566246
-16.5769958496 1.6281529665
-16.9299316406 2.1582136154
-19.2302036285 2.0933132172
-18.7488174438 1.3634318113
-18.1261863708 0.2377633303
-16.9857730865 3.1229202747
-18.8499736786 3.1274983883
-16.7269363403 1.5725505352
-17.1325817108 1.1745593548
-17.5394077301 1.9568202496
-16.6125888824 2.9513819218
-18.0936317444 0.7683395147
-18.7175502777 3.3507003784
-19.5414676666 0.8698334694
-19.4377498627 3.2904844284
-19.8474197388 1.3676333427
-16.5017147064 1.1992077827
-18.4353923798 0.1674549282
-19.9764137268 3.0511837006
-19.5275058746 3.3707108498
-17.2097225189 3.1671721935
-17.2540893555 2.4425594807
-20.0092620850 3.1126167774
-18.1274127960 3.8955075741
-20.2489776611 1.2366380692
-18.6959323883 2.6727533340
-19.7871761322 2.0802614689
-19.3896408081 3.4651386738
-18.0831127167 2.5349431038
-20.0733413696 2.1292839050
-20.6032199860 1.8103202581
-18.1950130463 -0.0828535035
-20.4427490234 1.5492832661
-17.5626201630 0.4266684949
-20.5146713257 0.8999391198
-18.3734703064 2.7047643661
18.2252597809 2.9088723660
19.2215900421 3.1972758770
18.6582698822 5.2210936546
17.7339744568 3.8158099651
17.5985603333 2.7236790657
19.8372058868 3.6398332119
19.5345191956 1.9767171144
18.5421295166 3.9603614807
18.7075653076 3.5028765202
19.4931468964 2.4915294647
18.2128677368 3.1440970898
17.6476860046 3.1552550793
18.7729778290 4.7150340080
19.6310119629 2.4017255306
15.9551820755 3.1196758747
16.9242763519 1.5247957706
19.6887512207 1.8883405924
17.4461345673 3.8699438572
20.1745834351 2.9708499908
17.7458305359 1.4893537760
17.7613239288 4.8726773262
17.3865585327 3.9026606083
18.0799598694 1.4887213707
18.3998069763 3.4591739178
16.3824577332 5.0842180252
15.9769830704 3.5906534195
17.4235534668 3.0516138077
16.8502941132 3.0787882805
16.3903274536 3.4406011105
17.9690551758 3.9576890469
16.9421100616 3.5264482498
17.2314090729 3.1427979469
16.2328071594 3.3925638199
18.7342586517 4.2116680145
18.5784931183 2.2133798599
16.4268360138 1.8296624422
16.8926753998 3.2979824543
18.5185909271 3.2563979626
19.7075958252 2.9732973576
16.8908462524 2.6757442951
17.9276084900 3.8304026127
17.3483104706 3.9114310741
17.4705276489 5.2305369377
18.4941005707 2.1828815937
17.7122459412 2.8463368416
17.7514953613 1.3528443575
17.5234680176 2.1873168945
16.2949695587 4.1889810562
16.7014980316 2.2018704414
16.7545661926 1.8955281973
19.7155303955 2.3227167130
19.5299911499 2.1927886009
18.8494529724 1.6253516674
20.0483894348 2.7851264477
17.4413661957 2.7433998585
18.7073287964 2.7798032761
18.2994613647 3.4113299847
17.5994453430 5.1427793503
16.0025367737 4.6107883453
17.5817623138 5.2469468117
17.8334159851 4.3380045891
16.8001270294 1.7075511217
19.0626926422 3.1869287491
17.8745613098 5.0514225960
17.5808773041 3.8979091644
19.3363323212 2.5946891308
17.8480892181 4.1109185219
18.7097034454 3.1258015633
17.2131996155 5.1494226456
17.6256637573 2.0457286835
17.3543910980 2.7261579037
16.4126663208 3.4421601295
19.1782665253 1.3216739893
16.8596668243 4.8413271904
19.1340408325 3.5736093521
17.4422111511 2.6381754875
17.4690017700 4.0582718849
17.6748390198 5.4995059967
18.4951152802 2.3159782887
18.9912223816 4.5153279305
17.2249488831 3.9678783417
16.3021678925 3.6378223896
16.2293663025 2.6708643436
19.8629474640 3.1091039181
16.2745113373 2.8982493877
16.5826797485 2.0023119450
17.1491127014 5.4043607712
17.5889358521 4.5252070427
18.9347000122 1.9456944466
17.7698307037 4.6362013817
19.1232013702 5.3141541481
17.7917270660 2.5208437443
17.9410877228 1.8023334742
18.2262229919 4.0743837357
16.2473087311 2.8654835224
17.2244644165 4.5349364281
17.2590389252 2.1853191853
18.3488845825 2.4168834686
15.9202814102 2.7394006252
20.0007667542 4.3682971001
19.5138187408 2.3458123207
17.9645709991 2.6649479866
17.7843074799 2.1930344105
17.7138442993 5.0624442101
19.2553596497 1.9088702202
18.8981952667 4.6130208969
16.2416324615 3.7476871014
18.4669742584 4.5521116257
16.3236999512 4.3947176933
16.6690483093 2.9154195786
15.7426099777 3.3737368584
18.3925628662 1.8906050920
18.7409629822 3.8651554585
18.2698211670 5.3711690903
19.1557350159 4.5301704407
18.5803184509 3.3164863586
18.6236209869 2.0093405247
16.2688217163 4.2950444221
17.5271816254 4.1836309433
16.4182147980 2.7117390633
16.7974338531 2.9239449501
17.5874137878 4.7595071793
17.4930553436 3.0348680019
18.7783355713 4.2472066879
19.4738464355 5.2171301842
19.3719806671 4.5375142097
18.5411682129 3.3314123154
19.3415031433 4.4799523354
18.1240482330 4.1500177383
19.1719532013 2.9688642025
17.4144115448 4.4368100166
16.6307392120 1.9288280010
16.9627723694 5.3247070312
18.4280719757 4.7161569595
19.9030399323 4.8654732704
18.1211490631 1.2076829672
17.8478984833 3.1796398163
18.2093410492 2.2883210182
18.0158843994 3.1936283112
19.0408763885 2.4158635139
18.6527328491 3.8859913349
19.6768894196 3.3049941063
17.4516448975 3.4170799255
19.6039810181 3.4305403233
19.5343818665 3.5894510746
19.6531696320 2.8164525032
16.4388427734 3.6524314880
16.9843406677 4.8805966377
17.5772342682 2.5941963196
19.6611042023 3.6787183285
19.7818737030 3.2974867821
18.1434154510 4.5519738197
17.9582672119 3.2549817562
17.8919754028 1.9457355738
19.6700706482 4.2616486549
18.3900070190 4.2975692749
18.4209365845 1.5717376471
18.2599143982 2.7493762970
17.3273715973 1.3606907129
17.6830291748 4.4746384621
18.9476108551 2.7106194496
18.3482933044 5.0982580185
17.8597793579 4.3620238304
17.1893119812 2.8901934624
19.9646968842 3.7977480888
18.0779457092 1.9577200413
19.1113090515 5.3590011597
19.6290035248 1.9186164141
18.1970729828 0.9938278198
16.6406612396 4.2570047379
18.5417671204 4.6758952141
19.0568599701 3.9965951443
18.1686439514 4.5008525848
18.8333625793 4.9446158409
19.3582534790 3.9370682240
16.9130134583 4.3769655228
16.5649223328 2.8044285774
17.7604255676 1.9160740376
17.5425281525 3.4670224190
18.6735610962 4.9216179848
17.3422164917 2.2964432240
18.7100486755 2.2025003433
16.2055244446 3.7124416828
19.5100154877 4.6138596535
16.6420421600 3.0924420357
16.8470077515 4.9875688553
18.9351749420 2.3325505257
18.4363937378 4.4828495979
16.9314670563 3.0365290642
18.6966190338 3.1865563393
17.6052722931 1.8922860622
16.4943866730 3.1739251614
17.1241817474 3.1377921104
19.1329669952 3.5063529015
19.2086200714 2.3396406174
18.1965274811 3.1480584145
18.3175392151 1.7942148447
16.7304897308 1.7379304171
17.0615425110 4.5422401428
17.1084442139 3.4427311420
-5.3793311119 3.7724888325
-6.8344988823 4.9188389778
-6.7707138062 4.8117346764
-4.2662267685 3.6674983501
-4.7724599838 4.2390861511
-3.9398052692 3.4714789391
-5.9979486465 4.6078729630
-4.9834036827 4.7123394012
-6.4521908760 4.5808243752
-6.3333826065 5.1643834114
-4.9250183105 3.2508435249
-4.6385030746 4.0045609474
-4.7578954697 4.8721709251
-4.8342938423 2.6377198696
-6.0552649498 3.0952641964
-4.8816761971 4.8571853638
-5.1737990379 5.2069268227
-7.0292601585 4.4923491478
-4.7263126373 2.8297226429
-7.1037220955 4.7903294563
-5.4608764648 2.3802819252
-4.8765230179 4.1116371155
-5.1618905067 3.7237424850
-4.5923070908 2.8556685448
-6.3481268883 4.0531792641
-5.5262856483 5.5737285614
-6.7807235718 3.9764592648
-5.3960971832 4.8027586937
-6.8778624535 5.1829714775
-5.7359347343 5.7321801186
-5.5202007294 3.6218681335
-4.1259517670 4.2419118881
-5.8750925064 2.8759415150
-5.8650736809 5.4683980942
-4.6899418831 3.2846438885
-5.1298751831 5.0597128868
-5.8458108902 2.2993204594
-4.0314421654 4.7299804688
-5.7615642548 5.6926894188
-4.9605755806 3.6799011230
-4.4004526138 5.0091671944
-5.7910561562 3.2978920937
-5.7493419647 4.0332794189
-4.8686141968 4.7531414032
-6.2176494598 3.0589008331
-5.1266174316 2.1636404991
-6.5499744415 2.8387794495
-6.7507958412 3.4944107533
-5.3619217873 3.3388476372
-6.2184062004 4.9749426842
-5.1411218643 4.3854446411
-4.8810248375 5.5042548180
-6.4863767624 3.8794083595
-4.2281241417 4.6245465279
-4.7051143646 5.7676920891
-6.1184620857 4.2981543541
-5.6006298065 3.7078914642
-5.9212803841 2.8472366333
-4.8112292290 4.5266413689
-5.5141296387 4.0343794823
-4.6897854805 4.0834493637
-4.5267972946 3.3899688721
-5.5879597664 4.5560255051
-5.7568302155 3.8810741901
-4.9251747131 5.0797467232
-4.9599609375 3.6595010757
-6.8061194420 3.6721878052
-6.0026741028 3.5574169159
-5.8649682999 3.7445247173
-6.6336283684 4.0751223564
-5.3913035393 2.8378329277
-6.4320144653 4.8407893181
-5.5882210732 5.7779254913
-5.5692377090 3.9439678192
-5.0363125801 5.6642861366
-6.8751077652 4.3926420212
-4.9710431099 3.6392567158
-6.2400178909 5.3169603348
-6.0193400383 4.9379873276
-6.9372224808 3.9230823517
-5.2580499649 5.4218115807
-5.7763605118 4.7381052971
-5.5232977867 3.5520710945
-5.9980001450 4.0323128700
-6.6992630959 4.3208274841
-6.2294631004 3.7421982288
-4.3022165298 4.7253298759
-7.0009546280 3.3625140190
-4.9141430855 4.3486742973
-4.0146579742 3.0726430416
-4.9520201683 3.9036729336
-4.9403319359 3.5443935394
-6.4747767448 4.0637392998
-4.5202040672 4.9285082817
-7.1731767654 3.8400135040
-5.1041126251 4.2559947968
-3.9500224590 5.1140418053
-5.4178795815 5.0398135185
-4.1672449112 4.1313595772
-4.6995763779 4.2553343773
-3.6169881821 3.8735294342
-6.7411746979 5.3092126846
-6.6477212906 2.8277587891
-6.7157068253 2.8500962257
-7.1194109917 3.3826210499
-5.5016937256 5.8581957817
-6.1575589180 4.2161569595
-5.7521386147 3.6653058529
-6.8017144203 4.6364784241
-4.3440723419 4.0346417427
-5.7767596245 3.4673581123
-6.0648689270 4.0056266785
-4.0053944588 3.7645261288
-5.5955705643 2.1463441849
-5.4273638725 5.3374958038
-6.6754622459 3.9727354050
-6.4048666954 4.5133395195
-6.9276819229 3.7498826981
-6.2240490913 3.1144759655
-5.7039823532 3.1688759327
-4.8215208054 5.1245956421
-5.6201801300 5.5962433815
-4.9453186989 2.8681933880
-6.6647162437 4.2943248749
-4.7444477081 4.0328598022
-4.4375615120 3.3295705318
-4.4833083153 5.2480154037
-3.7451939583 3.5884068012
-3.9853651524 3.0443239212
-6.5255837440 3.7688703537
-4.4434771538 5.2588820457
-4.2080497742 4.3000521660
-5.4857578278 2.5661642551
-5.1504907608 4.8828382492
-6.6726422310 3.7061011791
-5.1289534569 3.8641071320
-4.0602097511 4.4398927689
-5.1328225136 3.0223810673
-5.2519865036 5.1595025063
-5.4077935219 2.2712352276
-4.1074028015 3.0363802910
-5.1658658981 2.5245115757
-6.3700752258 3.1032557487
-4.6727461815 2.7282202244
-4.7162356377 2.9568686485
-3.8787271976 3.5954744816
-5.5700135231 4.1581625938
-5.3822212219 2.4015362263
-4.4938368797 2.6736562252
-4.9264206886 2.7424652576
-4.2149343491 5.2438120842
-5.7239561081 4.7212171555
-3.9872348309 4.2276306152
-5.1085839272 2.9831237793
-4.5148911476 3.3805751801
-5.6297626495 4.3253493309
-6.4319190979 4.0322575569
-3.9699349403 3.3546159267
-4.4509301186 5.3295922279
-5.5863962173 2.5585806370
-5.2689213753 5.4021739960
-6.7841391563 5.0660643578
-4.8020277023 3.3696370125
-6.1857299805 3.0238194466
-4.8993096352 5.4217681885
-5.3264198303 3.6335844994
-6.2109551430 4.8028264046
-4.5262665749 4.4228386879
-4.3972296715 4.4722051620
-5.6166114807 3.9281244278
-6.2430577278 3.0655677319
-6.5399889946 5.2816643715
-3.9057948589 3.2286758423
-4.6458725929 3.2383940220
-6.6716918945 4.7408413887
-4.4263687134 3.3057096004
-5.5334367752 3.0277903080
-5.3294901848 3.0461421013
-6.8885431290 2.9373786449
-6.3999428749 4.9512658119
-4.9471220970 4.8710112572
-5.8669805527 2.6323523521
-4.9040579796 4.2752051353
-6.0515980721 3.9033665657
-4.7419471741 4.9935450554
-3.9648690224 4.6263008118
-6.7110757828 3.3044600487
-6.7207589149 3.1819374561
-4.5601363182 5.4437232018
-5.9565391541 3.6247775555
-6.3710126877 4.7681837082
-6.0294194221 4.9111518860
-4.5782055855 3.1167786121
-4.5271234512 3.4733486176
-5.9695434570 3.3718810081
-5.6845302582 4.9976968765
-6.1047406197 3.1502289772
-6.2468757629 5.1747074127
-4.7034540176 4.8154911995
-4.4946241379 5.1220226288
4.4372396469 4.5613017082
5.3661084175 5.1758775711
5.5432090759 3.9624202251
4.9605979919 3.2874600887
6.4922728539 4.4478802681
4.7568392754 4.9127655029
5.6173272133 4.1571602821
6.8006896973 4.5662465096
5.4893555641 6.3045768738
5.1470055580 4.0577020645
4.0230240822 6.0336441994
5.6821770668 4.2725152969
4.5161385536 5.0791039467
6.3550043106 4.3993282318
6.2168455124 6.3494596481
4.6983628273 6.2031674385
5.0566310883 5.4455337524
4.1775975227 5.5922265053
4.6903185844 4.6150422096
6.5554170609 4.9248385429
6.5902600288 3.6698062420
5.4068112373 7.0611987114
6.0435590744 5.3579807281
5.4535861015 6.0055150986
4.3350729942 5.2563753128
6.8403606415 5.5441036224
4.4897775650 6.5652427673
5.7694573402 4.9728922844
5.4329118729 6.0560412407
4.2178730965 4.5194258690
3.7187509537 4.6658759117
4.8295450211 5.4959397316
6.0494818687 3.5757646561
5.1900229454 5.7543992996
6.8573002815 3.8087089062
4.7418656349 5.4123020172
6.4283361435 3.8703646660
4.6097559929 4.6095423698
5.3238840103 5.3172273636
4.9919257164 6.4186682701
6.3754229546 4.9898080826
7.0207533836 5.6716375351
5.1624031067 3.9054229259
5.5169816017 4.8097043037
6.5561518669 6.0005884171
5.1012139320 4.7239332199
5.0381217003 5.1452441216
4.5328736305 4.9083418846
6.9826455116 4.3305263519
5.8402261734 3.7412371635
6.6875958443 5.4307241440
3.6042625904 4.5547046661
6.7814159393 4.4401206970
4.1157417297 4.4534678459
5.9685759544 3.8053832054
4.5990328789 5.5821156502
6.1625132561 5.8202538490
5.4621553421 4.7217459679
5.3766050339 5.0217947960
5.1645793915 4.0333347321
6.9502830505 6.0319375992
5.2798557281 4.8970923424
5.7955336571 6.3483853340
5.5449295044 3.9294407368
5.5751595497 5.0782985687
5.7714657784 5.2937927246
5.9519114494 4.9544095993
5.2246456146 5.5447788239
4.1447811127 6.1250519753
6.0649547577 5.6485614777
5.9482655525 5.9553861618
4.4523353577 4.2759308815
5.6513834000 3.4018628597
5.2963690758 5.6129255295
5.8243842125 6.6005029678
5.9918556213 4.4740839005
5.9125127792 5.9787945747
3.9020965099 6.3034744263
6.5114531517 6.0186834335
5.4912080765 5.2601304054
4.8125176430 4.0433115959
5.2599353790 3.6123225689
4.7632713318 6.4762549400
6.4412755966 4.9326419830
6.7445869446 4.8205633163
6.3207769394 4.6803326607
5.5780057907 4.2364726067
6.0670208931 5.0585823059
5.0549583435 4.6005530357
4.6821832657 6.3691053391
4.0749945641 4.9763493538
5.4518198967 4.6190872192
4.2091064453 4.2628712654
6.8222751617 4.3449926376
7.0094408989 4.6171607971
5.6454038620 3.7627170086
6.4077715874 5.0029544830
6.5921573639 5.6957426071
3.5632133484 5.0732197762
4.6939744949 3.7807948589
4.8626899719 4.9455900192
4.5584678650 4.3191852570
5.8275637627 3.9605398178
4.0938768387 4.8837037086
5.9893980026 4.4585275650
5.3426260948 6.1795778275
6.0469613075 3.5239374638
5.2378950119 5.2813353539
3.8061010838 4.3554601669
6.8760538101 5.7417578697
5.9295992851 5.6514778137
5.8038978577 6.5160684586
6.6361818314 6.2644190788
5.4160742760 4.3067545891
5.9568028450 5.5104737282
5.8845663071 4.0214242935
7.2758164406 5.9425845146
3.7719383240 5.4163908958
4.7923173904 5.2221465111
6.0074720383 6.3299775124
6.3426337242 4.6129517555
5.2366194725 6.0044894218
4.0129551888 5.4486947060
5.3576040268 4.7576923370
5.3137516975 4.1917171478
5.1683826447 5.8924980164
5.8189234734 4.2944779396
7.0436444283 5.3289990425
5.0161395073 6.9628639221
4.6477770805 6.4520430565
6.7671885490 4.7934927940
5.4492421150 4.3973083496
4.6980166435 5.4622263908
5.4664015770 5.9791874886
6.7969393730 5.3704686165
5.1084594727 4.4822282791
6.4025812149 5.7685356140
5.3427181244 6.6981148720
5.6601996422 3.2597036362
5.1785144806 5.2284011841
3.9775602818 4.8753938675
5.9316358566 5.9985222816
5.6657028198 5.7878284454
6.8215394020 5.7357792854
5.7181534767 5.9377841949
4.5299882889 4.9028191566
5.1424608231 3.4627010822
4.7553200722 5.4935259819
6.2929549217 5.5045976639
6.2653965950 5.9011440277
4.6043324471 4.3278574944
4.6068120003 5.6947212219
5.7027244568 6.5535383224
5.6689357758 3.8895580769
4.6489596367 6.2028775215
4.6097145081 3.9681224823
4.5742144585 5.6045818329
5.6852860451 3.6121759415
6.1396307945 6.4174489975
5.8985657692 6.4540162086
3.5310902596 5.0552458763
5.0911660194 3.6511995792
4.9047455788 4.7271275520
6.8188395500 5.6738295555
5.5836358070 6.8568568230
5.2608838081 4.2290205956
5.0063614845 3.6195759773
3.8095383644 4.4771928787
5.0003952980 6.9487113953
6.5799393654 3.9515280724
6.3459367752 4.8409662247
5.8478217125 4.7166705132
4.6700649261 6.0745859146
5.0730085373 6.3577570915
6.8459658623 5.0291037560
6.4437828064 6.4479503632
4.9582705498 3.6208934784
7.3576078415 5.2434349060
7.2451534271 4.7520890236
3.4587366581 4.5281729698
6.0631055832 4.7739114761
3.9188411236 6.1065754890
6.9675250053 4.0351943970
4.2698650360 4.5041608810
5.1700687408 6.7477669716
5.3266129494 5.6211733818
5.9263734818 5.1283173561
5.3070659637 5.7477431297
6.1623692513 6.1777281761
6.7793202400 5.5507526398
3.6317827702 5.1811933517
6.4908580780 4.5286931992
4.9996185303 6.2119750977
4.8848266602 3.8738281727
5.1767749786 4.6209754944
4.8613247871 5.2145376205
4.9985895157 3.9247674942
5.8110084534 5.5249505043
5.2586650848 6.0757331848
4.5198636055 4.1957902908
6.2420186996 -5.7401227951
4.5774030685 -4.4860215187
6.8426017761 -4.6910805702
4.8053374290 -4.5427975655
5.0338954926 -6.2891244888
6.6063899994 -5.3776779175
6.4359397888 -6.1904692650
4.2998223305 -5.8526740074
6.4314298630 -4.2530837059
4.4098920822 -4.7487630844
4.9537591934 -6.4361782074
6.8685865402 -6.2000594139
3.5222065449 -4.7304930687
4.5496187210 -3.7915265560
5.6484827995 -5.9194488525
4.7388629913 -6.5401854515
3.6559300423 -6.6559748650
4.6982731819 -5.8975734711
3.4345297813 -5.6086931229
5.8755292892 -4.1868147850
4.5290913582 -5.9187178612
5.4820394516 -4.2571654320
4.9429378510 -4.6746444702
4.9865145683 -4.2025899887
4.1926097870 -5.6361346245
5.9048819542 -6.7334809303
6.3645753860 -4.3101325035
4.9301342964 -5.7743568420
4.1713862419 -6.8854570389
4.7391037941 -6.6692056656
4.9815101624 -6.0984048843
4.2964134216 -5.1925711632
5.9524168968 -6.8973789215
5.4025802612 -4.7551631927
4.5850677490 -6.2448344231
5.4996652603 -6.0273551941
5.4306988716 -4.1685738564
5.5686788559 -3.9147262573
5.3055558205 -5.4763841629
5.3340382576 -5.7198557854
4.9058551788 -5.5825538635
4.1534261703 -7.1253881454
4.7087287903 -5.2148041725
5.1348824501 -5.4080905914
6.2238841057 -5.9133009911
4.8354320526 -5.4960846901
4.6188354492 -6.3338665962
6.3549747467 -5.6955432892
6.0740661621 -6.1100502014
5.1976990700 -5.4957818985
4.7044072151 -5.1274428368
3.9240975380 -5.4472360611
4.6535954475 -5.5525560379
5.4673614502 -7.2286453247
5.1327767372 -5.9363298416
6.4454836845 -6.9749975204
3.9305067062 -6.4105172157
4.4032659531 -6.5570545197
4.8441019058 -6.7467651367
3.8602056503 -6.6761236191
6.7979345322 -5.0160775185
4.7863469124 -7.6443934441
5.0578913689 -5.8262529373
4.9679751396 -6.0275292397
4.7508625984 -5.8785886765
3.7877380848 -5.8903927803
6.7228369713 -6.2442197800
4.5982794762 -6.6259455681
4.2366180420 -3.9271783829
6.4238576889 -4.5591006279
4.4496760368 -6.9848365784
3.8434996605 -6.9019718170
5.1984143257 -6.6313815117
5.6552562714 -6.9072351456
5.9617266655 -5.2458095551
4.6866025925 -4.3860478401
5.4206933975 -5.5221190453
4.1387801170 -6.4856700897
5.0908765793 -6.2794895172
5.6214036942 -3.9655761719
4.2233467102 -6.4243264198
6.7369341850 -5.9109272957
6.5886564255 -5.6275753975
4.2874469757 -4.9966573715
6.0643467903 -4.7594552040
6.1635279655 -6.4492816925
4.9496722221 -5.7312312126
6.6461625099 -5.3957872391
5.4304599762 -7.4343605042
6.8454060555 -4.7556343079
4.8761754036 -4.4808673859
5.8118247986 -6.6278858185
3.7704019547 -5.7287778854
6.7116117477 -5.2278871536
5.2884054184 -5.6958599091
5.6443305016 -3.8797242641
4.2689476013 -7.0942153931
6.3948445320 -6.3286437988
5.9132328033 -5.8609824181
6.6417145729 -5.3649420738
4.3569846153 -6.6288924217
7.1059327126 -5.1329827309
4.7629718781 -4.1774215698
5.4912433624 -5.7883739471
6.2729849815 -5.3029618263
4.2756943703 -6.5961389542
4.2628960609 -4.4664788246
6.0345697403 -6.5375952721
4.8772401810 -6.5279870033
5.4517035484 -4.3600544930
4.7568726540 -5.1039967537
7.0983104706 -6.3119902611
5.8751869202 -4.9067163467
5.3938903809 -5.9889822006
6.3094162941 -6.7292118073
5.0520396233 -4.6983385086
6.2268185616 -5.3898839951
5.2652883530 -6.9920563698
5.7602868080 -5.3948030472
6.5449256897 -4.3357458115
4.2236747742 -5.0300416946
3.8690390587 -5.3247661591
4.7328724861 -6.8391342163
6.4538531303 -4.3869433403
4.9282274246 -6.0225181580
5.4609122276 -7.1296796799
6.7120070457 -5.1706070900
5.0855393410 -4.0475926399
5.0470442772 -4.2897877693
6.1333079338 -5.1271557808
4.0464153290 -5.6091685295
5.2280974388 -6.1213240623
4.1963505745 -6.5964813232
6.6663112640 -6.0786147118
4.8002052307 -6.0071773529
5.5376415253 -4.8501052856
5.5936827660 -6.7886586189
6.1721920967 -5.1816577911
4.4002480507 -4.5916962624
6.1339182854 -6.9752378464
7.1078481674 -5.5708317757
5.6762866974 -4.6902952194
5.0844082832 -6.0661172867
4.8728904724 -4.2188420296
4.7005662918 -4.5444169044
3.7747578621 -5.4395937920
4.3761920929 -4.7658939362
6.0339283943 -4.0097632408
5.4266066551 -4.8650417328
4.8654723167 -4.7334842682
4.9988145828 -7.4512052536
4.8177428246 -4.7969822884
6.3790116310 -6.0910162926
6.8691973686 -5.1302151680
6.4323840141 -4.5566143990
5.8070616722 -6.3560795784
3.8913052082 -4.9372639656
6.8973016739 -5.5730710030
4.4501137733 -4.9493541718
4.9699544907 -5.0095300674
5.1324944496 -6.9753608704
5.5391130447 -5.3997960091
6.2938666344 -5.5814304352
4.8168611526 -5.6662869453
4.5134091377 -5.6372137070
3.7282183170 -5.6502032280
3.4215202332 -4.8247480392
4.4512591362 -5.6651334763
4.9871234894 -5.5975122452
6.3089637756 -6.4152717590
6.0200595856 -5.8620085716
5.4598112106 -4.4801368713
4.0945215225 -5.4206461906
6.0405945778 -5.8407754898
6.8642592430 -5.2396078110
6.9238109589 -5.1927623749
6.5221762657 -6.9716644287
4.6469025612 -4.3528099060
6.5030689240 -4.8753576279
6.4215197563 -6.9335389137
4.6302762032 -5.0640659332
4.9674334526 -4.6946973801
5.1495342255 -6.7713770866
5.0926995277 -6.2607102394
5.7870721817 -4.4417834282
6.8340053558 -6.9043407440
6.9373207092 -5.3103199005
5.7921872139 -6.9928622246
5.6711249352 -6.8112545013
5.4622454643 -3.8048214912
5.7015500069 -6.5048704147
4.1931190491 -7.1239800453
4.6352686882 -4.6199445724
6.2844243050 -4.1062688828
6.0167999268 -4.9241323471
3.9558379650 -7.0224399567
3.8752713203 -5.0497770309
5.3589472771 -5.1361088753
6.0466766357 -5.2580204010
6.0418357849 -6.3826699257
8.3646125793 -17.3649539948
10.1685266495 -14.7512559891
8.7774362564 -14.8448076248
10.2060642242 -14.2464962006
9.8761930466 -14.7313690186
12.0942354202 -15.0009756088
11.2371520996 -14.9167165756
11.9031791687 -17.2563838959
9.8095512390 -16.0584106445
9.8481550217 -14.5915794373
9.9356918335 -16.2859458923
10.0355653763 -17.6719150543
8.3893718719 -15.9185199738
9.8320360184 -15.5540037155
9.7568492889 -16.2097587585
9.4893732071 -13.9171495438
8.9791812897 -15.8808259964
10.5665016174 -15.2527532578
10.8431463242 -14.4692430496
9.2301588058 -16.2564430237
10.9077987671 -17.0003166199
8.7226657867 -14.7575292587
9.4768781662 -14.3720045090
11.4278945923 -14.4485073090
8.5086584091 -15.8895015717
12.0045127869 -16.5409088135
10.1792526245 -13.8373374939
9.6640920639 -14.4030666351
9.5716876984 -14.4806661606
8.9087600708 -16.6654186249
11.5784835815 -17.6131534576
10.2550306320 -16.9697055817
10.3109884262 -14.2061862946
9.0053157806 -16.5663108826
10.1419744492 -18.4718112946
9.0608787537 -16.0066261292
10.5066328049 -15.0547075272
8.9980640411 -17.0307598114
10.1386823654 -16.2257061005
11.8572483063 -15.8290843964
9.2110605240 -16.9787445068
9.0434980392 -17.1072502136
10.9258756638 -16.8045482635
9.9979524612 -14.7396726608
11.4054088593 -14.1145553589
9.6486892700 -14.4842395782
10.3272962570 -14.1520318985
8.8056936264 -14.4834938049
9.2314786911 -14.5347070694
7.8752274513 -16.7693672180
10.8926362991 -14.3184194565
10.7901582718 -16.4602355957
8.1639842987 -15.7616500854
11.9768028259 -16.0481147766
12.0624837875 -14.6634864807
9.2814769745 -14.7689867020
9.0882015228 -17.3511047363
10.8220491409 -16.0397987366
9.8962678909 -14.7910871506
11.6512632370 -16.2364559174
11.0513954163 -16.1043720245
10.8379821777 -16.4963989258
10.7970495224 -16.5010013580
11.8483209610 -14.8520574570
10.5053319931 -18.0890884399
9.5702409744 -16.3717575073
9.3963289261 -15.0747470856
11.0758848190 -15.0387525558
10.6444425583 -16.3701515198
8.5156707764 -17.2940082550
8.1134595871 -15.2236852646
9.6557159424 -15.7460556030
9.9009027481 -15.0522022247
10.4497947693 -17.5563068390
8.7129964828 -16.1584415436
9.9263601303 -14.4379653931
11.6411485672 -16.7483577728
10.6321878433 -17.3805675507
8.5785846710 -16.8584785461
11.2669029236 -14.2976179123
10.7326049805 -15.6480331421
8.3461160660 -15.8124074936
10.5285968781 -17.1711063385
8.6277360916 -17.2249393463
8.8605356216 -18.2884273529
9.0368595123 -18.4634742737
9.4559898376 -15.2874908447
11.3078823090 -17.2352561951
9.4207992554 -18.3186740875
8.3098926544 -15.8035974503
9.7737073898 -16.4038257599
9.5776004791 -17.5840492249
9.4933652878 -16.0412311554
9.8198108673 -16.9242153168
10.8845977783 -14.7290334702
8.8273143768 -16.0625476837
9.1495237350 -17.9645214081
10.1230792999 -16.4826316833
9.3714799881 -16.2300777435
9.0964021683 -17.9171962738
10.8209314346 -15.2325363159
8.4764776230 -16.1970577240
8.1648664474 -16.0810108185
8.4198112488 -16.8541355133
10.0611505508 -17.2172203064
9.0592346191 -15.9060583115
9.4039640427 -17.3482780457
10.6798763275 -15.0066204071
11.3006887436 -16.8278751373
10.0997219086 -17.2468528748
10.7965841293 -16.5408058167
9.8239545822 -15.8617105484
11.4465188980 -14.6016225815
10.0509338379 -16.9045162201
9.0517511368 -16.4954204559
10.9505090714 -16.7155647278
11.3135004044 -16.3936405182
8.4504919052 -17.0932369232
8.6970520020 -17.6463451385
11.4100399017 -15.2940673828
10.8892059326 -16.7270793915
10.8320674896 -17.4165420532
9.3991165161 -16.5125617981
8.5766639709 -14.9349193573
10.9146289825 -15.1739501953
11.4431266785 -16.7019138336
11.6030120850 -15.6321287155
10.3134231567 -14.7580070496
11.6683816910 -15.4447002411
10.7873258591 -15.0878458023
10.3995027542 -17.1463508606
10.1435670853 -16.5109138489
9.5146675110 -15.6081113815
10.1124382019 -16.1234130859
8.9358177185 -14.7912120819
11.1425733566 -16.8148078918
11.3442878723 -17.5932350159
8.7897615433 -14.6421146393
10.1347351074 -16.3268184662
10.1708841324 -15.0916824341
11.3146867752 -15.0051517487
8.8545694351 -17.2067298889
9.1870489120 -16.8153743744
10.1372175217 -16.5648422241
9.5442371368 -15.9040555954
9.9584846497 -13.8527803421
10.2621660233 -15.5021800995
9.6031827927 -15.0697698593
10.8369989395 -15.7675409317
10.5521945953 -17.6151180267
9.8311500549 -16.4616127014
10.8064584732 -15.8976316452
10.4899740219 -13.9399785995
10.3122863770 -16.9348506927
8.0041322708 -17.0184516907
11.2531776428 -17.7652549744
8.5971374512 -15.1139831543
9.2944107056 -17.1200923920
11.5902214050 -16.1266326904
11.6844425201 -16.4927291870
10.7488956451 -15.1726694107
9.4722204208 -16.8667984009
9.5631275177 -16.7036228180
9.6904392242 -16.8599071503
10.6532983780 -17.4628314972
9.5088596344 -15.7822189331
10.3885240555 -15.3274517059
10.6509513855 -18.0171184540
10.6636543274 -15.9180774689
10.0119161606 -16.6585960388
8.9990348816 -15.4149589539
9.4675493240 -18.0605792999
11.4674797058 -16.2459678650
8.5803985596 -15.9032239914
9.4480190277 -14.1349983215
10.4808969498 -14.1792097092
11.8569574356 -16.7567100525
11.9605760574 -16.2694454193
10.7818527222 -16.2691917419
11.2496051788 -17.0284595490
11.6809272766 -16.3458843231
10.2666778564 -17.0630664825
10.8325090408 -17.1502380371
10.1946458817 -17.7968978882
8.7660551071 -16.1607170105
8.4198322296 -15.8858480453
11.3176965714 -16.9618644714
9.0808286667 -14.6160469055
8.1613464355 -15.5173816681
9.1294384003 -15.8943872452
8.9398107529 -18.1529560089
11.0496940613 -14.7166175842
11.3543615341 -14.5514850616
8.2471141815 -15.8088569641
10.2895011902 -17.3392906189
10.0298099518 -16.6717472076
8.3891992569 -16.3666439056
10.3926134109 -18.4467067719
10.1826448441 -17.3494014740
10.1834011078 -17.3245658875
6.5890064240 16.8323287964
8.4653759003 17.4188385010
5.5231556892 17.5363368988
5.9384431839 18.7084407806
7.3269877434 17.9590167999
7.8323855400 15.5447454453
7.5674281120 19.2922992706
8.8962240219 16.0140018463
6.5636544228 18.6828136444
8.3629350662 16.6409301758
6.9785361290 16.8970241547
7.5524740219 15.3255691528
7.9944930077 17.6087150574
6.8424844742 15.3291788101
6.3992705345 17.2330799103
6.8317890167 16.9094123840
4.7670426369 16.6891689301
7.9716444016 18.7360420227
6.6461300850 16.8824062347
6.3711194992 15.3293085098
6.1413917542 15.8178024292
8.0067653656 16.9027080536
7.7584314346 18.2036342621
7.6327476501 16.9820117950
7.1416230202 16.5496482849
6.2189517021 16.4236717224
5.3955717087 17.1191062927
7.6789722443 15.7535943985
7.4470596313 14.9847173691
6.6976647377 16.2141227722
8.6397981644 17.5670318604
8.7972822189 17.9001426697
6.4532084465 18.7460002899
6.8314213753 17.5219287872
5.9048318863 17.4964351654
6.5187931061 18.6293010712
7.1877741814 17.8192005157
8.8652830124 15.7763328552
8.0472126007 17.0936374664
7.7824225426 17.7931823730
7.5539298058 15.0248708725
6.9337825775 15.9193763733
6.6547732353 17.8733539581
5.1245126724 17.4899902344
7.3684606552 15.1750831604
6.7294187546 16.8099536896
7.7362651825 15.4035482407
8.5647974014 15.9329738617
6.6880125999 17.9176425934
7.8488593102 15.9592332840
7.0107769966 15.3468637466
8.1587381363 18.7610149384
7.2832317352 16.8416328430
7.6592335701 19.0906219482
6.8015518188 18.3355197906
7.1326556206 19.2830905914
4.9918818474 16.6580657959
8.5037860870 18.1100082397
5.8117322922 15.4855422974
4.9149813652 15.4516353607
5.5759034157 17.3364810944
8.0297040939 14.8984279633
6.5570359230 16.2716636658
8.7768449783 16.4945030212
6.4514999390 16.3724288940
6.1820254326 18.2928733826
5.0212502480 17.7876987457
5.9037332535 16.5069522858
6.3854913712 16.3315963745
8.2699623108 16.3196811676
4.6381449699 16.8483829498
6.0109672546 17.6372356415
7.7318525314 16.6553134918
7.4640674591 16.1275367737
6.1490483284 14.9704332352
8.1418094635 17.0379180908
8.4420299530 18.3246078491
6.0266842842 17.4137439728
5.8842239380 18.3079833984
6.4950070381 17.8846454620
7.6379079819 16.0392742157
4.2011394501 16.6130790710
7.2956933975 19.1708164215
5.0632209778 15.5506639481
8.1133861542 16.8021278381
7.2047076225 16.3603897095
5.5553059578 17.6011447906
8.2501039505 18.1899394989
6.4345345497 15.8946361542
8.0565910339 17.0057220459
6.6903271675 16.0399322510
6.4570384026 17.3900089264
5.8347959518 17.4429569244
7.5226922035 17.2472743988
8.0500965118 18.5045509338
6.1337909698 17.6822566986
5.5895037651 18.1071472168
8.4919099808 15.4280738831
5.0504670143 17.7577056885
7.7941541672 15.2653942108
5.7247233391 18.5062332153
4.9789958000 17.0737972260
6.7757344246 18.3221778870
8.5279226303 15.2654266357
8.2996473312 18.1047649384
5.9735751152 18.2405128479
7.5319075584 16.0462455750
7.1592068672 18.6681442261
6.2266302109 15.3543787003
7.3108696938 15.4332370758
5.3487110138 18.3742675781
5.7580966949 15.9980459213
5.8885455132 16.8565654755
7.6360116005 16.4627933502
7.5952343941 17.9293727875
7.2433257103 17.6220417023
6.9098734856 16.4983749390
7.6104483604 18.2047176361
5.5827717781 16.5186958313
6.4748644829 18.5694160461
5.8324050903 15.4436063766
7.0225086212 17.5894908905
5.4358758926 15.8119001389
5.1566357613 17.4916019440
6.4301290512 18.1759796143
6.0867271423 16.4050998688
8.5977830887 17.1996116638
7.3120079041 15.9580755234
6.4729495049 16.0683021545
7.4399123192 15.1321344376
8.5797519684 18.2317371368
7.5803809166 16.9312267303
6.3643965721 16.1335353851
5.6980433464 18.3549079895
7.4749145508 18.5763549805
8.5519495010 17.1604328156
7.7489290237 15.9727954865
5.6520071030 15.3462238312
5.0805759430 17.4554405212
6.8268508911 15.6416978836
7.9232039452 18.0317020416
4.4600114822 17.0344944000
7.3942561150 17.3485889435
6.1631212234 16.4386615753
8.2533893585 16.4600753784
6.3462476730 16.2387313843
6.6102600098 15.1579504013
6.2097640038 17.2318916321
5.5146422386 16.0506839752
5.2178707123 15.9786071777
7.8049092293 17.6925926208
8.1450309753 17.0871181488
5.6525163651 17.0320301056
6.9691929817 17.2511749268
6.7228565216 17.9777488708
6.3190155029 18.4501247406
6.7322044373 17.7368698120
7.2348895073 15.5022563934
7.9885468483 17.9735946655
5.1344556808 17.4636783600
7.1891922951 17.0444526672
7.7610769272 17.2060852051
7.5908050537 15.7344141006
8.3051795959 18.0646858215
8.1556110382 18.4117813110
6.6366305351 16.5078029633
6.6079621315 15.9723186493
5.1597456932 16.6396522522
7.2058019638 15.6681165695
5.5055556297 16.9235534668
6.3216300011 16.3814277649
8.2096891403 17.1411838531
8.0500497818 18.8101673126
5.3044676781 16.0916137695
8.0851659775 15.9435672760
6.1992020607 17.6370334625
6.9268403053 15.4109849930
6.5110526085 15.6675548553
8.5938711166 17.2614650726
6.3996453285 15.2270736694
8.2769680023 15.8694620132
5.4353537560 16.1438350677
7.4283599854 16.6596069336
5.6520991325 18.0264987946
7.9027218819 17.3711166382
5.7242527008 15.8690767288
5.9517712593 17.7403755188
5.7722353935 18.4933738708
7.3170204163 16.2712955475
7.3743762970 16.0847530365
7.1515855789 17.4822120667
5.4327054024 17.6039009094
8.2103624344 17.5378837585
8.2002439499 16.5486927032
5.7541875839 16.3638114929
5.6890616417 16.3951530457
7.5277433395 18.7505970001
6.9403591156 15.8682785034
7.5615830421 18.2317104340
5.8326272964 17.1101493835


==> expres/synthG10/tSNE_cl10_dim50_p200.200.200.200.200.200.200.200.200.200_d1.2.3.4.5.6.7.8.9.10_embedding.tsv <==
21.3048892720 10.9797563827
21.1187443130 11.2881000670
20.8997765885 10.8055380296
20.2640769956 10.8814143986
21.8399474328 10.7844979448
21.4396408188 11.3258129956
19.9451311075 11.4702543007
19.7918136149 11.3624738975
21.4864389657 10.8935739202
20.8085235198 11.8426128830
19.9436596363 11.8118129841
20.4400938789 10.7337005234
21.2005602806 11.6136578954
21.0916418347 10.9391788893
20.5291978586 12.5159754068
21.4574000270 10.9706228060
21.2077045661 11.3699179744
20.7940526383 12.0705770849
20.4838638037 10.8610194481
21.0544635327 11.6989477136
19.9243712476 11.6831689963
21.1590747948 11.8964524884
21.1440917637 11.4897959049
20.7939582174 11.7751592147
20.8094844275 11.5663340984
21.4668487584 11.5004720921
20.6485370768 11.4070446036
22.4915961781 11.7887430059
21.9824793355 10.4901194319
20.1541473239 12.0605096121
21.3511249069 10.2301034260
20.5172621558 10.3511769950
22.4597149739 11.7323439327
19.7055679536 10.8563771038
20.2907851910 11.9224123008
21.9276514483 11.4576067805
21.3802542575 11.2010413058
20.6281827236 11.7926505902
21.3575177835 12.5397711290
21.3728533283 11.2386232236
21.4521250548 11.7682472042
20.4142208905 11.9462358962
20.4400371480 11.3848844959
21.2315461583 11.1650071273
21.3607329067 10.0053735380
21.4273230576 12.2771121002
20.7252899065 11.3691907137
22.0024191468 11.7559878308
21.5918025145 12.3543767041
21.4740206807 11.1744997562
21.8469411498 11.5943752086
21.1975279416 11.7733979654
20.5155562130 10.8347268789
20.1818202387 11.0084896584
21.1206455043 10.6843929683
20.9879060821 12.4111642824
20.9752837268 11.2722539753
20.8354947735 11.4170754222
20.9949676451 11.2046775037
20.7800982273 11.6876939782
21.3211776164 12.2635676133
21.5932839325 11.8375853794
21.8398299796 10.7390729924
21.5500033899 11.1125474033
22.1276904738 12.1008782239
20.5227807487 11.9349538499
20.5318392279 10.5632096323
21.3829638251 9.9634055318
21.2156487706 11.1238086892
20.1564372506 10.6103862215
21.1796755705 10.6508323530
21.2864051737 10.7543892705
21.9789984832 11.5835911816
20.6569377344 10.8287665629
21.2658147481 11.1237775459
20.6962009007 11.9502279458
21.4918992055 10.1629019947
20.3814452416 10.3686039657
21.6237025263 12.3551483273
20.8101740787 11.1471245107
20.9713958864 10.8267114619
20.3669500006 10.0187975854
21.1047442135 12.2793224169
22.1584788606 11.2897330609
22.0490500750 11.9872647763
19.9066409389 11.9160148748
21.2495621279 11.9831575052
22.2958347448 10.6455084794
21.8055898103 11.5733130151
20.2971058799 11.2213231754
20.3370251210 11.7120790519
21.2538610151 10.9915370436
21.8139595273 11.4247385497
21.1565416921 11.7798490850
21.4796817167 11.3244848571
21.7368901635 11.6404605257
21.2811866027 11.7115308975
21.5301962667 10.5570205571
22.1920850665 10.9730991285
21.5885582683 11.3105008993
21.0623697795 10.5991541888
21.4861972987 10.8927859928
20.7097942431 10.2496621872
20.7981415429 11.0275439570
20.2811512734 10.6485131816
21.4421030655 11.6103062871
20.5917005196 11.0619431893
20.0367514778 10.8191294202
20.4329371775 11.1969513320
20.9803480016 12.2725042575
21.5093289021 12.2275696839
20.5410191041 10.6186418454
20.4963519380 11.2168907896
20.2423317948 11.7422484458
20.7546303491 11.3062191067
21.7762979120 12.0803741908
21.1109642763 10.9264475473
20.2223030739 12.4824796692
20.8522634697 10.8564544998
22.0939436662 11.0136119994
21.5168647966 11.3348386216
20.5510423817 11.9125290665
20.3441571027 10.9369235358
20.2338541867 11.3404998978
21.1148698581 11.0339065632
20.7283855100 10.0007587457
21.0307103734 11.6956659043
20.0073026664 11.6618139111
20.7343003271 11.9697622886
21.8060240756 10.3781910885
21.3618409079 11.0160449704
20.9173828488 11.0123004809
21.2484821041 10.1770551865
21.1552006693 12.1349354023
21.4887048540 11.2706381612
21.1028296189 10.7505921705
20.9706716075 11.6784039656
21.2152292673 11.5189364889
20.9779031293 10.3176173860
21.5696339898 10.4274835157
21.4781372378 11.0138050871
20.1325798569 12.1684312963
20.7496266524 10.8501494322
21.2862115907 11.5611674244
22.4739231007 10.7135336753
20.7080317604 11.1406486445
20.1833893171 12.4198835699
20.4495140072 12.4433301619
21.1660439424 11.5603662750
21.5160021045 11.3869963647
21.5136353017 10.6736630606
20.9228725514 11.2538313411
20.5139799535 11.4829433114
20.6978539795 10.8520736317
20.7174800024 10.3700275845
21.3140384492 12.4551746071
20.8384283265 11.1363458226
21.1713891098 11.7871440163
21.2313706598 10.7252099171
22.1080866951 11.5301591264
21.4882056813 11.9528705847
20.5875056998 11.9050004963
21.8667472348 10.4356185454
19.7644814813 10.6009136855
20.9439542705 10.4794360016
20.9945242067 11.4740373622
21.4117145664 12.0288570671
22.2318244712 11.5800353139
21.3184359746 11.5201609471
21.0375704067 10.8843037068
19.8125203710 11.0248925794
21.9245995970 10.3306851586
21.2830289898 10.1209224336
21.2295879362 12.5585592850
21.9714651392 11.3003476764
21.2485367991 10.5375354055
20.3325107741 10.7800836592
21.0379487101 12.2787261235
21.8050850796 11.8452925552
21.5875359525 11.8438801584
20.9297968699 11.0607479088
20.6875961848 11.7156883583
20.6488045870 12.2943976943
20.9906199767 11.1457040953
21.9519226547 10.9326871350
20.2512135094 10.6259781593
20.4338789282 11.4150483714
20.8998085833 11.3905543664
21.2630236113 11.2390238163
20.3282341886 11.4272873622
20.3892799725 11.1624575378
21.1527806698 11.3096776310
21.9918061255 10.8552517032
21.0717708301 11.0779216451
21.9983297883 11.3588132897
20.3650039814 11.5602707960
20.9036645410 10.8749109502
21.7136613449 11.9964546731
20.9720477208 12.1943545238
21.2860432201 11.7918469351
-27.0756282720 -1.1823935105
-27.5953181028 -1.6858418931
-26.0894086408 -0.9771415753
-27.2325619391 -1.1497918424
-26.2577194138 -1.6157392336
-27.5384565362 -2.1319734330
-26.0794167184 -1.2994173271
-27.6082561035 -1.9485660163
-27.0720698060 -2.3168635365
-27.5230145558 -0.8206970074
-26.6831161736 -1.3242790259
-25.8066986964 -0.2153114042
-26.3797087874 -1.5620293175
-26.2093946394 -1.0825438314
-27.0694552189 -1.7678868614
-27.5510896951 -0.7054812332
-27.6368606964 -1.0717129881
-26.4774441302 -1.8726152989
-27.5680349174 -1.5777788459
-25.7088026210 -1.5557924985
-25.4811476331 -1.9415976531
-27.6298904979 -1.2463799429
-26.3977544231 -0.6170040978
-27.2572594492 -1.0383208662
-26.5853490151 -0.7216568133
-26.7291685433 -2.2028020633
-26.7731130373 -1.3496543604
-26.3900326892 -2.3136595957
-26.6113524850 -0.9666394258
-26.5700625566 -1.7261632953
-26.1513582540 -1.1850653657
-26.8156694420 -0.3840575023
-25.3989818586 -2.1938487886
-26.9855461371 -1.8671729967
-26.9098909247 -1.6953138535
-26.3322127976 -2.4356374845
-27.0544145204 -2.2465587980
-27.1181622537 -2.1012264106
-26.6342903226 -1.1260250727
-26.4151214303 -0.7365676442
-27.2955668687 -1.1448173093
-28.0844817748 -1.5269123004
-25.8709930566 -1.5399847376
-26.3989979553 -0.2540906649
-26.5011338090 -0.9199246091
-26.7652688109 -1.6079236629
-27.9521266333 -0.9230653300
-27.4295159492 -1.7830939364
-27.2643731195 -1.8452993716
-26.9445624515 -1.3568320547
-26.9577408628 -1.6413849305
-26.9797894617 -1.7720203943
-27.1035554846 -2.1755485266
-26.6427522975 -1.2609675036
-26.5924978299 -0.8903485263
-26.1085483664 -1.4670246095
-27.1575506582 -2.1986906435
-26.1233728057 -2.2101497956
-25.7505425844 -1.2962562853
-26.3435939783 -0.4460921188
-25.8276184868 -0.4406659303
-25.7556639944 -1.5232299972
-26.5325376251 -1.8020561693
-27.5352156451 -0.9817021095
-26.5361902535 -0.8620929934
-26.4390564836 -0.3984868501
-26.8389287815 -1.1662153117
-26.5166524979 -1.1085203644
-26.3432291900 -2.5468097195
-26.3474616763 -1.7731996800
-26.4087149503 -2.5181644469
-26.6578531872 -0.4974304389
-27.1857903965 -1.4607744877
-27.6566160936 -1.3684247411
-27.0353375538 -1.1723420903
-27.2334535253 -2.1274100347
-26.1698310289 -0.7645890828
-25.7826251961 -1.3306667343
-27.5441882305 -1.9131425468
-26.8290589117 -2.2596839851
-27.2216071829 -1.8002129931
-26.5687937020 -1.6279946566
-26.3049602937 -2.6400449419
-27.0078314906 -0.3265261184
-27.8003256231 -0.6998606449
-26.2238806353 -0.3321000169
-25.9438280789 -1.0478756308
-26.3992456528 -1.4615005647
-27.5353666109 -1.3405562536
-25.9890325617 -0.6874109078
-26.3921407223 -1.9835456442
-26.2995856236 -2.1701103394
-26.5926810502 -1.2719345187
-27.0170149388 -1.9278476656
-26.8985319866 -0.4985478258
-26.4052131680 -0.3825843300
-27.0073207578 -0.8644250291
-28.1135277150 -0.5028425835
-27.0908006356 -1.5374005023
-27.2478212224 -0.6258270421
-26.0432832093 -1.9500857506
-26.4925037374 -2.0676384992
-26.3813351881 -1.6401443924
-25.5756869019 -1.3373457593
-25.9133985032 -0.4865695629
-26.8257752750 -1.1944053100
-25.5303898280 -0.8340517053
-26.8025514509 -2.0342060276
-27.8346499599 -1.8547664208
-25.9448717335 -0.8704085101
-26.9387505308 -1.0380027577
-26.9843076433 -0.4975402923
-27.9444183505 -1.5506787567
-26.1019581726 -1.1298507254
-26.0269397735 -1.9379530481
-26.4974723332 -1.1864086229
-27.3643458794 -1.1499258071
-27.3830904221 -0.5056808694
-26.3981808066 -1.8615331669
-27.3834291470 -1.8167733757
-27.0069342512 -1.5893069937
-26.8089997102 -0.7460398063
-26.6729180457 -1.1511280838
-26.3223097768 -1.4576284467
-26.5365324006 -2.1253384875
-26.6527468767 -1.3349784760
-26.1218704213 -1.8726819232
-27.1936413575 -0.0074989105
-27.4812877778 -1.7822450520
-26.7649542614 -0.6667529655
-26.7201433116 -1.0906097735
-26.0284555823 -2.0677014651
-26.8977202974 -1.1857327564
-27.2312284434 -0.8103255611
-26.8278405043 -0.7327451723
-27.0590349317 -2.8419435072
-27.0802936914 -1.3218556963
-26.4519214039 -0.8324547635
-25.8707172726 -1.7618502606
-26.9616835951 -0.1791787095
-26.8267499827 -2.5865143669
-27.9070560027 -1.5085959658
-26.3529859471 -0.7979861939
-26.8564356442 -2.3154041168
-26.2286346936 -1.9812320174
-25.6562616748 -0.7969725954
-25.8116680973 -0.4640088552
-25.7890757924 -2.4629425013
-26.8277626677 -1.4593911874
-27.6185388868 -1.4968111154
-26.5886084688 -1.7418945421
-26.1100404682 -0.6539508754
-27.0272484636 -1.1665499035
-26.4253187593 -1.6269375845
-27.5316563198 -2.4419244627
-25.6760297196 -1.8401283603
-27.7084047595 -1.0452045850
-26.4921389718 -1.2020966539
-26.9162999562 -1.5730113404
-26.8566910149 -2.1885329879
-26.6086555961 -0.2578404473
-26.9378318203 -1.1579258061
-26.8429618970 -1.6759012036
-26.9509040898 -1.0208977858
-25.8187646598 -1.4728360148
-26.2626432304 -1.8901934969
-26.3415825325 -1.1036263965
-26.7311352967 -1.1843419521
-26.2959866718 -0.5596171201
-26.3452878170 -0.2274770823
-25.7453445126 -1.1253411202
-26.2683387149 -1.6744986013
-27.4232778736 -0.5011958741
-26.4223251388 -0.9615785213
-26.2089206676 -1.9240337184
-26.8547729259 -1.2960740139
-27.2147657106 -1.0454684728
-25.9133771942 -1.8451011118
-26.7459970577 -1.4487275691
-26.8717046309 -1.2279266674
-27.0479277113 -1.0354331180
-27.4952599346 -0.7854322448
-26.9762585690 -0.6769568555
-26.8671281264 -1.5473415641
-26.9321687303 -2.4521979209
-26.8231904198 -1.5422444320
-27.3838498056 -1.5307162912
-26.1103879923 -1.4295030284
-25.6004105755 -1.0464425682
-26.4009494142 -1.3595686203
-26.8600500830 -0.5345280521
-27.2465252283 -1.6411224317
-26.0041174949 -1.3288427036
-27.6527074966 -1.2424277617
-25.3799598780 -1.0337506431
-26.0616755674 -1.4455767900
-26.5514033023 -2.1690110912
-27.8046317479 -1.0204854364
-26.0630833635 -1.3633824452
-27.9772441792 -1.3487278239
4.2316676464 -8.9737012092
3.6290584153 -10.2779971659
4.3958837032 -9.9560072225
3.4718147371 -8.5891026072
3.8238306991 -9.6561010092
3.3719994157 -7.7404792293
3.9414834713 -8.3206788088
3.5600693829 -9.5209017528
3.3102305786 -9.0291767135
3.8749126363 -8.9157613353
3.5327538255 -9.7071842915
2.7384368890 -8.0775228032
4.7307204677 -8.6904692207
3.9153401700 -8.1976995804
3.6855253736 -8.1781920097
2.6413431059 -9.8111481820
4.1693625537 -8.6385828398
3.7280224632 -8.1355266884
3.9949289553 -8.7276385629
3.4959456376 -8.7344153249
4.5163531348 -10.0466219954
3.4958490853 -8.5584772173
2.9077835652 -9.9376005106
2.9957130915 -10.2777382283
4.0871431899 -9.4155020155
2.9517867932 -9.7506954545
3.5626904941 -9.1026823524
2.3785620568 -8.8594525867
3.6599610612 -9.2546755195
3.8144151007 -10.0987874326
4.0778619677 -9.4936044846
4.1383728772 -8.9730915873
3.1517456932 -8.7261129668
4.2315683679 -9.4238314379
2.9371802018 -8.7366888340
3.1731933919 -8.8692285352
2.7635108247 -9.2170654860
2.5677058338 -9.2500840447
3.7601464741 -9.1831478626
2.1300369131 -8.8022814636
3.2434635110 -8.8089231786
4.5401162484 -9.0347622625
2.9800464667 -9.3399581913
3.1126098037 -9.6673412065
3.9639752673 -8.4268292388
3.9926871952 -8.2071959393
3.9583073879 -8.3995455739
4.6339621579 -8.0531666546
3.4647588039 -9.7383167808
3.9807774076 -8.0810140462
2.7190640667 -8.6572175282
3.9720899312 -9.1951313271
4.6905360787 -8.3149624129
2.9549789070 -8.3961565252
3.7783696842 -8.8074348659
3.9074385591 -9.3084512514
3.0224785547 -8.2795261439
3.2991811759 -8.9888344560
4.4144009790 -8.0249716915
3.2859254983 -9.8662058603
4.1064294013 -8.6149610611
2.6695917668 -8.2772817999
4.0028627872 -9.4571850545
3.6000745421 -9.1267712208
3.4531929084 -9.7917137615
3.3054156134 -8.8025622651
3.4883373348 -8.0377593121
3.5164222382 -8.7414150099
4.0595679013 -10.1134157761
3.9274682534 -8.5509183645
3.9142537860 -7.7046099645
3.0666054968 -9.2598023116
3.5744859891 -8.7870802532
4.3708627086 -8.6330988786
3.0994076444 -9.4675980297
2.5057228757 -8.8746543916
3.0022308625 -8.2766662753
2.9613035151 -8.4836334723
4.5725019534 -8.6639266193
2.8815394275 -9.1100255192
4.6732799745 -8.9056709594
2.4032140164 -8.7345606007
2.9246372848 -9.7001231830
4.3462675696 -9.0783365405
3.9882649429 -7.8147616613
3.2624162136 -8.0004032739
3.3823773274 -8.8724554039
3.6528044870 -9.5476176785
2.9259803055 -8.4166527841
2.5921986190 -8.8721758306
4.0103319791 -8.3897930351
3.4389207991 -9.0545659801
2.4856350025 -8.9768712304
3.5974920911 -8.1307530443
3.3661616248 -8.5866354630
4.8949249789 -8.9187074284
3.2060740670 -9.3740753699
3.0592173811 -8.0338781708
3.9932624178 -9.5797141979
2.3857188918 -8.4427556403
4.8457002020 -9.0998060392
3.7983263491 -9.0237485454
3.7336272026 -9.5301133817
3.9092992575 -8.2664217927
3.7644197165 -8.8658807749
2.6866456776 -9.1815517510
3.6157014204 -9.3559522783
3.9462567003 -7.9851296099
4.2462500673 -8.2748324234
3.6755063615 -8.1565972100
3.5430257458 -9.2123599091
3.8708680145 -9.2627003926
3.5397071500 -7.7896380872
2.4133909242 -8.3326172831
3.9220071849 -8.8055253351
3.3890110996 -9.2020729709
2.7965115620 -8.8375748461
3.3172421983 -8.4910045566
2.2724221938 -9.2333323152
2.7755865403 -8.5231305935
4.2542831642 -8.4162763909
3.9128821228 -9.8991150661
4.7760623571 -7.9675549854
2.5094375795 -9.6546484632
3.7461117495 -8.4477402281
3.3126300784 -8.5885762960
3.7667355977 -8.9052152681
3.0600735902 -9.0672584574
4.0269230652 -8.7723855885
2.7930269129 -9.9200088734
3.9460095563 -8.6500295241
4.0936052117 -9.2565956893
2.9978212891 -8.1627966762
3.6735056831 -8.3501510602
3.0242866838 -9.3290434668
3.5342677662 -10.2801886197
3.4812321322 -8.2301878196
4.2763877710 -8.7047825579
3.5125942391 -8.8532835753
3.3374750520 -7.5850742937
3.2195206843 -8.4241852359
4.2257496470 -7.8858082296
3.1393536538 -8.6331574086
2.6679383132 -8.2964601610
3.7051647068 -8.2637935776
3.4811955793 -8.5416829683
3.4003469406 -9.5623811471
3.0520389290 -9.2262449309
4.2100183603 -9.0018730938
3.6002213557 -9.4434143295
3.9421590115 -9.2061790513
3.7601562522 -8.6477968194
4.3667188136 -9.1820713320
4.3119679865 -9.0578707477
3.6115603460 -9.2312690152
3.7000169994 -9.5060204559
3.2217768322 -9.9215460137
4.8974206582 -9.1998162215
3.6617311599 -9.6189181085
3.1973189671 -8.6440398574
3.5610407530 -8.7943607023
4.1787874949 -8.8676854741
3.2683443693 -9.2647247277
3.4841538710 -8.0906514104
3.9436685605 -9.7962036253
3.2499178724 -8.9912105549
3.3532990133 -8.9881442280
3.2562384077 -8.9738578733
3.0130086038 -8.8035881007
4.5993205488 -9.7147866473
3.2676375039 -7.6309460163
3.1743182444 -9.2739609888
4.4138496059 -9.3960351858
2.5479932798 -9.4672549019
4.3501364692 -9.7963184220
3.3342008437 -9.2019884512
3.7764832655 -9.1014025504
4.5997870974 -8.5501884008
3.6888977362 -9.6318006663
3.1222748157 -9.3681112835
4.6269361166 -9.4277247300
4.2269198379 -9.2109667133
3.4615446452 -8.3411733322
4.6016205921 -9.3405357294
4.8018183141 -8.6241683353
3.9379590003 -8.4756336164
4.1758580561 -8.4558651474
3.5585241498 -9.1697096369
3.6641454988 -7.4077023815
4.2860900034 -8.2081138905
3.9540219169 -9.6266321400
2.7237327514 -8.7752806380
4.5614109192 -8.7218568449
3.6343611578 -8.9799051123
3.6147625424 -8.5462935011
4.1539484322 -8.7248884815
2.4304848858 -9.2288750270
3.6659182634 -9.6392650845
3.5346381283 -7.7785536096
2.7149029532 -8.1896545366
7.3313888821 -25.4415498353
7.0743967909 -26.2138352872
7.7320380124 -25.0346711266
8.1631990334 -25.2466917136
7.7741552915 -25.6695036404
8.4168732259 -25.8661405360
6.6022344716 -25.4449688196
7.1892906708 -26.3792605167
8.1507640352 -24.7912296142
8.0181798361 -25.2339306045
7.4782086008 -26.7118926920
7.4348856771 -26.6066058484
6.5684459176 -25.1556717949
6.5435622554 -26.0301606410
6.8801345751 -26.7317118146
6.9323172663 -24.6859596230
8.1514533284 -25.7337200441
7.7005642737 -24.7763996555
6.9631693165 -25.6988096630
7.7584342523 -24.8271226827
7.3539622675 -25.5987489826
7.2698540127 -25.9139140052
7.3103659726 -26.7346216409
6.1762445770 -25.9830081242
6.6174069604 -26.1412304220
7.5606347857 -25.4494257387
7.2555174663 -25.4572080575
7.0662548048 -25.0466789678
7.4137401045 -25.6820611001
6.2754110513 -25.1961479103
7.9255407277 -26.3628875309
7.0484519907 -25.2401827902
7.0143793424 -25.7906504942
6.7674159762 -25.8356270220
7.3446852877 -24.8368566967
7.6894840250 -25.5101310088
6.5266201582 -26.1313827683
6.2592412404 -25.7002863517
7.3098626778 -25.2548875103
5.9790913622 -25.8422338069
7.6425395193 -26.8835814061
6.6071988456 -24.4865502087
7.5811656122 -25.7681033771
6.8025752703 -26.4107653486
7.0461071338 -25.8571205326
8.8570250567 -25.5260026463
6.5719791483 -26.2819398926
6.2389129922 -25.4577667288
7.8513792081 -26.3534382416
7.1595709064 -24.9158016884
7.3522645131 -25.4134500007
7.7856409909 -24.8942187091
7.5457675918 -25.5306609944
7.8218464110 -25.6979680046
6.2190052987 -24.7004496614
7.1920959880 -26.7191974192
6.0904921548 -24.9716472774
6.6713661101 -25.5328565980
6.4664233929 -25.1489294623
7.2631817571 -25.5918369826
7.8355772144 -26.5447797108
7.5487067994 -24.8084019129
8.5330757401 -26.1793182570
6.8635092858 -24.7811317723
7.2087272868 -25.2287169133
7.0896540440 -25.8791834617
6.0459102081 -24.6138423289
7.3696771627 -25.4047103305
6.6478212321 -25.7130501947
6.5092569790 -26.5094911392
7.5503930135 -25.3898491013
6.2959796902 -25.8013923256
7.7762046871 -24.6696431900
7.3859724151 -25.1909157307
7.6025888712 -24.5092803264
6.8946960072 -25.4552819610
6.5419874493 -25.1666170338
7.3776546060 -25.5631626597
6.2767171594 -25.6710195023
7.7784920441 -25.9681643383
7.0656617410 -25.1173316445
7.3219075053 -25.5407965835
7.1491070569 -26.2463114119
6.9253046178 -26.5415193490
7.4656319407 -25.3921777629
8.1807434852 -25.0579783496
6.4746380627 -25.6860601658
8.0706700641 -25.5660254632
6.0825275883 -26.3050633146
7.5717137210 -26.6785938378
6.2168433524 -25.3949453011
8.6495605183 -24.9470682579
7.9194010455 -25.7434025953
7.6574416597 -25.6557615436
6.7193159485 -25.5349660349
7.7300059115 -25.1819930108
7.3858314787 -24.9303216173
6.4461285166 -25.2373835108
6.9774804523 -25.7822861965
6.6048145396 -25.3052099099
7.3191386145 -25.5137485101
7.1253480152 -26.0185147138
6.0417796737 -25.7901082166
6.8407745222 -26.0076876025
6.9674170502 -25.5243972462
7.6631958156 -24.3696817868
7.2369057178 -25.9052967239
7.5136761873 -25.4264285000
7.9694055765 -24.2513750500
6.8129718269 -24.4506094587
7.2196599612 -25.6898253505
7.6156322886 -24.7587871743
6.9323884550 -25.6543486502
8.0126207493 -24.9691431970
6.8126103532 -25.2814796825
6.5199108378 -25.3656614158
7.3332680492 -25.2684180003
6.7245240255 -26.1248353797
7.2745543381 -26.1315969335
7.9197763915 -24.5567042591
7.4684366741 -25.2759005701
6.7546347301 -25.2783314694
7.0141226184 -26.3730625334
7.3494363968 -25.8698768602
7.6848734520 -25.4678087710
7.7312977423 -24.7082484556
7.6421580125 -25.0032269301
7.9682355160 -26.6457242191
8.3738822160 -26.6051147037
6.4326051579 -26.6532395406
6.7824959001 -26.4996800343
7.8688920916 -25.7150710249
7.1538400402 -25.8385676714
7.8670652757 -25.6247607732
7.0103839345 -26.1667778327
7.6785963946 -26.3833331046
6.4682887229 -25.0647839089
7.3344160852 -25.7381243749
7.9377946557 -25.1100940701
7.2165986052 -25.4964495650
7.4051631860 -24.5620540324
7.6317204360 -25.1943327073
7.5519998543 -25.1716736876
7.1944317939 -25.2655289117
6.9780586104 -25.9998829462
6.8676817538 -25.8557035150
7.1627350361 -24.5383675168
8.0284913980 -25.4980840211
7.3269310769 -25.8598754352
7.1298995709 -26.5265589116
7.8312420986 -26.0431486461
8.2592233419 -25.4904666392
7.8917835401 -25.4888471630
6.6152579093 -25.8635049243
7.8300957827 -26.1148316259
6.7118392558 -26.8534432450
6.9559269783 -24.6626733889
7.1998987407 -26.3211613819
7.1426067873 -25.4631037513
7.9763038924 -26.4267346532
8.6585210623 -25.1532275984
7.2912154841 -25.8366432529
7.9793640738 -26.3116302371
6.7042479261 -25.1993702192
7.2160277395 -26.1330746102
6.4858256783 -26.1424053668
7.3472916963 -25.3193818292
6.6378641093 -24.9378298771
8.0869312618 -25.6908913855
5.7899964570 -25.6386232600
5.9539839321 -25.1294694859
6.5420649226 -26.3547754596
7.2183813869 -26.2086872732
6.5811192087 -25.8046847842
6.2689020712 -25.7919293964
7.5585209654 -26.0262073998
6.5408285501 -25.1987279423
7.7892891385 -25.4384496806
7.1589811775 -24.9199931610
7.5731216337 -24.9813588234
7.1106562722 -26.1825025481
7.5710597819 -25.8626424040
7.0209721358 -24.8022514040
7.1964451665 -24.4220659459
6.4791099476 -25.7580455356
6.7643267309 -25.8494729018
6.8766439985 -24.8608532616
6.7929207170 -24.4037181938
8.2254873008 -25.1616350109
6.6457326634 -25.0225118479
8.0764140403 -25.6285478915
7.1188805758 -24.7565070590
6.9408623660 -25.5465617006
8.0197063418 -24.8288845817
8.6706532749 -25.6881805121
7.7755274916 -26.0132660563
8.1806754511 -25.7849600702
7.5179057405 -26.1539032227
8.2404763062 -25.5324187576
6.9506351344 -24.6279086947
-14.7066353403 16.5377838465
-15.1439606375 17.7114141804
-14.1370282510 17.7821552207
-15.6688690313 16.5237603292
-13.9782507096 17.1252409156
-14.5317816675 17.4530609058
-14.1949214844 17.1626390738
-15.5029668015 17.2848948383
-14.6224801965 16.9774997330
-14.0512832868 16.8819111463
-14.7956063943 16.8777108082
-14.1858268271 16.5511072298
-14.8587768746 17.3551067290
-13.9817053963 16.4007840410
-13.7737845678 16.6858795544
-14.4179324604 15.4406061602
-13.6315770922 16.5790218006
-15.0490179089 16.5423200379
-13.5400812925 15.9990240521
-14.0237219063 16.3644927772
-14.9340578857 16.7444022573
-14.0379646749 17.3839197371
-13.8756237695 16.4208579371
-14.2901987985 17.0946437708
-15.6475939832 16.0937890781
-14.3358721845 18.0061263539
-14.2604480420 16.5095061890
-14.0806968521 16.9527218707
-15.2106119254 16.2075918813
-14.6578421663 16.9324703210
-14.0974619340 15.9430917549
-14.3679536568 16.3950246161
-13.8804902378 16.4197403682
-14.8358797319 17.0181030827
-14.5622187513 15.6284701447
-14.4401096979 15.7386029845
-14.8778468125 16.2149048132
-14.8146426166 16.4905011328
-15.6944638872 16.4357376132
-14.2667643348 16.3575212563
-14.9270004577 16.8917271789
-14.3701017198 16.7828061666
-15.3410339438 17.2361399373
-14.6041285566 16.2755155479
-15.6245816805 16.6032375636
-13.7565150186 16.1492093961
-14.2355094279 16.5014946919
-15.3242552915 16.2027298046
-14.4617348604 15.8682995221
-14.8332913211 15.5491796209
-13.5069521525 16.4561276006
-14.6730657546 17.0236343759
-14.6967416709 16.8695242886
-13.8240513148 17.4682240547
-13.4494620474 16.8232284512
-13.7125745183 17.4709755882
-14.8054023671 16.6926382050
-15.3702107232 16.5891306952
-15.2573521244 15.4562118848
-14.5502853937 17.7698130270
-14.7330946860 16.8999582000
-15.8558899316 16.0429391580
-14.5107467428 16.8278329226
-14.7290239058 17.4203877591
-13.9834600628 17.1554303162
-14.8218691298 16.8940770146
-14.4549253102 17.0435303303
-14.5512585442 17.0928597332
-14.4143058033 17.6018888990
-13.9423295731 16.8023288395
-14.6202698783 16.0935590203
-13.5807291716 17.4444228643
-13.4189267450 16.8229935422
-14.1432396865 17.0225894551
-15.0679915109 17.5313813182
-14.2192142432 16.6714764639
-14.9366530835 16.2639917614
-13.7057489907 17.5941095044
-15.3849839346 16.4206618724
-15.2167516367 17.1084115286
-15.2520499629 16.5265389351
-13.9092257910 17.1311668179
-15.0039107564 16.0777241779
-14.3915199848 16.6000045953
-14.2241286505 17.3443683697
-14.5231880881 15.8662183698
-15.7053209830 17.8382439994
-15.0251242111 17.1750789194
-15.3647400940 16.0665137646
-15.0742376876 17.0736878757
-15.5584354195 17.4552053587
-15.1434700504 16.2022796853
-13.8858862643 16.4066748109
-14.7323935490 16.8417621168
-14.8040963646 16.0168507640
-14.0778268817 17.3039174727
-13.8154008719 16.0312720393
-14.4519929907 16.3276465505
-13.4632959986 16.8212330895
-15.5866311331 16.7955659663
-14.0102185154 16.9902534154
-14.2834526763 16.3426476759
-13.4466261307 17.4209685487
-15.5481410562 17.1405158878
-14.1005595787 15.8144981472
-14.4669462533 17.8412932398
-14.2356672925 17.0151451477
-14.6770133628 17.1344344372
-13.4855463846 15.9311255034
-13.8057601535 16.3842777348
-14.8277745820 15.5778112478
-14.4748916568 16.4581329406
-14.3636753084 16.8094947250
-15.8458164378 16.9580346010
-15.0635071103 16.7700264470
-14.2659592867 16.9952770712
-13.9395382114 16.2336962585
-14.8802166490 15.4465180596
-14.3706654847 17.2837568182
-14.2595356993 16.0637599284
-14.6086579314 16.1912938610
-13.2696028302 17.0847691959
-15.2505448935 15.7369382123
-14.7173074829 17.4317701511
-15.0827289374 17.9549133567
-14.8151448729 17.2386424118
-14.5729524064 16.9222618986
-15.2171054303 17.7682723615
-14.5500693464 17.0742626490
-15.1895392504 16.6297669766
-15.1792479440 16.7399333483
-14.8515653828 15.8906844281
-15.8104177770 15.6919600176
-14.5273774444 17.6081059742
-15.6061573558 17.0132075367
-14.7262788041 15.2329351251
-14.0900035073 16.5735911698
-14.6749972118 15.9258404979
-14.9228544285 16.3371036780
-14.1887718061 16.7382901661
-14.8293566759 16.9248795533
-14.8905255964 16.5630646855
-14.4495504039 17.6455887029
-15.8806758431 16.7868771484
-14.7228795380 17.4145531999
-13.8249994334 15.5734953371
-13.8902382887 16.3921413092
-14.7569304877 17.4481669051
-14.4480731523 17.9442718426
-15.0280041506 16.8271087675
-14.1161576081 17.3214991888
-14.0999313972 17.4913812600
-14.5348163144 16.4036465287
-14.1468093685 15.9894542482
-15.2701164904 17.6457385058
-15.1968332420 16.7845210460
-14.4055500635 15.5352447159
-14.8635072033 16.4264969003
-13.9528108102 15.9112863073
-15.0434600401 16.8086822410
-14.2161172481 16.2180649893
-15.7399264616 17.2421259458
-13.9565762113 16.6598820708
-14.2805693875 16.6314172752
-15.2669702183 16.2971096184
-14.4426739912 16.3623027969
-15.3592413317 17.9153408700
-13.6464484805 16.3171877192
-13.2259518982 16.4790380090
-14.3511696028 17.5148943489
-15.5851281875 17.5393529031
-15.1165606272 17.2095711620
-14.6760926843 16.9459189065
-15.0735870191 17.4154632170
-14.9441597879 17.5360944445
-14.9918102853 16.4167139704
-14.5257178255 16.4128307758
-13.5859643529 16.9935637926
-14.5923492175 16.7420446889
-15.1523911360 17.5028132091
-14.3989801037 16.3203351533
-14.3114059257 16.4148513544
-13.2894503787 17.1113624384
-15.1916394959 17.1164376258
-14.9134951925 16.2811980207
-13.8285841131 17.3700236802
-13.9721288111 16.6068838139
-15.0130582441 16.9186519767
-14.4442279797 16.9447704301
-14.5682811402 17.0003012530
-14.3757141735 15.8226488796
-13.5628005623 16.3933157939
-14.4597603532 17.1098872047
-14.2926543632 17.1918394079
-14.5083973408 16.4710391588
-14.8255865996 16.5514576078
-13.4990735221 16.5598369805
-14.1721598277 15.8481871583
-15.4686175759 16.0036700891
-14.1099480790 17.8117077446
1.8149628260 25.8234568716
1.8954093907 24.9459085118
3.0817998054 24.9593022000
1.4563425548 26.9648471238
1.8079893972 26.5585621232
1.3798868800 26.3253793267
1.5566529216 25.3080466217
1.4551526656 25.7311217662
1.8780660933 25.2119786831
1.9694149732 25.1299601805
1.9363845715 25.3703903509
1.1711399419 26.6478332686
1.4527599487 25.6191160273
1.6994703403 26.8767492042
2.0735279369 26.1370423983
2.2977276477 26.8316932652
1.1158366032 25.5268768072
3.0196935858 25.6000300803
1.4966530314 26.3450587742
1.4563515960 24.8157559520
0.7990571412 26.3770509133
1.4760382030 26.2227771454
2.2753639171 26.5836502150
2.1724549536 25.5131389774
2.4992899123 25.6258543290
1.3229142124 25.3957504505
1.5851502319 24.8607696755
1.4604869657 25.6530042463
2.9354773348 24.8181249959
1.7678736840 24.5676962676
2.4431609068 25.9551079275
0.7635001221 26.3567192655
2.6106320590 26.5398575515
1.3451915604 25.7185005075
1.6345254384 26.2873687997
1.3880416550 25.5526071641
3.1338672856 25.7153213565
1.0966409896 25.3421852019
1.1596446009 25.2082994451
2.1421235372 26.6557602027
0.5454751643 25.8280100227
2.6174024658 25.6835904395
1.9975599253 25.6635856467
1.4783552572 25.9891843749
1.8560776231 25.9190377684
1.8651274621 26.7612310373
2.7840674049 26.1059424197
1.0143679618 26.4284317024
2.1352738023 25.9221420352
1.6147858273 25.2384597492
1.6567510558 25.1299221408
0.6796803980 25.0904812636
1.9347829873 25.1786726866
1.3300592224 27.0802705293
0.6787134730 25.7049210788
1.6894198956 25.0749623863
2.1772755415 25.8225795663
1.6949575068 25.8323287480
1.3539488163 25.9359028944
1.9054663246 25.5875300982
2.6615556833 25.7001258445
2.2348016812 26.6838431305
1.8964696457 25.6104417199
1.6040668801 25.8197886783
2.5303029864 26.2747219343
1.8750475883 25.7081350922
2.5061040539 25.1784649268
2.3608606673 25.8455527702
1.8557059068 25.6392081604
2.1104063909 25.2421518310
2.0082503702 25.5954266344
2.4200552123 25.0789726764
1.0245278873 24.9339293366
1.8386632828 25.8229603666
0.8423816821 25.1291259155
2.7525630985 25.3394433033
1.3950203815 24.9517647876
1.6552430162 24.8799529461
2.0521164418 25.4198259332
2.4195910938 25.6043041735
1.6091465616 25.1957807649
2.4091685444 25.2938438529
2.1420331737 25.8788552759
1.5760505548 25.8222542976
2.5281416862 25.0547379636
2.2041361991 25.0445633099
1.0969967157 25.6466643169
2.1913355944 24.4863169599
1.1569419245 26.0697708824
0.4116570838 25.9178598296
2.1725175845 25.8380201399
1.8042092394 24.1851696645
2.1834306451 25.4458160710
0.7719643457 25.3748795246
2.6777845317 24.7154842770
1.4988124546 25.9407734588
0.9737291720 26.7404445635
1.3219279136 25.3169699839
2.0613069626 26.8095004286
1.4979549569 25.9662092012
1.4659686923 26.8188622157
3.0196655324 24.9453610529
2.9462240226 26.5493179911
3.1689214686 25.9752312112
2.9174762890 26.4909247333
1.2423719313 25.3230784008
2.0024669001 25.7298473760
2.2466967431 25.7611823078
3.0303848015 25.5937786119
1.4028970689 26.4639352711
2.4110726277 26.1661574658
1.4027498573 26.1048649936
0.5393621860 26.3047571345
2.5772460581 27.0230441485
1.4737800577 25.5760976290
2.4868734026 26.4435839883
2.2435102718 25.4300086798
2.3872805503 25.3184225370
2.8253980006 25.8047978963
2.1894270414 25.7033802460
0.9832959876 26.0381701321
1.2085456748 25.2352199712
1.7847947174 26.3015600865
2.3492120697 25.2230279596
1.7156689290 25.8849452818
2.5960406630 24.8487163198
1.0516409597 25.3831391367
0.6591913130 26.5697803241
1.7353645574 24.9842674311
2.1173009670 25.7237832724
0.8755537667 25.5160410274
1.8589367373 26.3303089589
2.4181815753 25.4882103845
1.4474139376 25.8595852276
2.4596532767 24.8083642054
1.7507422924 25.9192254837
1.5024401203 25.0925515705
2.2308164229 25.9756411904
1.6624305972 25.5613174259
2.9135595457 26.0136644776
1.6719549443 24.9345632968
1.3799444052 26.6068860485
2.5688083616 25.8386036455
1.5921527047 26.2447037665
1.8796748550 27.1837566151
1.3474126417 26.2670939162
2.2452691579 26.6495652137
2.0962828232 26.1986983212
1.6817003863 24.6387725216
2.2441384455 26.3016854164
0.8893308945 26.2822697441
2.0492603502 25.6051885805
1.3218464511 26.7062598519
2.2188657802 26.0378133160
1.8741110748 26.5119282985
1.7223300355 25.5239664955
2.0602192299 24.7908575236
1.8649787571 25.0139027713
0.8196589038 25.8564420629
2.2383883110 26.3370332554
1.4854616938 25.5538610869
2.0363025813 24.8493150415
1.9871970595 26.4005780020
2.4090052672 26.6280575427
1.0278137804 25.7147652925
2.1327912023 26.0207428824
2.5136110029 25.2708196937
1.4427952410 26.0460789359
1.4701881424 26.4683531087
1.6966285298 26.3329961812
2.1815252621 25.6619514336
2.9789733661 25.0474299828
1.8933992467 26.7301618814
2.0088109867 26.0352156096
2.7211854179 25.0363011700
1.7883743742 24.9261183759
2.0505291694 26.1995062099
2.1616721098 26.2889912914
2.9686168604 26.3986130879
2.0637586495 24.7432050694
1.3887994895 25.1829197215
2.6501200130 26.3312255684
2.3566368345 25.7068320940
2.0178131494 25.3489250002
1.3107580179 25.5275980225
0.7219141288 25.7577348621
1.7953270077 25.5018077840
2.3362871179 26.1082859318
0.8841993533 25.5900958455
1.5736552911 24.7272407893
2.1785767125 25.4833903563
2.7661589334 25.5062305776
1.6891233094 26.4246139888
1.6726478332 27.1437713344
1.8491533956 25.9822097864
0.9709887836 25.0937633666
2.5253888127 25.9159387722
2.6377381895 25.5445682160
1.1579266787 25.7815992405
1.2802765794 25.8526163206
-11.7715030005 -20.0765288024
-12.1120118681 -19.4308097240
-11.8551947941 -19.7909978818
-10.8944325407 -18.6370258836
-10.8943875410 -19.7829659089
-12.0228573598 -18.2632614452
-12.7089472114 -20.4081946318
-13.2197205754 -19.1258988847
-12.5504842989 -19.1814092028
-12.1465400799 -19.7208800816
-12.0239383537 -18.2099369356
-11.4467142314 -19.0062898893
-11.0595684303 -19.2254285947
-11.2630119781 -19.3918332178
-12.3031623799 -18.6375193285
-12.6010442927 -19.5923945451
-11.4350529063 -18.9313837572
-13.0347186767 -19.7984247361
-11.9292810160 -19.6196926614
-11.8269845026 -19.5827147442
-13.2330343378 -19.1804837355
-11.8996288399 -18.2482770943
-11.7584909028 -19.2817020178
-12.0101067129 -18.9863593239
-11.8002517777 -19.1446384392
-10.4349479560 -19.5082516358
-11.2302511785 -18.1560145597
-11.4823284208 -19.0820605104
-11.9744118665 -18.5048809524
-11.2692952365 -18.9041398016
-10.8858564951 -18.3720971585
-12.1136186528 -19.7371573906
-11.6954966724 -20.0781358300
-11.8716566802 -18.9203945278
-10.9012991726 -19.7275999376
-11.9025696200 -18.9097034325
-11.2632512347 -19.7755458656
-11.9705616908 -20.4782557683
-11.7881142315 -19.2543068159
-11.8946448647 -18.4427753541
-12.7012617761 -19.1398474579
-11.0682288140 -18.4815117956
-11.9805048043 -18.6153385634
-11.5978806373 -18.8776235247
-12.6488679643 -18.9063332803
-12.0818840620 -19.6349404524
-11.8586246516 -19.0494058669
-11.8842148433 -19.3396587451
-11.2998024293 -20.5855003209
-11.6227325673 -19.2234670931
-12.2725482702 -19.0102054061
-11.9690983874 -20.6833238982
-11.6318951778 -20.0614210013
-11.8327294958 -20.1737886671
-12.3195365064 -19.6935368891
-12.3818194532 -19.0907158450
-12.1802860828 -19.2932740976
-12.0382983436 -19.4953738218
-11.9177496425 -19.6093364372
-12.2937885151 -19.7246790885
-12.6571899212 -18.5734611012
-11.6339085292 -19.6280921452
-12.4276237350 -19.2978390440
-11.6708924034 -19.6599636992
-12.2948035145 -19.3545928968
-11.8869979260 -18.9529423830
-11.8310484397 -19.3849047741
-12.1349762931 -19.0622876649
-13.3590200586 -19.3069097120
-12.4210915495 -19.3227016418
-12.2019910790 -18.9143640351
-12.2382717762 -19.7419642988
-11.0360630625 -18.6104178586
-12.0388792589 -18.6753968311
-12.4458334762 -19.1797481914
-12.4931181164 -19.4515086944
-12.2319503050 -18.9932953296
-11.8203933270 -18.3036819477
-10.4811105571 -19.1562913975
-11.6907425278 -19.5210665966
-12.0845629187 -19.9928809789
-11.0944339386 -18.8483625963
-12.0072659992 -18.2747690742
-10.9360879373 -19.0724891521
-11.5801664495 -19.5650652317
-11.2349765669 -19.0155099244
-11.6440222208 -19.3677911824
-11.6316754055 -19.0622690038
-11.5729462464 -20.1349812249
-11.8299614142 -18.4343724151
-13.1167748235 -19.4493485767
-11.2097756060 -19.2954173235
-12.3147011874 -19.6239727623
-10.9776434125 -19.7312341259
-11.1452780480 -20.2519390255
-10.6651476509 -19.2352565354
-11.2801867670 -19.8096152662
-12.7147863222 -18.3315573440
-12.5504157305 -20.5170569250
-10.6789874419 -18.6944356305
-11.2835801084 -19.2858167778
-11.7388125634 -20.2421768491
-12.4322400279 -19.6055720561
-11.6967004441 -18.7067946588
-11.6045705329 -19.3897785633
-12.1766866933 -18.8320085433
-12.2027566814 -20.3244174138
-12.1165413228 -19.2439547336
-11.9500772268 -20.3678355996
-11.7863141276 -18.5477904451
-11.4783139999 -19.0789712255
-12.6362259309 -18.6203503194
-12.8147262474 -19.0220380972
-11.8151007449 -19.6167406517
-12.3851423712 -19.5125414386
-12.2985470602 -19.7939512368
-12.6160113055 -18.4131580241
-12.0721593533 -19.9617956488
-12.1301133907 -19.8747230945
-12.0996220208 -18.7237847405
-11.7783952331 -19.1012149563
-11.8676736218 -19.0672468010
-13.0237197032 -19.8849745258
-11.8336223397 -19.2996180125
-11.6586481551 -19.3375810801
-12.6097544270 -19.3460247259
-12.4337161086 -18.9498963564
-11.6592644979 -19.8453737149
-12.9411989217 -18.1316743362
-11.3583132797 -18.3104220043
-11.2022671223 -19.9445933488
-11.9246194818 -19.6341207737
-12.7002009836 -18.8463345262
-11.9971781983 -18.5203353583
-11.1069392094 -20.3602318546
-12.0285029293 -19.6120200702
-11.1354109018 -20.0183274020
-12.3698022642 -18.2675799195
-12.9111989228 -20.1754104814
-11.8014873920 -19.1816896232
-12.0263619310 -19.8163144504
-10.9722974909 -18.5217545771
-11.9360335350 -18.8368597554
-12.4625272811 -18.1750830031
-13.1369974942 -18.6297359753
-11.6271722766 -20.1684095362
-12.8643535304 -19.9988275759
-11.4681670639 -18.5725104380
-11.8422500397 -18.9929653552
-12.4319922440 -18.7870118512
-12.1872875255 -19.8688481071
-11.6320134514 -18.5231748637
-12.6462405532 -18.9194509500
-10.9462167086 -19.1074881381
-11.8081639154 -18.0391580436
-11.3962657413 -19.3609085846
-12.3254106671 -19.8667902621
-10.9385467633 -18.7110953684
-11.5920935951 -18.6114610723
-11.3614785198 -18.5768252914
-12.4768368247 -20.5723098500
-11.3536486975 -20.0610896945
-11.6464241054 -19.2485879299
-10.9516049064 -20.1316596700
-12.4089990529 -18.3555418874
-11.9687236173 -19.5215479163
-11.2504556892 -18.8368411003
-10.9704617965 -18.7698227090
-12.0235525099 -20.6481632623
-11.2989788591 -19.8854877422
-12.3032112742 -20.1972555514
-11.1467501425 -19.1031088908
-11.4864490452 -18.6574448848
-12.2233061821 -18.8693249444
-13.2072295768 -18.6576887151
-11.9345025862 -17.8864145139
-12.4505488843 -19.6967175819
-10.8794834136 -19.6446484577
-11.1130346689 -20.2313098250
-11.6368551712 -20.8470114764
-11.7947388002 -19.3633944617
-12.5380048906 -20.1837383386
-12.7764803683 -20.0513064667
-12.6933361401 -19.5899377215
-12.0438403817 -18.7113369259
-11.8291205768 -18.8852133199
-11.3351492123 -19.3417589758
-12.2596177633 -19.0577252488
-11.9667124271 -18.9607594385
-11.5998259317 -19.6372748411
-11.4932133666 -18.0178367354
-13.0085012659 -19.4999704307
-12.7869281471 -18.9336387161
-11.8448573172 -20.0116421971
-11.8014392725 -19.2993854499
-12.3254400943 -19.3094869621
-12.8955551400 -19.2083315629
-12.0762304759 -19.1260692503
-12.0440318154 -18.8549250995
-12.7255037842 -19.7350233146
4.6652124047 6.3882780103
5.5715380970 6.9754897676
4.5586568296 5.7400119273
4.4798352219 6.8417078075
4.9043012361 6.1686242355
4.6971417555 5.8882175883
5.2049217936 5.9349212229
5.5179511695 6.5031029141
4.7549391593 6.1226048740
5.6214387653 7.6345451210
5.4112014966 6.9511059588
5.5716979570 5.8521777059
4.3152179073 7.5170543571
4.1996543738 6.6851129122
5.3287968940 6.3928564521
5.5286150202 7.0270263207
5.4148568411 7.7567884984
5.3932912776 6.8236955112
4.3159406090 7.4176756628
4.8948402803 7.6086135117
4.5426578896 6.3080241840
4.4805402593 6.5983613413
4.8696373957 6.3502744426
5.1107143295 6.5609920525
5.7583837617 6.7512142559
5.9159399201 6.8729022980
5.7967690713 6.3844052069
5.6971868376 6.9077540481
5.9894246929 7.7394021695
5.4676734582 6.2058901125
5.2118745084 7.1162339580
4.6988051431 6.2548516085
5.6356602027 6.1414711517
6.0023017195 5.9783439971
5.1038804997 5.7171416950
5.4061446218 6.5887428847
4.6428657675 6.7892000800
6.5501697550 6.7453157579
4.8882847663 6.6904341540
5.4785334402 6.7224178662
5.5179192207 6.5437632781
5.4059226135 8.1949897800
4.8040048610 6.7886183435
4.9888000048 6.6948722393
5.5579789099 6.1666063515
5.1684687502 6.8303468423
5.6250961575 6.9732110038
5.0579317585 5.7932598720
5.0685545920 5.9211786338
5.3185037861 6.6935492427
5.5075866150 7.1135206339
5.0122872677 7.2104231527
4.4506912283 6.0435110944
5.7280927215 7.2884889637
5.7682417365 6.5009694711
5.8518741381 5.6367625129
5.7078210449 7.1712875951
4.2348432366 7.3233747110
5.6672978576 6.7853393469
5.6756004136 7.1233187136
5.2702097701 5.4360013893
4.1100068373 7.5857590768
5.2636633738 6.7776554145
5.2801156143 6.2971241356
5.6318905434 6.3383501609
5.6110001185 6.9141965698
5.2097808912 5.5378887116
5.1035849973 6.9947639551
3.8806614910 6.8370766733
4.4087746300 6.0477130240
5.8227921231 7.2503896620
5.1142509749 7.3113401619
6.3162960457 7.3238534863
5.9387983082 6.0664252748
5.1443827562 6.1567911473
4.7802859558 7.0692399106
5.0639491488 6.0414765863
5.3828746933 7.6732000025
5.5511972713 6.3724059171
4.2640535255 7.0202869063
4.6364104769 7.3180975494
4.5088461010 5.7677599065
5.3827211634 6.1495540306
5.1483298859 6.9452799962
4.7306394053 6.7525945290
5.5808419690 5.7994252475
5.1638260422 6.7976160203
4.2196205348 6.2822984459
3.8212573064 6.3737214272
5.0182760276 6.1211454649
5.1647494314 7.3807328667
5.8800715182 6.3977875371
6.3869007222 7.3892664996
5.3941273633 5.7713783980
4.7516075333 5.7518261997
4.2423648652 7.0746520266
5.6176486614 7.6691007291
5.0958794236 6.3792418735
5.1810964695 6.3185252198
4.5588948989 6.1241211417
5.7147594459 7.2840063986
4.0762391125 6.1218307257
4.8368591181 8.0168306175
4.7295998759 6.5645143041
4.8181740492 6.6558492245
4.9301003734 7.4401608978
6.0941110039 6.9389219784
4.7332539956 6.0815583322
5.3772974905 6.5247878158
4.2526100456 6.5435604525
5.0840896681 6.9594900670
5.9839646485 5.4189783564
4.8104670367 6.4908385126
4.5172188488 6.2562456321
5.6653291869 6.1728678573
4.0672716436 6.5645655907
5.4415766448 6.3844286596
5.6524267863 6.3367321774
4.9847111928 6.4555230234
4.6428128371 7.6282197962
5.0936600001 7.3306474772
4.5569680334 7.8442651575
4.7774765184 7.3285125612
4.2924850851 6.2106034914
5.5461693619 6.6322128735
5.8099894813 6.0321627290
4.2386409264 6.4347142391
4.2022448019 6.9212551657
4.8171166281 6.8118515377
4.0536888362 6.3317938203
4.8953314277 6.8545073910
4.6748586325 6.5330204919
5.5535217861 7.1097651108
4.8263968148 5.2946523852
5.5312574286 6.9125190626
4.5225150563 6.6873853125
6.2280499852 6.6696700594
4.3371459626 6.7785845755
5.9594742993 6.5516654513
5.7252782212 6.1502175348
5.0991082286 5.9462643256
5.5898460017 7.2305908167
6.2309714065 6.0802576396
4.5443510539 6.8664767164
4.8212200227 7.0071694733
4.3614507220 7.7071981753
5.3074248145 8.0485687251
4.7277888304 7.9951075813
5.1347413938 6.8578461076
5.0721768191 7.3089201013
6.6393197818 6.4621249052
5.0486419528 7.0185694070
5.0624568447 6.0620135956
4.4932026405 5.4331162731
4.1716518010 5.9849854539
6.1012014907 6.2138187650
5.7964315009 6.7329958674
4.9246593076 5.9025660487
5.0780119683 7.3613786544
4.7391353614 6.9786722036
6.1412592109 6.4363466020
5.2851640833 6.7076135721
5.1360973746 6.4273745326
5.1750989309 6.8468857603
4.9048128055 6.9943265108
5.1631759461 7.8290884571
4.1601602044 7.6611974981
5.0174349655 7.2026827210
5.5381489356 6.9926264781
5.2916418650 6.1692670213
5.4153125957 6.5616906508
4.5916821596 6.8992263851
6.1123726656 6.9268318660
5.3639814600 6.1577040899
4.5699200302 6.1815439560
5.1967770535 5.8056576880
5.2780651514 5.5123542817
3.6747498790 6.9026325223
4.9948869759 5.9684351703
5.7585534191 5.8913834728
5.4873075356 7.8387317403
4.8855016222 7.2921876969
4.9889514196 6.6914025544
5.1830104864 6.2898059835
4.1648677873 6.9909383538
5.9796623960 5.3613871436
4.8548800208 5.4982213177
6.2233446888 6.5950156277
6.1177006520 6.1671225725
4.5996895581 6.9401054600
5.0714866099 6.7300178906
5.4920714655 7.6088519910
5.9505667861 7.4227766715
4.4664532744 6.5963851469
5.5708797928 5.4852322261
4.2422474097 7.5703903519
4.5114618175 7.4040820525
5.1315560011 6.9100206260
4.1850059333 6.3803189566
5.4904586635 6.1833959558
-9.2020339420 1.0922388965
-8.6062998554 -0.4878975940
-8.5252158220 0.1147016102
-9.2828460402 -0.7034842036
-8.4148611635 0.3612309081
-9.3580705905 -0.8916122870
-8.9769222247 -0.5045922739
-9.6329077182 -0.1015006369
-9.3013711661 0.0895216175
-7.7517860027 -0.2193014862
-9.0301358343 0.1523648332
-9.4534181405 0.3759839625
-8.8154969411 0.7950207217
-8.7138725505 0.4799014992
-8.7744794777 0.3025218462
-9.1141302959 -1.1556103188
-8.4712081499 0.1938038067
-9.2042301344 -0.1045988391
-7.8201861776 0.1226244675
-8.6515490739 0.3448004366
-9.6437293718 -0.2948464055
-8.4212534038 0.5410317547
-7.9343585642 0.0060560232
-8.9229900101 -0.6907544894
-8.3023100267 0.3428039353
-9.3522278071 -0.2164920128
-8.7850369604 -0.9751641919
-9.1349967188 -0.8356533287
-8.4844945351 -0.3933213444
-9.0236757928 0.7168145912
-10.4021887006 0.5810552804
-9.5977426121 0.6805837945
-8.1806616727 -0.0283087851
-10.2838035599 0.5208529206
-9.1856181133 1.4384129029
-8.4491171362 1.2484080504
-8.2774123797 0.8057271565
-8.9882550197 0.5726948216
-8.6644688650 -0.0948243085
-9.3667622981 0.4137630734
-8.8861682171 0.6991831753
-8.7755629617 1.0665662913
-9.4596165984 0.4851342918
-8.6445972361 -0.2059602350
-8.3843729274 -0.8979899407
-9.4258410059 -0.2502041226
-8.6706168303 -0.3089437046
-8.0766627704 0.7297754294
-8.0636686010 0.6046650927
-9.5261174689 1.1126565593
-8.7556537618 -0.7895551815
-9.3674448829 0.2690908599
-8.2551738277 0.9911999051
-8.5863892983 -1.0677028110
-8.4541913894 -1.0001211020
-8.3900746538 0.4245668962
-9.6086159123 0.6403718857
-9.0376635726 -0.2280228745
-9.0250436443 -0.2239279488
-9.3260374782 0.7623536106
-9.1370380137 -0.1282834432
-9.2314623534 -0.0279385498
-9.9302338596 -0.4651848822
-9.0917832757 -0.9335962757
-10.2250303628 0.0980405320
-8.7432559722 0.0469304579
-8.5791174409 0.6454863832
-8.4196718344 -0.5286463214
-9.1091704283 -0.1122944451
-8.9029564547 1.3274527835
-7.7522268144 1.0336574566
-8.8438090305 0.1161581957
-8.6890796763 0.1217255171
-9.5784242469 0.5666555860
-8.0126398599 0.6232567533
-8.4496321153 -0.0646627436
-9.6648801371 0.5859720077
-9.1700516511 0.6859738359
-8.7372619218 0.9968965947
-7.7776204769 -0.7579938606
-9.5794597076 -0.7774374449
-8.3520594904 0.8430319427
-9.5950684953 0.4294948199
-8.7994886690 0.9642588042
-9.1823577758 1.4652039258
-8.6608905984 1.7662016953
-8.4821544803 0.7187636006
-9.3658176004 0.6122321118
-9.2792888792 1.2754051969
-8.5248883035 1.2695101678
-10.1852698222 -0.1704104218
-9.2431884541 0.3452933252
-8.9584504258 0.0427081291
-9.1128967531 0.4174138451
-8.4407122647 -0.3340652128
-10.0449524852 -0.2422129445
-9.5284410354 1.0181296967
-9.0012274803 -0.1929203169
-8.2974289369 0.0439676019
-9.9604691129 0.6198956560
-8.5201978864 -0.0007525716
-8.9461060933 0.5537991532
-9.0902485625 1.2837518163
-8.8279439577 1.0584197389
-9.7129323466 -0.6587195286
-8.8070517143 0.2930801789
-9.5787322916 1.0979573297
-8.4251162834 -0.0692303334
-9.5636079654 0.4687075941
-9.1624999289 0.2574851931
-9.5122390009 0.4137645501
-8.4798629013 0.0884130513
-8.7445209693 -0.7233646703
-10.1383590716 -0.5149098450
-9.2257328387 0.0996035366
-9.4380554396 0.1363079786
-10.2921492117 -0.4063362792
-8.9808585772 0.9832340725
-8.7177158167 1.1391930404
-9.1408145578 0.7938452568
-9.6948556691 -0.3407264778
-9.3649769326 0.6599069669
-8.9134224007 0.2300205992
-7.8429247918 0.7503829347
-8.9339573375 -0.3910064924
-9.4473095894 0.0901135140
-9.1171216113 -0.3129453927
-9.1190104414 -0.1900058611
-8.8742508713 -0.5817621095
-8.8651311217 -0.0724922998
-9.8240273410 0.0329926488
-9.2460993896 0.3252988828
-8.7295358455 0.2703804771
-9.4340543322 0.1436017640
-8.9673874859 -0.8934671688
-9.2310095880 -0.0217685458
-10.1547520624 -0.2959417856
-9.9445666376 0.6162364653
-8.9811836735 0.1709276833
-8.6783028277 -0.2068694276
-7.8264827892 -0.1009928106
-9.7444353911 0.6854691371
-8.8367378413 0.3148656954
-9.1092783324 0.3569415337
-8.7319437242 -0.0069186701
-7.9293541542 -0.7154758169
-8.8708893873 0.0185902234
-8.4931429055 0.4537729415
-8.8160383226 0.3489714934
-9.9686285683 0.7913238666
-8.6446360874 0.0827473933
-9.6692455903 0.0169089536
-9.3707257136 -1.0750098561
-8.6947813613 0.2386388921
-9.4779303477 1.1846190716
-9.7609417820 1.1662119077
-8.2579883949 0.6553670284
-7.6615331052 -0.0885401130
-9.3184205425 -0.2891019948
-9.4320532669 -0.2692982982
-8.7867176824 0.0623981354
-9.3058623980 1.1834374249
-8.8740618406 0.5343181630
-8.0246325287 0.1974674286
-10.2514721385 0.0494286994
-8.7562012169 0.3404413711
-8.8770724171 0.4222002632
-9.0781244234 1.0766574352
-8.7452920464 -0.6082305367
-9.2106881231 0.3366177252
-8.1552939973 0.5013066878
-8.5495749500 1.2681676777
-9.2010483805 -0.2670366343
-10.0993968137 0.2791633382
-10.1481480271 -0.0309820354
-8.4096359326 -0.2194320641
-9.5450406331 -0.7886568720
-9.7217240165 1.3007118408
-9.1879931222 0.1062578578
-9.8523334191 0.8434019547
-9.4728645291 0.2145955735
-8.5965080460 0.4105070189
-9.5285285471 -0.9201047567
-10.2093329963 0.9214533552
-9.9568278988 0.4518171824
-8.2622884283 0.6022963958
-9.8850167821 -0.6556748117
-8.5314730922 0.1876823397
-8.8157490681 1.3133652789
-8.0750528956 -0.0185502577
-9.4005675556 1.1276409845
-8.1697396672 -0.4745849755
-8.5790396516 -0.7494158717
-8.5898022040 0.8363954325
-9.6126627269 0.3306586622
-9.1531062692 0.2763994810
-8.1185607183 1.1992344638
-9.5105138513 0.9278329514
-9.4423371988 -0.3265936498
-9.7319961342 0.1607030789
22.8517419022 -6.5126943060
22.9411956402 -5.2325128677
23.2609281990 -5.3012689393
22.3825042724 -5.7296120425
23.0931275691 -5.4251360370
24.3665292046 -5.9642885978
21.9217290593 -5.3477396900
24.6150139343 -4.8295464442
23.1223941449 -4.9210287189
22.8087130247 -4.9886934640
22.9654041564 -5.7535920047
24.0858216295 -6.0132916559
22.5114390736 -5.3490983829
23.4480715365 -6.8198932248
23.3035011985 -5.5255496516
23.2130817228 -5.5880562331
22.6457187232 -5.9176161611
22.1191121628 -5.2249169276
23.5522911589 -5.5363745507
23.7737643051 -6.6584714353
23.8715863019 -5.7574627504
23.2758712244 -6.5919052628
23.3967349519 -5.0937535229
23.1699381477 -5.4069029048
24.3659854328 -4.9160291468
23.9725663912 -5.3793296970
24.0903225532 -5.5792752012
22.6966411717 -6.4586699138
24.2444270315 -6.4034466758
23.6160499331 -5.6414275734
23.4243372980 -4.3293838612
22.6786827849 -4.7383253570
22.8490890740 -5.2247053069
23.2403422117 -5.3554688387
23.3859216871 -5.3592657015
22.9801924483 -5.0001540982
23.0660250199 -5.0959767828
22.5163900958 -6.0446929635
23.4018071204 -5.2802147887
23.1850037060 -5.1699295662
24.3768321965 -6.1004027884
23.0831380806 -5.9809385638
23.2023369451 -5.5475329625
23.3240451688 -6.0121257248
22.9434368207 -6.8854163090
23.2821531994 -4.3892088798
23.6653070822 -6.4664697514
21.9972851133 -6.2631571371
23.1044658517 -5.5349393078
23.9629371032 -6.3141295795
23.5352369267 -6.3171055345
22.6037915088 -4.7168268841
23.0175568988 -5.2841816507
22.7063302589 -4.6645609888
22.5757793054 -5.2921746493
23.4421736379 -4.2826600039
23.6545831421 -6.2739574489
22.5277334561 -4.4963955910
24.0250408607 -6.5952756487
22.5818142339 -6.6358606085
22.4161888609 -6.8100732293
24.4633371197 -6.4992539544
23.3729963313 -5.8552196876
24.1032299851 -4.2876787215
23.5142088969 -5.9161149663
22.7919770655 -6.0978028282
23.6735589473 -6.1164788698
23.4892989363 -5.6082786014
23.4807737656 -5.6741299669
23.0692509374 -5.5331068396
24.0446418414 -4.7877693272
23.4938105658 -5.4455134971
23.3676002232 -5.5071879650
23.4262729231 -5.6945701336
24.5443652901 -5.8311224092
23.5992283251 -5.3116323814
22.5007744346 -5.9547992792
23.4672723749 -5.3372905814
22.2485282414 -5.5566831920
23.6785941574 -5.3745826937
23.9283048707 -5.7928184779
22.3269279763 -6.2143958934
22.4922565799 -5.1006286853
22.7171023670 -6.3645326282
22.8777136478 -5.5632635762
23.7798836674 -5.1773459918
23.5876680699 -5.3284804169
22.7594299187 -5.2844654340
23.3755533526 -6.0015562289
22.1328660644 -5.7266325961
23.1995534409 -6.3399642233
23.6475595758 -4.8643406037
23.8229279579 -4.8901598345
23.1340703685 -5.1939008885
23.6523528820 -4.4661113037
22.8696713661 -5.4699528552
23.0695305972 -5.0691499205
24.1673716346 -6.1190795963
24.1402578081 -4.4717224544
24.4203166133 -6.2674539484
22.6152936142 -5.8499402269
24.0539261171 -4.7072485784
23.3143623594 -4.8404182076
24.6523763659 -6.4872710183
22.8657575907 -5.4156870682
23.7656029480 -4.7933728376
23.3249956602 -6.1487941435
22.7943198231 -5.1015716331
23.3559085746 -6.3939545724
23.2935470775 -6.3523784331
23.0649575152 -4.2874808136
23.6566928358 -5.7606137122
23.6643908054 -5.0909289281
23.5200705214 -4.9813624730
23.0176102715 -4.5671132152
23.0459748142 -5.2824871944
23.2901853801 -5.7374459986
23.0457421298 -5.1757183001
23.7359037660 -5.6838097687
22.8962496921 -5.5330397913
23.0330851478 -6.1838104241
22.8936319635 -5.8551642818
23.3097062034 -5.9871791948
24.3625337152 -4.8677333666
23.4062712401 -4.7470622080
23.7982156794 -5.1124418042
22.1473086824 -5.4920334551
24.3630781627 -5.1460398442
23.2209710732 -6.1029137539
23.1581752843 -6.7716565155
22.5741686693 -4.6880122599
22.4183832584 -5.8076716307
24.6828676790 -5.2719977215
23.3152929895 -5.2014560475
22.2567034153 -5.1377677850
22.3162786033 -5.0146886782
23.7639078760 -5.5809098307
23.4319275400 -6.3270069721
23.9304069745 -5.1544184208
23.4299856867 -6.0640827712
22.9884196568 -5.2799086911
22.3826410698 -6.4416842662
23.2436143432 -5.2635591340
23.3545688525 -5.6902872986
23.8263870554 -6.3630415677
23.7809385666 -5.4541982359
23.7134108348 -6.8503021394
23.4398483191 -5.9901966847
22.7067450697 -6.3527765781
24.1938181673 -5.3330354172
23.0397688749 -5.3569531931
22.6162591700 -5.5186334868
23.3130724671 -5.8656543340
23.2213641210 -5.4456543746
23.0380446835 -6.1057772283
23.4399447284 -5.0089070655
23.1966662795 -4.6374780006
24.0933753641 -6.7041217628
23.0062366921 -4.6427720189
23.9722631676 -4.9432792205
23.5030318331 -4.9358563178
22.4235039997 -5.8299015156
23.1118138004 -6.2046542821
22.5577541422 -4.8933994602
22.5458139548 -5.5772164904
23.5012863909 -5.7034777887
23.1834053979 -6.5705599510
22.2573422519 -5.9668796355
23.8456611931 -5.8160190557
24.0103894924 -5.2122576383
24.0893411388 -6.0292989742
22.9200554448 -5.4013591917
22.3799069095 -4.5602177895
23.9711929356 -5.7702895982
23.2538629134 -6.4199370658
23.3607430100 -5.3947284960
23.4871091669 -6.6658899535
23.5284909621 -6.1571430618
22.4956542005 -5.3037424400
24.8442860168 -5.7922990456
23.9538354432 -6.3342736486
24.5079336683 -5.3525404691
22.4740212774 -5.4928676913
23.3419276831 -5.3423768101
23.1736695345 -5.7957544038
24.2289016815 -5.5303369798
23.8237787226 -5.6992439757
22.9102861417 -4.0476655334
23.3275211320 -5.7464710239
23.7448554693 -5.6481163756
23.1172353745 -5.2361243511
23.9838801058 -4.5430767664
22.8567440824 -5.3705362249
23.2323985831 -5.5861261322
23.6374144210 -5.5944344424
24.0630025322 -5.9948722661
22.8500273569 -4.8496512732
23.9142209710 -6.7792538501
23.0364273721 -5.1274855060
23.7360130790 -5.3867966159


==> expres/synthG3d/LLE_cl3_dim50_p300.300.300_d2.4.8_embedding.tsv <==
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0000000000 0.0577350269
0.0000000000 0.0577350269
-0.0000000000 0.0577350269
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000
0.0577350269 -0.0000000000
0.0577350269 0.0000000000


==> expres/synthG3d/UMAP_cl3_dim50_p300.300.300_d2.4.8_embedding.tsv <==
10.9258546829 -1.3668973446
11.0783557892 0.1474045515
11.2231569290 -0.1002225354
11.0114803314 0.3792385757
10.0771694183 0.2915005684
10.9320411682 -0.2112032771
10.0934362411 -0.3216222823
11.1784305573 -1.1190745831
11.4048728943 -0.9328587651
9.8945636749 -0.8378155231
9.7957229614 -1.0729345083
11.5811586380 -0.5844461322
10.2363967896 -0.2467323393
10.6965484619 0.5839590430
10.0538282394 -0.5016197562
10.9539976120 0.3415241539
11.3043222427 -0.7195259333
9.7855787277 -0.4570658207
10.8637228012 -0.5731936097
10.5738668442 -0.1547828317
10.8885412216 -1.2121860981
10.1683731079 -1.0632995367
11.0377407074 0.4570273459
9.8071899414 -0.5375285149
10.2524394989 -0.4236598313
10.8787651062 -1.3025723696
10.5427856445 -1.3142464161
10.2424516678 0.1083421484
11.0531549454 -1.0005172491
9.9980840683 -0.1722077578
10.8906373978 -0.3642540276
9.8321628571 -0.1359684765
10.9075708389 0.2829939425
11.2848882675 -1.1008782387
10.0232954025 -0.4035596848
11.4203186035 -0.9025419950
10.8722505569 -0.0967680737
10.1744747162 -1.2065460682
10.5316724777 -1.2238276005
10.4451818466 0.4635844529
10.7200069427 -0.5680990815
9.9642267227 -0.7424452305
10.7123718262 -1.0640869141
10.4982919693 -0.3256894052
11.5339975357 0.0537233427
10.9710512161 -0.3114039302
11.2352256775 0.1556100547
10.3838024139 0.4090652168
10.9316864014 -0.5649730563
10.4589910507 -0.9221465588
9.7341337204 -0.3262408674
10.2473907471 -0.3301874995
10.8852968216 -0.8435711265
11.2997159958 -0.3640835881
11.3414716721 -0.4272552431
10.1142644882 -0.8050739765
10.1882457733 0.2130421549
10.0116271973 -0.0503588244
11.2287540436 -0.1759599596
9.9125881195 -0.7825254798
10.6285343170 -1.2686226368
11.4598855972 -0.4452631772
10.7692193985 0.3163696229
10.6189641953 0.1935257316
10.6859788895 0.4768711627
9.9097518921 -1.1184256077
10.3965778351 -0.6484353542
10.5187501907 -0.5023934841
10.8876438141 0.4579536915
10.8757381439 0.4113160372
10.4530906677 0.4059740007
10.6228294373 -0.4137760401
10.8438987732 -0.4060813189
11.2682790756 -0.8831396699
11.4897651672 -0.4804925621
10.0542392731 -1.0874601603
10.7410364151 0.1619769484
11.5453386307 -0.6300915480
10.6061115265 -0.2189205289
11.2127532959 -1.1917532682
10.8698234558 -0.3980787396
10.3668231964 -0.0196699426
10.2312717438 -1.2147023678
10.6875362396 -0.1053158194
11.0529823303 -0.8409032226
11.3622179031 -0.7042537928
10.3491554260 -1.1883267164
11.4428977966 0.2184107155
10.8329429626 -0.0101910001
11.3901796341 -0.4534621537
11.2905702591 -0.5932606459
10.4510154724 0.4350107312
11.0186986923 -0.7451973557
10.2775735855 -1.1743521690
11.0844421387 -0.6475590467
10.7939662933 -0.5531423092
10.2531032562 -0.5110667348
10.5195827484 -1.0324330330
10.9859666824 0.3176371455
11.6308965683 -0.2056153566
11.5425939560 -0.8376603127
10.4379434586 -0.0199968405
11.6020383835 -0.1976284981
11.3556585312 -0.8626236916
11.3295488358 0.3040568829
11.5150489807 -0.8890423775
10.6913414001 -0.6187129617
10.3916788101 -0.7788738012
11.3712396622 0.0964595750
9.9783611298 -0.8116569519
10.0054845810 -0.7256981730
11.5961761475 -0.5217580795
10.1353330612 -0.0194653943
10.0682353973 -0.6719596982
11.2935647964 -0.3393107951
10.6328983307 -0.7545350194
10.2306509018 0.1170533225
10.0175676346 -0.3981325924
11.1789340973 0.1680270284
11.1504869461 -0.8667629957
11.3363637924 -0.5417715311
10.5292301178 -1.0909436941
10.9475507736 -1.2367619276
10.0305233002 -0.8052887917
10.5348958969 0.3691570759
10.8340005875 -0.9519028664
9.8767299652 -0.3635338843
10.7835712433 -1.1664991379
9.9750671387 -0.9522869587
11.2690811157 0.1391410977
10.5470304489 -1.0423226357
11.1389713287 0.4593943357
10.9799871445 -0.3900216520
10.2095766068 -0.8462527990
10.6790466309 -0.5425442457
11.2317514420 0.1854206622
11.1157360077 -0.6289986968
10.4459762573 0.3015401959
11.2118282318 -0.4096553028
10.5846252441 -0.0135384323
9.9779663086 0.0458509624
10.5045356750 -0.8925908208
11.1974487305 -0.0728241801
10.8031682968 0.3836510479
10.0423564911 0.0553800948
11.0733118057 0.0509637706
10.5020189285 -0.6775027514
9.9513511658 -0.8546317220
11.4643535614 -0.1669762582
11.1748371124 0.0262512937
10.4407444000 -0.5734343529
11.3600702286 0.0081793796
10.3396396637 -0.2102181762
10.5050020218 0.2169565409
11.2391290665 0.1130020395
10.5180120468 -1.3972676992
11.0193319321 -0.1105464995
10.3473138809 -0.1615399271
11.0415067673 -0.6648628116
11.3054399490 -0.8086478114
10.9339847565 -0.7520744801
10.7736644745 -0.2900940180
11.1182098389 -0.8347572088
11.0051651001 -0.1438776553
10.8298187256 0.0636428893
11.4436721802 -0.6492201090
10.3011312485 -0.8655676842
10.5502176285 -0.6071601510
10.5070619583 0.3280235231
11.4867725372 -0.2690768242
11.5667114258 -0.0952668563
10.5494318008 0.4251442254
11.2526102066 -0.4110750258
10.0803785324 -0.7828064561
10.4792585373 -0.5129361749
10.9229564667 -0.7405588031
11.0163011551 -0.9160536528
10.5643196106 -1.3005692959
10.7880153656 -0.0896977186
10.9417800903 -0.5371831059
11.3814134598 -0.1546267718
10.3139352798 -1.0804998875
10.8684234619 -0.1253722161
11.1074190140 -1.2799994946
10.6719980240 -0.9069520235
11.3009719849 0.2110880613
10.7151803970 -1.1403077841
10.4866495132 -0.7404536605
10.8782825470 0.2948550284
10.3852643967 0.2292919457
11.0075111389 -1.1480312347
11.0416536331 0.1594500840
10.9094505310 -0.3191727698
10.3389005661 0.1804378927
10.0221624374 -0.2206757814
10.1359968185 0.0393100865
11.5050554276 -0.1061978042
10.7004480362 -1.1860544682
10.1053628922 -0.6068907380
10.2054357529 -0.9995374084
10.4730758667 -0.5760260820
10.9872474670 -1.3247820139
10.4825048447 -1.0777432919
11.1689786911 -0.8027844429
10.8722057343 -1.1489350796
10.2706108093 -0.7620244026
9.9853382111 -0.2294554561
10.7537231445 -0.7914246917
10.9723949432 0.1122667342
11.3562755585 -0.8483324051
10.5317039490 -0.1796962321
10.0598583221 -0.3372694552
10.8084306717 0.0753527507
10.8913869858 -0.5720358491
11.2129735947 -0.2116022855
11.1396713257 -0.0765822530
11.5350198746 -0.4157004654
10.2122383118 -0.4299858510
11.0371570587 -0.9852623940
10.4656257629 -0.4511145651
10.1103038788 -0.8898544908
10.3723335266 -0.6524556279
11.1306085587 -0.1237455383
10.8579854965 0.4477142096
10.5349292755 0.0591460317
10.5652580261 -1.0231441259
10.4799795151 -1.1863174438
10.9278335571 -0.0401504748
10.5713968277 -0.5044806004
10.8639469147 -0.8005071878
10.3251285553 -0.2560940385
10.1215143204 -0.1852640212
11.4370737076 -0.6921748519
10.7936878204 -0.9557263255
10.4691410065 -1.2854791880
9.8911437988 -0.2853209972
9.6918087006 -0.3531016409
10.7785415649 -1.4137837887
11.0929565430 -0.2841290534
9.8560152054 -0.7155751586
10.5591640472 -0.3028113842
11.2732152939 -0.6098531485
10.2204904556 -0.7992671728
10.5743522644 -0.9920161366
10.5143260956 0.2919908464
10.7007465363 -0.3561425805
9.8517923355 -0.6294863820
10.7530145645 -0.2172802985
10.0289449692 -0.6165215969
10.9988803864 -0.3523029685
11.1456451416 -0.4319823682
10.8028860092 -1.2413955927
11.0322694778 -1.0435016155
10.9846391678 -1.0739033222
10.6183767319 -0.3715664744
10.8535852432 -1.0672701597
10.3723506927 -0.7365587950
10.2877426147 -0.4831764698
10.2033157349 -0.0540670604
11.0166292191 -1.0805349350
11.5146951675 -0.6109108329
11.1257276535 -0.6249122620
10.9714679718 -1.1343299150
11.0475673676 -0.8260424733
10.7841262817 -0.8586569428
10.6270465851 0.1842311174
10.1103410721 -0.5994587541
11.5022611618 -0.8115925789
10.2800292969 -0.6955534816
10.1730794907 -0.9365514517
10.7549161911 -0.8938269615
10.4078588486 -0.4209801853
11.1763410568 0.0422466919
10.8691921234 -0.1715557575
10.6081323624 -0.0336669534
11.5814943314 -0.3155262172
10.4370765686 -0.7122585177
10.6062698364 -1.3202071190
10.6815013885 -1.3645883799
9.7352075577 -0.3734732568
11.2706050873 -0.6284534931
10.5853261948 0.0586145483
10.6745815277 -0.6026288271
11.1764287949 -1.0117285252
11.0319271088 0.1268817633
10.2058553696 -0.0052951416
10.5500974655 0.2275347263
11.3568582535 -0.2905601263
10.7502965927 -1.3144230843
10.5990343094 -0.1328528225
11.2667102814 -0.3116035163
10.3095235825 -0.7992438078
10.0921478271 -0.4532841146
10.8108282089 -0.7916792631
10.0551156998 -0.1818549782
10.1165094376 -0.3462955952
10.9255523682 0.1712683737
10.7875909805 -0.4723594785
10.6237163544 -0.3866958618
10.8965034485 0.4618686140
6.3211421967 18.3611793518
6.6215648651 19.1057624817
6.4261083603 19.4186019897
5.6868834496 19.2197322845
5.8290100098 18.1218376160
5.4580717087 19.5366764069
6.2665424347 19.6297187805
6.1174507141 19.3118286133
6.2893023491 19.7538719177
5.1907920837 18.2295608521
5.0504474640 18.6682434082
5.8600511551 19.2167224884
5.4744672775 19.7715339661
6.4696745872 19.0279102325
4.6059494019 19.0518417358
5.3123078346 18.4428539276
4.8355417252 19.5119590759
6.1754508018 18.8002643585
6.0887308121 19.3119354248
5.4631781578 18.8760528564
5.1261878014 18.5431079865
4.7604780197 18.7831211090
5.9135560989 18.8297767639
6.1978669167 18.8066463470
6.5217294693 19.4637966156
6.4119558334 18.7031650543
6.4557123184 18.5269699097
5.6445279121 19.8571052551
6.1453061104 19.6146488190
5.7614398003 18.4015922546
5.3557291031 19.4868583679
6.2617373466 18.8773021698
5.6524081230 18.6738109589
4.8283309937 18.8250961304
6.0778608322 18.3310012817
6.2154226303 19.5399379730
4.8747496605 19.5840644836
5.8975353241 18.1476078033
5.8911395073 19.5524597168
5.4039320946 18.6383800507
6.4950575829 19.0107383728
6.0859584808 18.4295806885
4.8272328377 19.0263729095
5.7352409363 19.4340591431
6.5765709877 18.9737472534
6.3817720413 19.0244522095
5.4954643250 18.1554718018
6.3216872215 19.4205646515
5.3567786217 19.2079811096
5.0483708382 18.4093837738
6.2510094643 19.3314418793
5.0586109161 18.9372158051
5.2685866356 19.5054283142
5.7034378052 19.6269855499
6.4780635834 19.6338768005
4.8298053741 18.4636573792
5.5221781731 18.9414653778
4.6586523056 19.2841548920
6.0289564133 18.7657508850
6.2001247406 19.6286392212
4.7685709000 18.5783939362
6.0156912804 18.5124416351
6.2435140610 18.3359489441
5.6197943687 18.2643661499
5.3085856438 18.0378742218
6.0046768188 19.8125877380
5.4752016068 18.6257038116
5.6764016151 18.4565372467
5.8961629868 18.8507347107
4.6754374504 18.8246574402
4.6748261452 19.3793106079
5.5825018883 18.0455951691
5.8546400070 18.1254100800
5.5819301605 19.1141872406
6.0250287056 19.7238616943
5.7574324608 18.2066860199
5.1806845665 18.7618713379
6.0985317230 18.5111961365
5.2341609001 19.1479339600
5.9342970848 18.8505783081
5.1411294937 18.3928241730
5.1721115112 18.8144264221
5.3017807007 19.2830162048
6.0335388184 19.2681694031
5.1113142967 19.0245132446
6.3240642548 18.6727981567
5.7693181038 18.9899482727
5.2898974419 18.7040290833
5.2322573662 18.5301189423
5.3790817261 19.0836544037
5.7187461853 18.1166877747
5.3108386993 18.1556434631
4.6917414665 18.9159164429
5.4219989777 18.3708648682
5.1997461319 18.2570877075
4.8863234520 18.8409709930
6.4852013588 19.3854007721
6.0685410500 19.6419868469
6.2683429718 18.4244003296
6.1079092026 18.0407962799
6.5360217094 19.0581092834
5.5115900040 19.7011966705
5.7983903885 19.4624576569
6.0832266808 18.9018821716
6.0008807182 19.8204135895
5.6966195107 18.8094139099
5.3943171501 18.0221385956
5.0724711418 19.3071441650
6.2629599571 19.8199501038
6.0027260780 19.1940059662
6.1059703827 18.7353172302
5.7504200935 18.9292583466
5.0345487595 17.9641361237
5.4152913094 19.5883769989
4.8660082817 18.7547035217
6.3321866989 18.9401721954
5.9735503197 19.5572853088
4.9674057961 18.5336456299
5.7587447166 18.3614158630
5.9749627113 19.2114448547
6.0808429718 18.3831672668
5.1595678329 19.4154224396
6.3967971802 18.6800193787
6.5611596107 18.9998493195
6.1258654594 19.7959194183
5.2390828133 19.2356510162
6.3142986298 18.8033237457
5.3779578209 19.6438064575
4.8458395004 18.9105281830
6.1884288788 19.2492542267
5.5641283989 19.3217487335
5.2574281693 18.6279010773
6.0962629318 18.1265258789
5.4294881821 19.6629772186
6.3173947334 18.5280933380
6.3906245232 19.4237251282
5.3513593674 19.1924209595
5.4715428352 19.1379070282
5.4529294968 18.7155208588
5.6682424545 18.7339782715
5.4125480652 19.7814254761
5.7313079834 19.7759456635
6.0099773407 19.3030433655
5.5893573761 18.7208480835
5.0286698341 19.6394844055
5.2293400764 18.8396492004
4.9472627640 19.1159839630
5.0059051514 19.2707633972
5.9803204536 18.1774902344
5.5067062378 19.1291389465
4.9217433929 18.5064201355
5.2055578232 18.3802280426
6.0573410988 19.6812343597
5.1898441315 18.6571044922
5.2997879982 19.3976287842
5.6602077484 18.5110263824
5.5942974091 19.1012420654
4.9139952660 19.0899085999
6.4538774490 19.2940330505
4.7842383385 18.9939918518
6.2891716957 19.7166042328
5.9494862556 18.1396732330
5.0344409943 18.2302455902
5.6556043625 19.5316886902
5.1782937050 19.2985687256
5.8041558266 19.4516658783
6.3283500671 18.5756950378
6.0003852844 19.2813987732
6.2502765656 18.6235179901
5.7817425728 19.0472450256
4.9769592285 19.0185070038
5.0752358437 19.0309162140
5.6152677536 19.3363952637
6.4579262733 19.2635154724
4.7263126373 19.1075458527
5.8133864403 18.9554252625
5.8299250603 19.8338088989
6.1954879761 18.4873237610
5.8893542290 19.7347469330
4.9008383751 19.0747871399
5.8971805573 19.7643833160
5.0649251938 18.9349956512
5.1344513893 19.1958827972
6.2382988930 19.2092399597
5.1352920532 18.7983875275
4.9307837486 19.3696231842
6.0081048012 18.6376152039
6.1770162582 19.3243827820
6.2663803101 19.2000007629
4.8924880028 19.5577259064
5.8629727364 18.7973194122
4.7120628357 19.2412509918
6.2433919907 18.9220447540
4.9419531822 19.4482765198
5.9304590225 18.5471706390
6.0606575012 18.4319763184
5.0875239372 19.0865421295
5.6405439377 18.9726409912
6.2940101624 18.5577678680
5.8035492897 19.2911052704
5.4906973839 18.2793197632
5.6834564209 18.4085025787
5.9479408264 18.3439979553
5.7692537308 18.8504066467
4.9276514053 18.9768352509
5.3960638046 18.5976333618
5.5770082474 19.9036960602
5.8831424713 18.7531757355
4.9525928497 18.9498806000
4.8653702736 19.0521717072
6.1942224503 19.5003490448
5.2758264542 19.6858539581
5.5833282471 18.8425235748
4.8034906387 18.6369628906
5.6274743080 19.5275745392
5.0712175369 19.0623664856
6.1506724358 19.0962772369
6.3648028374 19.2128829956
6.2321658134 18.2421932220
5.4106254578 19.3253116608
5.1205835342 18.1072235107
5.2395496368 18.3641033173
5.0874547958 19.5203647614
5.4812774658 18.7988815308
5.5261673927 19.6954116821
5.4421725273 18.8394317627
5.8084001541 19.6349639893
5.9529047012 18.9792556763
5.5047063828 19.3423233032
5.2905230522 18.9332695007
5.2364454269 19.7016391754
4.9410500526 18.6387825012
5.7246241570 18.8745727539
5.5341324806 18.1606464386
5.1874217987 19.4400787354
6.2210154533 18.6021518707
5.8872690201 19.5356636047
5.5971760750 18.1516532898
5.1200780869 18.4097347260
5.7996478081 19.4491634369
5.1042003632 19.3481330872
5.6235532761 18.5839481354
4.7984304428 19.2193088531
6.0411200523 19.4441204071
5.2287116051 18.7996788025
4.8211841583 18.9088764191
5.5050387383 18.7865486145
5.6515331268 19.4545669556
6.3609118462 18.2735843658
5.2654738426 18.5592670441
5.7360200882 18.7211055756
5.8034896851 19.5062999725
6.1210446358 18.3799190521
5.7418708801 18.4151020050
5.3461070061 18.6028614044
5.8261299133 19.1002464294
6.0634417534 19.2633857727
6.0415253639 18.9504814148
5.5931582451 18.8864822388
5.7108073235 19.1728305817
5.3851447105 19.0399131775
6.1218504906 19.2327594757
5.9609203339 19.0098609924
5.6068944931 19.5479450226
5.4372568130 18.9190845490
5.5767488480 19.0062313080
5.8509526253 19.6887664795
6.0899500847 19.0720653534
6.2729706764 19.4480247498
5.5046396255 19.5968036652
5.5868039131 18.4237079620
5.5422234535 18.2112693787
5.3595247269 19.5873451233
5.9146223068 18.5758781433
5.3588061333 19.5923862457
5.5014901161 18.9628028870
5.1436429024 18.9413852692
5.9657516479 18.3227405548
4.8605031967 19.2669811249
5.9067955017 18.5600395203
6.4837141037 19.0779991150
5.3605422974 18.9160156250
5.5417308807 19.2732048035
6.1750693321 18.8201541901
5.6365022659 19.3806457520
5.5090517998 18.6651458740
5.1681098938 19.2333965302
5.4035024643 18.6039199829
6.1590471268 18.7867774963
6.2298145294 18.8967037201
5.5289926529 18.5775432587
5.9514718056 18.6315135956
4.9424562454 18.6685237885
5.9899153709 18.7607765198
5.5867724419 18.2624740601
5.7823157310 18.4747085571
6.0018930435 18.3100738525
6.2593874931 19.1652145386
5.2561497688 18.6111660004
5.0676403046 18.4989223480
-7.2348999977 -0.0816489682
-6.8691406250 0.7833169699
-5.6607728004 0.3641629517
-6.5148963928 1.2008609772
-6.1074261665 0.9185057282
-6.1114354134 0.0031125681
-5.6141614914 0.4175108373
-7.4111285210 -0.0089357784
-6.0090627670 0.7798244953
-6.2600822449 0.7616018057
-6.6343922615 0.7450729012
-6.6718626022 -0.0699328855
-6.5370802879 -0.2424332201
-6.0027384758 -0.6326319575
-5.5118479729 0.2591890395
-6.7751893997 0.4753730297
-7.0806293488 1.0080602169
-6.9112300873 -0.2278165072
-5.6028938293 1.0409085751
-6.5835595131 0.4793924093
-5.9967365265 1.1278631687
-7.0069127083 0.2863608301
-6.2095828056 0.6641855240
-6.9410209656 -0.2780974805
-6.0976595879 0.5763580799
-5.4437861443 0.6013624072
-5.7099132538 0.3780921698
-5.9696354866 1.0888603926
-5.7206230164 0.4498515129
-5.7721457481 0.1121492088
-6.8247437477 0.0361731388
-6.0828838348 -0.2588764131
-7.0526509285 0.8447470665
-7.2515163422 0.6365600228
-5.9006314278 -0.1300955713
-5.6494140625 0.7577952147
-5.6112937927 0.2723552287
-6.2542185783 0.9323725104
-6.1320014000 -0.5580443740
-5.8537330627 -0.0571936294
-6.0483164787 -0.5560954809
-5.5994935036 0.9931389689
-6.1441216469 -0.2404735088
-6.4428572655 -0.4302278459
-7.2818055153 0.1919517219
-6.5419745445 0.1567276716
-6.9039449692 0.2188732624
-6.0224061012 -0.1705425531
-6.6617813110 -0.5678863525
-6.9355030060 -0.1940684319
-5.8021874428 -0.2911761105
-6.4123163223 1.1799306870
-6.7310066223 0.7440543175
-6.0934171677 0.3482733369
-6.2301106453 0.9437482953
-7.3017821312 0.1918466985
-6.3574347496 0.9838230610
-6.4760446548 -0.0589442253
-6.8759207726 -0.0063264007
-5.6139583588 0.0373783559
-6.5998821259 0.0651973262
-6.0667481422 1.1150242090
-5.5105719566 0.1931848228
-6.3677139282 0.6433696747
-6.9235115051 0.4802398086
-6.4797945023 0.9858757257
-5.8787279129 0.2778298557
-7.1621088982 0.1153574064
-6.2130675316 0.0599057898
-5.9138340950 -0.1529676318
-7.2841777802 0.5485895276
-6.8249211311 0.9741950035
-6.1871948242 -0.4429084361
-5.5694999695 -0.1186125502
-6.1026892662 -0.3155763447
-5.7069311142 0.0284416303
-6.3364472389 -0.2893545926
-7.0775318146 -0.2050840557
-5.5652976036 0.1705255508
-6.6167488098 -0.6156299114
-6.4669871330 -0.3609509170
-5.7568407059 -0.0882903114
-5.6175675392 0.4613402188
-6.0061535835 1.2310621738
-6.8558821678 0.9653311372
-6.4089059830 0.2386475950
-6.1896276474 0.3221643269
-6.2438287735 -0.4394192100
-5.7487668991 -0.0385678485
-7.2127614021 0.4261874557
-6.9338879585 -0.1812766790
-6.1231393814 -0.5408118963
-6.1608214378 0.6327732801
-6.3773074150 0.1254265308
-5.5639400482 0.9003326893
-6.7700257301 -0.3404327333
-5.9267177582 0.9695722461
-7.1278333664 0.9365672469
-6.9865670204 0.4521652162
-6.7952232361 0.4066227973
-6.1112885475 0.0273894817
-6.7149200439 0.7314639091
-6.4018402100 1.2321950197
-6.7424168587 0.8911720514
-6.6819972992 -0.1225161925
-6.5330333710 0.2650590837
-6.8389959335 0.8085027933
-6.7868866920 0.4018648565
-6.8608779907 0.7966520190
-6.3090839386 0.3630978167
-6.0098013878 0.9980065823
-6.2843675613 0.0257586744
-6.9288840294 0.6829311252
-5.5722513199 0.3861217797
-6.1669421196 1.2548501492
-6.4333152771 -0.3422546685
-7.1138677597 -0.0704333559
-6.9845910072 -0.0321984030
-6.9992537498 -0.3539507985
-5.6970934868 0.1799454242
-5.5119333267 0.5486025214
-6.3947830200 -0.0570102669
-7.1334757805 0.6145901680
-6.3070020676 -0.0456388593
-6.0970063210 0.2490265071
-6.5927510262 1.1022113562
-5.5858073235 -0.0946435705
-7.1994805336 0.3678440750
-7.0825657845 -0.2785825729
-5.6146621704 0.5147643089
-5.6630215645 0.6705691814
-5.6902976036 0.9351328015
-6.5980887413 1.1610929966
-6.4219541550 1.0919681787
-6.5606842041 -0.2895297408
-6.2610359192 0.1406102180
-6.8228621483 0.7755532861
-6.9491543770 0.3373395801
-6.2539324760 0.4898022115
-6.2034373283 1.1135238409
-7.0167255402 -0.0080564953
-6.1284785271 -0.0388519652
-6.0539259911 -0.3689279258
-6.5382022858 0.4045566916
-6.1593775749 1.0953134298
-6.8412795067 0.3109267950
-6.9559583664 0.5960805416
-6.9463152885 0.7381260991
-5.9243903160 0.8361033201
-6.8076806068 0.3501771390
-5.8459362984 0.7428711057
-7.0937852859 0.0471775420
-6.1276021004 0.4294031858
-6.0971841812 0.1368269175
-6.6402931213 0.3193700910
-6.7743844986 -0.3301865458
-6.3316826820 0.9089860320
-5.8700199127 0.7142304182
-6.6201257706 0.9356780648
-6.8743462563 0.8610621691
-5.7834577560 0.5949035287
-6.0985460281 0.9548618197
-7.2085947990 0.2525347471
-6.7316231728 -0.2446472943
-6.4320015907 0.0312063079
-6.7298884392 0.5242301822
-6.5618548393 1.2441964149
-5.9929628372 0.1218261793
-6.7049026489 -0.1986067146
-5.9157047272 -0.3285721242
-6.4007487297 -0.5913270116
-6.8362326622 0.2029299736
-7.1147251129 0.5655601025
-5.7482943535 0.6056380272
-6.3234529495 -0.4394244254
-6.4552059174 -0.5160857439
-6.2249717712 -0.3444821537
-6.4510097504 -0.3236379921
-6.1908316612 0.6869462132
-6.3373723030 0.6072000265
-5.7231016159 -0.2255072892
-5.7824678421 0.7575777769
-6.8340888023 0.0829413384
-7.2062230110 0.1655885279
-6.5980114937 0.2833367884
-6.5216012001 -0.4128883183
-6.7351255417 0.3738890290
-6.7606859207 0.2160789669
-5.8351626396 0.4815674424
-6.5106806755 0.8498215675
-7.2201170921 0.6566627622
-6.2181968689 0.1097419262
-5.7750992775 -0.2379004806
-6.4315762520 -0.1362864524
-6.5681433678 0.2318934947
-6.7807960510 0.5417392850
-6.5937108994 1.0002975464
-6.2521314621 0.2422757894
-6.1553268433 0.1566770524
-6.5790810585 0.2569795847
-7.1541895866 -0.0392282307
-5.9244799614 1.1028732061
-5.9921369553 0.4375784099
-5.8949179649 0.0988056511
-6.4783864021 0.6187700033
-6.2653584480 0.8159486055
-6.7346477509 -0.3393152654
-6.4016871452 0.0666128322
-6.7450137138 0.6878612041
-6.6934123039 -0.0167551301
-5.7707862854 -0.2613846064
-7.1262621880 0.4118047059
-5.6990122795 0.7977059484
-7.0498065948 0.3048246205
-6.5883765221 0.8400914669
-6.6279230118 0.2125205994
-7.0728149414 0.5348858833
-6.2605209351 -0.4963346720
-6.9162049294 0.3439304829
-6.7167153358 1.0033141375
-5.9254398346 0.4372868538
-7.2732162476 0.2396908253
-7.1465201378 0.5910990834
-6.7481946945 -0.5411549211
-7.3012533188 0.5037745237
-6.6468839645 -0.4257366657
-5.9513449669 0.1596659571
-6.9680366516 0.5786049962
-6.6392297745 0.0977374688
-7.1522350311 -0.1444470435
-6.5990152359 0.2024440318
-6.1357398033 0.7161043286
-5.9633145332 0.2812316120
-6.3656892776 -0.0429208726
-7.2512173653 0.3838069737
-6.5681543350 1.0398890972
-5.9793281555 -0.0112880254
-6.2471733093 -0.4307215512
-5.8586602211 0.1051760614
-5.9467182159 0.5749098659
-6.1020674706 0.4740544856
-6.3111224174 -0.3139845729
-6.1107845306 0.8931039572
-6.7515668869 0.7410826087
-6.4195542336 0.2815999389
-6.4281363487 1.0583530664
-6.2198004723 0.3184676170
-6.8793225288 0.1894491613
-6.0520081520 -0.2392778844
-6.0850276947 0.2972600758
-6.5467972755 0.7754344940
-5.9642858505 -0.4073043466
-6.8023967743 -0.0039939964
-6.8339838982 0.8530974388
-6.5626168251 0.4206869304
-6.6505384445 -0.0345823877
-5.8285408020 0.8463935852
-5.8178558350 -0.1793258935
-6.3655996323 0.3343481719
-6.4194021225 1.2462211847
-6.3247561455 0.7482578754
-6.6974258423 0.4498930871
-6.6980915070 0.0919474587
-6.2917037010 0.1549266130
-5.8934316635 0.6665736437
-6.3478407860 0.6938509941
-6.3160986900 0.5439503193
-5.7335186005 0.3690470457
-7.0974760056 0.0953299627
-6.3548088074 -0.1892593950
-7.2845053673 -0.0203251634
-6.0461249352 0.6822850704
-5.6906790733 -0.0167556331
-5.8163681030 0.6988714337
-6.9323143959 -0.1847040355
-6.6363258362 0.2961972952
-5.8961839676 0.6887943745
-6.2220759392 -0.0479355901
-6.0377397537 0.5412234664
-5.9983778000 0.5046139359
-5.8019723892 0.1177244484
-6.4928503036 1.2265757322
-6.5956401825 0.1178898439
-7.0628147125 0.1188156605
-5.9660534859 0.3162426651
-6.4771561623 0.7068954706
-5.7367906570 0.1534405202
-6.1909813881 -0.0467139073
-5.8942303658 -0.1230450645
-6.8620405197 0.0865754411
-6.1939601898 0.4729548395
-6.1621589661 0.6403955817
-6.4938678741 -0.0262081232
-6.2230482101 1.0456457138
-7.2778687477 0.2782542408
-6.5604844093 0.5743103027
-6.2112979889 0.9901723266
-6.9855580330 0.2177149951
-6.7651972771 -0.1107191965
-6.3470330238 0.7845154405


==> expres/synthG3d/dtSNE_jonas_cl3_dim50_p300.300.300_d2.4.8_embedding.tsv <==
-8.4903170273 -24.6389081565
-8.5076983094 -24.6113204110
-8.8742839155 -24.8962793788
-9.6740156368 -25.7654018667
-8.8240980697 -25.9565879306
-8.0608111369 -24.1875081519
-9.3693271522 -25.9588355572
-9.6823682918 -25.8136651702
-8.1274042316 -24.2983951624
-8.0324676479 -25.5619137588
-6.7327930085 -25.5800376644
-9.6244756335 -25.6043606735
-7.8683426929 -24.4137452997
-8.3593730674 -24.6622237134
-6.4611082689 -25.0560606913
-8.9097704700 -24.0747296110
-8.6954123238 -24.5785150716
-7.5218075042 -25.4490838206
-9.3781692552 -25.2425834667
-8.7316877664 -25.1741228008
-7.1572599452 -25.2575234185
-7.8627177616 -25.6238124805
-8.2771906150 -24.5721446467
-8.1219257028 -25.6927459333
-8.4497725114 -25.7835994495
-7.3716461934 -24.4777217062
-9.1995170182 -25.6981398277
-8.4011562353 -27.0301902649
-8.3086209918 -23.6285497581
-8.3335008613 -25.9199407495
-8.7808762885 -23.5097255743
-9.6075562133 -24.8305666021
-8.3666644841 -27.0780200112
-9.7043279283 -26.3465820262
-7.0756696634 -25.2652253425
-7.4608878214 -24.1207167108
-8.0137669671 -24.7675839390
-7.2157333113 -25.2114200719
-6.8906446263 -23.9111836245
-8.3020896128 -23.6060571766
-8.3500907763 -25.4438392860
-8.0251735750 -25.4524506814
-7.3527122291 -25.0902514596
-8.1645946702 -24.4846328500
-8.9168378310 -23.4043212592
-7.8625270085 -26.2650776196
-8.6746248534 -24.4045637083
-8.0142297391 -23.4811354818
-7.7016460300 -23.2543960654
-7.7014868695 -24.4271061619
-7.7476854707 -26.0302156970
-8.5113497925 -25.3399274227
-9.3938128178 -25.1887741028
-9.6343235917 -24.9104064401
-8.8516753395 -23.7012459032
-6.6906767950 -25.2483706735
-8.6929508474 -25.4647931070
-8.3247770349 -25.4922329196
-8.6540215033 -24.9761395232
-8.0913718778 -25.3811693170
-6.8068544249 -25.5666322915
-7.0418838493 -24.4297476419
-8.8078838973 -23.6883249177
-8.5885352981 -24.1692842616
-9.1165835247 -26.5491102846
-7.7975305337 -25.9971314357
-9.6218185846 -25.0428043118
-8.7267412383 -22.9186624279
-8.4199740936 -24.0956260015
-9.9567470155 -24.6892700786
-9.1340807036 -23.9500292737
-8.5333393330 -24.3587479724
-6.9124613597 -25.2238355827
-8.2812523597 -23.2886026274
-8.3733780258 -24.2418659589
-7.6167389987 -25.6613099834
-10.1361948683 -24.1543515927
-9.8456505686 -25.8545529566
-8.1772554340 -26.8165014817
-8.5676105326 -25.1391281818
-8.5504404318 -25.1366197423
-10.2928728540 -25.1639618695
-6.7455693965 -24.3780570650
-6.9571844119 -25.1397506543
-6.4285248515 -24.3152959011
-6.5481426815 -24.2574243296
-7.0824147921 -24.5269009577
-8.7725378913 -22.7909773449
-7.8175893207 -25.1902989902
-9.3455814050 -24.8689205472
-8.4215716451 -25.9156533591
-9.2087038837 -24.0199390531
-7.5338777821 -24.1987306558
-7.8097127067 -25.0335249210
-7.7722085162 -24.5836206836
-7.5583840090 -24.4631975208
-8.1192334922 -25.5094697700
-8.4610552421 -23.6171096763
-9.5925090833 -23.5854438418
-7.8721634963 -24.0374982644
-9.3667196177 -24.6980376981
-9.0746820699 -23.5728246884
-6.9761927054 -23.2595274625
-8.2488381873 -24.2416876655
-9.4928486746 -26.2048646564
-7.2624064428 -24.7655796910
-9.2836674963 -25.3084166754
-9.7869342231 -25.3568238401
-8.8937899493 -25.7133513899
-6.8882076568 -25.5470678442
-7.6104128497 -26.3893735798
-9.5337588714 -24.5436359153
-9.0909151587 -25.5839993153
-8.4225693997 -26.0189096257
-9.7272193865 -25.0087396956
-8.1988988162 -26.1659348343
-8.9502224696 -25.0571301022
-6.8749545447 -26.1810009590
-9.3273208255 -23.8565434996
-8.0903492849 -23.1884539415
-7.9190262835 -24.1296108778
-7.3560159962 -25.5761643618
-9.2219126339 -25.2738029332
-8.5466388894 -25.8379932790
-8.7786153637 -24.4287981991
-9.9814546253 -25.0562882602
-8.0843260118 -25.7261337954
-8.5976620134 -26.1916625561
-7.7230369445 -25.8031111957
-7.9323774900 -23.3757610435
-8.0665993473 -24.4550244592
-8.5577320444 -24.7068264283
-8.9150885860 -23.3843067820
-7.4294434409 -25.5305235101
-7.7173137160 -24.7693795620
-8.2043849548 -24.0530936795
-7.4309162749 -24.4175996598
-8.1489327055 -24.6869493333
-7.7107967221 -23.4782842450
-9.1075916351 -23.4805589698
-8.0859953582 -26.0210274291
-6.4841708544 -25.3061137711
-9.2562479897 -24.8004013827
-7.7339372033 -24.2722521690
-6.0534449749 -25.2843803431
-8.6492005815 -24.9957535514
-6.8672814743 -25.7464504848
-6.2069729934 -25.1358518371
-7.5178863273 -24.1912151176
-8.0574358170 -24.2147971994
-7.1174442581 -24.3029963726
-8.4307939717 -24.3767240609
-8.8083011408 -25.7301715947
-9.4309796029 -24.6175914141
-9.4635932179 -24.0294133305
-6.7783414772 -23.9602073632
-8.8281423479 -24.4094746827
-7.7139465828 -24.3040633614
-9.3150407040 -24.5065784681
-6.9481408121 -23.9920144947
-7.3443270652 -24.5097865496
-8.8820128965 -26.1289728547
-8.8180302479 -23.3375516227
-10.3805306210 -25.3338705750
-9.8980258750 -24.4252919771
-7.8976181440 -23.8010531106
-7.3155062236 -25.4951328328
-6.9608215024 -25.3366454555
-8.7831976151 -24.7345224143
-8.5121908663 -24.8118661899
-10.1557278784 -24.9530688343
-9.2674071231 -24.1283674256
-9.4013896055 -23.4042821242
-7.4068955699 -26.1832295356
-7.9508390994 -24.3878993822
-8.4199768406 -23.7213474653
-9.6518068023 -24.7795864167
-7.1782744944 -24.4767895454
-8.4088720696 -25.7930155831
-7.6406396431 -25.3321647447
-8.6316862955 -25.0335083615
-7.9071931012 -25.2744841422
-6.6656938456 -25.0179160301
-8.2454739913 -24.6647374814
-7.2434612681 -23.9540337087
-9.5923972196 -26.0673233452
-8.7310637563 -24.8678920141
-8.4802879273 -25.3736660472
-8.3335476771 -24.2895150122
-8.9139600385 -25.8741386908
-9.4831119096 -24.5151874869
-8.5459279693 -24.9417524510
-7.4647949288 -23.6880334017
-9.0228258464 -24.9521018991
-7.3949533829 -25.7435046790
-8.7366667371 -25.3849702864
-9.1367883678 -24.7960217516
-7.6119132253 -24.2732360997
-7.7925795965 -26.2852824381
-7.5910263934 -25.3454427491
-8.3867695721 -24.6701971898
-7.9141844901 -25.1699106283
-6.6159707279 -25.2635745701
-7.3979651421 -23.7847054757
-9.4489047158 -25.3845412541
-7.7058188202 -26.1238956589
-7.6785515419 -25.8877082295
-7.3944563700 -24.4594204240
-6.4448421610 -24.5732841048
-9.5711211621 -25.2621780415
-9.0569779397 -24.7159581683
-8.0539640762 -25.3718734031
-9.4294688180 -23.7034689905
-8.3073428315 -24.1874246403
-7.2569705498 -23.5714718890
-9.4424655380 -24.3200280308
-9.3252732699 -24.1475219044
-8.7230587122 -25.4352651643
-8.4450753571 -25.0701093066
-6.2810799130 -24.5967229343
-7.2360920629 -26.3445295870
-7.3458385248 -25.9548804554
-8.4185924559 -24.3959377609
-9.0452380848 -23.4901855926
-8.6359517698 -25.0889012044
-7.1677056577 -24.1222979792
-7.3281638167 -25.1319648840
-8.3799367010 -24.0214613676
-7.9137945407 -24.5789589828
-7.5424049841 -23.9937023926
-8.0858519151 -24.8474998702
-7.7851104699 -25.9384176557
-6.7449591195 -24.1708680381
-7.7323266483 -22.8044326682
-7.0666318188 -25.3164916575
-8.6599034441 -26.0728356243
-8.4223463320 -25.6228219147
-7.6950807189 -25.0709237568
-9.2106412861 -25.3167878292
-6.7917672426 -25.3408631470
-8.4850401788 -23.7833056320
-7.1701694097 -23.6662651465
-9.0305798978 -25.8895801038
-7.3538467153 -25.2664210173
-7.9994701322 -23.5496489979
-7.7928126600 -24.6951911533
-7.9065230875 -25.5180579414
-6.6020090268 -25.8723756228
-7.6988660237 -26.0840662745
-8.3535333299 -24.7935970851
-8.1397362070 -25.0784242680
-7.8637826982 -24.7459352469
-9.0094555217 -25.3557702501
-9.3774590137 -25.6355034074
-8.2316331273 -25.0761869514
-7.3219399985 -23.6342630090
-7.7215919136 -25.4902261510
-8.8690964279 -26.4779482338
-8.4206438235 -25.3936747019
-8.5622175448 -23.6846435771
-9.6545699079 -24.7141886378
-9.6954523854 -24.6730478502
-9.2297026376 -24.4211642417
-7.8803161395 -24.3102581325
-9.7870356806 -24.1116458072
-8.6089206858 -24.3125222676
-6.9193560576 -25.1646014779
-8.9536622798 -24.3968906778
-7.3214301553 -24.4765380757
-7.0611897420 -26.4781854222
-8.3340489305 -25.2941662510
-9.0117425780 -26.0477527867
-9.5997436905 -24.0272504411
-9.0724993584 -24.7809958015
-9.0184044038 -25.1390275671
-7.1664561544 -23.5418541795
-8.4627494448 -25.1828018074
-7.2538355015 -23.3387402993
-7.5822664748 -23.1849737373
-8.1775872237 -25.9609626455
-9.7935320621 -24.0090879895
-8.7451794412 -25.0897256015
-7.5382405582 -25.3972910389
-8.6729516404 -22.7592482441
-9.2376913358 -23.4906724115
-8.1943918295 -27.0318342358
-8.5820830780 -24.4839093457
-7.9332210973 -23.9094193389
-7.8197627586 -24.8322302882
-9.6999546275 -25.2625192314
-7.2569869131 -24.1686440162
-8.2135185612 -26.6083063747
-8.2541657128 -25.1947767907
-8.1014499557 -24.3804082458
-8.4825309600 -25.2002162628
-6.5823565143 -24.7981480658
-8.1029608062 -23.8068777626
-7.9912723959 -26.7503035045
-9.2161802155 -26.6335589216
-8.8823488481 -23.7659325537
24.4819238302 12.6456274695
25.5037982090 12.5663970270
26.6053918652 12.4693231733
25.5512924423 8.7802533209
24.8764337263 9.5516985923
27.7191688261 8.9189535687
25.7685002989 12.9201331819
26.5372046825 13.9467825201
25.5549545124 13.1815986372
24.0624459238 8.0296954569
27.4379090446 10.0025275910
24.1249140816 11.7176279034
29.1683308189 8.7561916887
25.1899768279 9.4812223038
27.4813541954 7.5432191472
25.4543898665 9.9360579768
27.5533576521 8.8508876598
22.8007215304 11.6054532076
26.9926245384 11.1627312746
23.9123736199 12.3577147765
24.9128610591 10.4915515855
27.7915374680 10.1910196736
25.2408056103 9.5007891398
26.4121517519 11.7762488871
24.7604262260 12.6177274494
24.9863847070 10.2425443014
24.4629672296 10.3774482128
28.8701566925 10.7756713605
28.4776549734 12.7593320499
23.5163459451 10.1919215015
27.0211044808 10.9771766735
27.7813276787 12.2380678934
25.3854251118 11.1207825345
26.7779971475 8.1181928999
23.2006139571 10.4197653438
26.4548346992 13.7672820627
28.7556738184 9.0418745833
25.0453922513 10.7169260630
27.8929589962 10.7643333767
22.5993071562 10.4614166742
27.8038764612 12.9311618675
24.0027750039 12.4890356473
24.6326962571 10.1733564764
27.4830294486 12.4916210217
25.8819189784 10.3613048955
26.1187778783 14.1262400683
25.0040017298 7.0976531695
28.2717477653 8.6282000771
26.3289054252 10.4408886773
26.8597992133 7.9246329724
26.8490581310 12.0142814830
23.3146213278 8.6446213473
26.2983763435 8.8822656073
26.3856113014 11.3187426668
25.0415055647 12.6651054216
28.1799625211 7.3774911947
24.6517817990 13.3922595111
26.7036583215 8.2088794755
27.2606354039 10.9640709323
26.2099259259 12.3167418505
25.8118140711 7.4192998955
23.6073594108 9.0087584368
24.3165244624 10.7400419086
25.7200000863 7.9024424709
28.6181385953 11.2744518659
28.0938867722 10.1520991602
25.7375622343 9.8134757497
26.4021042903 9.9726532405
25.3732476401 11.1219373832
24.9227538667 6.5045933998
26.8490462018 7.9470081348
22.5948664091 9.7083722118
22.6683810058 11.1969500410
28.7157354400 10.3290808716
28.7635632100 10.1316912745
24.5696710138 8.6428831793
26.1347626289 8.8332122005
24.0573520235 10.1641645122
25.6593342179 8.4763580449
25.1805895581 9.9017560800
24.1491037024 7.9685796479
28.2510948169 8.6314879537
26.6824285012 8.6424421146
26.7189133136 10.6599263784
26.5069105052 6.4878017798
24.8898165817 11.1582349657
28.7367075218 8.2223186826
25.9110164694 10.8355339596
28.5233273073 12.6003351095
25.8447773152 9.8817231604
23.3362765503 12.4121041461
25.2120946094 7.6812611693
25.2925291204 8.5474937021
25.6545113188 7.4858504461
22.8102485912 7.8821871561
25.1945881613 7.7400303837
25.5917062101 11.7671712688
28.9561579436 7.9003311185
24.1882617261 12.0191431428
23.8060734990 7.5489305237
23.7605511680 13.5285990590
27.3759450034 8.6703569287
29.0204042690 12.5253507501
28.9131558504 8.0607579523
25.5714305224 11.4392755110
27.0932372401 9.7699283442
23.0312479778 9.9103643495
26.1423563619 8.4099179995
25.9940906087 12.7274010235
26.7266752207 10.7696009062
24.3791513495 9.7490783396
26.0253993457 11.3107699647
29.7633113760 11.1581188175
27.5756914851 9.1262966285
25.8646286042 7.7337419305
25.1734461849 9.1627634156
29.7128935333 11.4148627460
24.7319842568 8.8841543429
24.9394712026 7.9763383168
27.4479320491 10.8317053195
24.2320361459 10.4635308779
29.7087589153 8.0566456569
23.6397093274 11.0410615630
25.9644297763 13.2387118853
25.8480835899 14.1895636679
26.4310928956 9.5706649979
27.2446992215 12.7258030200
26.5950789962 10.9665764207
29.5173431403 11.1851023914
25.3864409881 12.0597519012
26.1544793277 13.7835740265
29.0072219439 8.4880655603
24.6417868371 10.0480947866
27.3616583208 10.3824973910
23.8698995437 12.1373930401
26.8335039609 12.3932050831
28.2426355647 9.7068777922
29.0472874276 9.2961943930
29.0711442395 10.6058988793
25.5541426865 9.0468799591
28.4524121032 13.3244273139
28.0768780600 10.1609909665
26.4127865088 13.0283205776
29.2810954940 10.6167052692
28.6087748100 10.8672017858
24.9147787363 8.9106154543
26.1448085622 7.9043861601
27.3246452962 9.7116454536
24.9184229992 6.1810173060
25.3955383948 9.2075222842
26.3111840478 7.9974657504
29.1882067683 10.0108774835
26.6854168457 11.5620974117
27.7898962413 8.1885797474
24.4119499575 9.6084118930
25.4799933187 9.2174962672
27.3681662537 8.7771445685
26.9957698111 8.0846603747
25.4895784291 12.2974371868
26.2638900549 6.9353156233
25.6113704320 12.9623096683
24.6964155717 9.4597859038
28.4655318017 10.4858161129
28.0368860879 9.7638502245
26.4107456812 11.3324539102
26.0088993632 13.0990796550
24.5990715686 11.3800210155
24.2012897769 9.9534179886
24.5438100024 11.3973612281
26.2664577773 13.4648168516
25.6727384542 8.9002893618
22.7139835969 8.1489188770
27.8722533809 9.6620709915
25.8323388234 11.9175334070
26.8968868850 8.7193306953
27.6142160628 11.4612516862
27.9137890578 12.4988844742
23.6176729104 11.2378004986
28.1863784401 11.1395731313
26.6779654005 6.7542119768
28.9805357078 11.6486715342
28.0211937544 7.1335344522
29.2882012905 9.5655795297
29.3883174572 11.7431448634
26.8808620093 8.5882394380
25.9661046850 8.0318994880
22.6680924464 10.5543152301
26.3840396811 10.3504631175
25.6208190220 12.5959321672
29.1827011087 9.5210022768
27.8350327772 12.2064198162
26.0213930413 7.8859819337
25.6079895323 10.5115736941
28.1029501480 9.2134968514
23.9375688284 9.6813394872
24.2573546333 11.0386223606
26.9594339005 6.4507115361
28.0944691855 9.4009816083
24.1315459056 12.6414399841
28.4648134863 9.6462015044
28.6971101754 11.1654128754
23.3865271444 7.8699293341
25.4745755372 10.0251154949
25.9138116983 10.7348845229
25.8287385944 7.6832180437
26.5005705149 10.8695567514
27.4571036379 12.5059458729
26.0042360511 10.4482691873
23.8745037643 8.0900394751
25.2456606263 7.6340248258
26.9769112981 9.2366645942
27.7899323176 10.4761402191
26.4499212298 9.9060801230
23.8373822973 8.9046430042
29.1485860884 12.2558345667
26.0966259221 8.4041083779
26.2481870740 11.5381965735
27.5974835204 11.9907562619
23.5658465854 11.5515006299
29.8054642985 9.8894031163
29.1294536685 10.3990925201
25.5086265098 7.6097283235
27.0775225784 9.3916325243
23.7085675997 7.0110154034
28.5872251506 13.1356295238
24.0536631949 11.5760859827
28.3224832241 11.7856837256
25.7212670982 10.3232085924
27.6582842680 10.2366755028
26.0338279005 9.3795069744
29.6553164070 10.8262476613
27.5303368855 7.5291882545
25.1299893011 11.3878513555
23.9937403725 9.0685981012
27.0554971419 7.8723256760
26.8734715389 11.7764218385
26.3272642831 14.2314078612
23.5051588185 9.9153142757
26.8771079318 7.9984898391
26.8005427156 10.7466331360
22.6952684603 8.6515433747
24.2918961938 10.7382318501
26.0875765588 7.2079235662
27.3595820853 11.0179891959
22.3352420236 10.5468153969
25.5121318333 8.1361584658
25.1818685866 9.3075609725
26.7838891934 11.4695807757
24.5789155774 11.5828063279
26.4183672413 9.6344379802
26.1641949442 9.8790944621
27.2141937312 10.0678260471
24.4576717923 10.6604007192
23.7012528130 9.4719098638
27.5805256105 8.4721750585
25.4683328283 11.3525148614
26.1478530145 12.0814828129
23.8777059432 11.3694512903
24.3250363792 8.6772075037
27.2892690210 12.8689895076
26.0433671338 10.2304751957
26.5098711539 10.4535622393
25.5167799490 12.1192636456
26.4323016902 11.2503111823
25.7706356963 8.7757875202
26.4265016804 12.3413112679
27.5202690257 11.1485318105
26.2409941808 10.4072441264
26.0931885359 12.3270511595
28.0502299883 10.5020955888
22.5053302671 9.4752312039
22.7764783571 9.3029484281
27.4127072440 10.0202561465
24.2818499380 9.9608703680
28.6712480244 11.4132284907
29.0300819461 7.9815864131
28.5527318367 9.6546645314
25.2298226415 11.3311879303
26.2226843524 7.3177616117
25.0930843579 11.2875213866
24.9757261909 12.8300371785
26.5118258998 6.9663466636
27.3263223149 9.3929452001
24.2946238423 11.3083712278
27.7274088238 8.7074830496
26.0030378984 6.2846819001
25.3794866490 8.6283881412
25.6683759019 7.7540190803
25.3763056427 11.2307250753
22.0337702352 10.0343240192
24.4815580327 7.7788189273
24.4202203263 10.8879641880
27.8992856338 10.9328297141
23.8444701696 9.7112421615
24.0929272674 8.5604705222
23.1938115273 11.5558755860
24.0820139335 10.7642281071
27.7320550879 13.4912438071
28.4896641134 8.6879852163
23.5267211560 10.3863874281
-25.2449981198 13.8735691013
-19.2026066837 16.1363454422
-15.3099860700 10.3085221257
-15.6763575007 15.0421245399
-15.0352382826 16.4070349530
-16.3104317645 16.2551919207
-11.4636857464 15.2727909785
-21.1184010186 14.7624749758
-14.1797529624 9.9753335805
-12.9700005301 17.9616934929
-17.9283619383 13.0569968379
-23.5728345979 9.9062318127
-21.8700492881 9.3698820030
-19.2186410620 17.9303794218
-14.7465399181 9.7300739689
-16.4134912757 7.8558205963
-19.6830600050 11.1663330868
-21.9784986690 18.7642912678
-13.3417836775 18.6037422533
-19.9266960467 15.3430851217
-15.5071702359 14.0333137172
-20.8798811866 10.8811583656
-15.6687947438 13.5637384255
-21.1585941379 7.9235200099
-12.3891138158 10.9816988886
-16.1031429725 9.2814368600
-16.9397503050 13.6942317681
-15.9475260083 12.1350573241
-20.3896816894 12.4259155628
-18.3744905570 15.5812138264
-23.9204491186 17.3748162496
-16.7457693410 21.0302395201
-20.6844936186 11.7808850997
-18.6086291346 13.2814959183
-18.8112955009 11.4972304296
-19.7833984139 11.7599422770
-16.5944315917 16.1869722118
-13.1429725384 12.2381041624
-18.6129843280 19.7336723680
-16.0851437849 19.2171625045
-9.7860902150 15.1857307287
-20.8144147042 7.0231101744
-9.9858227818 13.1049216677
-17.4197442355 18.1425351595
-22.6897049571 16.5382803948
-18.1327294620 16.2780877243
-23.4577129800 22.0150997530
-16.7234696259 21.2839198648
-22.1312607968 17.3638774895
-18.4404353377 19.4999798824
-15.9252821758 18.4635369217
-17.2362191000 13.9019259406
-19.8930763362 18.3441556066
-15.0577740453 16.7783586379
-15.9244011542 15.3907140503
-25.7458032066 13.4218866252
-13.1209726427 9.9141927583
-18.3267616413 20.7999777563
-20.9362110849 14.8488530565
-17.6055057314 10.1186222001
-17.9639016078 16.6104600517
-17.8954551997 8.3674457148
-12.9111856928 14.8218486334
-12.4206982643 20.9795665436
-19.7856190731 11.0362580747
-17.6564867937 13.2436408619
-13.6311994834 12.1206084191
-26.0905378808 13.3232987748
-22.2351487992 18.8834297224
-11.9468855218 15.0161382365
-18.6959319513 8.8896195267
-18.6653053061 13.3776724366
-18.1552832418 20.0471206732
-14.5110388644 19.0134586445
-16.0371670636 17.1788040905
-15.0955211840 20.1872472036
-19.6263902309 16.3864858671
-23.2012787856 11.8903766605
-15.6973617929 14.6499310200
-20.5955599401 19.0967652553
-18.1326239997 17.6667378845
-21.3888661016 18.3347664685
-14.7720335168 14.9649880377
-14.4587942654 12.0785404769
-19.1158270091 8.9742058709
-17.7913262391 14.8654100889
-12.4115522694 13.8161940740
-15.5591859791 20.2612545064
-12.2520192385 15.3588154725
-24.6132357490 12.6272800643
-20.9704090342 20.6248580180
-15.4062036758 20.9186891060
-9.3296632434 15.3995261465
-16.3259162264 17.3065653989
-14.2459137040 12.7995014768
-20.7210414102 15.3088762516
-15.5657391360 13.0147926228
-19.6945454840 11.9448029019
-10.3372832995 13.6464281489
-20.2538207738 15.8687291765
-17.0439072924 19.3784350164
-17.1860825116 15.1550478140
-14.2564647335 13.1587979827
-16.0997699066 9.1029522911
-20.9663900076 14.7226267071
-19.0120851653 14.3216234944
-24.9563383008 16.3581104661
-20.8654069345 15.7549832484
-17.2705658288 12.8497369227
-17.4582152681 17.9618402510
-12.8131368407 14.3308588708
-18.7763437380 18.0291408210
-20.5025061481 18.4709333299
-17.9601669691 10.8690091449
-12.1280091793 14.3884106016
-22.4907874286 11.0488849786
-22.9078206645 12.5087081462
-19.4466313440 14.5108131625
-22.9409073209 16.9927461174
-16.6012996651 19.6310017016
-11.9273461879 17.5588762027
-16.6929785821 15.8656821199
-21.3739387632 11.9594817364
-11.1856897952 11.3634955575
-19.3956889725 14.2394339362
-15.7981627143 12.3133548149
-14.8395601328 18.6515174936
-17.7809999560 18.2547792898
-25.6472238693 12.4923915040
-9.2864136265 16.3146209696
-18.1612758872 8.1874822182
-17.4982976185 8.8025709381
-14.1113313378 14.4049633814
-18.9006547974 12.2041666060
-15.3019193675 16.0011273277
-15.5431002376 14.1995487249
-24.5812410238 16.2093820381
-22.2615587709 17.0145765448
-17.1305724268 13.2646120438
-14.9991801506 11.7762724604
-19.4732308071 15.4522474669
-14.1728481519 13.8642108635
-16.8834739512 16.3414214300
-18.0857817472 14.2862899963
-16.8949072683 12.9904610152
-17.5864891503 14.5879812298
-20.7482199807 15.3135694570
-21.5300352733 11.1725800683
-13.8696657356 10.8342412350
-17.8150227092 13.9706097617
-14.8416129611 8.0119372815
-20.5338142541 19.3663454790
-12.6178767921 16.7652789607
-13.3148896048 17.2638221876
-18.8306016142 15.2652428105
-17.6595598967 20.8412380711
-16.5780991521 7.2359099805
-18.4136755045 10.5105861733
-14.1645137565 12.5053363579
-19.7159919574 15.0928485553
-21.1797329961 9.5376984458
-11.9220704615 20.1343801305
-22.4954123120 13.6675660424
-18.6108555925 19.5910050778
-21.1050660267 10.4623505305
-19.3122675957 12.3527450821
-16.9563558999 10.7341515341
-16.9306470073 15.1928633598
-21.2486736888 16.9884977261
-13.4122026828 18.9066871643
-24.6577801213 18.4347268711
-13.5232565675 20.5410478480
-21.2836299861 15.2715890045
-15.3151137235 8.6578421697
-17.6239860537 19.7894964700
-22.7862549640 17.3671675680
-16.4600673145 18.3399312439
-23.8583483938 17.2141022619
-14.3707247369 15.0681572117
-16.9213204393 12.9430552400
-15.5251809761 18.0947874633
-15.4023639324 10.3347258487
-18.4831871251 17.3611740391
-20.8671657736 13.9438448945
-24.0397798814 20.0007638907
-20.1168070006 18.5770401420
-19.9820265813 15.9459732649
-21.4706560392 12.9803433331
-20.3490200745 9.5331471233
-13.2207366030 13.4979694111
-23.5020340077 13.8268727998
-14.8798820354 16.9130759395
-15.2787932404 19.4035051742
-19.9248909747 15.4197788851
-17.7494673502 16.7469280540
-12.3811808868 7.4779758852
-16.3525099512 13.1577136491
-15.2958145775 8.4504331852
-14.8600842068 14.1535012774
-12.3537774181 15.4571779260
-23.7070873402 13.4142941374
-11.3704549924 13.8681438218
-14.3586731152 15.2031364573
-21.2145634954 22.4218995212
-12.0916497644 16.0331923110
-13.3755140657 11.1247879307
-21.6570775780 18.2585295131
-16.7917286808 15.7180488046
-21.5478120256 10.9352097104
-20.3129433881 18.1962164931
-16.2764657082 17.5836286760
-23.0231842716 15.2224872394
-16.8590993425 10.8696561641
-19.9126829724 15.5374139569
-14.1479396700 12.7267210351
-21.5702608895 10.1720011819
-18.7625559733 12.0616981331
-18.6198476435 21.3718941826
-20.9747394090 13.0690877765
-16.6584053583 10.2558064765
-13.3879609655 9.9720622422
-23.3485664577 12.9910374203
-20.2287277014 11.8225968256
-21.2182779651 17.6401945023
-21.3540608294 13.6544721157
-21.2159081036 19.2064640963
-13.8177666246 18.1241672979
-24.9086819290 17.1659067326
-19.1293632070 17.1032616003
-22.5523879988 17.1672754390
-21.1186392769 17.8945513599
-15.6304921012 12.9797866055
-13.5581685422 10.4608518176
-18.3167236376 16.5835856417
-22.8864077799 13.1887795081
-17.2127070769 11.9935758222
-13.0904065148 17.9197083029
-17.9356689193 20.9337279372
-14.5380232382 17.5610809065
-16.2036383082 11.4154780652
-11.2843327669 11.1623360119
-18.1281392817 19.5965550189
-15.7869303234 10.6905816416
-20.7797931080 11.9736762403
-16.8601257830 18.6542852000
-18.3721863233 10.7889850741
-17.7666298766 6.8817291021
-21.4398648799 13.8195312563
-16.2142687478 13.5701282542
-19.6473570709 20.4752995555
-15.8178660310 15.3497359888
-12.3958545351 21.7836057363
-21.7471426852 13.3179071555
-22.2421159643 11.0327065020
-19.9870708847 12.1720397323
-22.8179700452 14.8211837146
-16.8484944996 8.7195454783
-21.1965990104 21.4564075258
-13.3227776975 15.7300225296
-13.1602489680 16.7981124435
-20.7634188332 7.8904098667
-14.0797233849 14.3456801733
-19.7443768281 16.3615543188
-18.2021726330 23.4913414394
-17.9654213908 12.0839155882
-14.7810354869 10.8651429352
-18.5720215702 14.5562009473
-17.9243459160 13.3806089425
-20.8219217675 16.2766273161
-18.1724250176 17.7965414847
-23.5594400755 15.3110063491
-15.3942002158 11.6644185041
-13.1406712388 15.0298468419
-14.9614730529 7.3650890659
-24.3745270433 13.2390228018
-14.3323916518 19.1082578099
-16.1118450514 7.5709697409
-16.9321098805 12.9477659438
-18.0291538513 7.2369101048
-13.4916041178 8.2041859389
-25.0274217914 15.8841469367
-15.5523861863 13.0517242528
-21.7312870055 17.9982373491
-22.3336871555 17.3541974946
-19.4448597843 9.5691676533
-14.7746237446 14.3198478527
-12.3555977321 15.5569619157
-18.1141763823 19.8797364698
-22.8940697282 20.9673930098
-20.8361155144 17.6276084826
-22.1126535516 9.1011497006
-18.7318523300 11.5968603687
-19.8336575868 22.3162344245
-15.5456563845 10.6344101972
-22.4184271977 13.2162920190
-19.6732991585 12.6353722495
-16.1695218510 15.6639083051
-20.6950904770 15.4944089667
-17.2555812291 17.6749347071
-19.4026661292 10.5616859901


==> expres/synthG3d/largevis_cl3_dim50_p300.300.300_d2.4.8_embedding.tsv <==
81.0666120000 32.1079410000
77.8971480000 32.0039220000
80.2637790000 31.4450450000
77.7653200000 31.6371310000
77.4181060000 29.8763030000
75.6512680000 28.7427860000
79.0563660000 36.6687850000
81.0576250000 33.1172070000
80.5361020000 33.5493770000
73.1928790000 34.8616070000
76.8342360000 38.5940970000
80.5045010000 32.4538420000
73.2193220000 30.3446480000
77.9904400000 28.6320740000
73.1468730000 36.5579680000
77.0912700000 27.8871210000
78.5123520000 32.4924850000
74.6369860000 35.4214520000
82.5506590000 31.9107650000
73.5643080000 31.7551210000
77.6432720000 38.1336480000
81.5275420000 37.5576480000
74.4799190000 30.8182740000
73.0129930000 34.2191010000
78.4946590000 30.6456030000
76.3726200000 35.6148610000
77.8401570000 37.2456860000
79.8683320000 27.1544150000
80.2806700000 31.5453680000
78.9418950000 38.4917980000
80.5017780000 37.5305440000
82.9627300000 30.4636760000
79.7676700000 27.0474430000
81.9075700000 32.6701970000
78.3782730000 39.0413210000
79.9088970000 33.0965040000
75.6122130000 30.3732410000
77.4217760000 37.6834910000
77.4391170000 35.3852160000
75.3939740000 28.9507330000
77.5766070000 32.4963260000
78.6525120000 38.7797550000
77.6401370000 38.0154420000
79.4263690000 29.8511010000
74.8053360000 30.0622010000
75.3795320000 33.5813100000
76.5619890000 31.2652970000
75.2145080000 29.2988380000
77.0947950000 34.9392130000
79.0187070000 34.2199820000
82.3801190000 29.4778400000
73.6478650000 31.8657780000
79.1901700000 31.6472890000
83.8688740000 32.4423560000
79.9918670000 32.5900310000
74.6618420000 36.2193180000
77.6647490000 29.8305240000
80.9669800000 28.2978420000
75.0112080000 31.8411620000
72.8377690000 34.5957570000
74.5565410000 37.1648140000
76.7981260000 33.7152600000
75.9789510000 30.0469780000
79.6723330000 27.2281170000
78.4000090000 29.2137570000
77.1705780000 36.4217030000
82.2514880000 30.4906230000
80.0483400000 37.2995760000
74.7441100000 30.1595230000
83.1833340000 30.8116150000
78.6929630000 27.8765370000
80.1571430000 30.7206610000
71.8292160000 32.6502570000
82.0065920000 36.4663930000
79.1298830000 32.7598190000
75.8880620000 37.7365760000
77.2505420000 27.9492050000
81.8010640000 34.8447070000
74.9170150000 33.4264030000
82.0733180000 34.5177190000
81.2418750000 33.9672390000
82.0287250000 35.6059650000
75.7649770000 35.5920940000
71.9012070000 32.5905110000
73.2476500000 36.7311480000
78.2757570000 39.2579150000
81.5299450000 37.4982300000
77.4891820000 27.0805990000
77.1051030000 32.1851120000
83.1321330000 32.8604240000
78.2468340000 30.3363670000
78.4123150000 27.5806410000
79.3102870000 33.9450610000
72.9930650000 32.6846540000
74.1999210000 28.9831980000
76.4669650000 33.6066860000
75.2845380000 32.8984150000
80.8778150000 36.4394840000
78.9528500000 27.1663190000
78.7628780000 33.2811200000
83.4419250000 34.4495470000
74.7662960000 27.7359470000
83.7436680000 30.6939620000
82.2550130000 33.3758010000
75.4555970000 31.3999880000
75.9003520000 33.2308770000
82.2152860000 32.0331230000
83.5145950000 32.1404840000
83.2381290000 35.3937000000
74.3074720000 34.8145750000
75.0632400000 33.4727400000
82.2989960000 36.0342670000
81.5930940000 31.2514510000
76.5491640000 38.6822810000
77.4140090000 33.1213380000
78.3169780000 33.0196880000
79.4928890000 28.6176490000
81.9117740000 28.2457430000
76.6896130000 29.0120050000
79.8513570000 37.0190280000
77.8941270000 33.6341290000
76.0592960000 37.1839640000
81.7579040000 31.6049560000
76.4196010000 38.6053770000
77.0869900000 30.8870450000
81.5060960000 32.3683850000
74.2000430000 33.7061580000
81.8243710000 33.1610830000
77.1450040000 36.5380290000
79.3652880000 30.0417670000
80.8681260000 31.8004760000
77.8979340000 28.7208040000
80.4179690000 37.6341060000
78.4763490000 36.8006360000
78.8109050000 34.4326970000
79.1763920000 29.6327230000
77.1202320000 34.1291010000
74.2855300000 30.3092020000
81.0276790000 36.1817590000
74.8718410000 27.6239950000
81.1017610000 29.6890350000
74.2766040000 37.5053940000
83.3824460000 31.0325360000
73.9830930000 29.1430070000
73.9776310000 35.6273690000
78.0681150000 30.4315930000
73.5405120000 33.0831220000
73.4808810000 36.2162360000
77.9518510000 35.2551650000
75.7611390000 31.1959780000
81.7703860000 37.0731810000
72.7782670000 29.6982310000
77.3046260000 31.6690960000
80.8467790000 28.5106930000
83.5397490000 31.2521210000
75.7137530000 36.0839120000
76.7817990000 31.0851210000
73.5881270000 30.4961890000
83.5984570000 34.2216610000
79.8606950000 34.2023470000
76.4147030000 34.1555330000
77.5260620000 32.6894380000
80.0656590000 33.3243450000
77.5605700000 32.9723360000
75.9139560000 31.8356040000
77.3614350000 34.5797840000
78.3149110000 36.6690520000
78.4632260000 34.3710440000
80.4476090000 27.9611760000
82.2615430000 34.6474460000
84.0667650000 32.5886420000
77.0552980000 30.4604380000
79.5191420000 32.9214440000
75.0030360000 36.3587880000
76.4690400000 27.0849490000
80.1860350000 37.3159180000
83.0244060000 31.4764670000
76.0912400000 36.6557460000
76.6908800000 32.5841260000
75.5676800000 33.9034040000
74.9360350000 31.8972780000
75.5263980000 37.2802540000
72.2320180000 32.2685890000
81.0221020000 35.0905230000
79.3583980000 34.7630390000
79.4793930000 31.5456810000
75.8501130000 36.9453390000
78.9062880000 31.4326650000
76.0249330000 29.2157990000
81.3497540000 31.0935940000
82.4186100000 35.9681780000
75.2231670000 31.6843910000
76.9796680000 34.6890830000
78.9405590000 28.2552490000
81.3807600000 29.6811240000
78.8859410000 38.6671450000
82.9796750000 35.2822760000
76.0797040000 27.1471350000
74.7799530000 33.0614240000
75.4154590000 34.7615700000
80.8819810000 36.2759250000
80.1418910000 35.3628690000
74.3872990000 37.3423460000
78.5583110000 34.7455140000
82.6655430000 32.2914200000
75.2302090000 33.7387280000
82.0975490000 28.5330750000
77.9869310000 34.1425400000
76.4505840000 28.6189580000
79.1202090000 32.0612370000
72.6839600000 30.9380440000
78.8526920000 37.5961840000
78.4814150000 27.4431230000
79.8473050000 30.4705430000
76.9162220000 29.3035280000
83.8607710000 33.9159810000
78.1451260000 32.9045410000
72.6228870000 34.3928220000
81.9918820000 33.3861310000
72.8647310000 36.3189540000
74.2081830000 34.2818410000
75.3161620000 34.5564160000
72.7799530000 30.0666830000
77.5927430000 27.2948550000
79.2421110000 38.1269340000
78.0913310000 35.4958340000
73.1136320000 32.8657610000
75.9995120000 30.1940190000
80.6323090000 31.2707480000
79.5235980000 33.6632690000
81.1210480000 30.1799320000
81.6750950000 29.8173900000
80.6832890000 35.2367860000
80.0132830000 30.2531070000
76.4593050000 35.7464260000
72.5997160000 33.7178460000
82.0813220000 29.1083050000
80.5861280000 34.5372200000
74.7141040000 32.1602590000
74.1912310000 35.7486420000
75.5621190000 28.1068630000
80.3076780000 34.9316860000
81.5239490000 34.0970950000
77.7440490000 36.6716460000
78.7153090000 29.2911150000
76.6553730000 33.4470940000
74.0363850000 34.5606800000
71.7871250000 32.7822000000
75.0710140000 34.9698640000
76.2823180000 32.8478200000
79.8323750000 32.4027940000
79.7164000000 35.6413000000
82.9032360000 35.5350420000
81.3382570000 32.7883990000
76.5712890000 32.3707280000
79.1109770000 35.1403540000
76.8660660000 36.8186110000
78.0436550000 30.2867030000
80.1326600000 29.3683800000
80.2057720000 29.2408940000
84.3559110000 32.8511890000
84.5142360000 33.0921780000
80.2899170000 32.8371200000
80.7582090000 34.6382140000
83.5198750000 34.3037070000
78.9246520000 29.4977050000
74.6001210000 36.0628510000
79.6090390000 35.8140370000
75.8638530000 34.9638020000
74.2994310000 34.1230930000
77.6425020000 35.8869130000
79.0766300000 31.2544840000
76.3110430000 29.9123310000
73.9513320000 31.5038680000
73.5226520000 31.5727250000
77.3432310000 29.6524390000
80.9026260000 33.7333260000
78.9220810000 35.5926280000
79.3067630000 35.9502750000
82.5773700000 29.3877660000
83.8336330000 33.9516790000
77.5411300000 31.2102790000
73.9448780000 33.0220180000
76.5218200000 35.2035940000
73.7718200000 28.8056490000
79.6220400000 28.4637280000
75.5134350000 28.5276150000
77.4251560000 34.5664220000
79.1578520000 36.3125720000
72.5240550000 31.3146920000
75.9259950000 32.3339040000
78.4397430000 30.8017730000
81.4581990000 30.2704620000
76.3361050000 27.2604450000
78.1887970000 30.5970840000
73.0346450000 36.4750630000
73.7704700000 28.8999420000
78.1196060000 32.8957670000
73.7518770000 31.9668460000
76.8115230000 28.1826930000
-49.7373960000 52.6621740000
-48.7846720000 52.9363330000
-46.6346630000 50.8447000000
-53.0203590000 54.2890850000
-52.7859990000 51.3250960000
-50.5322270000 57.2850490000
-46.2628480000 51.2193490000
-44.5014380000 54.6304320000
-47.3645480000 52.5363350000
-55.0641710000 51.5693210000
-54.2883340000 58.8336980000
-46.9751050000 53.6369860000
-49.4891550000 60.0460130000
-49.9491080000 56.1836090000
-52.4957770000 58.3379250000
-53.8542400000 53.7280430000
-54.3305510000 57.9346390000
-52.9699670000 49.8534770000
-47.4413640000 58.7591670000
-53.5239030000 50.2695470000
-49.4150960000 54.3677440000
-54.6067730000 58.9321480000
-48.7137720000 58.6889570000
-48.9744490000 54.5308990000
-49.1231960000 52.8780020000
-51.8270840000 52.1271510000
-51.1048890000 51.2608070000
-49.4585230000 60.4620780000
-47.6158600000 56.6299900000
-51.7018740000 50.6715010000
-46.6539080000 56.6430130000
-54.4916950000 52.6524050000
-52.1794280000 59.2857400000
-53.0516590000 57.6833920000
-50.6425020000 50.3267590000
-44.9054830000 55.2536470000
-54.8426280000 56.3192600000
-49.2058410000 49.8267210000
-50.2073440000 61.5541340000
-49.6014330000 50.9928280000
-48.1154710000 55.7483560000
-47.9733310000 49.6017800000
-49.0273670000 51.6304970000
-44.7097210000 54.2603190000
-52.1779940000 51.7718890000
-45.3233870000 51.9344060000
-52.8911020000 51.2272030000
-50.0324100000 57.2648930000
-50.2029270000 58.8381810000
-51.4870380000 59.6331830000
-46.9765050000 56.2037160000
-51.4412190000 53.5577050000
-52.2852860000 55.9891780000
-46.4537770000 54.2343410000
-47.0120850000 58.3122250000
-53.1790120000 58.6931460000
-49.8167500000 53.7203600000
-53.9160610000 55.7824780000
-47.6477700000 55.8192560000
-46.8122180000 58.2341420000
-55.0714530000 54.8640560000
-50.8596230000 54.6361050000
-50.1306080000 52.0383680000
-54.1982380000 52.2940860000
-55.8716050000 58.3812940000
-50.3048170000 61.5184440000
-46.4832530000 55.1415370000
-51.1334230000 58.3186610000
-47.9683840000 50.2361530000
-53.0988010000 55.7765660000
-54.3681260000 55.6184230000
-52.0060350000 50.2448460000
-50.2988740000 50.0226860000
-47.5426370000 60.3908270000
-47.2168390000 57.6124190000
-51.5480350000 56.5132480000
-52.7378770000 56.1847150000
-52.9619330000 51.5083580000
-53.0058520000 54.1995090000
-51.4561690000 55.1833000000
-49.9464450000 49.1021270000
-51.8488810000 60.8261490000
-48.3551640000 59.7670210000
-49.2116970000 56.4465520000
-52.6093290000 57.5585900000
-53.3818280000 51.7578770000
-51.0107270000 60.0097430000
-53.0804140000 59.2734410000
-53.2711300000 59.8602750000
-49.3378370000 55.1553340000
-55.8281060000 52.7121850000
-51.8351630000 56.4997980000
-52.2278790000 54.8528590000
-51.5043260000 59.5808600000
-54.9732130000 51.4061660000
-50.5297240000 57.8560300000
-47.6183660000 52.9654500000
-47.8555640000 54.0047950000
-50.4548610000 53.2833630000
-51.8267210000 57.0797080000
-52.5993920000 51.4439540000
-48.8908730000 57.5769730000
-50.1902160000 59.4752350000
-48.3443640000 59.1174090000
-47.6468120000 54.3603900000
-50.8334350000 58.3762250000
-49.8816150000 51.3172490000
-52.9130130000 56.4267010000
-46.2188450000 52.8316120000
-48.7646370000 55.7267230000
-51.0969920000 52.8273010000
-46.7157100000 54.4996300000
-56.0601580000 58.4471630000
-50.2076340000 58.9153440000
-53.6508410000 56.9181370000
-49.6544380000 56.3124280000
-44.8017270000 57.6570280000
-49.6655920000 53.9941600000
-51.3319590000 56.9447670000
-48.0353620000 58.3420260000
-50.6108780000 52.3776320000
-50.7850530000 61.3953250000
-49.3228110000 53.1572300000
-48.0246810000 53.3967740000
-46.0674440000 54.0296780000
-54.8632510000 53.6253170000
-48.2408680000 55.4043050000
-45.3793370000 55.7690850000
-53.7495770000 52.5386810000
-47.1419980000 51.2482110000
-45.8793030000 51.3900790000
-50.6392480000 60.3712540000
-49.1604770000 58.9347990000
-45.9487040000 58.6686780000
-53.2251090000 50.0284460000
-47.5493810000 54.8763660000
-54.9540900000 57.0989690000
-52.6906810000 60.9711490000
-55.3655240000 57.3075640000
-52.7058110000 52.8687440000
-45.2583920000 54.2637940000
-49.0690420000 60.0000000000
-47.4402660000 51.2505990000
-55.3007050000 57.2778050000
-46.2202070000 56.9088970000
-51.9001310000 53.7338560000
-53.1390270000 56.5770490000
-47.5957110000 60.2077670000
-51.9596060000 57.2967190000
-52.3716130000 53.5160600000
-51.2308620000 57.2786940000
-56.2134480000 57.2914620000
-48.8621100000 57.1792530000
-56.2758900000 55.9848520000
-51.6393430000 55.3861430000
-51.8632740000 52.3682790000
-55.7424160000 54.5721630000
-53.9011650000 57.2835240000
-44.8588710000 52.5368120000
-53.6728100000 57.0430680000
-46.4391590000 52.4320220000
-51.6906700000 54.0041470000
-55.5908620000 58.6725200000
-49.7728080000 60.5852470000
-47.2738040000 54.5344810000
-46.0803790000 52.6245990000
-48.8233870000 51.9880790000
-47.5243000000 58.9434590000
-49.5651050000 53.2956500000
-47.1601370000 50.4046860000
-53.7083970000 54.0046650000
-48.0020830000 60.8017770000
-47.0011140000 59.7805370000
-47.7724950000 52.6687770000
-51.2980460000 58.5062370000
-47.4714930000 55.7097630000
-45.0847360000 54.3492930000
-50.4572680000 51.8693890000
-47.4113730000 57.6498450000
-52.4829670000 57.6217690000
-45.5052800000 58.1758190000
-52.3024140000 58.5418590000
-52.8421360000 61.0185010000
-44.7042620000 57.4783940000
-55.6075820000 54.8139800000
-52.0460590000 55.0871660000
-50.6105690000 54.4610400000
-49.6694720000 56.9781380000
-44.9403570000 52.4152340000
-54.5641100000 56.2021220000
-47.2124980000 55.8568990000
-54.5765950000 55.1120800000
-51.2064740000 55.7944950000
-54.5543100000 58.2369420000
-51.0798870000 54.1932950000
-50.5338130000 50.2368200000
-54.7206380000 53.5090600000
-46.7458340000 59.6856380000
-48.1607360000 53.5425070000
-50.3915330000 61.3102040000
-53.3749280000 60.1380270000
-55.1282730000 51.3771320000
-51.3756750000 56.0916670000
-55.2730750000 53.1458280000
-53.5099750000 57.0413060000
-52.8975600000 59.5908240000
-45.4800380000 54.5834470000
-55.4780770000 53.0156440000
-47.8930090000 60.6078530000
-53.7944910000 54.8278390000
-50.4310110000 56.6896130000
-44.9039270000 56.3620030000
-55.8228230000 54.3093760000
-49.8100320000 54.9411960000
-48.1045230000 56.3467830000
-53.5053830000 54.0657840000
-45.7917790000 55.5364340000
-47.8676910000 55.1309590000
-50.8704260000 49.9823230000
-46.2357640000 58.5330050000
-56.0435180000 58.1092570000
-54.0257420000 52.1463660000
-45.7707600000 57.2432210000
-52.7041630000 54.4497450000
-44.6802220000 52.7833820000
-53.9151460000 50.8232920000
-48.6151660000 57.4727940000
-50.1144410000 55.8734970000
-45.8379210000 58.7979810000
-49.9649280000 54.1710890000
-45.2674450000 57.9015920000
-48.4921950000 52.1314430000
-48.2371480000 50.8348500000
-51.2478520000 53.2857510000
-54.0860940000 54.9800610000
-47.9632760000 55.3285940000
-45.9741520000 52.9721150000
-50.1235080000 51.5049670000
-51.7518390000 59.1751940000
-47.9259000000 56.7209510000
-49.6653400000 51.8467560000
-51.5483590000 57.8755870000
-53.5529630000 56.0067630000
-47.3885230000 57.2659950000
-53.7554090000 58.6387670000
-54.4497380000 54.6501620000
-52.5882110000 52.7151760000
-45.1855050000 55.9656220000
-50.7276230000 49.7998280000
-55.9546470000 55.8251110000
-52.9033240000 52.9056890000
-48.4382170000 57.3263090000
-51.4554370000 51.0636020000
-49.3576890000 49.9721180000
-51.7424550000 60.7246780000
-47.0077900000 52.1519930000
-46.7861480000 50.6744960000
-47.1359210000 53.9926870000
-48.8316350000 58.4958340000
-44.4889140000 53.7835690000
-50.8592990000 55.4886090000
-49.8203960000 59.4976810000
-52.7230760000 59.6463810000
-46.1341820000 55.2786600000
-51.2387200000 54.9926680000
-45.5369680000 53.3550640000
-49.3452450000 60.2627260000
-49.7315900000 56.8656460000
-46.8459740000 53.4575000000
-48.5116160000 59.5319750000
-51.9136960000 49.9670940000
-50.4811330000 52.1175120000
-45.8969730000 57.5070880000
-50.6890340000 54.5628050000
-46.3665580000 56.7444380000
-50.8998410000 60.1566540000
-55.9061700000 56.3922920000
-48.0757480000 49.9197310000
-54.7852590000 54.9017560000
-48.7075420000 54.8531340000
-48.4298820000 53.4054600000
-52.0503620000 58.0269200000
-49.4424320000 58.0251880000
-50.3046840000 54.6603130000
-49.2254450000 57.8419760000
-52.3121870000 52.5280880000
-52.5849880000 54.6370320000
-53.2043420000 55.4795460000
-48.4127390000 53.8659520000
-50.3347740000 55.5259630000
-52.6828770000 54.7826690000
-48.5952380000 50.7229800000
-54.6741140000 59.2305300000
-51.0428470000 52.8984720000
-49.7668530000 49.2866740000
-50.6024250000 53.0088580000
-52.2612190000 50.0883100000
-47.9498370000 51.8793410000
-53.5693020000 58.3835720000
-49.2639470000 51.3430100000
-0.1413770000 -83.0901490000
-0.8139100000 -80.5432430000
-3.7173960000 -76.1824190000
-1.9648750000 -74.9191060000
-3.4536400000 -77.7210080000
5.3535740000 -77.1014860000
2.6103820000 -73.1823810000
0.4097140000 -82.1395030000
-0.4004790000 -76.9955670000
1.5701030000 -71.6709060000
1.5409800000 -76.0736690000
0.3858160000 -77.6170650000
-6.3501280000 -77.7854160000
4.1957770000 -75.1572490000
-0.4981140000 -77.1656800000
-0.4829500000 -78.4291460000
0.1060930000 -74.0237500000
-2.7181310000 -79.1690220000
-4.1793080000 -73.3127820000
1.6724230000 -79.6558300000
-5.4486680000 -73.3834460000
-4.4973100000 -77.7364430000
-1.2180470000 -77.5863270000
-6.6703720000 -77.3576890000
-2.5097520000 -78.7666630000
-2.1624930000 -76.6035610000
-4.0626700000 -76.6253430000
-2.9048740000 -76.9653170000
-5.2994580000 -74.7208020000
0.5321430000 -78.0061870000
3.0956020000 -76.8028260000
4.7236210000 -80.3384780000
-4.0512010000 -79.6862030000
-0.4623700000 -74.8862840000
-3.6209620000 -77.5679860000
-5.1739020000 -74.4743960000
0.6108650000 -77.2056730000
-2.2951900000 -78.6629180000
3.5793740000 -80.5406570000
4.2465360000 -75.9437260000
1.6338690000 -72.8979190000
-3.9815600000 -74.8399810000
3.4056600000 -75.8698730000
3.8672090000 -77.0283660000
-0.7776990000 -81.9917450000
1.7350170000 -82.7079090000
-3.7939140000 -78.7441330000
0.3084330000 -78.5959170000
1.0615510000 -81.4063950000
4.9177910000 -78.1807170000
3.6889170000 -73.4411240000
-3.3162020000 -79.3574680000
-1.3895040000 -80.8005290000
-1.4868300000 -72.3996810000
-0.3778040000 -71.6525570000
-1.6529710000 -79.5285950000
-3.0644720000 -77.1041490000
-0.0643140000 -79.8304060000
2.5164420000 -80.6891170000
-2.9836360000 -77.9554060000
2.0135010000 -77.9924090000
1.7449300000 -77.4846120000
-3.2350700000 -72.1348880000
2.7661050000 -72.1930920000
-4.9857880000 -78.7893520000
-3.7148170000 -73.8774340000
0.6372780000 -72.7843930000
-4.1318720000 -81.1797100000
0.4504880000 -79.4445420000
1.3013230000 -72.7640760000
-2.7093200000 -76.3163530000
1.4591830000 -75.8629460000
3.1900450000 -82.1579360000
4.3627260000 -73.8325810000
3.4555970000 -74.4743120000
4.5886790000 -76.1344760000
2.3477900000 -80.9595790000
-4.2590450000 -81.8401720000
1.6464510000 -74.0854490000
3.8816470000 -80.3452760000
5.2813680000 -77.9522090000
2.0163420000 -80.1591110000
1.1587260000 -73.8037800000
-1.6006650000 -73.4722600000
-6.0896630000 -75.6198960000
2.7492120000 -76.3917620000
2.3666390000 -76.5569690000
5.3443810000 -75.1950840000
2.5345260000 -73.8277280000
-2.5206950000 -82.4818420000
1.1275370000 -76.7697910000
4.9220890000 -75.2398830000
-2.5702870000 -77.5794220000
3.3453480000 -78.6690670000
-2.1229540000 -77.0515440000
0.7055410000 -81.6400300000
-5.4713520000 -73.4333570000
-5.5766800000 -78.9850460000
-2.5257660000 -72.7354050000
-0.9403660000 -78.8008190000
-0.0493820000 -79.4763720000
1.6399800000 -77.7850650000
-2.0134520000 -73.8578410000
0.0226260000 -73.2982180000
2.2576940000 -79.0201110000
1.1616360000 -78.4449010000
3.2805030000 -77.4969250000
-1.9128090000 -81.2176590000
-0.2246140000 -74.5523680000
2.1311450000 -74.9275820000
-2.0464250000 -72.1084980000
0.6383280000 -78.9492260000
-0.9162030000 -80.8225400000
-3.4485760000 -75.7424090000
-1.7847190000 -73.3103790000
-5.8054080000 -76.5889280000
-4.1720190000 -81.9347690000
1.9775380000 -75.6418530000
2.0468530000 -81.6710210000
1.2120380000 -79.9788820000
-5.1662620000 -73.6303020000
2.1138530000 -74.5964280000
-3.9035950000 -80.0588610000
0.8535020000 -71.1007310000
0.2130670000 -77.8297420000
-3.1953820000 -74.4386520000
4.5042340000 -74.0364300000
-0.3975620000 -80.2739030000
-1.9822610000 -82.1226880000
-2.9328810000 -71.7706220000
-6.1252120000 -75.4192960000
-1.8526150000 -76.2518010000
-2.2720620000 -73.4477230000
-3.1109000000 -75.5340960000
5.4963150000 -76.9078830000
2.1184850000 -72.7050170000
-0.6420820000 -78.3477250000
0.1834030000 -80.9604110000
-3.4756940000 -77.3872150000
-2.2954820000 -75.2110520000
-1.5357750000 -79.2649770000
-3.6340970000 -72.3784940000
3.0124040000 -76.1985320000
2.5478500000 -76.6887360000
-3.5753740000 -73.7949220000
1.5906000000 -77.6401060000
1.8741560000 -78.9904170000
-5.1563260000 -77.2570340000
0.2433020000 -76.0029140000
-0.7948810000 -78.1028290000
-1.0267070000 -76.6343000000
4.6864430000 -78.6767500000
5.6102620000 -76.6863710000
3.8361260000 -79.1260070000
-2.7337970000 -81.6111220000
3.0132650000 -78.7959060000
-1.2106520000 -74.6279070000
-4.6620820000 -74.1168440000
-1.4163140000 -73.6802900000
-3.5248950000 -79.8430100000
-2.0006110000 -71.5751420000
-0.4440190000 -71.5846860000
-2.3338380000 -81.1013640000
5.2286200000 -78.0887760000
-6.1847740000 -77.5048600000
-0.4932130000 -75.9736560000
-0.6720250000 -73.6789630000
2.7944000000 -75.0766370000
0.5041100000 -82.8575670000
1.0382270000 -74.7829740000
2.7610720000 -79.7670590000
2.7401280000 -74.1834340000
1.5070090000 -79.4808730000
0.0756670000 -76.4916920000
3.3456010000 -82.0407100000
2.6943740000 -81.2054520000
4.0427990000 -76.8427580000
3.3998430000 -77.8148960000
0.8611520000 -75.1462250000
-3.8859270000 -73.0493390000
4.1138430000 -73.8898010000
-0.7036730000 -76.3835450000
1.3265430000 -76.4969860000
-4.2015700000 -80.2430730000
2.1985370000 -81.4553680000
3.7134190000 -80.4352340000
0.3719010000 -80.6965710000
-5.1556020000 -79.4168400000
-5.3315740000 -75.5951920000
0.5742630000 -74.2083740000
-3.1409940000 -80.4274370000
4.4900490000 -78.7121730000
4.1835880000 -75.5438160000
2.0338740000 -79.3412090000
3.0252560000 -77.3721390000
0.3559080000 -75.6325680000
-0.2369340000 -71.8596650000
0.3550760000 -76.4010770000
-2.1272780000 -78.0029070000
1.4694960000 -74.4276500000
-5.1076890000 -80.7660520000
-1.2268260000 -72.2507100000
-1.7659280000 -71.7331160000
1.6959660000 -81.9622040000
0.7813470000 -75.0452960000
-3.0392900000 -74.1400450000
4.0804680000 -77.9053190000
2.4977870000 -75.3726270000
-4.8428900000 -75.7537690000
-1.2965300000 -82.9825970000
3.7974850000 -74.7840580000
-2.5579380000 -79.8600460000
-2.2089560000 -76.5790480000
-1.6380760000 -80.3320240000
0.7624640000 -75.2593230000
-6.3603330000 -77.6118770000
1.5951990000 -76.2013700000
4.3309720000 -81.2874680000
-2.2401950000 -79.9572980000
-0.0827480000 -73.1335300000
0.0694050000 -76.0956730000
-2.4318960000 -82.3686070000
-5.0556260000 -78.7074970000
3.0494450000 -80.0475540000
-2.8524710000 -81.8274460000
3.9758220000 -79.5344700000
-0.9574890000 -75.4656680000
1.1345890000 -81.2108460000
-0.2931340000 -80.0548930000
-1.0267020000 -82.0620040000
0.5670220000 -81.2579500000
-1.8072780000 -76.4115220000
0.4112090000 -72.8128890000
1.5624120000 -82.4504010000
-3.2371970000 -81.4001690000
-0.7599710000 -74.1273420000
3.2032770000 -72.6969070000
4.3673170000 -81.2761000000
3.1558690000 -72.8466950000
-1.2782350000 -75.5578770000
0.6852620000 -70.9682620000
3.8753480000 -81.5454640000
-2.4044790000 -75.7876820000
-4.3701550000 -78.4110490000
-0.2174320000 -75.7466130000
-4.1590590000 -74.9941100000
5.5771100000 -74.9100650000
-1.8600390000 -79.7189250000
-2.8656720000 -78.2381970000
-1.2641080000 -75.7531280000
-1.2151270000 -71.2763290000
1.8446140000 -72.3483890000
-4.9348260000 -80.6073380000
-4.8786200000 -77.3184430000
-5.8142120000 -79.5051040000
2.5506260000 -78.5107800000
-1.7904890000 -77.5323030000
3.2585750000 -77.7649770000
1.2779010000 -71.8721540000
-1.6480510000 -74.8976060000
-4.2921500000 -74.9588930000
-2.6642350000 -74.4844440000
0.8046030000 -76.9330980000
2.7274790000 -82.5239260000
-4.6494970000 -75.9883730000
-0.6262930000 -74.2886810000
-3.9372730000 -78.5354690000
-4.4844090000 -76.1914440000
-2.3516520000 -80.3270950000
3.6769630000 -79.0490260000
0.1756990000 -82.8611450000
-2.3891730000 -77.6111980000
1.0923540000 -72.1143110000
-0.9672920000 -76.8431400000
-5.2683390000 -80.8377380000
-0.3729830000 -78.6497420000
-1.4554850000 -74.7244190000
-1.9143850000 -78.1203690000
-0.0084500000 -77.5303040000
-0.5096360000 -77.1965180000
0.5836760000 -79.3771130000
-2.7275300000 -74.5824200000
-0.7603990000 -81.0816800000
-0.7281590000 -81.8590240000
-5.8943020000 -75.4717560000
-2.8434240000 -72.8867950000
1.4388550000 -73.8388670000
1.3329210000 -80.2305910000
1.7445070000 -80.6817550000
-1.2905570000 -82.8592070000
-6.0300860000 -76.1700520000
-3.2629040000 -75.4544600000
0.4131180000 -79.1422350000
-0.7436640000 -72.7199100000
-3.7050780000 -80.9777300000
-4.8298960000 -78.5427630000
2.3700230000 -78.1627350000
0.0504950000 -81.1863480000
-1.3041990000 -79.3761370000
-5.6348060000 -76.9931180000


==> expres/synthG3d/ncvis_cl3_dim50_p300.300.300_d2.4.8_embedding.tsv <==
-12.8774728775 2.8268051147
-11.3713350296 4.8165516853
-13.2475757599 3.2766730785
-11.0107393265 5.7839422226
-12.8357686996 6.1976256371
-10.9947242737 4.7660908699
-13.8339290619 6.5672750473
-14.6990528107 3.7451837063
-14.1702327728 1.3818815947
-9.7055311203 4.8213543892
-16.4478054047 6.3231172562
-12.1961851120 3.4796171188
-13.4674224854 6.4691877365
-13.5056438446 7.2352957726
-16.6172256470 6.6119079590
-11.9031543732 5.8801918030
-10.9561223984 4.6744203568
-11.0426988602 3.4542891979
-13.2054100037 3.9256443977
-13.1428937912 7.1565947533
-15.0384998322 5.7453598976
-15.3917026520 1.7697944641
-12.6418304443 6.9555683136
-13.8413305283 6.2404422760
-15.9245643616 5.3557944298
-11.8094959259 2.1239926815
-14.7950553894 3.4833655357
-15.7808666229 7.4660468102
-11.9674310684 2.6327629089
-14.5585002899 6.1486792564
-11.3274717331 4.0956740379
-13.3838376999 2.3612751961
-16.2640361786 7.5976438522
-17.9950218201 4.2192816734
-14.7927207947 7.2119302750
-13.0908718109 0.4371929169
-12.8801240921 4.0052118301
-15.4742698669 4.3389406204
-15.9247035980 8.3748378754
-10.4452943802 6.0473790169
-12.8097991943 1.0668303967
-14.8240098953 5.3319201469
-14.5885696411 5.0794529915
-13.2404031754 3.9999806881
-11.8737506866 7.6375164986
-14.7930955887 7.4825024605
-14.4928083420 5.3797197342
-10.8344755173 6.0845532417
-10.7574796677 7.0694646835
-12.3602142334 2.2397351265
-12.0744943619 1.1825621128
-14.1658191681 6.6830658913
-11.7289619446 4.8676662445
-13.7204895020 4.1120743752
-12.7113561630 0.2308530062
-11.5401287079 0.0171510503
-13.3904962540 6.1531033516
-14.1607074738 5.8706994057
-12.9656972885 4.3718910217
-13.6109724045 4.8581557274
-10.0659742355 2.0964076519
-10.5152273178 3.2962152958
-11.8861837387 4.4543104172
-11.7568931580 4.5897955894
-13.5044956207 5.3022904396
-16.1009368896 4.5744180679
-13.3431739807 2.7326331139
-8.5218858719 4.5154662132
-12.0356540680 6.4942779541
-15.6952896118 2.9204630852
-10.6465711594 6.4417605400
-12.1618528366 3.6969478130
-16.6769809723 2.6951780319
-14.7594680786 1.2868487835
-11.3935489655 3.1569757462
-15.2125482559 4.5432209969
-12.1944322586 8.3679046631
-15.7355546951 1.3344279528
-15.2142143250 7.3301014900
-14.2838363647 2.4590914249
-13.9518985748 4.8620643616
-14.3093051910 -0.9092625976
-17.3641834259 3.7636396885
-12.4242324829 9.2996749878
-13.4820880890 0.2187082171
-9.8481931686 7.3600640297
-15.6965808868 1.3214516640
-9.5076866150 5.0314488411
-12.3619613647 4.5671677589
-12.1803340912 2.2307159901
-15.7524833679 5.4505887032
-11.2432069778 5.8946895599
-11.8675327301 1.4843051434
-13.1274452209 4.1293096542
-11.8510103226 3.7303924561
-10.5245885849 1.9178169966
-14.7775926590 5.6252651215
-11.1396245956 3.3239126205
-16.9114055634 1.8291417360
-9.9098873138 3.8353743553
-12.0536136627 3.8906347752
-10.6875400543 3.6238982677
-10.3145103455 1.2497425079
-12.9116210938 1.8609032631
-16.2545700073 4.2036700249
-14.2923431396 4.1377515793
-13.0828504562 4.6271662712
-13.8186578751 4.8665356636
-14.8123731613 3.3079502583
-16.3732147217 4.4928932190
-15.9912490845 6.5994491577
-15.1605367661 1.4141837358
-13.6808462143 4.5911469460
-14.9181156158 2.7651615143
-10.4991674423 5.3407754898
-13.3045511246 0.7569771409
-12.7022581100 5.2170481682
-15.0588045120 2.6098330021
-11.2760391235 6.1752953529
-8.8231115341 2.7411134243
-11.5823612213 3.7259266376
-15.7490882874 4.8555707932
-13.3695192337 4.9192209244
-12.0976047516 7.2342267036
-11.4872503281 4.4914479256
-12.9176006317 2.5554170609
-14.7399110794 6.1840000153
-14.9921417236 5.1691231728
-14.9940967560 3.5660758018
-13.7122173309 8.3680953979
-13.2498636246 3.7602429390
-12.4604463577 6.6984148026
-11.3143577576 3.2627706528
-15.2896003723 3.5681774616
-13.0717658997 1.9530683756
-13.0367851257 7.1335506439
-10.7100343704 4.6314167976
-13.7553853989 7.0839934349
-15.4108572006 0.4446613789
-10.6033582687 4.2663044930
-12.0424909592 3.1208999157
-16.3616218567 5.9478135109
-13.4080934525 3.1954524517
-10.0453166962 4.2261204720
-13.5171051025 7.4431014061
-14.9476337433 5.5622649193
-16.0004882812 3.0354275703
-17.0126171112 6.1554279327
-14.3944644928 7.9886603355
-11.5423221588 2.6993157864
-14.9552431107 0.5308670998
-12.8754920959 3.4591012001
-12.8144369125 5.0103850365
-12.4694204330 6.3548808098
-10.6194000244 2.3546056747
-8.7229862213 2.0685505867
-14.1103830338 1.7419630289
-14.0515451431 8.1405506134
-12.8132333755 2.8188781738
-12.1069612503 -0.1341291517
-9.7523574829 2.7278313637
-10.8041601181 4.4404301643
-12.9652853012 0.4653339386
-14.2403745651 1.1576961279
-11.7647266388 7.3457698822
-10.2839155197 4.6667113304
-16.1009159088 2.5612418652
-10.0089473724 1.3039246798
-12.3841371536 6.3684086800
-13.7916460037 2.2022023201
-13.4678392410 4.2177338600
-11.8270416260 5.9943189621
-12.6944656372 -0.0167023651
-11.9756937027 1.6557023525
-12.2606592178 2.3047223091
-10.1658601761 2.9822616577
-14.2570133209 1.7272478342
-16.3449192047 4.4274082184
-16.1268596649 1.9475799799
-10.5346298218 1.2541848421
-14.4502973557 2.1255908012
-14.2773790359 4.8070282936
-15.4599685669 6.3882021904
-13.9824161530 2.5476717949
-14.1326627731 1.5029973984
-10.1901588440 8.0048694611
-14.7781677246 4.6555914879
-13.2863597870 3.8707728386
-11.4326105118 6.1089506149
-12.7858219147 6.2682962418
-13.8491468430 2.5257928371
-13.2924642563 5.8929538727
-9.7837495804 3.7524290085
-12.1939306259 5.7733631134
-11.7117166519 2.1531255245
-13.5082283020 6.1367292404
-13.7998180389 3.4583292007
-14.1485433578 0.9428728819
-15.1684074402 7.0440626144
-14.0380048752 3.6585435867
-15.1502008438 3.0704872608
-14.1990289688 2.8622541428
-17.3006649017 6.5260415077
-10.5308532715 2.3659422398
-14.6036205292 3.6848266125
-16.3649673462 5.8736405373
-13.2178840637 1.3892824650
-10.4244594574 3.7756102085
-17.7678222656 6.3180174828
-13.1507177353 3.0351061821
-12.5256195068 7.5509018898
-14.8047409058 4.2527589798
-10.7731599808 5.9565749168
-12.3289709091 4.5568981171
-13.2086038589 9.2437362671
-12.0006599426 4.6711726189
-10.2828044891 4.8005952835
-12.5450401306 5.2784452438
-13.9441061020 3.1215641499
-14.3722467422 8.8595066071
-12.9186792374 5.7936663628
-9.8836832047 6.6346120834
-13.8578195572 2.5487351418
-11.8773784637 6.2125067711
-12.8323688507 6.4849648476
-16.4692058563 4.0006623268
-15.8488025665 3.2303948402
-12.4318876266 4.8139410019
-12.8561401367 3.2106237411
-12.5497455597 0.9933912754
-11.5841646194 2.9378087521
-11.8250322342 1.8512866497
-14.6870880127 2.3438222408
-17.6202545166 1.4941112995
-15.0314378738 3.8258996010
-14.6010322571 5.1169962883
-15.1878967285 4.5285634995
-14.8879022598 4.0389351845
-13.9885168076 3.9233160019
-14.3990545273 5.2376437187
-10.1753110886 5.5040035248
-14.5784521103 1.7939703465
-14.8244895935 4.4299154282
-15.6581869125 3.7114667892
-11.5929718018 8.1867237091
-11.0522966385 4.2509403229
-13.9404497147 5.8272953033
-16.4965019226 2.4504134655
-15.6791543961 5.6024031639
-11.0848608017 3.2063565254
-13.4880409241 0.5973309278
-14.5352277756 2.9170904160
-14.6984195709 3.7831530571
-14.2855110168 3.5094065666
-11.9845809937 3.6550414562
-13.2073488235 1.1957185268
-14.4307765961 5.1563534737
-16.3060646057 5.6088242531
-14.3916540146 5.0880770683
-8.4956579208 4.1353030205
-13.3108911514 4.5327754021
-12.2579803467 5.4921097755
-13.2587718964 0.8249310851
-13.6197423935 2.6192629337
-10.0121917725 5.1374354362
-12.7883796692 5.7109398842
-12.0211505890 0.6005345583
-11.9941358566 3.1634285450
-10.4939813614 2.9538214207
-16.8240528107 4.8634576797
-13.7585773468 3.4867928028
-11.9228496552 4.8793568611
-11.3219337463 5.5290131569
-12.9223175049 6.9037446976
-12.8217420578 4.2866854668
-15.2592363358 6.6599617004
-15.2294139862 3.5487720966
-11.2731666565 1.2577453852
-9.9208498001 2.5014858246
-15.5628499985 2.4108200073
-11.7679233551 2.0243191719
-12.6577253342 5.0104422569
-15.4695348740 3.2749650478
-9.6814126968 2.0151498318
-9.5527133942 5.4162564278
-12.3863153458 7.0705771446
-13.1622810364 6.1996598244
-10.0494623184 4.0121979713
-13.6385946274 2.7454652786
-13.8145160675 6.6761894226
-11.3649120331 0.5035102367
-17.7961673737 4.5896706581
-13.0505762100 3.4407622814
-13.5197420120 5.1131396294
-14.4986991882 6.1429634094
-15.4440670013 8.1158609390
-9.7553262711 5.8357963562
-10.2472066879 2.5715503693
-10.7919359207 1.8712569475
-11.4789142609 6.5034923553
4.1092023849 -15.2012519836
5.2211289406 -13.2605371475
3.9817392826 -11.2100782394
1.3045464754 -10.6959276199
0.1285910606 -10.6338176727
1.3986800909 -11.9600925446
4.4719910622 -10.0003566742
7.1193728447 -12.3251008987
5.8249330521 -11.2681474686
-2.0482594967 -13.2321567535
1.9633932114 -11.9900264740
3.9375536442 -16.0116310120
5.8568124771 -10.2059717178
6.2467465401 -14.8524341583
-0.3486418128 -11.8399629593
2.0597012043 -12.0446662903
1.3192770481 -12.8863592148
1.1386524439 -15.8726463318
2.8666224480 -13.5089969635
2.2358908653 -16.5950489044
1.4985623360 -14.5134954453
1.7504774332 -12.5554103851
3.6855850220 -13.5409412384
2.1663503647 -13.7588148117
3.1987497807 -16.3746852875
4.1384358406 -15.0730333328
3.2814657688 -13.2272796631
6.3713679314 -15.0050077438
5.6486067772 -12.1951360703
2.3468718529 -15.9316501617
2.9253728390 -14.6907434464
1.0115646124 -10.1612977982
2.8465530872 -11.7230730057
0.6782377958 -12.9744815826
2.5026459694 -14.8179092407
6.7232265472 -11.9569396973
3.3567981720 -18.3185062408
2.9818224907 -12.1450634003
3.1745913029 -11.6686210632
-0.4666466117 -14.6694202423
4.7397727966 -12.6839551926
3.5712535381 -10.2702655792
0.9986669421 -14.1536521912
7.5566701889 -12.7581281662
5.2485260963 -15.6443099976
4.9260311127 -11.0130624771
1.1226905584 -11.1654691696
3.0933856964 -13.3266162872
3.9712092876 -14.2336435318
0.4885568619 -13.5315380096
5.3824639320 -12.5824737549
1.8806805611 -15.5718193054
0.8404774666 -13.3088636398
6.1118364334 -12.4099798203
5.3308048248 -13.1001043320
0.9574326873 -12.4084396362
5.4987330437 -16.0749301910
1.1677976847 -15.8395614624
4.4033112526 -13.6914024353
6.1034631729 -12.7494688034
-0.6839860082 -14.0018796921
2.3970236778 -14.9569416046
4.0189905167 -14.9401226044
-0.4676220119 -13.6302852631
4.6944074631 -15.1175031662
3.4148721695 -16.6341171265
3.4390790462 -17.0383701324
2.0184330940 -11.6613512039
3.0318186283 -11.3454427719
0.7090666294 -14.5852632523
0.0299892351 -17.5255622864
0.8871694803 -10.8465290070
1.6409264803 -14.1976633072
3.5771703720 -13.1576042175
3.8308336735 -14.8481178284
1.2759928703 -12.8882341385
1.6346565485 -14.8273973465
3.4553079605 -17.3777446747
0.2962570488 -15.6176996231
2.5435240269 -13.6518602371
-0.9840003252 -11.8851270676
4.5796747208 -18.2112102509
0.6687760353 -13.1287374496
5.7056922913 -12.9381160736
-0.6872378588 -12.9783058167
4.2352294922 -15.4191408157
2.8217918873 -11.1520843506
2.1642105579 -13.2809476852
1.4992773533 -8.6272602081
1.4399709702 -14.2722568512
1.3326821327 -9.2943754196
1.2382599115 -17.2910633087
-1.3347232342 -12.8734006882
0.9604825974 -16.3953533173
-2.5544710159 -13.9120159149
-1.6174517870 -12.1620626450
5.5178499222 -12.5688867569
1.6483922005 -11.6805839539
3.2243149281 -14.5803470612
3.3818225861 -12.8967781067
6.3021645546 -15.4919986725
1.2508230209 -11.9241437912
3.2697248459 -8.9168596268
5.4852390289 -17.6338005066
1.7363433838 -14.3742141724
4.6055188179 -8.8009634018
-0.8214849234 -16.2388076782
0.2295840234 -13.2607145309
5.5964756012 -11.0506067276
5.4071898460 -13.2601871490
2.7037165165 -15.5982704163
6.3882455826 -13.5844459534
6.4526271820 -16.2536926270
0.6797831059 -11.5570831299
0.0854136497 -14.0095252991
1.5041571856 -13.2351150513
5.1607670784 -15.1308584213
1.8381775618 -14.8801746368
-0.1221631616 -12.8480348587
4.3460512161 -13.7630500793
3.6846513748 -15.2987442017
1.2980778217 -18.0949001312
1.9637198448 -15.0205440521
6.1522603035 -11.2214288712
6.8785700798 -11.5485687256
2.4872663021 -10.3055820465
4.0807867050 -12.1709165573
4.1445379257 -13.4679994583
1.2837126255 -16.1111335754
4.7116456032 -11.1605510712
4.3807511330 -10.0031127930
4.0059828758 -15.2786436081
3.5814819336 -13.5057888031
4.7634458542 -15.9178638458
3.0057096481 -9.5529232025
5.6537799835 -12.6649169922
1.7618921995 -13.6583375931
5.0541601181 -16.3130397797
5.0055494308 -14.6735382080
2.5237171650 -16.3292751312
7.9192938805 -13.6197042465
4.9219465256 -14.7634973526
4.2143239975 -9.9388456345
1.9966249466 -9.1955642700
5.5923523903 -14.6248435974
1.8902876377 -15.8279705048
0.0961070731 -14.3001842499
4.8912258148 -15.4309015274
0.1603891850 -10.5651893616
0.1287942678 -13.9510622025
-0.0296872556 -11.7597112656
8.0829153061 -15.5473604202
2.1544399261 -10.6392974854
-1.8124730587 -14.4276218414
3.0886740685 -14.9320411682
3.3737812042 -16.2523574829
1.9975510836 -9.8678979874
3.3739168644 -15.6464529037
5.2120823860 -12.6754693985
-1.1246869564 -13.0962619781
5.2761998177 -10.6444187164
-0.1363885701 -12.2580986023
7.0363264084 -15.8476381302
2.3671345711 -10.8116846085
7.1832404137 -13.1515913010
5.9817867279 -10.6146078110
3.7502443790 -15.3155517578
3.1571764946 -14.4171590805
2.7574985027 -15.2193269730
3.7005555630 -10.1662302017
-0.6471778750 -13.9453811646
2.8183550835 -15.8415164948
4.3414058685 -17.3329658508
4.6011886597 -11.6702547073
-0.2557666302 -11.8597955704
4.6716642380 -15.9122800827
7.8658590317 -13.2848224640
3.5652630329 -15.8527879715
5.0571703911 -14.4545049667
-0.4591968358 -11.7427806854
5.4175109863 -14.6431531906
1.2409625053 -13.3021135330
5.2269654274 -16.3951721191
6.3942084312 -14.5218877792
-0.9330345988 -17.1165542603
0.2666753531 -12.1135053635
2.5130259991 -14.5135736465
3.9151611328 -12.2932653427
5.6432032585 -11.3073883057
6.1818189621 -16.3625602722
4.8073897362 -13.9125642776
0.1862412542 -16.8139915466
2.9441554546 -11.3531808853
1.5513162613 -12.2770471573
0.3631349504 -15.4313831329
3.0545816422 -13.0356464386
-2.3100750446 -13.1345987320
3.4166431427 -17.7840404510
6.7393040657 -12.9072294235
4.3918848038 -10.6946306229
3.3082966805 -12.4478340149
-1.9753708839 -11.8401393890
2.4173641205 -13.6104011536
3.1488323212 -10.0708427429
-0.2305753678 -14.6060972214
2.5004839897 -13.0953340530
7.0045957565 -13.2168884277
1.4000228643 -10.3199110031
-0.9399633408 -12.8398733139
0.6690635681 -16.3695468903
3.7353596687 -12.5817728043
5.8718895912 -14.7229547501
2.6662561893 -10.2602491379
1.5271875858 -13.3831529617
6.4528059959 -16.5357055664
1.9760301113 -17.3146152496
5.8019332886 -14.0003261566
4.7983555794 -13.6075448990
2.7076029778 -14.0000543594
5.2252306938 -17.0806655884
6.6911740303 -16.5351257324
-0.1439756304 -16.4005794525
-0.7459696531 -17.7563762665
-1.4464004040 -15.6758222580
6.0773782730 -14.0766296387
2.5519106388 -15.7861356735
3.5798289776 -11.4353284836
2.7071843147 -13.4196033478
2.8408088684 -16.2565860748
1.8404512405 -14.8152370453
-0.9286904335 -10.4294614792
1.0961120129 -11.7727918625
3.6109368801 -9.6790637970
4.3827486038 -16.7078495026
1.3361673355 -11.2715797424
3.8452353477 -11.6545476913
5.8599300385 -9.8371486664
1.0572183132 -14.9672498703
0.0588086545 -13.2549457550
4.2543187141 -13.8900604248
-1.1987609863 -16.2537689209
2.9275982380 -15.6398630142
0.2732271552 -15.2122268677
4.3804478645 -13.1327877045
2.0900075436 -13.9429550171
-0.0449107662 -17.4002437592
2.8681087494 -16.6482219696
5.2921113968 -14.3633632660
3.2406241894 -11.9904918671
1.8322998285 -12.9397306442
2.7941532135 -9.7491474152
4.4031248093 -12.4191293716
3.0552353859 -13.7938947678
1.1823341846 -11.8227519989
1.1407217979 -13.7021408081
4.4948377609 -10.7237710953
3.6403510571 -10.8404912949
4.4871711731 -14.3650617599
2.8418920040 -15.2508172989
3.1410079002 -9.4848775864
2.9640662670 -12.8423080444
3.4943773746 -13.9248142242
3.8739125729 -10.6879777908
6.0630135536 -14.3216352463
1.4568501711 -14.4277830124
6.4710850716 -11.6358308792
4.6215605736 -12.9674968719
4.0028977394 -13.6486434937
6.2842092514 -11.7556953430
3.1544682980 -11.8170289993
1.8025072813 -9.6879806519
-1.2380439043 -15.6369714737
1.9345976114 -17.2664318085
2.8918015957 -12.5573873520
4.2780375481 -17.5391921997
1.5112718344 -11.9541435242
5.3490781784 -18.2413196564
3.6008808613 -11.2239160538
0.6686242819 -15.5216073990
3.2971999645 -11.8635215759
6.2740049362 -13.2255334854
-0.2787446082 -12.1590356827
2.8016400337 -14.7570104599
2.8256034851 -13.8325653076
3.6944012642 -12.8267669678
-0.1282499433 -10.2489681244
0.4450313449 -15.3298072815
1.1156698465 -14.0626926422
3.2648432255 -14.3560094833
2.5922133923 -13.5090970993
0.0818535089 -15.2892589569
3.2462906837 -10.8522901535
3.3644251823 -12.9440002441
3.4346716404 -13.9816713333
1.1677215099 -13.7234992981
2.5732398033 -15.7180414200
2.3954417706 -12.9536190033
4.3042201996 -11.3765344620
3.4306647778 -17.5844688416
-0.1730676889 -14.8864822388
10.2218255997 10.2164325714
10.2814922333 10.8338775635
10.9924278259 8.9841938019
12.3084478378 9.2124042511
12.2076807022 11.1706428528
8.2959890366 10.1059255600
8.8322992325 6.3594217300
10.8940725327 10.2114801407
15.4612846375 9.3999319077
9.2386989594 12.5326948166
12.9675254822 11.0297060013
14.9560651779 8.9781713486
10.9363965988 9.1551494598
8.9324674606 12.3081712723
11.0719842911 12.4523315430
14.9647064209 7.2328209877
12.2881431580 8.7884407043
11.2257452011 11.5949268341
8.0949983597 11.3557214737
9.8825969696 11.6674747467
11.1626577377 11.3410978317
10.8149881363 8.8384933472
10.0643815994 9.7645969391
9.6115207672 5.1501631737
6.6769709587 8.3916873932
12.3929729462 6.9342226982
12.4529018402 10.4297285080
11.9363842010 8.1798219681
11.3466176987 8.8840360641
8.5953989029 11.1241455078
10.2174100876 11.0003471375
6.8210520744 9.9038047791
10.5795574188 8.2651872635
10.9552183151 9.7254199982
10.0640630722 8.7016963959
9.9522619247 8.6475820541
12.1178894043 11.0334749222
9.8965654373 9.1754865646
6.6012310982 11.5777168274
7.6262669563 12.5972394943
7.8808989525 4.6744694710
6.7286405563 5.7336058617
8.4890947342 15.2767944336
7.6829247475 12.2602729797
8.7224168777 9.8992452621
8.4103469849 9.1639366150
8.4296092987 8.2841453552
10.8436136246 13.3554992676
9.1097650528 12.7520380020
14.6964454651 10.9818668365
7.7042131424 8.0457620621
9.0315055847 10.8344039917
8.6066532135 9.7922773361
8.3200769424 7.8740029335
12.8554124832 10.5671863556
10.3932380676 9.6494159698
14.8187971115 7.1473121643
7.9704055786 10.8525972366
11.0290136337 9.9924774170
11.8084964752 7.5797128677
11.2781753540 11.4337596893
13.9378814697 9.9663829803
7.4803090096 6.5986356735
13.2339315414 12.3251171112
9.7093439102 6.9303846359
8.9136333466 8.5280542374
11.1219577789 5.5942487717
7.6923756599 8.2573833466
9.9038610458 12.5592622757
8.1247882843 5.3497700691
11.8893594742 8.1440773010
12.7590169907 9.7705087662
6.1930789948 9.5266580582
7.5466623306 10.8261747360
10.7141866684 10.7940855026
7.4569168091 11.1768436432
11.1141033173 11.4115123749
9.2057781219 8.8295764923
10.1546640396 8.9971208572
6.6522011757 10.5796642303
8.5443773270 11.0836076736
8.6393957138 11.3710079193
8.5131397247 7.6871051788
12.7753171921 6.7860288620
13.0404767990 9.8510761261
11.8731613159 9.8857612610
12.2723979950 10.0919675827
8.7207012177 4.8976726532
12.2861757278 10.7779855728
10.2874774933 10.0601816177
5.8665571213 7.3059267998
6.6536078453 12.9450168610
9.3235492706 15.1764698029
8.1144943237 10.7677726746
11.5500755310 10.1085672379
10.2890377045 10.0002374649
12.3414773941 7.5245141983
10.3238925934 8.3234939575
11.1826896667 8.7260513306
8.0227308273 9.3379335403
11.8650388718 13.0079784393
10.9122400284 10.4992504120
10.3293628693 6.9164690971
11.6807308197 5.0276250839
10.7291345596 12.0344123840
10.1527967453 11.0560712814
10.0012235641 11.3933134079
8.9423589706 9.2169141769
11.7780847549 8.5155143738
11.8970241547 11.9600458145
8.2124872208 7.5135226250
10.0673780441 12.3202447891
8.3541193008 10.1856946945
11.2701234818 7.6811056137
11.5265254974 8.6469163895
10.9082260132 8.3745040894
10.6395139694 10.0122575760
11.4187526703 10.7876091003
9.0347795486 9.0590038300
7.2160954475 10.8355617523
9.0091104507 9.3649835587
10.9178009033 10.1504583359
10.8648214340 8.9942722321
10.4291620255 4.9550948143
12.5103626251 9.1763429642
11.9898967743 8.0472373962
7.6026105881 9.7789087296
8.3775167465 10.7956295013
8.7622737885 8.4743242264
9.4926185608 6.2564501762
11.8816022873 5.6684684753
12.4361753464 6.5009565353
12.4802818298 8.8631343842
10.5007228851 8.2894058228
12.2913188934 7.2463026047
10.4212121964 5.5673332214
5.3897657394 10.9178285599
10.7437906265 11.6874456406
10.3568363190 9.0444822311
11.9619970322 8.4990530014
9.9702434540 10.2563056946
7.5251035690 5.5363898277
8.8214435577 9.8399858475
11.5200033188 9.4257888794
9.9819908142 7.6619410515
8.6374778748 10.8923645020
10.2224779129 11.3003110886
12.2102088928 7.7478866577
13.1119298935 9.6555290222
11.3623332977 9.7620086670
14.1192274094 8.1271238327
6.7127346992 7.4502329826
11.9912290573 13.2744445801
7.8402781487 8.8110046387
8.7905120850 11.0957040787
7.1832485199 8.7124624252
13.7196369171 6.6761879921
7.2146434784 7.9952926636
10.7086734772 6.5516338348
9.8917942047 11.4231042862
7.9422364235 6.3840775490
12.8487548828 11.2052068710
10.1291646957 9.3504381180
6.3411135674 11.7059240341
9.1577234268 6.8566598892
13.7292346954 6.9485187531
12.1179771423 5.2397956848
9.5265474319 8.1190214157
9.6603040695 11.3759059906
13.7439079285 12.2083063126
9.6482334137 13.1576852798
13.8980884552 12.5142993927
9.8141078949 10.1617975235
13.7911939621 8.7454242706
6.4956750870 9.6369733810
9.0890531540 13.1489286423
7.0464434624 9.2377300262
10.2972831726 12.8852653503
13.0529031754 10.4336519241
7.5491967201 7.3527741432
7.4599747658 9.5357055664
13.1784400940 6.1317625046
11.7098951340 11.1808395386
7.6879115105 7.1330795288
7.5506429672 9.0466117859
6.5045394897 10.5473556519
9.0847616196 11.2795438766
8.7357435226 7.8422913551
9.7509508133 6.5534691811
11.2826042175 9.4526205063
9.0698804855 10.6783351898
12.7149124146 7.7140378952
11.3225574493 13.5051975250
10.2375984192 11.2370204926
11.6934318542 9.4868097305
13.9754352570 8.7864484787
13.3518552780 10.4942426682
13.7197160721 9.0496768951
9.2356204987 9.4567689896
13.5194034576 9.6814813614
8.0933637619 8.5608453751
8.4882555008 6.9106326103
8.6862106323 7.0908441544
5.7640414238 9.7924623489
14.7289505005 9.9128656387
12.9491462708 7.9867973328
8.9689168930 11.4625930786
13.2326326370 10.5683736801
12.0439443588 8.4083662033
8.6970100403 11.3636407852
7.9344811440 9.1680860519
9.8730640411 9.7098712921
10.3832187653 7.6730341911
9.6775503159 9.6636762619
14.0207471848 9.5043478012
9.0319166183 6.6544847488
13.7969741821 10.7522764206
6.7604579926 11.4718894958
12.1799707413 8.8238086700
11.8348045349 5.4711661339
13.4472560883 11.2443685532
8.9694948196 9.1257991791
11.2158527374 8.2720270157
9.4325408936 12.6701555252
9.4106769562 9.9737882614
7.4484868050 8.2201528549
14.3972902298 7.7305850983
11.4759063721 12.9532060623
9.2638006210 11.2440710068
8.3928422928 9.1803512573
8.6888637543 11.7640008926
10.9924812317 6.9059848785
13.0716876984 5.9444470406
8.7708034515 9.9324874878
9.4524364471 10.4777975082
11.1508693695 8.1793041229
9.6633682251 5.0913386345
7.3134565353 12.6596918106
8.7678241730 6.7491297722
12.5000448227 8.0060997009
10.2438774109 6.5157155991
6.8254222870 10.9335374832
10.9652776718 8.3160114288
9.9210863113 8.7927999496
11.8309097290 11.6646776199
10.2944927216 7.2665691376
11.4556798935 6.5033078194
10.9434709549 9.6425981522
9.0534067154 9.1694688797
10.4079933167 13.2550582886
9.9187717438 7.8540987968
9.7788562775 4.6456756592
10.9238824844 9.4124355316
11.9231729507 8.1285772324
10.8064260483 8.8383626938
12.4166336060 11.0473098755
12.6516761780 7.6151509285
8.8205394745 12.5726346970
9.4496879578 8.0151453018
15.8540821075 8.3130722046
9.9276208878 6.5260586739
10.0313711166 9.2621545792
12.0906848907 11.8235187531
5.7941741943 8.6924514771
11.3175201416 8.4415645599
14.6064271927 9.4717483521
8.1054449081 8.3897695541
9.9007472992 7.5793948174
9.7621612549 10.2255907059
7.2803902626 9.9038496017
11.5375318527 10.2277488708
10.6565303802 10.8819322586
9.4571905136 5.3140106201
13.3769283295 9.2898740768
11.1831312180 9.7326555252
15.3899383545 11.8978977203
12.6120271683 7.1804761887
9.7911186218 9.4159955978
13.2493925095 8.5853443146
12.2418699265 11.9018774033
11.3403062820 7.4072546959
10.7179298401 7.5525202751
9.3758907318 12.2454242706
10.0601625443 12.4474582672
10.6378927231 7.6248731613
10.3311634064 7.4632043839
6.6579208374 6.3252348900
7.0360522270 11.6763477325
9.0882854462 12.5264816284
8.8948869705 10.2285947800
9.5649318695 7.0685048103
10.8489046097 7.7273716927
10.8817291260 12.6006841660
11.0486173630 6.3077454567
9.8072671890 9.3147220612
9.7078838348 8.2795581818
11.6752233505 11.8796691895
9.3239345551 10.1895561218
7.8714709282 9.2771368027
10.5849609375 6.4914188385


==> expres/synthG3d/tSNE_cl3_dim50_p300.300.300_d2.4.8_embedding.tsv <==
-6.9507925266 -9.4271825189
-7.4482655246 -9.3555032437
-7.5226734842 -9.2231729249
-8.1395799883 -10.2511439291
-8.5596855035 -9.8518224467
-7.6172757618 -9.4513863120
-7.4560820607 -10.6669409603
-6.5143657583 -10.3840204021
-6.7595486535 -8.9380895118
-7.2513752950 -8.5101670043
-8.3478794211 -7.9132192329
-7.0278882751 -10.0047872290
-8.2450728176 -9.0058206997
-8.2680293662 -9.2385908840
-8.5544649178 -7.9361544799
-7.9247470862 -9.8909354256
-7.0133442277 -9.4511548345
-7.1542759247 -8.5245386026
-7.1161171497 -10.0386420458
-8.3546965157 -9.4610207071
-7.2907013548 -7.7101544511
-6.7324046820 -8.6673873759
-7.9977599798 -9.1656180985
-7.8805060995 -8.7761735747
-8.3582148325 -9.1028320761
-6.6844611645 -9.0815676162
-7.0159839169 -9.0777689970
-8.2236274684 -11.0051524157
-5.9731125230 -9.3239347328
-8.8108096651 -9.3488655391
-6.8832115847 -10.3735579902
-6.6052995927 -10.3211511159
-8.0801943131 -11.0452567947
-6.3272988757 -10.7141843862
-8.5552936392 -8.8510727158
-6.4114508720 -8.6598045968
-7.8378727156 -9.1035762173
-7.2800275888 -8.4998278755
-5.9612598051 -9.5173110183
-8.3275676806 -9.6837544091
-7.0188622377 -8.7590224770
-8.3818752959 -9.3087450871
-7.2251220462 -8.3400715184
-7.7618102885 -9.1972778383
-8.5341302812 -10.4446900762
-8.5980220127 -9.8783122437
-8.0443790469 -9.2578477025
-8.8597730916 -9.3511777296
-6.1290319697 -9.9046989451
-6.8999887263 -9.1743183819
-7.0888615147 -8.0306988816
-8.3096401528 -9.2816734513
-7.3357982430 -10.1587013261
-7.1226183143 -10.3634271143
-7.2343438604 -8.5826900974
-6.9441835172 -7.8566146081
-7.9890454412 -9.5772496723
-7.8916720629 -9.2187215858
-7.7576647012 -8.7559348018
-7.5825775834 -8.5434525778
-6.9787206926 -7.9365442961
-6.5452771667 -8.6641370782
-7.5109169676 -10.3834335624
-7.6695840162 -9.9621352490
-9.1147410034 -9.0537579700
-8.0963818185 -8.2245007902
-7.1747994499 -10.3135439660
-6.1383578705 -10.4282955626
-7.9728190882 -9.6595527540
-6.5600765951 -10.1950786241
-7.9152915974 -10.1506405294
-7.3626874705 -9.6267739465
-7.8443488235 -7.9228272297
-6.9779131698 -8.6457497081
-7.2788653071 -9.4692116181
-7.1710720567 -8.5448751239
-8.6381386814 -10.2514363560
-6.9698015885 -7.7402130954
-8.3343008727 -10.4879500197
-7.4841112361 -8.8943739272
-7.4441426101 -8.5866729382
-8.9547463512 -10.2636833903
-6.1926955820 -9.3841162970
-7.9775098025 -7.8136729283
-5.9121772679 -8.7185607351
-9.0119550620 -8.5912925542
-6.5487087944 -8.5394827587
-6.4613512381 -10.7113930329
-7.0448275055 -8.6129979820
-6.9930492524 -8.3260619095
-8.6807882345 -9.1265853793
-7.7358437500 -10.1883523698
-6.5214823845 -8.9684926171
-7.8259735998 -8.4836436641
-7.8330771645 -8.7390588766
-6.6395234297 -9.1617168648
-7.8894109978 -9.0539200165
-6.8597782490 -9.5959202711
-7.3224835183 -10.9029096976
-7.1456339400 -9.3790028515
-7.2688956080 -10.1420901629
-7.6397618889 -10.0674834454
-6.2596940894 -10.0337197362
-7.1333771367 -8.7842424164
-8.8016786051 -8.7206618520
-7.0129973977 -8.7524243493
-7.4256413849 -9.8682014950
-6.9567617755 -10.5067062469
-8.3948854685 -8.7892847245
-8.0176004747 -8.0742958654
-8.2218385138 -8.4104027709
-7.3902419955 -8.0821109530
-7.3264179098 -9.7279784779
-6.3399965803 -9.3551320873
-7.5102497268 -9.9647817547
-6.2836562037 -8.5093257952
-7.6165825139 -9.8424579082
-7.8213338995 -7.4534916396
-7.7469882528 -9.9565856770
-6.1904320878 -9.9300630350
-7.1632559273 -9.3413055547
-7.8120608989 -8.4409754733
-7.1146422878 -10.0869960597
-6.4794774096 -9.6441126209
-7.3865119210 -9.6549388435
-6.3733600174 -10.5180770316
-7.9219030005 -8.9149176782
-8.8298571368 -8.9877790051
-7.7333230092 -8.4151534667
-8.9260963063 -9.5681433596
-7.2364532794 -9.2382429611
-8.0650807364 -9.3205760678
-6.7980552239 -10.4131530204
-6.8340054489 -8.4904329767
-6.8431566773 -9.0826654213
-8.0963509402 -9.3584860359
-7.3543411415 -9.2934529209
-8.1549287836 -9.2438045650
-6.4488902652 -8.1717350682
-7.7394599486 -10.3625901714
-7.7208747160 -9.3758382167
-8.5900189798 -7.9866291299
-7.2320840030 -9.6286957255
-8.2302099205 -8.9548892535
-9.3329897391 -8.6586340435
-8.2875640917 -9.4047981465
-7.7945179551 -7.5510899476
-8.3710280564 -7.7253382957
-7.6945414336 -9.0621942852
-7.2125173695 -9.2525818108
-6.5766101817 -8.2600635065
-8.1799224356 -8.9129126869
-7.7861964583 -9.4668426227
-7.5378485898 -10.1314927752
-6.4489751233 -9.9703804438
-5.9463873808 -9.5164931592
-7.8822629414 -9.5340665612
-8.3028016051 -9.0770444157
-7.2339778214 -10.1303459006
-6.1742237608 -8.5040943727
-6.5493225945 -9.1503252827
-6.9713125350 -8.4058923155
-5.8919221607 -8.8867042448
-8.3497107769 -10.9046628504
-7.9183099814 -10.1939869739
-6.9610530658 -9.5048367302
-6.8238238348 -8.4541839179
-6.1629278967 -8.2803597559
-8.1414977257 -9.8883210488
-7.4641738528 -8.8081180805
-7.1851294450 -10.9066635459
-7.9949951972 -10.7714837680
-8.1179694502 -10.5971095140
-6.6911997606 -7.8039861356
-6.7209207196 -9.1833539251
-6.7291236760 -9.7713952240
-6.7448514228 -9.9528856904
-6.2545710736 -9.3121277125
-8.2365321520 -8.6360475018
-7.0570167120 -8.7589486708
-7.8087292755 -8.7610414387
-7.4821893778 -8.6718862655
-8.2717795829 -8.2022243266
-7.2949578410 -9.0659084278
-6.0863643282 -8.6971992773
-8.8223275084 -8.6838602141
-7.2106840375 -9.5871119805
-7.5659123781 -9.1966652995
-7.9918602955 -9.3712373561
-7.3106852824 -9.8315251633
-6.8216314666 -9.1445279246
-7.8184542451 -9.2362785536
-6.2069545746 -9.7829488442
-7.8916638321 -9.8105268846
-6.7015068448 -8.2115067765
-8.1449131381 -9.7770387368
-7.6926221609 -9.4028507260
-6.3789344655 -9.1868426260
-8.6162835836 -8.9467209188
-7.0945200515 -8.8850475979
-7.1927188590 -9.2480819745
-7.2313802177 -8.6035804258
-8.1304313438 -7.8380293738
-6.3457926402 -9.2702286368
-6.9590345671 -10.1666084312
-7.7316540131 -9.0126875929
-7.5957869060 -7.9242551227
-6.6211905779 -9.2659429220
-8.6783935957 -8.3845298988
-6.8732002042 -10.1046707956
-8.5019881180 -9.5983979602
-7.1905876487 -9.1334156541
-7.7562956233 -10.8911854404
-7.3801365338 -9.4401407457
-8.9329980949 -9.3269168965
-7.4572025183 -10.3044940038
-6.7055388539 -9.9609334714
-7.6561501878 -8.5398300839
-7.3376154142 -9.0455266817
-8.6679262403 -8.1981352026
-6.1492330548 -9.8434363912
-5.6424408552 -9.4864455354
-8.3396054238 -9.0178667006
-7.8701849348 -10.2658665436
-7.9535685860 -9.7005525801
-6.3378385231 -8.8296683700
-7.8816983450 -8.3234840769
-7.3910897460 -9.4224642378
-6.7222619531 -9.0893887664
-6.5119613880 -9.1759566836
-7.0218853627 -9.0801809143
-6.7742388357 -8.0713933025
-6.1825298325 -8.2788240318
-5.7710531389 -9.9572596110
-7.3689377286 -8.0850801067
-8.0227332808 -8.7613025950
-7.8610027396 -8.7224659826
-7.6112116690 -8.3846169380
-7.7871224345 -7.8138899136
-7.5030351168 -8.3435139737
-7.8246229632 -9.8571510454
-5.9744468105 -8.7836032917
-7.4875010822 -7.9050265238
-6.6819290237 -8.5939812039
-8.9713723365 -9.6682164271
-6.9716320144 -9.0309775051
-7.7548084966 -8.9007544006
-7.9112984691 -7.5473988860
-8.1024000737 -8.1595413898
-7.1003705192 -9.3836878285
-7.4165022055 -8.6011519211
-7.3122639602 -8.9137476478
-7.4909167417 -9.1018458166
-6.8919937776 -10.0601234547
-7.3757190260 -9.0563164793
-5.9898535384 -9.0117030060
-7.2022765623 -9.0921155040
-9.1950128240 -9.1005731825
-7.5917747815 -9.4266431504
-7.6991157585 -10.0357553354
-7.2811866821 -10.5924985033
-7.5417261363 -10.7591737472
-6.0229428765 -9.1733726144
-7.0562370701 -9.1264704178
-6.9587779990 -10.7037449122
-8.2070675660 -9.7762035781
-7.0246350023 -8.1559512530
-7.1283374762 -9.5136088227
-6.8276639536 -9.2153921133
-8.8208650475 -8.2142194470
-7.2295787643 -9.0532235723
-8.9265225163 -10.1071007268
-6.7467039868 -9.9223631854
-7.8390070300 -9.8261983464
-8.2561778678 -9.5013624592
-8.3026014606 -9.6671760171
-7.3179214730 -8.8991394497
-5.7793545543 -9.2243631169
-5.9314901054 -9.5520549756
-7.8470898033 -8.3143053936
-7.5291800075 -10.6244020399
-7.5814907660 -9.4667303695
-7.4528735960 -8.4944871244
-5.8287500398 -10.2607995408
-8.8336357298 -9.6504789371
-8.7344358452 -10.5236813053
-8.2058362754 -9.7416469618
-6.9496488140 -9.6503743839
-6.9091521976 -9.2461987937
-8.1490267587 -10.0063452655
-6.9607223135 -8.2706802661
-8.7844660807 -8.6375416723
-7.2062122032 -9.0697157648
-7.1997665482 -9.4037076505
-8.0721925600 -9.3456811076
-8.4740058504 -8.1646454864
-8.4524030501 -9.1184117637
-6.5123443845 -7.7554272949
-9.2887903957 -9.8243816147
-8.2473554109 -10.0715886168
12.5075217466 -1.8051768536
11.9296186301 -2.2179961289
11.8614127180 -2.4154504312
10.8500208927 -0.9120964530
11.3446358775 -1.1301839048
10.5482779246 -1.9853935841
12.4698841374 -2.2179139976
12.2812673148 -3.0850274200
12.4577910188 -2.7854107707
10.9260718132 -0.5859420082
10.7560120119 -2.2198378496
12.3122511524 -1.8356899458
10.1897566948 -2.5130643136
11.1080215329 -1.2093196919
9.7678085732 -1.8009578269
11.2679384369 -1.5329792860
10.3313029751 -2.2988833146
12.3992428693 -1.0777077752
11.1844428348 -2.3017549902
12.1921433039 -0.7875243632
11.6954518143 -2.3133021478
10.5519097290 -2.4682468097
11.1794748125 -1.6055773686
11.3916323267 -2.3737925322
12.1670015629 -2.0786980065
11.4030414618 -1.5289089172
11.7310255816 -1.3526144997
10.2856995980 -3.3109765736
11.1788691048 -3.4964389927
11.6957515368 -0.9289103733
11.1698054273 -2.6098725948
10.8750883444 -1.0569654956
11.7159154288 -1.6963267543
10.2921677885 -1.5939620448
11.9673961310 -0.9820325039
12.2676886976 -3.0061365639
9.9526508028 -2.8350801175
11.6692333026 -1.3977206477
11.4034266603 -1.1192511725
12.4588020496 -1.1720272591
11.7157535168 -3.1586920737
12.4707180128 -0.7527573149
11.5976785184 -1.9391595347
11.6205224559 -2.7592358662
11.3143325869 -1.3974288630
12.8697352064 -2.6355735619
9.8167897479 -1.7688372521
9.3829572176 -1.6783817760
11.2831805176 -1.8615731046
10.1317660254 -1.2178169487
11.5421743686 -2.5491351797
11.3879732488 -0.5286743134
10.6784406855 -1.5383952228
11.4353768336 -2.4450192010
12.7077898852 -2.3344365726
9.7563397164 -2.2515057468
11.7982737532 -3.2075846305
10.4055309045 -1.8595232241
11.0988208393 -2.5652510031
12.0201399736 -2.6206897219
10.3181941197 -0.9816652716
11.2960011946 -0.8544070349
11.8046871428 -1.8187794069
10.5000359655 -1.1272977867
10.7838254708 -3.1506091563
11.1721661270 -1.5138958297
11.0765598159 -2.0681034320
11.0139944626 -1.8101742760
11.9172948043 -1.7246430921
9.5942136507 -1.9805410265
9.9443433430 -1.7026369408
11.9353321174 -0.8627443117
12.3982973974 -1.1335453996
10.4716298886 -2.1640745740
10.1621165008 -2.2009689174
10.9909588903 -1.4196940680
10.7523407145 -1.7953510984
11.7697839543 -0.8063753159
10.7668033503 -1.1153259179
11.2451180789 -1.6397063596
10.8764998313 -0.6244948501
9.9629460263 -1.7928369174
10.4773478444 -1.5641423824
11.1620162428 -2.1708270875
9.5958431460 -1.1222991473
11.5285256738 -1.4937505176
10.0126169133 -2.1294666051
11.5225050792 -1.9138950862
11.5254867259 -0.2986302734
11.1573194495 -2.0002543036
11.9271147958 -0.4196507590
10.2814429762 -1.3257225890
10.7925620014 -0.9351731420
10.3140633813 -0.9895577301
11.0393543644 -0.1167589511
10.5509155509 -0.6743971330
11.7785449826 -2.1756879506
9.7282397091 -2.8716431961
11.9652103007 -1.6550462858
10.6337373221 -0.2406625954
13.0495387615 -1.8229931657
10.5416113022 -2.0815211844
11.8711515351 -0.1331063489
9.5204470384 -2.3742281165
11.5587162982 -2.3418755686
10.6892378924 -2.0778618727
12.4570080247 -1.3333484784
10.2750465213 -1.5081805916
12.0164209076 -2.5908704055
11.1898328485 -2.2149428000
11.5118274213 -1.0733457773
11.6317011522 -2.5229093209
10.4547988455 -3.4981558150
10.4927870087 -2.0012987122
10.4299963166 -1.4701072943
10.9638487246 -1.5511624600
10.8999364097 -3.5546078242
11.6705566235 -2.3388022282
10.6845582653 -1.2045761961
11.0135537437 -2.5379737993
11.9061108771 -1.4058797305
9.7685555637 -0.5737401359
12.0228134268 -1.9247243050
12.2687898174 -2.7926254955
12.5491137107 -3.0099421068
10.9615321025 -1.2336246313
11.6036161900 -3.0599647831
11.3104964984 -2.4111982915
9.8459306550 -2.7130143006
11.9640546477 -1.9080003815
12.7747791212 -2.2917726361
9.8981506100 -1.8012351659
11.4530152800 -1.3295762194
10.9224071627 -2.4662282118
12.1618804430 -0.9483577386
11.6091326334 -2.7185463896
10.5772516127 -2.6059899616
10.3927670019 -2.8761209453
10.5676410288 -3.2142757198
10.9198210870 -1.3321892799
11.9182471950 -3.4949787103
10.7373201534 -2.3578136831
12.2976630159 -2.1906035437
10.5397526015 -3.1520732843
10.8491371028 -2.7878822764
11.0327541881 -1.0945742092
10.2643762264 -1.4784816407
10.7008462137 -1.9252015778
10.1585453793 -0.4403199392
11.0161336739 -1.0015455752
10.3261847199 -1.6838226878
10.1401867796 -3.1275356602
11.5295027951 -2.4661023303
10.0704024012 -0.8680380505
11.1683501498 -1.9351918460
10.9684861854 -1.4982553904
10.5371187799 -1.4648087541
10.1626237794 -2.3980124585
11.8348016713 -2.0778094488
9.7859721455 -1.1858414392
12.4136499027 -2.4895114077
11.3281476500 -1.1420966390
10.4547463174 -2.9637440378
10.5812285202 -1.5744600072
11.4749218557 -2.4583927324
12.2181041243 -2.4717372207
11.9857010469 -2.0068309244
11.5724742079 -1.5457733306
11.7219689554 -1.7226837997
12.7793868314 -2.1599900144
10.8620201753 -1.4501855224
11.0551745756 -0.2107113471
10.4905557392 -2.2178216288
11.6918104558 -2.1108468358
10.2125915922 -1.8590316975
11.1756076974 -2.6315046645
11.6149021841 -3.1977882836
12.3190308252 -1.5190627049
10.7771079157 -2.8378005592
9.9004869423 -1.3438819261
11.0256331743 -3.0015431442
9.7600331537 -2.1503227745
10.2382421459 -3.0151223119
11.1455367864 -3.4806433207
10.5596828833 -1.3321239300
10.3476397743 -1.1547441703
12.2383098762 -0.9716527732
11.1357971166 -1.9301812742
12.1578293203 -2.3384498654
10.5974918556 -2.7401359854
11.2449204008 -3.0966397779
10.4242915976 -1.2359954487
11.3558286025 -1.6819968357
9.9429465198 -2.6812885720
11.5952931377 -1.4353921350
11.9382619569 -1.4267506764
9.9398133805 -0.5934156698
10.4225638650 -2.3377651074
12.5407588898 -2.2506166241
10.6119101107 -1.7111716623
11.5967752705 -0.3567834290
10.9990790456 -0.2473237849
11.2495922873 -1.5020061584
11.3672192361 -1.4958774368
10.4343871496 -1.5319869211
11.3243181752 -1.7754783989
11.7279878703 -3.0528029575
11.1491821240 -1.3315119823
10.9088945871 -0.6261728376
10.4492769613 -0.8137686458
10.7530049998 -2.0647703209
10.9599983127 -2.5918749923
10.9868407566 -1.5948189106
10.8751194256 -2.5749899060
11.1553453110 -3.5638725729
10.6327312341 -1.6145409596
11.5694045283 -2.3507110612
11.2154328491 -2.8497731989
12.2929646030 -1.0768944784
10.6806844740 -3.4205481375
10.3531913961 -3.0820861010
10.4227890289 -1.1617382890
11.4530834915 -3.2550860209
10.6998576232 -0.0903397799
11.9934678608 -3.3389296868
11.5584897126 -0.9714595087
11.0686478289 -2.8286347877
11.3072902808 -1.7701252446
10.6530201719 -2.6193508916
10.9338083201 -2.1503239448
10.4409993658 -3.4452766389
11.2062729827 -2.3510847382
11.9463694893 -1.9010267723
10.7103137152 -2.5407808106
10.5780435157 -1.6458367697
11.4460737339 -2.5738153161
12.5084062849 -3.0562430415
11.9087905313 -1.4298864575
10.2531845472 -1.5286609585
11.1496191871 -2.4070238527
11.3368438530 -3.4421093237
11.7082937381 -1.2070935249
9.8306095596 -1.3271618055
11.0150670252 -2.5750890608
9.9580380688 -2.7960944480
10.6542690679 -1.1824009564
11.0231453683 -1.5360016969
11.5668755323 -2.8147864570
12.3615125104 -1.3588753634
11.0369779907 -1.6556967514
11.0829838350 -1.6898044616
10.8501914099 -2.3008593999
11.6874560869 -1.3509501636
11.5111874073 -1.2961456789
10.2196354069 -1.5432125241
11.7381428821 -1.7614272616
12.0250109900 -2.0316193303
12.5777621818 -1.8359698142
11.1421024976 -0.3247995566
11.6987404286 -2.6601663618
11.1090331184 -2.0473076790
11.2038823113 -1.8180675741
12.2500524803 -1.8026279451
11.3776597941 -2.2976909395
10.5039854081 -2.4413450972
11.9473866760 -2.4549983838
11.2653776305 -2.2119443594
11.2311346558 -1.8947695706
11.7377897602 -2.3882634257
10.6695112685 -2.4656202441
12.1253660573 -0.4042420293
12.3807669853 -1.0277951228
11.0864421900 -2.6533338528
11.5913500250 -0.8903989476
11.0004680313 -3.3404370937
9.6130373710 -2.0093313973
10.4615107053 -2.6141224425
11.7371106303 -1.5473197287
10.0005938688 -1.0089663407
11.9334612635 -1.5968281588
12.2414631479 -2.4686201536
9.7650391720 -1.3156719026
10.4853663967 -2.3846933423
11.7893236451 -1.7584045329
9.8916251002 -2.1519074404
9.7308098156 -0.9591942668
10.8822242603 -1.1753955985
10.3546547992 -1.5478341847
11.5512172018 -2.1051778350
13.0144634987 -1.4053645810
10.7717204381 -0.7445868558
12.1013543364 -1.4232661067
10.7398143109 -2.7023996858
11.7612338657 -0.5983947904
11.3037479284 -1.0323676666
11.7586236018 -1.3533236499
11.9056356931 -1.1127308716
11.7424724335 -3.4640534731
10.2021156447 -2.3194266532
12.5093437759 -1.7318963908
-2.0557393166 10.8653779662
-3.0283243555 11.0281966429
-3.9028767565 12.2238581001
-3.9396910184 10.5566583811
-4.1903901829 12.0242273083
-4.0070346178 11.4317134585
-5.1851900878 11.0369971056
-2.9190148459 11.2480380583
-3.9756439597 12.2328298101
-3.2387143220 9.6784497539
-4.2998387826 12.1764149141
-3.8721919408 12.5952094437
-4.5713733144 9.8044572567
-2.7997753670 11.1089671987
-3.8887001440 12.3802924013
-5.3601518813 11.4064451431
-4.3989693033 10.2199565436
-3.5297861222 12.2234107873
-3.0116811773 10.0870478259
-3.2754982241 11.2355275895
-3.6153321532 10.1517142666
-4.0410664493 10.5666272494
-3.8664646037 11.3943814307
-4.9448964350 9.9883030150
-2.8670434530 9.9952818488
-4.4676878876 11.7429707685
-3.8606639801 11.0409680223
-4.1465611234 11.6801889451
-3.5271599633 10.8107417018
-3.6154874174 11.4141518792
-2.3574172507 11.7020529311
-3.6125026012 12.6292106472
-3.7179082320 10.4130327096
-3.7998072156 11.3842166261
-3.9589321742 11.2961644915
-3.6020864752 10.3091127300
-3.7695312973 11.3503417188
-2.6600967183 10.7341242889
-2.6520730811 11.9824171231
-3.1155305581 11.6570865455
-5.4506930195 11.1817575567
-5.2702539946 10.2938425517
-3.5822836298 12.8273181223
-3.2498314357 11.5924972613
-2.5528901647 11.1306044417
-3.3449408753 11.1183178009
-3.0314538938 9.2490775149
-3.2860195674 12.4680499793
-2.5382479668 11.7545102241
-3.5681504079 12.3768082538
-3.3233575765 10.5219316963
-3.7458500333 10.8149623586
-3.1717601813 10.3603485547
-3.7501851322 10.7785224378
-4.2541817711 11.5252790031
-2.0817905388 10.4989230113
-4.3127229301 12.5739472423
-2.4500625739 9.9963979095
-3.1312560752 11.4525567570
-4.3446516584 11.5588238881
-3.3454295274 11.5490664337
-4.4542806482 12.4331995384
-4.4061244953 10.2409743017
-3.5747709476 12.9800980697
-3.8427319250 9.9940089942
-3.9338786652 10.4946177339
-4.6240026959 10.9694523269
-2.3868744746 9.8947032178
-2.9762206066 10.5735899898
-4.7621886439 10.8148966132
-4.6795310451 12.2365052052
-3.9114379755 11.1095477024
-3.0071747275 12.2018896223
-3.0593775333 10.0012530052
-3.3361175393 11.1406107260
-2.6196453004 10.3209578884
-3.2353127000 11.6489833518
-3.1010254286 10.5630107089
-4.0344808108 11.2728898054
-2.5164055554 11.8794708084
-3.4272730356 11.7485783512
-2.9188223991 10.9041955778
-4.0311704068 10.9760930004
-4.6139593196 11.1487682842
-4.7689938418 11.8079120019
-3.7302704804 11.1753156852
-4.7883526102 11.1634798298
-2.8907465171 11.2908287059
-4.7072680333 11.2333072500
-2.0810594159 11.0884292856
-2.6881260694 12.3284114347
-2.3908121855 11.5297748967
-4.3236446496 12.8870641792
-3.7258116288 11.4343694660
-4.0702102209 11.2041837190
-3.1329010951 11.2489887900
-3.8406506999 10.5206564932
-3.9013687950 10.3027769477
-4.3233789589 10.1975676796
-3.4457236943 11.0756718044
-3.0803704918 11.6779427374
-3.6241807134 11.2779143874
-4.4450856676 10.8657475237
-5.3102546516 10.9954665431
-3.1558050193 11.8331615026
-3.4549342272 11.1249034165
-2.5927763568 9.8364283991
-3.3709698346 10.7279311661
-4.1615643933 10.9970792547
-1.8348137144 11.3352627767
-4.6907837282 9.9090698272
-3.3217700626 11.6465025827
-2.5774845899 10.7225055878
-4.2058707859 11.1284388037
-4.6916346549 10.5912220506
-3.8936672579 10.1248179248
-3.0525414449 10.9218365208
-3.4376118032 11.2167412442
-3.3742631084 12.0389233155
-3.2731955868 11.2172834260
-3.2479278956 9.7019006619
-3.6219466466 11.1024634486
-3.4951440853 10.8142957938
-5.0990223527 10.9974641042
-3.7405150643 11.9362853146
-4.3858495124 10.6382111829
-2.9080702276 10.2415020657
-2.7538295775 10.9882490360
-3.9072812701 9.4215357090
-5.0276964186 9.7499415347
-5.0135281974 11.9671151636
-4.9183619351 11.3580372067
-4.5106075267 10.8803827029
-3.9809769164 11.1952129431
-4.3642830150 11.5063207684
-4.3305269910 11.3661350031
-3.3457550590 9.6723078790
-2.5156939890 10.9664289430
-3.8779584571 11.0936891250
-4.3020226323 10.4348544788
-3.4284580012 11.1062661484
-4.2118109654 9.9465388061
-3.4826439999 11.2908886606
-3.8090988721 10.9219218355
-4.0186042433 10.6078966290
-3.7406598783 11.7019802468
-2.9403817428 11.5563286617
-4.1727782209 9.7650370275
-4.6836859497 11.3544834560
-3.8172499880 11.3106234106
-4.6997603960 12.2772065742
-3.3829566349 11.8954222898
-4.8036891899 11.9828377252
-4.0376555207 10.7920412738
-2.8927532794 11.0707187833
-3.2138603019 12.2151271434
-5.1954215494 12.0672246879
-3.8041849214 9.8629409985
-4.2466194578 11.6629424936
-3.4040987760 10.9738899783
-4.6971854787 10.1217753850
-4.5123966456 12.8219864719
-3.1106470541 10.5297712624
-3.4100193719 12.4130370810
-4.1739911279 10.0694723356
-4.2157347362 11.3251870392
-4.9919141928 11.0540010527
-3.7080076274 10.9858838070
-2.4910866634 11.0189906392
-3.7117451459 12.1412955220
-2.3627262056 12.3312647222
-2.0259877285 11.6482352353
-2.3542325233 11.4047702842
-4.3783548047 11.9680609756
-3.2640367994 11.9419710540
-3.0163604746 12.2218893389
-3.3696977336 11.6750995203
-2.5199440684 11.7125288507
-4.0866027342 11.4936736436
-4.0088678275 10.2548235758
-3.4185688825 10.6739718637
-4.6148767711 11.2276892295
-3.5513993224 11.7132256223
-3.3804097562 10.2004234282
-3.0365747353 9.7577944868
-2.7276755900 11.7652575851
-3.1036357961 11.2979320181
-3.5183368176 10.1630429230
-4.7013764446 10.0147797166
-4.8425354276 11.4438374078
-2.7788395824 10.4631861140
-4.2369637648 10.5250968403
-2.8007499425 11.5639010875
-3.3221445420 11.4038734781
-3.6661876753 9.9315322030
-5.2159846503 12.2625216857
-4.5981403185 11.4627558907
-4.9686758963 11.7341331687
-4.0894169847 11.6480880915
-4.7370276737 11.4294132402
-3.2481724597 9.9989607492
-5.1784630378 10.3015392549
-4.2613181781 10.5664533108
-1.8698495225 11.0746852057
-4.1752544108 12.3660007843
-5.1158720320 11.6173216615
-3.0968076131 11.8234292246
-3.7815051076 11.6919010290
-4.0324961892 9.9036400408
-2.6011196901 10.4538456835
-3.3898010980 11.0153270522
-3.4546017690 9.9574277149
-4.1917073540 11.0265227404
-3.2966613158 10.9178189784
-4.2804461812 11.8164437090
-4.3311836366 9.9071204000
-4.2192043394 12.1930258089
-2.5970965093 12.2577657979
-3.8424932266 9.9347311566
-4.8309845795 11.3559378792
-4.8094604015 11.8556109373
-3.0587806706 10.9335342407
-3.7354512770 10.2867008805
-2.8077847661 11.7491079750
-2.8463758315 10.6931819957
-2.9855698042 10.5124058009
-4.8022475932 10.7303520938
-2.2285261027 12.0228513731
-3.1078132756 11.0187886786
-2.7826903210 11.0229204643
-2.6851952861 11.5001583027
-3.9233017322 11.1498736044
-5.0820895871 10.7148289171
-3.2728331566 11.2239658086
-2.6451594742 10.3896896204
-4.2031059776 11.2334416806
-5.0498529305 10.5747105879
-3.0813909030 12.3294663391
-4.2550893962 11.1650022329
-4.2677058514 11.3509204755
-5.2908834962 10.8305540103
-3.0609043140 11.9981948929
-4.1530060322 10.5022939622
-3.6760322651 10.3675879032
-3.8937477186 11.9619030437
-4.2864929737 10.6781557110
-5.4235043921 11.3283869967
-3.1601555008 11.8209936074
-3.8413504403 11.2561253341
-3.4248826938 12.3108379957
-4.4464205931 10.9387821653
-2.6344903282 12.8447853601
-3.4576016360 10.5133495191
-4.1150248923 10.0118784707
-3.7868071854 10.4742739939
-2.8184238728 12.3238144199
-4.2532270564 12.4158619872
-2.2335818773 11.2042551205
-4.0397552720 10.6517153495
-4.7999563893 10.7242502522
-4.8078327066 9.7809581133
-3.7790961666 11.9448904114
-3.4653136319 11.1121566687
-2.0662425787 10.2110101119
-4.1829525739 10.7676610132
-4.5292208503 11.9179688143
-3.6409631895 10.4412040988
-3.9334025581 10.6241080251
-3.0813455948 10.8029769972
-3.5661966348 10.9631573623
-2.6166585947 11.2613464429
-4.1587571489 11.9319491388
-4.6294987408 10.6309493111
-4.8185705403 12.4826427825
-3.1842006041 10.0220215782
-3.3981234544 11.5544638423
-5.0300412867 11.4446336179
-3.7424359146 11.7538013306
-4.4513315161 12.3056601170
-3.9939152361 12.5954799883
-3.6644520645 9.6556187503
-4.2243568041 10.7675737946
-2.4950020407 10.6937522466
-2.6575152111 11.2399118669
-4.3082656864 11.1857484304
-4.1906595903 10.3878379898
-4.6078169840 11.5486321986
-3.0808283555 11.8975443953
-2.0613011084 10.2747930284
-2.7053458013 10.5871596987
-4.2654126679 9.6437008695
-4.1601111088 11.3860824035
-2.8494860629 12.6125044219
-5.0351521801 10.7666488928
-3.0785452279 10.4406304501
-3.7116562330 10.4503040074
-3.7534518398 11.4719930632
-2.9204949075 11.1035845738
-2.7345899984 10.6420293117
-4.0759597606 10.2894889339


==> expres/synthG3s/LLE_cl3_dim50_p200.400.600_d2.2.2_embedding.tsv <==
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0707106781 0.0000000000
0.0707106781 -0.0000000000
0.0707106781 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290
-0.0000000000 -0.0408248290


==> expres/synthG3s/UMAP_cl3_dim50_p200.400.600_d2.2.2_embedding.tsv <==
15.6250190735 -3.8298711777
15.6601114273 -4.1695857048
15.7145862579 -3.4456574917
15.7220745087 -4.0686140060
15.6503915787 -3.7512931824
15.6047973633 -3.6073071957
15.9038162231 -4.3883461952
15.5986852646 -4.4544820786
15.0248107910 -3.5127866268
15.1572465897 -4.3719463348
15.6003885269 -4.4721531868
15.3966321945 -3.8320062160
15.1852197647 -4.1712970734
16.1677551270 -3.7796955109
15.6374473572 -4.5904560089
15.9192934036 -3.7955157757
15.7172822952 -4.1859507561
15.3528966904 -4.6493096352
15.8054952621 -4.1002020836
14.9880132675 -3.7652788162
15.1301889420 -3.9623019695
15.2501134872 -4.4459047318
15.7221889496 -3.4754619598
15.7986412048 -4.3905425072
15.6016530991 -4.3811726570
14.8976116180 -4.0010662079
15.2754173279 -4.1248722076
15.5782890320 -4.1871471405
15.6888017654 -4.1109676361
15.7282886505 -4.6855459213
15.0075778961 -3.4244477749
15.4931097031 -3.3884880543
15.4583206177 -4.2046523094
15.7475690842 -4.3320245743
15.5703992844 -4.6060204506
15.0282173157 -3.8038003445
15.2360038757 -3.5275547504
15.3197336197 -4.5965237617
14.8795280457 -4.3077545166
15.9280796051 -3.4181439877
15.3568124771 -4.1248950958
15.6556997299 -4.6109538078
15.1475477219 -3.7090537548
16.0372333527 -3.7568109035
15.7206993103 -3.2853941917
15.2743053436 -4.2639803886
15.4624052048 -3.8466312885
15.9433708191 -3.4721319675
15.0240755081 -4.0783929825
15.1340951920 -3.9756834507
15.7803382874 -4.0370135307
14.9408140182 -4.0726690292
15.9084005356 -4.1772451401
16.1309623718 -3.9553186893
15.7398862839 -3.6260237694
15.2455434799 -4.4683613777
15.6108369827 -3.6212511063
16.0252876282 -3.9688208103
15.5186977386 -3.5467150211
15.4030485153 -4.4440670013
14.9431657791 -4.2617821693
15.1708831787 -3.5237894058
15.1682739258 -3.3281798363
15.2144384384 -3.5792899132
15.5609092712 -3.4250588417
16.0971698761 -3.9052250385
15.5175085068 -3.9683475494
14.9368896484 -3.5601513386
15.6236639023 -3.3848190308
15.4229431152 -3.9043023586
16.1975193024 -3.9257359505
15.2373704910 -3.5503818989
15.9786911011 -3.9076969624
15.4511251450 -3.7716717720
15.3006658554 -3.5941972733
15.2762460709 -4.5909290314
15.5527257919 -3.7357931137
15.9750518799 -3.5838611126
15.7827053070 -4.1570172310
15.8619785309 -3.5929200649
15.4581689835 -3.5284731388
15.6809425354 -3.4455626011
15.0056152344 -4.4596810341
15.7675609589 -3.7453088760
14.8753967285 -3.8464360237
15.3595018387 -3.6538794041
15.2323942184 -4.3052554131
15.0100202560 -3.7100694180
15.6044931412 -3.9061474800
15.8890600204 -4.0525283813
15.6961135864 -4.2025427818
15.9678916931 -3.8354871273
14.9124507904 -3.9324054718
15.6712112427 -3.5495841503
15.6386594772 -3.3547391891
14.8123369217 -3.9439189434
15.1288719177 -4.1217231750
14.9419879913 -3.6822195053
15.7032995224 -4.1457738876
15.5179376602 -3.5474865437
15.3425903320 -3.8228733540
15.2896671295 -3.6265988350
15.3855581284 -3.4343221188
15.9245719910 -3.8395431042
15.5286693573 -3.7015776634
15.1485719681 -3.5831477642
15.7922945023 -4.1457324028
16.1152439117 -4.0529756546
15.9563922882 -3.5306406021
15.2324705124 -4.4614033699
15.3289012909 -4.3994569778
15.8165369034 -3.6423110962
15.8789558411 -4.2991051674
15.5323715210 -4.4977564812
15.3615341187 -4.1859493256
15.1621694565 -4.2572793961
15.4989500046 -3.8098948002
16.0878219604 -4.2443490028
15.7449111938 -3.4847714901
14.8531208038 -3.6248466969
14.9920473099 -3.8257167339
15.5968198776 -4.2172164917
15.7783317566 -4.1299314499
15.7359867096 -4.3801932335
15.6549587250 -3.9179735184
15.7491884232 -3.8239884377
15.8853330612 -3.7540810108
15.7629327774 -4.2015295029
15.9512577057 -4.1822657585
15.3872337341 -3.4748022556
15.7284584045 -3.7097949982
16.0314884186 -3.7015910149
14.9738788605 -3.5643489361
15.0618581772 -4.2129578590
15.0259923935 -3.9664969444
15.9981317520 -3.5816454887
15.4430189133 -3.5749852657
15.7125244141 -3.5740489960
15.3712635040 -3.5369560719
15.2115821838 -3.5487756729
15.8006591797 -4.0037875175
15.6048870087 -4.2288661003
15.9076642990 -3.6300320625
15.5893201828 -3.4384706020
15.8157615662 -3.7570302486
15.4896287918 -3.9124128819
15.9151859283 -3.8036634922
15.2957391739 -4.4727711678
15.7364768982 -3.6774582863
15.0206470490 -3.8327090740
15.2785091400 -3.7196156979
15.9197473526 -4.0095238686
15.5565204620 -4.3278374672
15.8534822464 -3.9638416767
15.6803121567 -3.8325455189
14.9876918793 -4.4117355347
15.3161725998 -3.7740206718
15.5623140335 -4.1546182632
15.4191942215 -3.4874882698
15.0823459625 -3.8036398888
14.9862012863 -4.2859644890
15.5119829178 -4.3317937851
15.0478239059 -3.5169224739
15.4234247208 -3.9594118595
15.2941417694 -3.9154982567
15.4000453949 -3.9038522243
15.1637687683 -4.1504011154
15.0296001434 -3.8547482491
15.7053499222 -3.9813709259
15.7290992737 -3.4468259811
16.1010551453 -3.7664060593
15.6220626831 -3.7885394096
15.2348155975 -3.5728745461
15.3178777695 -4.5402793884
15.3616876602 -3.9562013149
14.9593715668 -3.5870332718
15.5494737625 -3.9049115181
14.9572401047 -4.3931260109
15.1884269714 -3.8743023872
14.8396425247 -4.0945997238
15.5038270950 -3.6250569820
15.4277725220 -4.3576154709
15.8481702805 -4.4646592140
15.9018678665 -3.8034336567
15.1219997406 -4.0038986206
15.7174491882 -3.6646356583
15.5002317429 -4.2762055397
15.5256309509 -4.2689447403
15.8479175568 -3.5837521553
15.7743062973 -4.4028849602
15.5796670914 -3.9763188362
15.3000164032 -3.8523917198
15.0458650589 -4.0312247276
15.9243278503 -3.9138433933
15.1644735336 -3.7979662418
15.6614656448 -4.6130728722
15.8401145935 -3.5188257694
15.1341390610 -3.9691655636
15.2348251343 -4.1563057899
15.0548772812 -4.2593679428
7.1197900772 14.3738574982
6.4482765198 15.4713563919
7.4500093460 16.2466411591
7.5910844803 15.6333627701
7.1237254143 16.4255046844
7.8829526901 15.8277349472
6.9142665863 15.4398632050
6.5891847610 14.8645000458
6.8325996399 15.8725576401
5.8302116394 15.2747507095
6.0524673462 14.8292875290
7.4609212875 16.4297943115
6.6592445374 15.9229068756
6.1945581436 16.1586093903
6.1661891937 15.2065277100
7.6451768875 15.2035923004
6.7796421051 15.5248746872
6.1386375427 15.0301370621
7.3122849464 15.4784297943
6.1271142960 14.6383256912
7.8539667130 16.2511596680
6.1680512428 15.3754930496
6.0556502342 16.2719898224
6.0995078087 14.7166328430
5.7628321648 15.1803731918
6.4805989265 14.6634120941
6.4309005737 16.1760406494
6.0936355591 15.6839351654
6.8738918304 14.5432548523
6.6687030792 15.2462720871
5.6614441872 15.6793909073
7.4855871201 15.6660394669
7.1724829674 16.2608375549
7.5396952629 15.5617847443
6.3958144188 14.9248867035
5.9327673912 14.9143123627
6.2246451378 15.9837102890
6.7971787453 15.4885129929
6.6898355484 16.3765087128
6.2641654015 16.2093563080
7.0268249512 14.7012643814
6.5895681381 15.2343244553
6.9427323341 15.6077384949
6.7781863213 16.0415744781
5.9471955299 16.2201843262
5.9085564613 15.1678142548
7.3836631775 14.7537574768
6.6407651901 16.2124843597
7.4587888718 15.7277145386
7.5800242424 16.0783596039
6.0286026001 16.3390827179
6.8677015305 15.7684535980
7.1367011070 15.7150993347
7.0310254097 15.1924057007
6.3763651848 16.4683532715
7.0142984390 14.9796457291
5.9807043076 16.0081100464
5.9206295013 14.9003267288
6.7652769089 15.5616512299
5.8079395294 15.8841276169
5.9721922874 15.6427659988
6.9450716972 15.3744812012
5.9553780556 15.5107431412
6.9805521965 15.0917177200
7.0018420219 15.9641656876
7.1854376793 15.5691814423
5.8000707626 15.3860177994
6.5722465515 16.4739646912
6.9083404541 15.4791564941
6.7249813080 15.3646221161
6.0598735809 15.8341255188
5.7679500580 16.0556697845
7.4677314758 14.8334255219
6.4752831459 15.1846132278
7.1352944374 15.1104850769
7.7139196396 16.2191352844
6.8492536545 14.9108791351
6.9832487106 15.8522224426
7.6573657990 16.0009708405
5.7909655571 15.8247213364
7.5470914841 15.9510803223
7.1703734398 14.6604957581
6.8581552505 15.8139429092
6.8046050072 16.4565010071
6.5259943008 14.3791103363
6.5732798576 14.9241724014
6.9163460732 16.1427631378
6.3678612709 15.6930036545
7.8111166954 15.9348297119
5.7181978226 15.7531366348
7.3799285889 15.5085000992
6.1491699219 14.9919099808
7.6350851059 15.5176191330
6.4349565506 15.7642202377
6.6068291664 15.4960632324
6.4147319794 14.8355398178
7.0579891205 15.0050039291
6.7563738823 16.1377925873
6.4711041451 15.0621900558
6.4078950882 16.2225036621
5.9813718796 16.3009643555
6.1367311478 16.0813579559
7.5486960411 15.8577079773
6.1641807556 15.2443637848
6.6585440636 15.6241531372
7.3872389793 16.3871536255
7.4559946060 16.4545516968
6.9372830391 15.6892127991
6.7698221207 15.2483816147
6.8299398422 15.4872741699
7.6795520782 15.5156173706
5.9311513901 15.7909116745
6.9982762337 15.0377817154
6.8092269897 14.7341842651
7.7291984558 16.1588554382
6.9366321564 14.8081789017
6.7648448944 15.9701843262
7.1076893806 15.9387836456
6.1258358955 15.6191577911
6.6866321564 16.3882102966
5.8447933197 15.5834388733
7.1271991730 14.9098014832
6.3985114098 16.3142261505
6.2912631035 15.6692047119
6.1404991150 16.1587352753
6.3654356003 14.9009590149
5.8815670013 15.1612300873
6.9767227173 14.4539299011
7.4407658577 15.2522554398
5.8606395721 15.9708795547
7.3672528267 14.6265811920
6.6980004311 16.3090991974
7.3014388084 16.3091430664
7.3417944908 16.2272720337
6.1311717033 15.6802091599
6.6572227478 15.6365823746
6.6501989365 14.4762535095
6.3961782455 16.4368267059
6.7043147087 15.5707330704
6.2352385521 15.7850608826
7.0472102165 15.4348335266
7.3090381622 16.3514575958
5.9149589539 15.7056465149
6.2626042366 15.5156040192
6.2951507568 15.0766487122
6.4194750786 16.4161834717
6.5190825462 15.7252759933
5.8805375099 15.0702581406
7.7530655861 16.1696395874
6.1863641739 15.4507484436
7.0718240738 16.1079616547
6.6835665703 14.5276775360
6.6200366020 15.6274824142
6.6478939056 15.7189693451
6.0489225388 16.1730175018
7.4637641907 15.9138317108
6.2558369637 14.6747846603
7.1403465271 15.2542295456
7.1124124527 15.1750822067
6.8582386971 14.6093845367
6.8655719757 14.5513906479
6.2856106758 14.6630802155
5.8634881973 15.2970485687
7.4216055870 15.6912336349
6.3441934586 14.6096515656
6.3456315994 15.2657470703
7.4236984253 15.2491798401
7.3935523033 16.1741847992
6.8852577209 16.1853961945
5.7514390945 15.1661510468
6.7784743309 14.8804321289
5.8446793556 15.5455093384
6.0686869621 15.5335416794
6.4794340134 14.7836551666
6.3546657562 14.7590980530
6.4629087448 15.7963972092
6.0331006050 15.3520965576
6.4868526459 14.9721717834
6.3165240288 15.4872627258
6.9737477303 14.7451601028
6.4250259399 15.9222517014
6.7936782837 16.1778545380
7.5306730270 15.7560720444
7.1816101074 14.9149541855
7.5739550591 15.9185552597
7.2870378494 14.8285474777
7.3276877403 16.4782886505
6.8339710236 16.0628986359
7.3919420242 16.0604076385
6.6012139320 15.8884983063
7.6578183174 15.9618453979
6.9963955879 15.1309614182
7.8957891464 15.5214939117
6.5275678635 15.9131689072
6.4756546021 15.3006315231
7.8837742805 15.5990076065
5.9841074944 15.1987218857
7.4277243614 16.4036254883
6.3373532295 14.7668704987
6.1340379715 15.7590332031
6.3683018684 15.0165090561
7.4351477623 15.3934831619
7.4273495674 15.3938531876
6.3313412666 16.2606544495
6.3466086388 15.0859203339
7.1963782310 15.3934659958
5.5282025337 15.4960737228
6.5796279907 15.8073730469
7.6675305367 16.2914867401
6.8132638931 15.1670255661
5.9689669609 14.9359807968
6.6307444572 15.8968868256
6.7555847168 14.4900503159
7.3824496269 16.1117134094
7.6875348091 15.5037345886
6.7199735641 14.9675312042
7.4845123291 14.8874082565
5.7845339775 15.9217615128
6.8625273705 15.8384456635
7.3493547440 15.1940736771
5.9454698563 14.8788490295
7.0339694023 15.7892923355
6.0539398193 16.0881042480
6.9057555199 16.5097236633
5.9951529503 16.2312641144
7.3974809647 15.4692001343
6.9391083717 16.4653949738
7.4332056046 15.2959146500
6.9395341873 15.0712242126
7.0631818771 16.3184394836
7.5030493736 15.5225734711
6.8961429596 15.6459646225
6.3505554199 16.2294445038
7.0057287216 14.4447679520
6.7657952309 16.3256702423
6.0561599731 15.3576774597
6.4194893837 14.4416904449
7.4925546646 16.4617328644
6.3633604050 14.4052286148
6.5311851501 15.0898628235
6.7605915070 15.6710834503
6.9382181168 14.7898006439
7.6357164383 15.7335710526
6.4188227654 14.4234161377
7.5888614655 15.1611824036
6.5400123596 14.5713863373
6.5930910110 15.4916839600
7.6372294426 15.2883195877
7.3204460144 15.7898912430
6.3134131432 15.2042675018
7.5031085014 16.1587715149
6.9626412392 15.6447429657
7.6967396736 15.7312498093
7.2052392960 14.8840894699
5.9972043037 15.6141891479
6.2434182167 15.0264034271
7.1249518394 15.0051259995
5.8723258972 15.4192457199
6.3744673729 15.3106193542
7.8874602318 15.6048135757
7.6143622398 16.2123565674
6.5930604935 16.4208240509
6.7519917488 14.7662010193
7.2061386108 16.0067367554
6.4528570175 15.2278823853
7.4814910889 16.1796932220
6.2936882973 16.0716247559
5.9562945366 16.0452308655
6.6853623390 15.9653472900
7.3478665352 15.2581663132
6.9686374664 15.5853977203
7.5854554176 14.7842302322
7.5460166931 15.4047527313
6.5555958748 15.3161010742
7.3737363815 15.9126319885
7.3705596924 15.0330791473
6.2012867928 15.5970430374
5.8749933243 15.4858016968
6.0618219376 14.7999496460
7.6198034286 15.8674831390
7.2430276871 15.2750339508
7.5335931778 16.3990821838
6.1574177742 15.8315658569
6.5567584038 15.0832500458
6.8404054642 14.6896343231
7.5564084053 15.2195177078
6.1841125488 14.7132053375
6.5884280205 15.3848142624
6.3037400246 15.4072637558
7.0983519554 14.9548730850
7.3045763969 15.0210714340
6.6611080170 14.7547731400
7.0785675049 15.6540498734
6.9254617691 16.0369052887
6.0768260956 15.1738052368
6.2446527481 15.6048774719
7.3747048378 15.3685054779
7.3068017960 15.5208883286
6.1855492592 14.9739112854
7.1482381821 15.9165678024
7.0031862259 15.6304626465
6.9499769211 15.9141759872
6.8178095818 16.0304241180
7.2265987396 16.0562343597
7.2684278488 15.5071687698
7.2136731148 16.0124206543
6.6055417061 15.5974340439
7.4990506172 16.2199001312
7.8690519333 15.4666080475
6.5724530220 14.8419742584
7.6794700623 16.2049980164
6.6788468361 15.1467161179
7.1792407036 15.9558658600
5.9222621918 16.1319141388
7.1020860672 14.5736684799
7.0298075676 16.1123638153
6.8191881180 15.2871570587
6.0728893280 15.4438953400
5.8297715187 15.5999460220
6.9527120590 14.4484205246
6.8914666176 14.3860664368
7.0068030357 15.3284530640
6.8296031952 14.6514911652
6.1967802048 14.8025674820
6.5198035240 15.1344985962
7.1689257622 14.4863309860
6.7358632088 15.2493114471
7.2261586189 15.0938501358
7.5240511894 14.9983873367
7.2305197716 14.8725156784
7.8389697075 15.7476844788
6.6339564323 15.0267419815
6.9613151550 16.1145305634
6.7319283485 14.4675741196
7.0354838371 15.4362592697
7.2431368828 14.9944677353
7.6594619751 15.8313512802
5.6039261818 15.4785213470
7.2834053040 16.1000499725
6.6240768433 14.6783790588
5.6273431778 15.5153856277
7.2196307182 14.5877094269
6.5583429337 15.5419101715
6.1917057037 14.7795448303
6.2008638382 15.9172372818
6.7499842644 14.5854024887
6.3816843033 14.7718162537
7.5516324043 15.2839345932
6.2764835358 15.7441282272
7.0673246384 15.7027254105
7.2769942284 15.4207773209
7.3970656395 15.5712394714
6.0966219902 15.2377777100
6.4278950691 16.2503395081
6.8884491920 16.2236461639
7.4016003609 16.4348258972
7.0367636681 16.1888828278
6.9756178856 15.0325880051
6.5136275291 16.3731098175
7.4987902641 16.2817058563
6.3211007118 15.3795185089
6.2818689346 15.3130149841
7.4580721855 16.0410289764
7.5677409172 15.2315673828
6.3698921204 15.5487680435
7.1233692169 15.8652448654
7.0513882637 14.9097833633
6.0651988983 15.1055545807
6.6531424522 15.2014341354
7.1418452263 15.2019233704
6.3142819405 16.0246372223
5.7561678886 15.7648782730
6.5481576920 14.8870286942
6.6316666603 14.9315795898
7.4237046242 14.6775465012
7.3341012001 16.4205474854
7.0621023178 15.3714027405
6.6820492744 16.2927417755
7.1575903893 15.8873777390
7.1062650681 15.5439119339
6.3678603172 14.9895076752
7.3003182411 15.9225721359
7.0815563202 16.2313346863
6.9531302452 14.7049341202
7.4563789368 15.8705205917
5.9437689781 15.1920185089
6.8615670204 14.7212629318
6.4745845795 15.4438037872
6.6710982323 15.9607629776
6.0109777451 14.9292373657
6.3630962372 15.3491029739
6.4148354530 16.2139167786
7.0802512169 15.1494903564
6.3025660515 14.7350654602
5.9179158211 15.8653087616
7.2892994881 15.3374691010
6.4959416389 16.0258998871
6.3511691093 15.5338888168
7.4429087639 15.7348709106
5.6307120323 15.6177730560
-1.4218918085 -3.5880033970
-1.2363604307 -3.8194384575
-1.1628226042 -1.8080365658
-1.2231612206 -2.4866909981
0.0611424707 -2.0007998943
-0.1761826426 -1.8480173349
0.0329260752 -1.4821385145
-0.7616401315 -1.9780818224
-1.9418081045 -1.6187155247
-0.7894459367 -1.3884549141
0.1391131133 -2.9227561951
-0.0446267910 -1.5766550303
0.3210018575 -1.8267146349
-1.9014371634 -2.3242578506
-1.1108113527 -1.6933227777
-1.5982915163 -2.2936115265
-1.1287183762 -2.2248609066
-1.6263365746 -3.8797574043
-1.9829540253 -1.9978591204
-1.0278285742 -2.9815039635
-1.4177911282 -3.3168196678
0.2331885397 -1.9822010994
-1.6068025827 -2.5227787495
0.3463822603 -2.7157025337
-0.5704622269 -1.3453093767
-1.7666271925 -2.3014812469
-0.2176171988 -1.9265650511
-2.4770064354 -2.3086247444
-0.8973218203 -3.3016092777
-0.1249806657 -3.5257666111
-1.9103031158 -3.3036215305
0.0821094662 -2.1727185249
-0.6098718047 -3.6363759041
-0.6729680896 -2.2123694420
-2.3532178402 -2.1368877888
-1.3953436613 -2.8470695019
-0.1017285585 -2.5698585510
-2.2450306416 -1.7634850740
-1.1945546865 -1.6160938740
0.1280647367 -1.9682649374
-2.3986771107 -2.1122825146
0.3917380571 -2.7079579830
0.2619966269 -2.1201093197
0.0785044432 -3.3399975300
0.0868441910 -3.5359234810
0.3163091242 -2.7831673622
-1.2882436514 -1.3021942377
-0.0807160586 -2.1133360863
-0.6154574156 -2.2477238178
0.5576115251 -2.4456982613
-1.7808023691 -2.6599550247
-0.4838362932 -3.5099678040
-1.7159841061 -3.2044513226
-0.0254757721 -2.5034861565
0.0217295494 -2.0772998333
-1.2451339960 -2.2465069294
-2.0422129631 -1.7042406797
-0.5090134740 -3.6521735191
-0.0703124851 -2.4927747250
-1.0114085674 -2.0089018345
-1.2532691956 -3.0318078995
-0.6470620632 -3.0706121922
-1.9447367191 -3.0081069469
-0.1266095042 -1.7872292995
-1.3158282042 -1.0231753588
-2.4770910740 -2.1003355980
-2.0196819305 -2.5199053288
-1.1669337749 -3.5904116631
-1.3268702030 -2.7376742363
-1.7303403616 -2.1649360657
-1.2447388172 -3.8818926811
-0.8050758243 -1.5866659880
-2.0138573647 -1.5263946056
-0.2602286637 -2.1198401451
-2.3515357971 -2.8144116402
-0.2579589784 -2.5679004192
-0.3960697949 -2.6520984173
-2.1794123650 -3.0430650711
-1.4282748699 -3.0068070889
-0.2861435115 -1.3692148924
-1.5447680950 -2.2062771320
-1.6285657883 -3.2468149662
-1.8980950117 -1.7151775360
0.1682240814 -2.5282535553
-0.0401906818 -2.6818342209
-0.6122837663 -3.8155312538
-1.7527248859 -2.8540689945
-2.1598412991 -2.1866581440
-1.6649549007 -3.0414621830
-0.0968811065 -3.1991209984
0.1099314988 -2.2699565887
-1.0443629026 -2.1874620914
-0.2999556661 -2.3808877468
0.3340978622 -2.0407788754
-1.9652367830 -2.1987242699
-0.8758155107 -1.8082339764
-2.1144804955 -1.8200064898
-1.9519050121 -1.5740424395
-1.3533093929 -2.1149196625
-1.5205752850 -1.5712472200
-0.8683086038 -2.0067963600
-0.4942051768 -3.1972844601
0.2332444787 -2.9899802208
-1.3636109829 -2.1458551884
-1.5805757046 -3.4584810734
-0.7459253073 -3.6809852123
-0.3439897895 -3.4433372021
-0.9232366681 -2.0389366150
-1.9411752224 -2.4103362560
-1.3806720972 -3.7822749615
-2.4421207905 -1.8916594982
-1.2024968863 -2.3777749538
-1.2761982679 -3.8111913204
-1.0580444336 -2.7208707333
-1.4138386250 -3.1915762424
-0.1464630961 -2.1037616730
-1.7207698822 -3.3882608414
-0.7465841770 -3.8174896240
-1.9001494646 -2.2303335667
-0.8586404920 -3.1553087234
-2.2613220215 -2.3999061584
-1.5560950041 -3.2739224434
-0.5938755274 -2.9162828922
-1.5169323683 -1.0438711643
-1.1913362741 -2.2982099056
-2.4474673271 -2.4952101707
-0.4002559185 -2.6104745865
-0.3069735169 -3.9545645714
-1.8595533371 -2.3295786381
-0.2281761020 -3.4562454224
-1.0324206352 -2.5005993843
-2.2631318569 -2.2853064537
0.1290065646 -2.9671216011
-1.8084497452 -3.2219219208
0.2183316201 -2.3187956810
-1.7235004902 -1.6098506451
-1.4820078611 -1.2224010229
-1.4495106936 -1.4044601917
-2.2567086220 -2.3618509769
-1.4815701246 -1.5205367804
-0.9744804502 -2.4185328484
-2.0850994587 -3.0960419178
-0.9465612769 -3.9532182217
-0.7089919448 -3.2067010403
-2.4400310516 -1.9572581053
-0.3395728171 -2.8785817623
-1.0922223330 -3.6178598404
-1.4379632473 -3.3954644203
-2.1313469410 -3.0994708538
-0.0206222367 -3.2038581371
-1.8819787502 -3.2983634472
0.6757637858 -2.3959171772
-0.6793864965 -1.3480861187
-0.9532377720 -1.6489018202
-0.8295240998 -1.9396433830
0.0990689695 -2.7825930119
0.1963332593 -1.5240966082
-1.8875275850 -2.5154774189
0.1495499909 -2.6449837685
-0.8634797931 -2.2557771206
-1.3972234726 -3.0422298908
0.0348526463 -1.6620165110
-0.5397722125 -3.8457682133
0.4613501430 -2.7879512310
-2.2264802456 -2.7177059650
-1.8383883238 -3.2557368279
-0.4413347542 -2.8324975967
-1.2265486717 -3.1793057919
-0.8615921736 -3.4169664383
-1.4281550646 -1.9268605709
-0.4503315687 -3.3817386627
-1.7381838560 -2.9465823174
-1.1543848515 -3.6879844666
-1.5921298265 -2.1550731659
-0.7297652364 -1.2625260353
-0.1701159328 -2.5491251945
-0.0063825259 -3.2737021446
-0.4308149517 -3.4926986694
-1.0963494778 -2.4851896763
-2.1201829910 -3.1396682262
-1.7334866524 -2.4409470558
-1.5942023993 -1.1206156015
0.0812171847 -2.0620212555
-0.8186584711 -3.5311291218
-0.6884515285 -1.6716911793
-0.7281466722 -1.3570224047
-2.0486536026 -1.9370598793
-2.0418012142 -3.4334323406
-0.5986495018 -1.9286041260
-1.5905822515 -3.0418777466
-1.6114923954 -1.9084973335
0.1543541402 -1.6746007204
-1.2023096085 -1.8765153885
-1.5245759487 -3.4050767422
-0.9143274426 -3.5537593365
-2.0251293182 -1.6702235937
0.1250315607 -2.3903970718
-1.2412675619 -2.0936777592
-2.2239513397 -2.2374863625
-1.5395537615 -1.9229644537
-2.0872576237 -3.0814306736
-0.5631946325 -1.5001978874
-1.1059088707 -2.9186871052
-1.7893955708 -2.0610227585
-0.2568939328 -2.2245318890
-2.3854117393 -2.2595300674
-0.4160643816 -3.3515932560
-1.7713856697 -3.6386117935
-0.7811480165 -3.1058642864
-0.8646211028 -3.6606225967
-2.1227362156 -2.6012725830
-1.3667424917 -2.1605005264
-1.6815820932 -2.1833791733
-1.0015243292 -3.7961232662
-0.8546079397 -1.2178990841
-2.4787552357 -2.6175258160
0.2045866996 -2.6882510185
-0.7517164350 -1.7500903606
-1.1252412796 -3.5056107044
-0.5068134069 -1.5514090061
-0.3531050682 -3.7841391563
-0.4922567606 -2.7790277004
-1.7449665070 -1.4160405397
-1.8029873371 -2.6371536255
-0.4688524604 -2.1072432995
-1.9114978313 -2.5799672604
-0.6429002285 -2.4030344486
-0.0934699252 -3.3426921368
-0.4253222942 -3.8175756931
0.1499595195 -3.5782291889
-0.4945592582 -1.7135689259
-2.0522222519 -1.9797610044
-1.2223291397 -1.8010902405
-0.4577668011 -2.5472173691
-0.8190853596 -3.6423535347
-0.5465216041 -2.7128772736
-2.0381355286 -3.4109468460
-0.7951641679 -1.8696507215
-0.4908733666 -1.4064015150
-0.3820279539 -1.5817571878
-1.6449539661 -1.1768422127
-1.2684078217 -1.7733058929
-2.1761262417 -2.0953469276
-0.4716642499 -3.3465907574
-1.8287442923 -3.2966384888
-0.5706984401 -3.3502295017
-1.8886101246 -2.1936480999
0.2454176396 -2.1523940563
-0.8745096326 -1.4670999050
-0.3506102264 -1.6323333979
-0.8132972717 -3.2426757812
-1.6561883688 -1.6728986502
-1.5419832468 -3.5198142529
-1.2648533583 -3.2907173634
-0.4294829667 -2.1253440380
-1.7140097618 -3.2880656719
-1.6092540026 -2.6281185150
-1.1800787449 -1.9098048210
-1.0310559273 -1.6470222473
-0.0666777939 -2.7285182476
0.0736026838 -2.3980257511
-0.5464781523 -2.9722261429
-0.8670368791 -3.3484420776
-1.5079410076 -1.9924336672
-0.6945883632 -2.0855207443
-0.5328468084 -2.9642281532
-1.0493578911 -1.4491527081
-0.2296189219 -2.1764931679
-1.3721350431 -3.8163788319
-0.0442062989 -1.5804400444
-0.8641028404 -3.3823969364
-0.5548207760 -2.4058136940
-1.8473849297 -2.0471074581
-1.9081301689 -3.0096602440
-2.0182671547 -3.2061657906
-0.8887934089 -1.8615473509
0.1380326003 -1.4641097784
-0.6906906366 -2.4824593067
-1.0112246275 -2.1670637131
-1.5078457594 -1.6240911484
-1.0683320761 -2.5755987167
-2.3486166000 -2.3810636997
-1.1415506601 -2.6669535637
0.0750237554 -3.5524101257
-0.1678731591 -3.2204539776
-2.3123579025 -2.8601188660
-1.2973389626 -2.8576149940
-0.7838796973 -2.5463783741
-0.7395636439 -2.4019536972
-0.9778546095 -3.8588695526
-0.7688513994 -1.8742798567
0.0504304357 -3.0069239140
-1.0172309875 -2.4535458088
-0.3706704676 -1.7235248089
-0.8709666133 -3.7604200840
-1.9725168943 -1.5756244659
0.1161057204 -2.0994009972
-1.1954363585 -3.7785878181
-0.5313616991 -2.6148438454
-1.9907659292 -1.9772968292
0.0131449550 -3.3907282352
-1.5828275681 -1.2346233130
-1.0468744040 -2.8900351524
-0.6819921136 -3.7356650829
-1.1845366955 -2.8647437096
-0.0240346398 -1.5934270620
-1.8427160978 -3.5791692734
-2.3916914463 -2.6721189022
0.2169457525 -3.0965900421
-0.2487218082 -2.8663523197
-0.8088228703 -2.7647228241
0.0757693127 -3.4896905422
0.3710384667 -1.5966783762
-0.7101595998 -2.1405405998
-2.1108024120 -2.8322958946
-1.6706860065 -3.1221246719
-1.1819131374 -2.0575306416
-1.2692735195 -1.9105017185
-1.9801623821 -1.8408461809
-0.3501299918 -1.9770710468
-1.3568563461 -3.3310418129
0.0459981821 -2.8633553982
-1.0053625107 -2.4019985199
-0.7080935836 -3.3966786861
-0.6328532100 -2.0357742310
0.0478650182 -2.4122242928
-1.0985382795 -3.0608894825
0.2221108228 -2.2931385040
-1.3762346506 -1.3869374990
-1.2288891077 -1.2808632851
-1.7017197609 -3.5805356503
-1.0787206888 -1.4455070496
-0.2292916328 -2.3526532650
-0.7024954557 -2.6670539379
-0.6512767076 -3.3466877937
-0.6838868260 -2.2504487038
-1.4683234692 -1.8837180138
-0.4445770383 -1.8129466772
-1.0116466284 -2.9248805046
-1.7249910831 -1.9682251215
-1.0280615091 -1.3472512960
-1.7033643723 -2.2933361530
-1.8244981766 -2.0662634373
-0.3485892415 -2.5058631897
0.1717510670 -1.8653080463
-1.1646929979 -1.3053122759
-1.9353787899 -1.4840353727
0.0089508127 -1.8066592216
-0.1819886714 -3.0407433510
-1.2705194950 -3.7436771393
-2.0731053352 -2.5574519634
-2.2321414948 -2.4930727482
-1.4887603521 -1.8064085245
-0.8550497890 -2.4073941708
-1.7965258360 -1.9912178516
-1.1325149536 -1.8693706989
-1.7222244740 -3.5969212055
-1.8997884989 -1.4873288870
0.3102434874 -1.7616261244
-2.0067183971 -1.9195269346
-0.8848805428 -2.9976205826
-1.4193512201 -1.5380945206
-1.5436623096 -2.6945548058
-0.2053284943 -1.6436723471
-1.6752094030 -2.4758803844
-0.6269469857 -3.5536136627
-1.3477272987 -2.1684925556
-1.5660638809 -2.2555654049
-1.7471897602 -1.3951920271
-2.2936861515 -2.1156752110
-1.2088992596 -3.6501507759
-2.0153646469 -2.7218427658
-1.2272429466 -1.7099533081
-1.0476461649 -1.3036202192
-0.9903542995 -1.8741008043
-0.0663175657 -2.4695689678
0.1750001609 -1.8831120729
-0.3583812714 -1.9261990786
-0.3473926187 -2.9227998257
-0.5693835616 -2.6593992710
-0.1295540929 -3.2388644218
-1.4319071770 -1.6124380827
-1.5526286364 -3.0933423042
-0.7887728810 -2.4786338806
-0.0884508938 -3.1798057556
-0.3580393493 -2.2174944878
-0.5642782450 -1.8103144169
-1.0891168118 -1.9289227724
-1.2454819679 -2.3295447826
-0.2578201294 -2.5053129196
-0.7649526000 -2.9670519829
-1.8593807220 -3.0275478363
-1.3142094612 -3.7386457920
-1.3496316671 -2.6622035503
-2.1526677608 -2.8404777050
-1.4138474464 -3.6635212898
-0.7931529880 -1.9478497505
-0.1696869284 -1.5021213293
-1.9267646074 -2.9805812836
-0.3756843507 -2.9327814579
-1.3382498026 -1.8210698366
-1.3688002825 -1.5010828972
-0.9023318887 -3.0690910816
-1.5767394304 -1.6591969728
0.1934199631 -2.2167665958
-1.6849244833 -3.1480281353
-1.3948872089 -2.7973101139
-2.2681660652 -2.8942852020
-1.0323789120 -2.5038957596
0.4267488420 -2.5856134892
-0.9970512390 -1.2673461437
-0.1345911175 -1.6104513407
-0.5410757661 -1.6047530174
-0.8439059258 -1.6930531263
-1.8247849941 -1.5701786280
-0.9240598083 -1.3366173506
-1.7407501936 -2.9661636353
-1.2967289686 -3.2737171650
-2.1373524666 -2.5056622028
-0.2959604263 -2.4944632053
-1.4329370260 -1.8321329355
-0.9510186911 -3.0481095314
-0.5669503808 -2.9797956944
-0.5565330982 -1.6060860157
-0.4858328402 -3.1091456413
-1.8911805153 -1.9267983437
0.2627411783 -2.7232501507
-1.3474667072 -2.9713506699
-1.1508942842 -1.3785240650
-1.2486183643 -2.7003600597
-1.6673713923 -1.9322479963
-1.5443485975 -2.4512400627
0.2452144623 -2.8016116619
-2.2686481476 -2.9649705887
-0.1352864206 -2.6828889847
-2.2391903400 -2.6070735455
-0.5810914636 -1.7471324205
-1.5413042307 -2.7755877972
-1.0298247337 -1.7516828775
-2.1906471252 -2.3493850231
0.3340972662 -2.6497850418
-0.6661495566 -2.8262331486
-2.0605268478 -2.6302452087
0.0589035377 -3.1041460037
-0.9952003956 -3.4846453667
-1.1108304262 -3.0968122482
-0.3898237944 -2.3263280392
-1.3952171803 -2.4937341213
-1.7398371696 -3.2305016518
-2.0904660225 -2.4665849209
0.0536133721 -3.2150478363
-1.3495109081 -2.3255996704
-0.9569312334 -2.9257438183
-0.9423950911 -1.1233295202
-0.8345883489 -2.7171187401
-0.6958339810 -1.9586985111
-2.0890274048 -2.3402564526
-0.9397366643 -2.8160505295
0.0263280403 -1.7930563688
-0.1938560605 -1.7926192284
-1.0150468349 -2.6213352680
-0.2263019532 -2.6490705013
-0.5138964057 -1.7791391611
-0.9153164029 -3.2433698177
-2.1287844181 -3.2293746471
-0.6139063835 -2.2610039711
-0.8395655155 -2.5209023952
-1.6583136320 -3.4645242691
-1.6583602428 -1.4558162689
0.0604392514 -2.9323098660
-2.1109561920 -2.3583006859
0.0326206759 -2.0647237301
-0.6603724957 -3.2785589695
-0.9708170891 -2.2202944756
-0.8132398725 -2.0944993496
-0.3671140969 -2.0472824574
-1.7358640432 -2.9208903313
-1.0141111612 -1.4836685658
-1.8522518873 -1.6871521473
-1.4420130253 -2.4028468132
0.2052734196 -2.5545790195
-1.6884218454 -1.2944513559
-1.7329717875 -2.1197175980
-0.5773043036 -3.1220071316
-1.0574597120 -1.5831851959
-1.9846208096 -2.7367479801
-1.2100510597 -2.3589317799
-1.1576217413 -1.8702757359
-0.6865898967 -2.1941590309
-0.3099712133 -2.6572768688
-0.9566154480 -2.9865348339
-1.5009065866 -3.0327949524
-0.9923799038 -1.9306820631
-1.0590941906 -3.5535705090
-0.2298060060 -3.4717745781
-0.6780739427 -3.2746870518
-0.7124554515 -1.4678605795
-2.4393148422 -2.6639800072
-1.4017854929 -1.6074177027
-1.7261115313 -2.5713887215
-0.4433568418 -2.2093589306
0.1859624386 -3.0190763474
-0.4088356197 -2.9017910957
-0.9868776798 -3.8377816677
-0.5820173025 -3.2547662258
-0.9360146523 -2.8214099407
-0.5360816121 -2.9495337009
-1.2905349731 -3.7000999451
-0.7730345726 -2.8423044682
-0.9821561575 -2.1564853191
-1.9043283463 -2.8059873581
-1.6331634521 -2.8713703156
-1.7795447111 -2.5411162376
-1.5888923407 -3.5388302803
0.1265007854 -3.1859254837
-0.9383535981 -2.7780463696
-2.2213578224 -2.8093507290
-1.0607787371 -1.7459652424
-2.1076924801 -3.2236852646
0.0376616903 -1.5729781389
0.2645337582 -2.1306059361
0.1404293925 -2.1991629601
-1.8351171017 -2.9496779442
-1.1950490475 -3.1876974106
0.3036279678 -2.8590228558
-1.6418341398 -1.4509741068
-0.9259002209 -3.0589993000
-1.3325742483 -2.0919029713
-0.4869165123 -2.1991555691
0.3332059681 -2.6847627163
-1.4987801313 -2.6136758327
-1.2709652185 -1.3479496241
0.1583796293 -2.8740515709
-0.8676365614 -1.3867744207
-0.8273723125 -3.3414461613
-1.9371962547 -2.0008616447
-0.3176842928 -3.1199316978
-0.8719338775 -3.3219609261
-1.1494874954 -2.0073740482
-0.5673451424 -2.3026101589
-1.3785417080 -1.3433582783
-0.9986816645 -1.7256903648
-1.0846567154 -2.5446681976
-0.4221157432 -2.4366343021
-0.4564644694 -3.2520437241
-0.2985581756 -2.1010324955
-0.1441034675 -2.8883285522
-0.7636292577 -3.7265686989
-1.3004099131 -2.0561406612
-1.4394948483 -3.4423868656
-0.6744273901 -2.4912860394
-0.4417528808 -2.2495172024
-0.9706739187 -3.6898045540
-1.5749653578 -2.4637720585
-2.2141396999 -2.1721644402
-1.5368282795 -1.5972043276
-1.8268237114 -2.7083268166
-1.7097613811 -2.5409018993
-1.0950802565 -2.5708892345
-0.6333844662 -2.4366636276
-0.5984496474 -1.4546420574
-0.3417463899 -2.9593551159
-0.3682926893 -3.5696802139
-0.7531183958 -2.4072444439
-0.4949784577 -1.9166499376
-1.8405598402 -3.6421313286
-0.2861128151 -2.4419565201
-1.4662102461 -2.9316105843
-0.8967372179 -2.2077488899
-0.7981966734 -3.1611194611
-1.4936723709 -2.7173662186
0.1926208436 -2.8515954018
-0.6933206320 -2.2951552868
-0.5356972814 -1.9696434736
-0.5822288990 -3.3633351326
-1.5353833437 -2.3599283695
-2.0072507858 -2.2725305557
-0.6870257258 -2.8256146908
-0.4622339010 -2.4228878021
-1.7392345667 -2.9976742268
-1.8364956379 -3.6570589542
-1.0019856691 -2.5037322044
-0.7669147849 -1.4153282642
-0.8308696151 -1.1157867908
-1.7727475166 -2.7380838394
-1.4941203594 -2.7327444553
-0.6968597770 -3.1897909641
-0.1712372452 -1.7695064545
0.1183395907 -2.6655421257
-0.1792634279 -2.4272694588
-0.9794970751 -2.4209139347
-1.3557623625 -3.3305511475
-2.1458568573 -2.9897983074
-1.1581999063 -3.2932834625
-1.3002468348 -3.0708999634
-1.4463601112 -3.4820406437
-0.2593248487 -3.0955765247
-0.2864370048 -3.0867660046
-0.1463875026 -2.6147627831
-2.2106971741 -1.9019632339


==> expres/synthG3s/dtSNE_jonas_cl3_dim50_p200.400.600_d2.2.2_embedding.tsv <==
-0.1556042415 23.5166890230
-0.3401564385 23.5986505981
-0.0171075389 23.6592220954
0.0097573170 24.6456764840
-0.4285184837 24.5723948356
-0.6478109242 23.4715370213
-0.5238620819 24.7037861950
-1.0124159543 24.7996808940
0.1272482676 22.9487895756
-0.6078520069 22.9677066535
-1.6706094132 22.9111893389
0.4456987303 24.1685757973
-0.8694821285 23.5561370552
-0.4350084236 23.6266321128
-1.9458871050 23.5806882191
-0.0248806461 24.0478928343
-0.3903870868 23.4411258149
-1.3598725765 23.7044704896
0.1823625262 23.9211860707
-0.7005264075 23.7335049420
-1.2150102532 23.0839013488
-0.4779048654 22.3229353873
-0.6853923303 23.2899188538
-0.8859018719 23.7198330656
-0.7693860158 23.9575922721
-0.3865464027 22.8527808117
-0.0537845269 24.1069836022
-0.8970361251 24.9520078717
0.1447532680 22.7953946659
-1.5204109911 24.0601887905
0.6254926826 23.2149270061
0.6669523725 22.9429576739
-1.0448243504 24.9160835286
0.0017611286 25.1011713351
-1.4656633654 23.6140924618
-0.6387201920 22.4865362984
-0.4681366399 23.4600056238
-1.1541872108 23.1106633397
-0.4452660202 22.1536445853
-0.8123739531 23.9960003873
-0.7543234712 23.1087421061
-1.2814378854 23.7174908360
-0.7880093104 23.0722947084
-0.4258670530 23.7912809756
0.4721377115 23.0174402394
-1.3489647656 23.4821848425
-0.4368903587 23.7928587726
-1.3609907707 23.9688253421
0.2280734131 22.1608046307
-0.2372736965 22.8668383944
-0.6231134764 22.4154582796
-0.7465951640 23.5971487512
0.0617771781 24.0363340446
0.2778124791 23.6977402948
0.4413897189 22.9321919832
-1.7309332418 22.6232520511
-0.4901408541 24.1081653939
-0.7006387392 23.7839724108
-0.4559546028 23.4973451904
-0.7582613731 23.5364202920
-1.3482626498 22.6391742190
-1.2454684769 24.1442621762
0.4704169044 23.5501915088
-0.2958603270 24.0999024849
-0.8345005652 24.9292107795
-1.3311209607 23.4533304077
0.6045989301 23.5546091739
1.0756426305 22.9881438872
-0.2399704604 23.3140692579
0.7230905700 22.8598676202
0.1470197212 23.4078279608
0.1275242259 23.4330153248
-1.3036638634 23.0662280444
0.1741862722 22.4062203473
-0.2068026901 23.3839300073
-1.0659398067 22.9411025362
0.8351216963 23.8389808186
0.5779415990 24.3413221486
-0.8660344293 24.8146150184
-0.3163469985 23.7930629319
-0.0595244988 23.0528680681
1.3157264456 23.5151411710
-1.4091534514 23.3294220782
-1.1656137226 23.0731104246
-0.8761473163 22.1465785900
-1.7550883732 23.2461076268
-0.6046228109 22.2767930020
0.3588758605 21.8913350241
-0.8202051540 23.0435548833
-0.2981881138 23.0908685840
-0.9492738447 24.1493712724
-0.0647860232 23.6779381913
-0.5227302191 22.6410338549
-1.0083477482 23.4243227409
-0.7632143308 23.5554809611
-0.6627532294 22.8817609808
-0.8739519281 23.6860663372
0.6834648357 23.1406536610
0.3246465860 22.4925261212
-0.3378173316 23.3017576893
0.4098159118 23.6071409064
0.2365799392 23.7292000313
0.4101451387 22.2070898304
-0.4604961754 22.6697856321
-0.0363466027 24.6962094566
-0.6910722542 24.1597059611
0.0167256936 24.0893427055
0.5851504903 23.9220143545
-0.6007316004 24.3340905651
-1.6922672657 22.8132191773
-1.5027800187 23.5258244992
0.0883227205 22.7967887108
-0.2325338675 24.1280941990
-0.7057916059 22.4963290187
0.3772253210 24.2161949406
-0.8012416706 22.6743922108
0.1359509021 23.7820230966
-2.0914549774 23.5964649837
0.3087942043 22.9876483793
0.1129132479 22.3478873460
-0.4410845236 23.2153421674
-1.2150382192 23.0512246364
-0.1012491583 24.1496869923
-0.2298847367 22.9656432483
0.0227587727 23.6526350643
0.7435471906 23.9415181704
-0.8402053731 24.0311225858
-1.1972208541 24.2899984443
-1.3282130093 23.0919942411
0.4470036544 23.8105500739
-0.2931180269 23.4636962912
-0.3470886938 23.6591139926
0.7989588960 23.2901992601
-1.4972217183 22.9727708825
-0.4004153714 22.9554168406
-0.1756136703 23.2868641016
-0.9184153499 23.9508748254
-0.7012044730 23.6179718007
-0.0554142261 22.2318760970
0.6025815854 23.4754491039
-0.1513693447 23.6414469213
-1.6938107767 23.5724389019
0.2026006459 23.3641780916
-0.8717250858 23.9186549117
-0.6941073777 25.2757437787
-0.4019108662 23.9166400661
-1.8652101726 22.6852875895
-1.9806115124 23.4934570331
-0.8681745923 23.7328893522
-0.4656447417 23.2251033020
-0.0472677298 22.3984644675
-0.4011550151 23.9569493525
-0.6928250214 24.3849440559
0.2761801643 23.9386980150
0.2036206437 22.7080035469
-1.2079090645 22.2828495877
-0.1409575650 23.8737943368
-0.9407279055 23.7089883440
0.3324357470 23.3669855593
-0.9795636460 22.3728588309
-1.0299203971 22.7265433396
-1.2183039650 24.1891045482
0.6108239715 22.6733728125
0.8518582679 24.5611744395
0.9321211400 23.4672199200
-0.1754983318 22.8138970090
-1.1194683740 22.6576625862
-0.6807501537 22.2870604188
-0.6118766187 23.6591957853
-0.1103051394 23.7238696116
0.3229835943 24.6441974149
0.3288160101 24.2190895493
0.8562769976 23.1323106017
-1.1732665498 22.2283749554
-0.5654699334 22.3882058138
0.5203275922 22.9617957102
0.5709861302 23.1871834973
-0.9259759113 22.7140991291
-0.9919677653 24.2112672418
-0.8925444895 23.0127770654
-0.2632988643 23.5159274320
-0.9316659566 23.5656958626
-1.6142409436 23.7110712527
-0.2840044889 23.3035966574
-0.6864489086 22.6680031832
0.0176331339 24.5915874114
-0.5194101695 23.5105411885
-0.6137129179 23.6781122791
-0.5262734803 23.6148595775
-0.5665520182 24.0972198648
-0.0293378615 22.5410590451
-0.4753956058 23.6158515211
0.2195998061 24.6031554442
-0.2754790261 23.9289615598
-0.6788671898 22.7044613153
-0.7120806550 24.0550780753
0.0852620517 23.5939085222
-0.7744755164 22.5881079569
-1.2844504336 24.1180849793
-0.9677304546 22.9866024839
18.5791902524 -2.6041644498
18.6385274990 -1.8944391948
17.2334190455 -2.1098463471
17.6991930726 -2.1643563277
15.9107232107 -1.5705989041
18.2595748710 -1.3566335983
17.3902816126 -2.9491487422
16.3679973129 -4.6253375806
18.9306401586 -1.7479037503
19.5730441346 -3.5689448489
18.2235878567 -3.5218009536
18.0031769128 -0.1374577017
19.1198300768 -2.0409663974
19.7978898975 -3.3788200351
16.8222784370 -2.0875801437
17.0074575902 -0.5324551281
17.6615995308 -0.7697529085
18.2360810065 -3.1592384955
16.3793538227 -1.3644217562
18.5835806021 -4.4065491423
15.6885987596 -1.1359644960
19.1137934373 -2.6163040553
19.4849924326 -3.7648549949
17.1185123331 -2.1763089898
19.0800975363 -3.1978283674
17.7620747051 -3.6550455216
18.5942123700 -2.7923018300
18.1789089808 -1.5899872505
17.9707612819 -4.1757159275
17.2625052895 -3.3423969117
18.1522112333 -4.3246434388
18.0127575091 -0.2177740717
15.1287676988 -1.5997184364
18.2219117286 -1.7717881107
17.8064860621 -3.7580920506
17.6051271074 -3.8067655466
19.2143192584 -1.0160697679
16.8688045868 -1.1867963573
17.8397707477 -3.3946687089
19.2470548384 -4.0583745288
16.2293086594 -1.6025223999
17.0036566423 -0.2584030775
17.8401291996 -2.6692283995
19.5517122377 -2.7434031441
18.8136386913 -3.6490953806
17.4800825289 -3.9582088042
19.7501224821 -4.3490262565
19.1892265884 -0.9401521720
16.7131692632 -3.3012495238
18.7988558896 -1.5400795560
19.4670294095 -2.3733882924
17.8708117010 -1.5373048363
18.7505977542 -1.2362404604
17.4501124331 -2.5530746624
19.0514254812 -2.9101147009
16.9278495396 -3.0826971931
18.4176198275 -1.1832480806
18.1378090014 -3.9948251669
17.8404185577 -0.3940112703
17.2883092761 -1.3677641295
16.5888577939 -1.8251113900
17.1416950582 -4.8663796388
19.3087061363 -3.5484238786
16.8580449354 -0.5021887795
19.3176456498 -1.9579239597
18.8867821292 -3.8892438834
18.8868908945 -3.5061511116
18.0133859992 -3.1825834179
16.4320352694 -4.3925326958
17.5084339295 -3.5901415528
16.2161524513 -0.6230031641
19.3374526063 -3.9863982698
18.1948944659 -2.2209174857
17.0967811127 -1.1474537010
18.4545415124 -2.2137053842
18.8204993208 -1.0469721646
16.4591055245 -3.3452456900
16.6257996658 -2.8060830833
18.9783491728 -0.6294655119
20.0635429764 -2.1493042666
16.3437683487 -2.9787918903
18.0092471979 -3.2655386728
17.0815322700 -5.1060214510
20.1863637829 -2.9503479391
16.0189204119 -2.4606037330
16.2665978388 -3.7664301483
17.6846452934 -1.9074012763
17.4866842438 -2.6506326485
17.9528717492 -1.9198439649
16.1558961000 -2.5584328730
19.3167889544 -1.8422424056
17.5447698840 -3.7147983497
18.0727044454 -2.3116076994
16.9877188970 -3.4895592604
19.8152630230 -3.7305620094
20.4093705269 -2.9453763621
17.9121232813 -1.1109116375
15.6471968026 -0.7051440780
16.6262510434 -1.9542668176
20.0109234635 -2.8847137800
19.5080372276 -3.0819407282
19.3098949227 -2.6140057687
18.8618798700 -1.7355423282
15.7771091495 -2.4489069617
19.0116103359 -4.7162275554
18.1297658401 -1.5191514433
19.2406913152 -1.1981599239
17.8328231069 -2.9609561019
19.0063251307 -0.8685545068
16.3555146185 -3.8121567222
17.8728874145 -2.4126585891
20.2904448385 -2.8073844582
16.9853311128 -0.3134448515
17.9261136963 -3.8625490186
16.2849572218 -1.5137958379
18.3410879417 -3.4866796322
18.0930077020 -1.0906242173
19.7257817258 -0.7855068229
19.3961554820 -2.5976344349
19.2059821813 -1.7827833807
16.9414905039 -2.0604473428
18.0305663884 -3.1398669342
18.9491955035 -2.7835551565
16.9598619323 -2.6741119223
19.5229014127 -2.5631548464
18.2656797686 -3.5495973358
18.6811903107 -3.7977645130
18.0627941093 -5.1243243332
19.2984494744 -1.4384981523
19.3006879995 -3.7735227963
17.8580726744 -2.2351911389
19.3111865598 -2.3571690068
18.3889924600 -1.9652841460
17.6471693698 -1.6121111782
19.4432473052 -3.5388328815
20.6620459402 -1.8976647381
16.8442908211 -2.1985955629
19.3223836375 -3.5648031086
19.3070810751 -2.9610460575
20.3450676488 -3.3310748380
18.2165484240 -0.5971459475
19.6257656525 -1.3704353550
17.9156282639 -2.0960614027
18.4497737743 -0.7592466262
17.1374759687 -4.1229966751
20.0402871538 -3.8236795815
19.0623968821 -4.8216980967
18.0669696711 -4.7434804786
17.6469780197 -1.1404909304
16.5538422760 -2.3293918876
19.1709850608 -2.0050368462
15.9271985323 -3.5327640259
17.4455267844 -2.6174775490
17.7584701641 -1.8684879371
20.3362493480 -2.3534120254
16.7683569496 -1.4225215975
16.0039899121 -2.2370542194
16.3885024341 -2.9102248744
17.6374581136 -2.2032798411
19.5060036407 -2.1936327861
16.8533473954 -4.6980573576
17.8778165097 -4.6088189147
18.2578938802 -3.2133391324
18.1708070126 -3.0219230412
18.5919685136 -4.2187291122
18.4915896211 -2.7437034386
17.2423393553 -1.2464473427
17.9503681059 -1.9873857749
19.7637981197 -2.4029770752
18.8945659461 -3.7693618465
16.2504028680 -3.4682063406
19.1373203482 -4.1776726910
20.1720174036 -3.6927267379
18.0990823136 -3.5741469333
17.5982974092 -4.0009427832
17.4400147010 -3.9691881494
16.7982751888 -1.8187460577
18.4286249328 -4.0274415487
16.7891554593 -2.3489629264
18.2959000640 -3.4873797775
17.2537353774 -3.8705786154
16.4306179204 -1.3476189591
17.6451435286 -1.7114894680
17.8141373219 -2.9953729979
15.8407079267 -2.9035564538
18.3340648420 -2.6495192288
17.9213900658 -0.8750160166
17.7175960558 -2.1957612906
18.5463634176 -0.3282308395
17.6193463743 -2.1223471005
19.8033354055 -2.7554655628
17.3490799082 -4.1503584940
16.7455103658 -2.9061460500
16.1298539029 -2.2022364960
16.4033886829 -4.4392117119
16.4608797409 -3.1976190017
19.6700374532 -2.1297595730
17.4576046362 -0.6813000466
18.5510102864 -4.5664210671
20.1250362812 -3.2968663719
17.4334325368 -5.2199775397
17.0139506025 -1.3678221226
19.3497614169 -0.7625936621
18.1095259280 -0.2043537232
17.3281934352 -2.0894955759
16.8580156788 -2.8898452842
18.7827765394 -4.2852358891
18.5031751740 -1.7261337900
18.8999987835 -1.1760162077
17.4689761612 -2.4209123803
18.1036763385 -4.1604023523
17.8655920225 -1.6700840812
18.5783024530 -4.7455721423
17.9787491011 -0.5072471716
17.4206706155 -2.5590904658
17.5918042569 -4.0180034014
16.3252796100 -1.3180036804
16.8540033832 -2.2448248705
16.7264841745 -4.5733535646
18.5693278079 -2.3355915038
18.2315102497 -4.3036710777
15.8001806603 -2.2553842348
19.0662951846 -2.7559432645
19.5961802079 -0.5359441112
19.8956369902 -1.0679909989
16.1962858274 -3.1753222533
19.2840134939 -0.5136632564
17.7213055855 -2.3628220924
16.7480047326 -2.3011550732
19.4766168707 -1.5645224162
15.6535888393 -3.0055522751
17.3683451711 -1.3377509686
19.6956533106 -3.0015625753
18.8189148043 -2.8229792755
18.9403861922 -2.0089503717
18.9941062918 -1.4122475346
16.9057945458 -2.0473655793
16.1870099026 -1.0752042505
16.4978711904 -2.1245271281
17.0446670803 -3.8948071203
15.1248365790 -1.9982677613
17.9444003452 -3.1257336414
19.1468024001 -1.6857311699
16.3119344495 -2.0141155168
16.5669527237 -1.4615891728
16.8454673223 -3.3846204090
16.9304484913 -2.1223093046
17.8293094853 -2.3554572287
16.3392701267 -3.7835050090
16.7351476205 -2.7143780665
16.7948306907 -3.8242105604
16.9326676294 -3.0869720136
18.2826280218 -2.1228341284
16.0876434264 -2.1016272758
15.8553161131 -2.1288261789
17.4317899652 -3.9133380075
16.7532739189 -3.5578864688
16.6289216765 -1.5553196986
18.7844088358 -2.8020940067
16.0316413485 -2.8961941610
19.0356473973 -1.1597865072
19.4017929579 -3.4153061271
18.1327111187 -3.9573687836
18.5511540182 -0.4808724065
17.5461900571 -1.8958507741
19.3176026657 -1.1042070715
18.4066784986 -1.9988774003
19.8569032448 -2.7804343105
18.2522439273 -2.6324151532
19.7659401658 -1.7513963002
17.0363314516 -3.4665291054
17.9647470522 -4.3988415719
18.1988277554 -1.6120598937
18.9763513267 -2.0968504910
16.5088765467 -2.2409100521
17.4458759471 -1.4570609608
18.2077903776 -0.8485238579
19.7342305341 -3.4821403630
18.0817353438 -3.8019654829
16.2232787666 -2.9193667675
19.8521604712 -1.6060680311
17.2596862010 -1.0989002313
16.2798884878 -0.9345053355
16.0145798258 -1.6025828065
16.6269743113 -3.7865321239
16.8030213727 -2.9032019883
19.1284213001 -4.6420369138
18.6012528692 -2.6732983776
18.7052290812 -2.7657047189
17.5482090550 -2.9476966232
19.8493209735 -1.9672599511
16.6409034207 -3.0757877271
18.7632940650 -1.9024009909
18.3134162366 -0.5876494840
18.0963131489 -3.5154425443
19.2543224505 -3.2962569233
15.5895108468 -3.3287306185
17.2825621817 -0.4795653083
18.0162510251 -4.1650702272
18.4828172905 -1.6854456976
17.3202255793 -0.0349516084
16.8547876765 -4.0800368074
18.6570051784 -2.0778999254
18.5783526616 -1.7538300631
17.3805943201 -2.2143725917
18.1053736323 -2.1147017891
17.8906851013 -0.8982685957
18.8078493581 -2.0956505199
16.4773174016 -3.7813732218
16.4101043230 -3.4411259891
18.9642104188 -0.4066600967
17.1223605507 -3.0269434670
18.2962417771 -1.9057512920
18.5096441248 -4.0313894719
19.2076889827 -4.2504150584
17.4100655648 -0.8615923729
17.9262406777 -2.5107316058
20.3674318019 -1.5572877780
19.7548352412 -3.1115591988
16.5476366550 -0.7849605735
18.1760251664 -4.1645336919
17.2704048235 -2.9050431965
15.9240130195 -4.3018995012
17.1043084150 -4.7561728507
16.5420182380 -0.8605967060
18.9563170996 -2.8956649775
18.8279906686 -2.4031703163
18.7134695769 -3.3918084596
18.8779410170 -2.0021967873
17.4313254598 -3.1470088925
16.2264409934 -1.4958028617
16.5515202212 -2.1906900293
19.9708774376 -2.1502875795
18.2677548897 -3.9191141624
17.1849541090 -2.8381485290
17.9641211204 -2.4026282995
18.7917819496 -1.0637640302
18.9195287404 -3.6163826311
17.2017766727 -2.4896171989
18.1241024830 -3.0407571385
17.9724904726 -4.9978232611
18.9580399810 -2.8753424931
16.6826971319 -2.7207873552
17.6306820948 -3.5756361280
20.0749408709 -3.9925230242
17.0856166785 -4.0108875846
17.8511207957 -3.7540231552
17.9622472582 -1.9089584401
19.4203833060 -2.7479427328
16.7560865753 -3.2718430705
15.8785441697 -3.4050164986
17.9190195266 -2.0699069558
18.6632432921 -3.5035997648
18.9412537096 -4.2878605219
17.3182614910 -2.0231811192
18.7903071416 -1.9951758014
19.3553160919 -1.7841206668
16.3374839250 -0.5687181478
18.3900585405 -4.9199418367
17.7814937989 -0.8157256986
18.4029808469 -3.0238848813
18.9158099342 -2.6142282099
18.9751395245 -1.8600842402
18.2818302676 -1.7971420243
17.3996114329 -2.0004142829
15.9631142462 -2.8673451433
19.5054292484 -2.0725061675
18.6807856618 -3.4986169795
18.3047396685 -1.3234071578
18.4824308383 -3.1267297369
20.4884526518 -2.9695780712
18.3227307418 -4.1440494431
17.4387412948 -2.3151222785
18.2156546835 -4.1412180026
17.0973199368 -1.4318464828
17.8537571141 -0.4063164816
17.2545390310 -2.1511455034
19.9375654568 -2.4685070161
17.8536460241 -1.4732361249
17.7539936525 -2.5924226087
17.2897533706 -4.2072080687
15.8182083385 -3.1469479428
17.4371469180 -0.5962146000
18.3505497419 -4.4987740874
18.7821159130 -0.8003228601
16.8654873892 -4.2052932398
17.4767467691 -3.4727267963
17.5270871089 -2.6013635752
18.1195279059 -2.2551020727
18.8721926188 -5.0438574810
16.9641204422 -3.4119643936
19.5692706643 -2.6927196947
17.7634525577 -3.2102211768
18.5115089888 -4.5824988227
18.9877868990 -3.6703431775
19.5869034786 -1.4285780254
18.6008817513 -2.7077946531
20.3138164038 -1.4635973177
17.3540773258 -0.9307866916
18.6080615195 -2.6479840382
-10.7794587435 -8.3671052388
-11.4834118031 -7.7267137913
-13.5919552743 -7.7591115603
-13.0389494970 -5.6810687691
-9.4955583468 -6.2193541051
-13.3742552555 -6.1734937079
-10.8334942961 -3.9355987088
-11.6738201941 -4.8150126503
-14.9564959083 -5.8042790756
-13.1724091657 -6.8336745417
-9.9273015605 -4.6887590335
-8.6632542169 -5.4087764387
-9.1631883279 -7.8561587379
-12.2803556925 -4.1915492649
-12.1216779972 -5.0816201244
-8.2348373324 -6.5175647413
-12.6430430766 -4.4575942449
-14.3738339588 -7.8993242479
-11.4770727592 -7.9243386326
-11.7397139519 -5.7315648718
-13.9314730298 -4.5702415979
-10.5724460587 -7.3558401297
-11.8080307736 -7.1437315398
-12.1903459556 -3.2092414668
-14.2261203173 -4.0090288338
-12.0645313582 -7.1285549382
-11.2272319102 -5.5486598494
-12.7883344227 -7.3558343195
-11.8258708302 -5.9028929519
-9.8209559771 -6.6209644511
-9.3468413011 -4.5374079067
-9.3352557790 -4.4574013453
-13.7650587663 -5.4585601047
-11.1488252762 -4.9452907091
-13.7316981743 -3.9024615097
-11.7464183155 -5.7592962966
-10.2248864821 -5.8382330388
-11.9895112728 -7.6543091538
-11.7231786390 -4.2342336068
-9.5574285308 -5.6888240743
-13.8690150277 -3.8517318713
-12.0148454002 -2.7978000508
-9.2139097103 -6.7087996195
-10.6318375654 -8.3442907017
-12.2857508934 -6.8741960109
-11.4710673908 -6.9261142708
-15.5327483697 -6.7139904438
-9.3497495340 -6.7951522506
-11.3425864070 -6.0153398982
-9.3262699832 -5.9778436035
-10.7410263451 -6.7593950526
-12.1742293464 -6.4203670163
-9.7124819214 -7.6861109162
-12.5112992850 -6.4447783753
-9.6532890923 -5.8231557270
-12.5328111313 -2.5555988984
-12.3456761915 -7.2319707100
-13.0889922420 -4.9962583758
-11.1031921208 -4.0308755607
-10.9003556620 -6.4663963446
-11.1205663683 -6.6715985193
-12.5261942605 -3.0793482580
-10.5413158116 -6.5986904620
-11.0882986399 -2.9246722563
-13.7994335896 -5.4127537299
-12.9161296002 -6.6831230105
-10.1249236300 -7.6509558257
-14.9878643277 -3.9268933005
-13.3457731807 -7.0359446622
-11.1503098404 -3.5197043945
-13.6281843708 -8.6795333669
-10.6756177997 -4.1485202021
-13.4881993870 -5.8793733149
-9.4986713848 -7.7215455844
-11.9476913768 -6.8312042840
-9.8225208409 -6.7119256310
-11.3940782623 -4.4914082394
-12.5350901435 -7.2902679631
-11.4970184175 -6.8793446945
-11.2056619390 -4.1679267426
-10.8041535935 -7.0554355940
-12.8189703947 -6.3951811689
-12.6145107457 -6.6368820740
-12.1137836660 -4.1824943188
-11.1094813141 -3.8128145700
-10.8477057737 -5.5183904443
-10.7403577902 -6.4014812989
-12.2071813830 -5.4804663575
-10.3569436766 -5.5763268606
-11.1230866114 -8.9482799009
-9.1600424593 -5.0860007317
-9.1986992850 -5.4345157900
-8.5851410676 -6.2402425481
-9.9690021635 -5.9092747257
-11.6837262077 -7.5833591562
-12.0562927419 -5.0321940530
-13.8766112176 -4.6922712650
-13.1755986963 -5.4244919776
-12.4105337517 -5.8877016192
-12.8854834621 -6.1033505980
-10.7068103833 -5.5373455646
-11.1878713774 -6.5786250684
-12.6426233882 -6.5978276400
-12.3266906359 -3.2341189141
-10.8359066768 -5.8586091915
-13.8884217442 -4.3804825414
-9.5977762228 -4.9981064211
-13.1130685752 -5.1926655962
-12.7863296718 -5.9243104120
-10.9827628149 -8.4457511802
-12.6264595264 -7.7648979508
-10.9916936331 -7.1131607476
-10.7499699349 -2.8852519008
-13.4060457708 -7.5307949569
-11.9042474550 -5.8015276464
-11.7845144584 -3.8621688351
-11.5015497459 -7.7108823596
-10.4231164505 -4.7770440006
-13.0134478884 -7.8486909594
-13.1575558224 -8.0365719771
-13.8028124476 -5.3808573594
-11.2933717402 -6.9651353422
-11.2300192420 -7.6887022307
-12.7090759318 -3.2506579525
-13.2412757759 -7.7670241067
-12.7013436571 -7.8608173748
-9.6059108141 -6.5896088322
-10.2495005142 -5.6625242258
-15.1708131230 -6.6728628715
-9.3953736340 -8.6857796624
-13.2415393159 -8.6374290022
-12.1865398962 -7.1149210893
-10.4412039745 -4.5029754148
-12.4311905464 -7.5731337371
-10.8761964518 -5.7856705621
-13.0208932947 -3.7550288447
-14.1614907587 -7.3660950518
-14.1645985744 -5.7042234498
-12.2304967267 -7.3154095838
-12.8817442383 -4.6389095644
-12.5651133696 -5.0890793882
-11.0658137611 -6.7197761113
-10.8252746189 -5.6774751082
-11.5637886637 -5.4819658231
-12.6954593060 -6.8469309378
-10.8819754967 -4.9763540138
-10.8385002816 -5.2953637716
-12.3909996112 -8.5336238108
-11.3988599675 -6.3786918842
-10.8757884993 -7.3993546111
-13.9876850190 -8.5012141822
-9.9931054202 -6.5246054034
-10.4245679630 -5.4968824155
-12.0231857368 -5.3055864477
-13.3250595509 -3.7116819329
-10.3977113858 -6.8131137749
-10.6509777634 -3.4412793716
-14.1645683713 -6.8832097038
-12.8633312052 -6.9004487402
-13.3617500898 -5.4493578245
-10.1626935885 -7.0422132260
-8.2073146614 -5.2903191245
-10.7065687698 -4.0049486935
-9.2655112877 -6.2666901274
-14.3776257517 -5.6574418446
-11.2540903867 -7.5035540707
-11.6834003446 -8.6409944674
-11.4134358126 -7.4608155073
-10.6853463703 -7.5406403347
-9.5042190812 -6.7834892256
-9.7035161729 -3.7599944079
-11.9671308495 -3.0689232301
-10.9876396398 -5.9913157319
-14.0187189757 -8.1170991512
-11.7017267277 -3.8346421820
-11.0258463487 -4.3927522236
-10.3341968472 -7.2204339433
-10.2355316067 -4.4878542843
-9.9789618354 -6.5467503258
-12.0109847210 -7.1340547367
-12.4702773283 -6.1391086113
-13.5710900870 -5.3029035380
-9.5743135772 -5.5573152171
-13.5500067693 -4.8875831080
-13.8440197470 -7.0572658380
-11.7030652468 -4.2369948792
-12.2235098779 -6.7644843463
-12.9623476395 -7.1245218963
-12.9395938017 -4.3070017659
-11.6619738658 -6.4015509640
-14.6858620005 -4.5786797272
-10.2868214479 -6.4205582712
-9.4951461316 -6.2869029430
-11.4124165337 -6.2238740960
-12.4780136580 -4.9270972734
-14.5191179030 -7.9410493117
-9.7433456682 -5.3892493855
-11.3392605476 -6.1043327586
-11.6325226074 -6.8348316566
-10.7542534246 -8.0048072174
-14.1861277273 -5.8655191874
-11.1826200045 -9.4460213334
-12.6200828742 -7.4463732482
-13.3581078617 -7.7932578724
-9.4190694576 -6.0832701525
-14.2491596545 -7.6987852639
-9.8908839834 -5.2013289665
-11.0597859406 -7.9233807025
-12.2145686501 -8.5938083224
-11.6400382940 -8.9977786609
-12.1107675510 -6.0552068861
-13.7974719118 -5.9378032181
-12.2116789477 -7.0609614489
-12.3023517020 -7.4761141228
-12.1947756635 -5.6200459659
-14.3026747439 -5.4890465648
-9.9762604352 -4.7495290510
-10.3686849729 -9.2870310754
-11.9220631271 -8.0155730947
-12.8874514421 -4.7047127704
-8.9099061259 -5.8269405977
-13.5124937449 -3.3983853240
-13.1455998434 -5.5594790317
-12.0568120607 -6.3068142725
-13.3070230553 -3.9443110709
-12.5047429936 -6.2278239455
-9.6891878334 -6.9984650669
-9.9071846113 -8.2938723394
-12.7901070281 -5.1580832837
-13.4211557806 -7.1273107822
-12.4636138022 -3.5047564881
-12.3172937318 -6.8848736528
-14.5404895129 -6.3138491307
-11.6625898093 -6.1554061100
-13.8401203946 -4.4847999455
-11.4424645434 -8.1211830871
-10.1313801249 -7.6201451042
-10.5273701088 -9.1628482718
-11.9467379866 -4.3100963760
-12.8669186232 -4.4873902245
-12.7066285125 -3.1037349606
-12.9929829261 -5.3744199184
-13.8486103902 -4.7532119536
-13.4312522247 -7.1561429384
-11.1335722861 -7.7564488524
-12.1901394208 -8.7174963401
-12.6340211089 -8.2611170973
-9.8454214076 -5.6746213920
-12.5538833843 -4.9557129626
-13.0311478885 -4.1947665921
-9.9161177536 -5.8778442734
-11.7402921105 -2.7323327404
-13.7644086259 -5.0548613984
-11.9676952854 -8.3145605798
-12.1515259583 -4.4432824316
-9.8146661643 -4.7580080997
-13.4339857372 -7.5328207517
-11.7651471695 -2.8019917117
-12.7582448306 -5.9350663743
-12.6296637002 -6.7521322962
-11.8703267745 -9.8985117055
-12.8776612399 -7.4616349599
-10.4868821940 -7.0073417687
-11.9906594048 -9.6849984837
-11.4465201506 -5.0883964603
-10.0994832750 -4.9657168768
-13.4143423218 -6.5974681715
-11.5148395115 -5.2848372867
-12.3254283727 -7.7728497694
-11.5485321082 -4.8388835789
-10.8145523094 -4.9759598161
-10.9653382473 -5.9555402148
-10.6767848575 -3.6397695754
-13.7857114888 -8.2089202065
-12.5362228586 -9.1278585906
-10.4654500196 -7.6721020947
-10.9381734404 -3.8279731208
-11.1353376422 -6.4845174527
-13.7127757399 -8.1102668381
-14.1035186823 -7.8372876899
-14.6237362229 -6.4857891625
-12.5771977806 -7.5367146820
-14.5808096171 -5.7291356508
-13.1605696496 -7.2407533758
-13.0286994647 -8.5245418645
-11.9156930190 -7.0141620862
-10.8838438581 -7.2122799070
-10.2982557696 -6.9851821990
-14.9277976577 -6.9210047554
-12.0377352950 -8.4688710269
-14.7203577555 -5.1794543738
-12.1896753359 -7.9790624055
-15.2516892398 -5.4842608864
-11.2900900963 -4.7706900388
-13.7971933410 -4.6191646422
-13.1931321436 -5.8868805729
-10.2149743885 -5.7042571248
-12.0784153132 -7.8601941158
-10.7716210839 -4.2648996218
-14.2543770406 -5.2158263082
-13.1383609349 -8.3482640978
-13.5781338696 -5.4099524974
-10.6311626445 -8.2452019524
-10.4448318935 -4.4113093922
-10.0386133098 -3.9557786043
-10.2711974293 -2.8654468885
-9.9879049084 -8.1181846541
-11.6850874431 -6.8597963012
-11.1607897988 -7.3583111882
-10.2437620011 -5.7719257560
-10.1718096222 -8.7680727080
-13.4498795525 -7.1454227242
-9.4234638414 -7.8090912669
-12.0814852791 -4.8783519830
-13.4004643999 -5.6269205946
-11.9744332559 -8.7887955386
-12.2118128732 -5.3324273254
-13.4509734980 -5.7629881637
-13.3997932707 -3.3179664793
-12.5033917201 -4.5104708879
-11.1593734108 -8.0520178620
-12.8291307707 -6.3189751366
-11.2922095408 -5.0073164532
-8.4746379507 -4.2385264866
-14.0670226557 -5.7581802249
-12.1399714595 -4.1861256515
-12.5328013369 -5.5171492898
-11.0305918584 -5.5060029860
-12.8869091402 -5.9882814381
-13.9086410151 -6.9671090897
-12.4642321886 -7.4220144693
-12.2120446381 -4.4679523805
-11.5025181701 -4.4136072619
-10.2507173789 -4.4287224078
-7.7322390343 -7.2550925769
-11.4779017746 -8.3629517520
-11.5513513868 -5.4711359221
-12.1867244688 -3.8154536465
-10.0508059384 -3.5985358170
-11.6804594263 -5.2411320809
-13.3907840174 -6.1078846160
-11.9281957916 -6.3743428362
-12.1905785790 -5.7900456937
-11.1687171733 -4.3064695000
-13.3689163469 -6.7765083794
-14.7888405502 -4.3200839195
-13.8162088899 -4.9458525814
-8.9216648837 -5.7347597227
-9.1458311427 -5.1108923070
-10.3859730423 -8.1422259431
-8.7020684998 -8.0911079950
-13.7624749573 -6.1463814197
-12.5100822577 -5.5979790738
-9.8417737719 -8.5279758010
-12.4384063000 -6.5626973260
-11.4274070767 -2.2979203673
-11.2733596260 -8.1152367125
-13.1165781718 -5.1067383200
-9.9950935183 -7.2304405312
-12.0039006086 -6.4899396716
-13.2862974609 -4.3387926025
-13.0073584632 -5.7282051853
-14.4372484843 -5.9347620347
-11.3735932481 -3.4443738618
-13.4464431257 -6.6210134486
-12.4392743000 -6.9585816382
-11.3545120086 -5.9050382271
-10.6614974787 -6.5376158367
-14.6372961110 -7.2640848048
-14.2885494987 -3.5844125481
-13.9367487008 -4.6565930827
-12.1941533753 -5.5887499807
-13.0611565352 -9.2259929843
-12.6011374188 -5.6598424374
-13.3490908690 -6.1552481444
-13.7922957162 -6.3183501326
-10.9436672609 -5.2914927903
-12.7272147891 -4.2875894344
-9.1151531449 -5.3968511647
-10.1484386430 -5.8646874451
-13.3080984901 -7.3609214984
-12.6277050991 -5.2586098112
-11.2773067367 -6.1014744072
-9.7391125087 -3.3449075417
-13.1864199980 -8.1460163203
-11.4492730093 -5.6971433765
-12.5573629176 -4.5224951190
-10.2684099747 -5.4881703496
-12.6655317447 -5.6162810027
-9.6368212750 -6.9091843615
-11.3598230451 -6.4758704816
-11.2989663058 -6.4953987780
-10.7115676387 -2.7519289343
-14.6797125563 -6.1638535809
-11.9169185472 -5.4506283408
-13.5992974003 -4.9858230125
-12.2391178646 -4.9937335713
-11.2125472390 -4.0974726651
-13.2749009118 -9.2679438373
-12.6869752371 -3.9845971405
-13.2042722029 -3.7756777056
-15.2731214677 -6.6447855654
-12.6412134520 -7.2742056678
-12.6813218005 -5.6018217665
-9.8221989129 -5.8961261513
-7.8366072554 -7.3251829145
-9.7128877566 -5.0394558118
-13.7148711449 -8.9196483739
-11.6471933100 -7.4989717138
-10.3694491681 -6.5109546828
-12.2361654088 -5.6544909050
-9.8653287707 -4.8375759712
-11.2025620120 -4.2970519588
-13.5401112244 -6.1436275137
-12.9884906628 -9.0848984917
-12.6444121443 -5.4846514039
-9.8465994180 -4.2934052569
-13.3109407910 -4.5821554214
-11.5694724881 -6.8177865655
-8.9305373456 -7.1073461476
-14.1341183593 -5.9181806905
-13.7763592786 -3.5023415655
-15.0418269037 -4.9035754586
-13.6755650269 -6.3088765799
-10.6545561562 -4.5558459467
-11.6367058526 -3.8355749969
-8.9108197138 -5.9864946528
-11.0447856601 -5.5921461970
-12.4713549657 -5.5546887471
-10.1631456549 -7.0125126491
-14.7730764906 -7.4745268834
-8.7817910908 -6.5269746001
-9.3663764203 -4.6204403246
-14.3994020568 -7.0577627211
-9.4871367434 -7.2013522335
-13.8731038822 -6.2624505894
-10.4461950731 -3.1130812107
-12.3454843353 -6.5436449387
-12.0049277334 -2.9481918895
-12.9112710183 -7.3741787171
-9.4023059374 -7.1465948227
-8.9652169997 -7.5117108054
-12.2929235887 -6.4678815933
-9.1011724638 -4.8664858276
-10.8964219791 -7.9798303080
-11.5720403324 -5.4823701369
-11.5659348111 -6.3464994485
-14.1907023793 -4.8825684284
-11.1847479811 -7.4727993065
-12.7695190653 -8.2025926053
-10.7438416238 -8.4379764870
-12.3142325619 -6.8712909065
-15.0428227838 -4.6702428436
-12.7457355565 -5.6088661625
-8.7929818155 -5.0483415323
-11.6772694428 -6.0367828709
-14.6029706493 -3.7852392483
-10.8168083696 -4.8807163920
-11.4201364082 -5.3264395758
-10.0557621031 -5.1201246874
-14.6290718639 -5.7557465197
-10.4999689954 -5.8035601763
-11.9859238058 -3.7139847915
-10.2105526673 -7.6416019849
-10.3195089584 -7.6763422458
-11.8816944375 -6.6471199678
-10.8660184477 -5.4374136186
-11.4925810604 -8.3577165239
-12.4412620542 -6.6324932759
-12.5160788858 -7.9521256088
-12.2143126975 -6.8706703834
-9.8333456668 -5.5734842477
-12.3511897422 -4.5571484271
-12.8830636173 -6.9632322714
-13.5656946335 -3.4172847403
-11.3832203111 -3.8783522472
-14.0413564204 -8.5435259023
-10.0890699669 -4.9562562082
-13.2009792835 -4.9525140097
-14.6769937821 -6.8288341253
-9.5529388635 -7.5531000286
-13.3883396027 -5.1964518068
-13.7720834279 -6.5306783316
-10.3024970389 -4.4442349129
-13.2464359075 -6.3657528491
-11.3008220864 -6.9197439315
-12.7911807597 -5.7119614990
-13.4660120607 -3.1466711479
-12.3492308238 -4.2972075197
-8.5494805568 -6.6515604800
-11.5424554193 -4.9264610101
-13.0593233009 -3.1387911562
-14.1389507673 -7.0040303485
-10.4214279433 -7.9426947247
-8.6955636576 -6.1469686676
-12.5019013879 -7.5845273194
-12.6748645288 -3.9135667662
-11.6575857897 -6.9656037023
-12.8934906627 -5.9347019805
-14.3773708403 -8.6592995292
-11.8761378755 -4.8929478157
-11.5601430298 -8.4983101059
-10.4277493862 -6.4505964806
-9.7204556097 -4.0039202157
-12.3578057960 -9.1163892187
-11.3048598876 -9.7371788629
-11.5939954623 -9.2650850888
-12.2871440239 -8.3356300519
-11.4710821733 -7.2362354786
-11.4124627241 -5.2121573472
-11.0859259502 -6.6727332324
-15.2296517220 -5.8904845692
-11.7849891822 -6.7941485083
-11.3365938610 -7.3342304411
-10.8238674403 -8.8241050056
-9.8877734668 -8.7704135382
-15.1793831380 -5.7922783414
-11.9738709414 -7.0991039254
-9.9290644523 -7.8064654144
-10.8707771309 -4.1209222802
-9.9017192316 -6.1289430387
-9.8358045082 -5.7571493625
-11.8786886752 -5.8601072041
-10.2354195138 -4.6058893737
-10.1350169072 -7.5426951291
-13.6982609205 -6.8012891277
-12.1067807246 -7.4041879569
-10.2086568667 -6.2045711000
-11.8169691585 -3.7026054742
-9.3381759034 -6.9164268022
-14.9151573468 -8.0577314538
-13.3260467682 -6.4867454520
-12.3525764059 -3.6697363139
-11.5904952321 -4.4666964826
-9.9987019815 -5.5879962380
-13.8409837717 -6.4357120648
-12.8601772713 -6.1562587291
-10.8118433418 -7.5238298711
-12.9729409190 -5.6269621327
-9.3219324653 -7.1004240198
-13.3353907272 -4.5668609814
-12.9897143917 -5.8479523353
-10.6421298460 -8.8675315789
-14.5213014290 -4.7748587674
-10.2876670254 -4.5317997369
-11.1845139915 -3.4160605110
-13.4601475172 -6.3884765651
-9.1470764364 -4.1802158572
-9.9415420888 -3.8570565099
-11.8700588698 -7.5291925668
-10.2640255332 -8.9180366612
-11.8625746108 -5.4884725184
-14.4433474093 -5.7795144092
-11.5057884554 -6.3570294695
-12.5947785081 -7.4516225153
-14.6112009889 -6.7739668292
-11.7233455345 -6.9831811938
-10.5815284418 -6.2074349964
-10.8828065104 -5.2181868737
-11.0751258634 -6.2930197216
-11.1135616065 -5.8869487206
-10.8699280754 -5.0228345814
-10.5470585006 -6.6774767223
-8.9488969462 -7.4089007960
-11.6738317361 -5.5759511002
-11.6007436761 -7.8977460229
-11.1579008863 -3.3905436793
-12.6988408273 -6.7338563355
-11.6583475553 -4.7729025300
-13.2707607773 -8.4367708873
-12.2258529452 -5.8656105325
-11.0165128103 -5.6362955606
-12.2918764696 -4.9276314543
-12.0709610109 -4.5731421881
-11.9290000722 -9.1509924527
-13.9600502945 -6.6819569283
-12.4139128061 -7.0920316191
-13.6153654881 -3.3274250227
-11.2745155047 -6.1072405812
-11.0877066698 -6.2281687148
-11.1876132698 -8.0192430414
-11.2398631387 -9.9028840033
-12.5647000703 -4.9378122253
-12.7013473342 -5.1213018764
-10.7568325795 -6.8768770993
-9.3239402919 -5.8933896303
-10.8216412376 -6.8807144495
-12.4972524653 -4.6198660256
-9.3439962817 -8.3682260094
-12.1129480099 -6.1473201853
-13.7983032593 -3.7801881405
-11.1624666349 -8.3549522531
-10.2274732155 -7.7321916051
-12.1074076793 -8.4357880223
-11.1163357596 -6.6827452984
-14.2255609384 -4.9767424897
-12.1313431606 -7.8096146596
-13.4201238183 -7.0084297466
-9.4670924390 -7.0610880713
-14.2835200728 -7.7464341387


==> expres/synthG3s/largevis_cl3_dim50_p200.400.600_d2.2.2_embedding.tsv <==
6.9081960000 97.1561890000
5.3099430000 93.8313220000
8.7204350000 91.5229800000
6.2755860000 92.1751170000
7.3276810000 93.2479710000
5.7493390000 95.0730290000
9.4101270000 90.9022370000
9.7838070000 92.2460330000
7.3756380000 97.4594040000
10.5283790000 94.2831950000
11.6024570000 92.7509380000
5.3946520000 92.1447370000
7.9328690000 94.4219510000
8.3233500000 93.1303250000
10.6280630000 93.2269130000
7.4310850000 93.2858810000
5.3566890000 93.7553630000
10.7712610000 93.8506550000
7.0217470000 91.2143710000
8.6434140000 95.3505780000
12.0634290000 93.3874590000
10.9019270000 96.3502880000
8.2987850000 94.5867690000
9.9253280000 93.9522020000
9.1207080000 94.2733760000
7.1354250000 97.3200910000
11.3631680000 94.1262440000
6.8203080000 93.0309910000
5.2793430000 94.6308060000
10.5931430000 91.4966200000
5.6716470000 96.9909290000
6.3175780000 91.1659850000
6.5706070000 93.1730730000
7.3002260000 91.4207310000
10.8083930000 91.7719040000
8.0542130000 97.7992860000
8.1746780000 94.2807770000
11.4956750000 93.9110110000
10.0127000000 97.5877990000
6.6794720000 93.8379290000
9.7270620000 95.5950320000
10.6953840000 91.7703320000
11.9413670000 93.5855330000
7.2815950000 95.5113530000
7.3477130000 95.3219990000
9.3211100000 95.7720640000
4.5524350000 94.4440920000
7.0794290000 93.9548650000
9.9794200000 97.6383290000
9.4155340000 97.2761610000
8.1892090000 97.2536390000
8.9611680000 95.1904220000
5.7915910000 91.8363490000
8.2961770000 90.6194760000
7.6129890000 97.0619660000
11.2377400000 94.3731770000
7.1465520000 92.9408260000
8.7743910000 93.0153350000
8.1546450000 95.7570880000
10.1463090000 93.8926470000
10.8146930000 94.9523090000
6.3963650000 94.6648250000
6.5944860000 95.6413650000
6.4034120000 95.9722140000
6.3917990000 94.3292310000
9.2882760000 93.4561770000
5.7272870000 91.6029820000
5.3239870000 96.9215390000
7.6189900000 94.6877440000
6.8694980000 90.7098690000
6.3163160000 92.9144590000
5.9747630000 96.6052780000
9.0083790000 96.0042270000
9.4474740000 91.9655000000
5.7701180000 95.3190080000
11.0544720000 93.5481110000
8.5942050000 95.4344480000
8.7368590000 92.3434140000
7.0948290000 92.0674740000
8.6558220000 92.7384870000
9.1209960000 91.8576810000
7.6392290000 92.5744630000
11.4183390000 95.5257720000
8.9376540000 96.0109250000
7.8368120000 97.9433210000
10.7115520000 91.8512570000
10.9405480000 96.4968490000
5.5442830000 95.9517060000
9.4486870000 96.0115280000
8.6947130000 90.8062670000
9.0875690000 93.8154070000
5.7716970000 93.4073940000
8.8821280000 97.5302810000
8.7126830000 94.4734880000
7.2660190000 94.4632950000
6.7423050000 96.5808490000
9.3347120000 94.9605330000
5.6171700000 96.5848080000
5.9114090000 93.1746140000
6.8113350000 95.1511920000
4.9330120000 92.5150220000
4.9829630000 95.6175610000
6.4819410000 90.7997970000
9.3947960000 93.7403640000
8.3441710000 92.0830460000
7.2144820000 95.8391950000
7.2183280000 91.6364900000
8.2581010000 90.5657810000
8.1930950000 92.4067690000
10.5686070000 95.8917310000
9.8624710000 94.9629440000
9.3800180000 92.1950910000
8.7637660000 91.1922990000
11.4478930000 92.4838030000
5.2161450000 92.3395690000
10.0809760000 95.4645690000
6.6597570000 92.4881130000
9.6794940000 93.2436980000
6.7887430000 92.7980040000
5.4263830000 96.8357320000
6.2978760000 96.1888350000
10.1995980000 92.9893340000
7.6286430000 91.3616640000
11.4795790000 92.5660020000
4.8976670000 94.1748280000
6.0179950000 92.0454710000
8.3788600000 93.7561340000
10.0579940000 92.4780960000
9.4714860000 93.7346500000
6.4314600000 96.1384810000
7.1785580000 96.8924100000
8.0613530000 93.1423870000
5.5821050000 96.8442920000
10.0560500000 96.2249220000
9.2632690000 97.1360630000
7.3480370000 95.1446610000
6.3504540000 94.1745910000
7.8253340000 94.2389450000
9.8529620000 94.7418370000
4.9571960000 95.6879350000
8.3127560000 96.9566650000
10.0943480000 92.7725140000
6.8047390000 90.8661960000
6.7384680000 94.4247590000
7.5698360000 94.8067550000
8.2659030000 95.3631440000
9.1307950000 93.3623890000
11.1717410000 93.7521970000
7.1222860000 94.8786010000
7.6244160000 96.1898570000
10.7025330000 96.6821140000
6.4863080000 94.5644840000
7.6659660000 92.1636050000
7.9544240000 91.5336760000
6.7234110000 91.0591050000
11.4094280000 95.4341580000
4.6779480000 94.5566940000
7.6830990000 94.2370530000
5.0170500000 92.5816270000
8.4755110000 97.8089290000
10.8442340000 95.1449050000
5.3522770000 93.5021130000
6.7725170000 97.5905380000
5.1958170000 92.1037290000
5.8753000000 93.0507970000
5.9492700000 94.2943800000
10.0755170000 96.2579960000
9.1868700000 96.9058530000
8.0241490000 93.6518860000
8.2932720000 92.7168350000
8.1737880000 90.7423550000
4.8725100000 93.9480210000
7.3868330000 96.0074230000
10.9706530000 94.3313750000
8.6660860000 96.4175720000
5.5438680000 97.0538640000
6.6804830000 90.7524030000
11.4764730000 95.2885890000
6.8888750000 96.4043350000
9.5756020000 96.0859830000
8.0429550000 95.8276670000
10.3069180000 92.6907350000
10.4821840000 93.1319580000
8.9552800000 93.1718830000
9.5622400000 97.2434390000
8.5282570000 91.7178270000
10.1905340000 92.5166320000
9.5614710000 94.6132200000
6.8603640000 93.7513280000
9.7897880000 91.3001710000
9.1142020000 90.9645000000
8.3797800000 95.6103360000
6.0779480000 95.0967180000
6.5662080000 92.6105730000
8.6954900000 97.0973510000
10.4256560000 91.4375380000
8.0510190000 92.4658510000
8.5087240000 96.2916950000
9.3752470000 94.7724990000
10.2342440000 95.5882110000
77.4949340000 -7.2744880000
74.5953140000 -3.2995290000
78.4910280000 -1.9836810000
76.7491840000 1.7673660000
77.9569240000 0.8245460000
75.7885820000 2.5022220000
75.5656280000 0.3933580000
73.5001300000 -4.8756780000
74.6311190000 -2.9517510000
71.9125520000 -6.7135260000
70.2019200000 -5.3536260000
79.0761110000 -2.4268670000
75.9529880000 -5.0861440000
74.3749540000 -8.8438170000
70.6368030000 -6.9793890000
73.7899320000 2.3775330000
73.6845700000 -2.6530510000
72.5673680000 -4.0270370000
73.0252230000 1.0785140000
70.0775990000 -4.2474050000
78.9370420000 -0.4014550000
73.8806690000 -6.6001360000
70.7024990000 -8.3474000000
69.6849060000 -5.9815230000
73.3314360000 -7.6135600000
71.0432890000 -2.9765060000
72.6007000000 -1.6484460000
72.5987240000 -2.9037670000
69.0217510000 -2.5103720000
71.8715130000 -1.3160630000
68.3554380000 -0.0671020000
77.2185670000 0.0548350000
73.9737240000 -4.5766230000
75.3979570000 1.9448600000
71.6260220000 -3.8012310000
71.3496400000 -1.6394350000
76.6785050000 -6.5336590000
73.5863570000 -0.3658320000
76.9347460000 -0.0895330000
68.8695220000 -0.6996090000
73.9976200000 -1.8970690000
73.2238240000 -2.7187370000
77.0473020000 -1.8679850000
67.3768690000 -4.4572700000
67.8968660000 -0.6027770000
71.4783860000 2.7344920000
76.6048740000 1.6796770000
78.5484850000 -5.9900340000
73.2902220000 2.7654640000
77.4267350000 -4.3302500000
75.9247280000 -7.3357110000
75.5613710000 -2.1964980000
74.8882370000 -3.3458140000
74.1587520000 -0.9079270000
75.1815410000 -1.9616150000
69.6237180000 -0.7154190000
74.5874400000 -6.0155640000
71.1270370000 -4.5633390000
75.0233840000 0.5369250000
70.6134410000 -8.5864630000
69.8313220000 -8.3676200000
72.6241070000 0.1935730000
72.4498980000 -6.2280770000
68.0617520000 -4.6498460000
75.3626400000 -3.6183650000
67.0334850000 -2.2234470000
72.1350630000 -7.0273530000
76.2264480000 -1.1181760000
71.1102070000 -2.0830820000
72.7983400000 -0.0016750000
67.5917050000 -5.8614610000
70.8851320000 -7.5533380000
73.7784120000 -3.8691610000
73.6079030000 -6.3880340000
74.6398620000 -4.1048130000
76.5905910000 -6.0523760000
70.9490970000 -0.2634870000
70.8103100000 -0.6676190000
76.9167250000 -5.6921710000
74.8657610000 -7.6722250000
72.5519330000 1.8793310000
69.9797210000 -2.9074320000
72.1546250000 -2.2023100000
77.6629790000 -3.6030720000
69.0896680000 -6.4600910000
72.5745930000 1.4620350000
75.3676990000 -0.3029610000
72.7413250000 -2.7740510000
79.2815930000 -3.9042300000
71.9420850000 -9.0093630000
75.4145660000 -4.4954810000
71.4690860000 -1.4767920000
73.2109530000 0.8641860000
71.8542100000 2.5656520000
68.1779020000 -3.9077260000
72.9403760000 -1.0997680000
68.3234180000 -3.2754130000
76.0522380000 0.1804550000
73.9530640000 -5.0499910000
72.8856890000 -8.1419800000
74.6211320000 -8.7250560000
73.9620740000 -8.4148400000
75.6890410000 -4.9199100000
70.2659910000 -7.2003330000
66.6797180000 -1.6843450000
78.9401020000 -3.4249120000
77.9162750000 -4.0022160000
70.8775100000 1.1252070000
74.5004880000 -5.0637760000
71.7835770000 1.5898380000
73.5998230000 2.5086730000
75.9519500000 -7.8450890000
77.0794680000 -0.8021630000
68.6890340000 -2.3386760000
78.5384370000 0.0896980000
69.8666150000 -1.6184530000
74.2617190000 -6.9383110000
73.8552250000 -2.8560260000
74.5228200000 -7.3098160000
76.4842910000 -6.6292440000
70.4769440000 -7.3285020000
67.0701290000 -3.5821580000
75.8975910000 -1.2488440000
69.5666120000 0.1276030000
74.7381590000 -8.5259080000
71.3465730000 -4.3367080000
71.9154590000 -5.4849620000
68.5173110000 -3.0213640000
74.9107280000 -4.2703700000
71.2091450000 -7.2905200000
73.0131150000 -1.4911200000
74.5818020000 -2.6703500000
78.2235410000 -2.8290720000
77.8865970000 -0.9271990000
72.0706940000 -7.0898520000
69.3934860000 -3.3927580000
68.7377930000 -6.8728180000
68.1084060000 -1.2935470000
73.0887760000 -4.0728710000
73.5141300000 -3.7732100000
74.3092500000 0.0217220000
76.6557010000 -3.5315730000
72.2235720000 -9.0944630000
68.8381200000 -5.3140150000
71.7401810000 -3.1734160000
68.0355380000 -1.0562360000
66.6204610000 -1.6089760000
72.1769330000 -4.9047040000
78.9191670000 -4.6015470000
71.0972980000 -6.3906030000
76.0299450000 -5.1150260000
70.6104050000 -0.5606230000
73.0421600000 -5.1687720000
75.3060300000 -1.8197780000
75.3951640000 -7.6271160000
78.3705290000 0.2129700000
69.7954790000 -5.8516230000
71.2717900000 -0.0474760000
74.2965470000 -1.1921720000
75.8167570000 -7.3118220000
76.2487720000 1.2189030000
70.6057660000 -4.0315340000
73.3143770000 -5.4756020000
75.8771130000 0.8003960000
69.8268130000 -4.2802030000
72.8566060000 -3.9490690000
76.1495440000 -0.2680040000
78.3418270000 -1.9795560000
76.4551320000 -4.0525460000
73.4629440000 -7.7778660000
70.9226910000 0.3900600000
72.3593900000 -6.6981950000
72.2886430000 -7.3407090000
68.4431610000 -3.1344230000
71.1769260000 -2.7188850000
70.2335360000 1.9315870000
71.6280440000 -7.8191660000
72.2622150000 -3.3889430000
70.7713550000 -6.6630500000
69.6098480000 -1.8238280000
70.2496030000 2.0311570000
76.0515440000 0.1818620000
76.7686920000 1.0069770000
69.8936540000 -2.8259210000
72.3421250000 2.4242070000
73.6284330000 -3.4980750000
79.1655580000 -2.7875650000
76.2503200000 -1.1035050000
77.5307310000 -2.2092430000
75.8406070000 -1.4745300000
78.6592860000 -4.5146010000
77.6350860000 1.1715960000
75.2252270000 2.9148960000
76.0067520000 0.5505820000
71.5914690000 1.6442490000
75.0475230000 2.8362810000
75.4088210000 -6.7679790000
78.8852310000 -3.0731570000
70.7002110000 -5.0182060000
73.8174970000 -6.3143680000
72.8712690000 -4.9178500000
74.7415850000 1.2104460000
77.0904080000 -3.2269830000
75.7111820000 -0.8858760000
69.2165070000 -5.1311540000
78.0067830000 -1.6817390000
72.4748690000 -8.1797020000
75.6211850000 -3.2111030000
77.4216540000 -5.2847480000
73.6677630000 -4.5795730000
70.7555920000 -5.3803060000
74.7478260000 -1.1380230000
68.7287670000 -3.4949850000
79.1652450000 -4.9921030000
76.4409480000 1.9749000000
70.1003190000 -2.4549310000
73.7691120000 -4.1145880000
70.5662160000 -8.5341100000
70.4201580000 2.1624380000
75.2366940000 -4.5109990000
70.7486800000 -5.4866920000
74.1878590000 -0.0901250000
73.4147950000 -8.8191020000
78.0190120000 -5.6969030000
76.1834260000 -7.0849290000
71.6750180000 0.2682330000
78.5255890000 -5.8639980000
73.0029600000 -0.5982370000
69.7364500000 -8.3096000000
76.7105410000 -4.9481800000
72.2643200000 1.3474920000
77.2290650000 -0.3905180000
75.2500530000 -6.4350710000
77.2860870000 -7.1426990000
75.1233980000 -2.7639550000
76.1304170000 -6.1384020000
68.9838790000 -7.0463710000
78.6323470000 0.0192120000
68.8753660000 -6.8412530000
71.5958020000 -2.2373970000
68.0290830000 -5.2595630000
68.6283720000 -3.3464830000
75.6905670000 -4.6721560000
68.8163830000 -6.8358530000
73.3533250000 -0.1960230000
70.4505920000 -1.1281490000
74.9469220000 1.6140510000
74.3780290000 1.4617420000
73.0550540000 2.8680930000
70.9027790000 -5.9599930000
73.2611920000 2.9073160000
72.0785600000 0.3798030000
73.5082550000 0.9976370000
77.9108200000 -7.5538850000
71.6143490000 -8.0836790000
71.5133440000 -2.9524740000
69.1433560000 1.0824910000
69.4474410000 -6.2922300000
74.7888180000 -5.8012570000
75.0377350000 2.7893090000
77.3668140000 -5.3586030000
76.3751070000 -1.5514490000
67.1095960000 -3.3808960000
76.4538730000 -2.6977800000
69.2351070000 -4.9430980000
77.5780490000 -4.6940670000
72.6728670000 -9.1080790000
74.9409940000 -7.8834300000
73.2361680000 -3.0321940000
76.5661470000 -3.4592380000
72.9436800000 0.4246260000
74.2669910000 1.8028710000
75.2066730000 -0.4783020000
74.1946870000 -5.2231250000
78.7355350000 -0.9383270000
74.5058440000 -1.4629960000
68.5485310000 -5.4876810000
71.6769560000 -8.2757560000
70.8498540000 -2.4255540000
72.6088870000 2.2581810000
75.3564070000 -5.3487100000
79.1670760000 -1.4053500000
67.6511920000 -5.7487750000
73.5036930000 -4.3814570000
69.1542360000 1.0631240000
75.3059390000 3.0336870000
70.3853910000 -5.2194870000
72.8551860000 -5.8339620000
74.9019170000 -5.8008590000
69.1088560000 -3.9396700000
74.1962200000 -1.9757240000
70.2499620000 -0.4191760000
74.9642940000 -3.3462000000
74.3271640000 -7.0308510000
71.9727550000 -4.2517390000
73.3015980000 -7.0310820000
72.2976300000 0.9713670000
76.8740920000 -0.6567290000
71.8375020000 -5.3698690000
76.2276920000 -2.5145330000
77.0971220000 -1.8437620000
70.5649340000 1.9242350000
74.8368530000 -2.9921650000
76.6664120000 -3.0885380000
75.5489730000 1.7484820000
77.2716370000 -2.0584500000
68.4329910000 -5.3906760000
78.1595690000 -4.0778010000
74.4974520000 2.2858960000
70.3585740000 -0.1338850000
78.1826780000 -5.6213900000
72.2947920000 -0.7630770000
76.0685420000 -2.9181340000
68.1529540000 -0.2922810000
69.8527150000 -3.0960820000
77.3312840000 -0.2927330000
73.3858800000 -1.5281230000
72.5413130000 -6.3476490000
72.3505330000 -7.0414250000
76.7923970000 -7.7074140000
69.9174350000 -3.5764630000
75.2647860000 0.8849790000
68.9865570000 0.8754420000
71.1373370000 -1.2876030000
74.5357590000 -5.5883980000
77.7572480000 -7.5087760000
69.6371840000 -4.6477740000
68.7867740000 -2.0370670000
77.2481000000 -6.5675590000
70.8086010000 -1.6989520000
78.9389800000 -0.7576100000
70.1099010000 -0.0396510000
76.4339830000 -3.9061240000
70.4343110000 -3.7240660000
72.6901400000 -0.1871940000
74.3994830000 -1.5563980000
77.5198060000 -4.4334420000
72.9925080000 -7.8053810000
77.0839540000 0.6384490000
70.3544390000 -3.5207400000
68.6897510000 0.0757930000
77.6369250000 -7.2460140000
71.7903140000 -0.8869640000
71.3286590000 -2.4557470000
74.2290270000 -8.7840260000
70.0863270000 -1.0024220000
71.1893010000 -3.3908710000
73.2620240000 -0.2838340000
73.3019490000 -7.2549940000
71.8960190000 0.5556490000
71.5087050000 0.2972340000
74.1882170000 0.3189040000
71.6276470000 -5.0636810000
70.1925890000 0.7396450000
75.8829880000 0.0869570000
77.8000790000 -3.8135170000
76.3934780000 -4.6599790000
67.9835510000 -4.7551280000
75.5289000000 -0.6906210000
79.2576900000 -1.5843090000
67.4928970000 -4.3050960000
73.9452360000 -6.1375880000
77.4383240000 -2.8656390000
74.9520190000 -0.7950310000
72.1218800000 -4.1928710000
71.0461270000 1.2711040000
75.5217510000 -6.9035690000
71.8747100000 -5.9153000000
75.1991810000 -5.9327340000
67.2161410000 -2.6018080000
72.8257450000 -1.3620100000
68.0617900000 -0.3101900000
72.7161790000 -3.7055340000
68.5180820000 -2.0243520000
73.3048550000 -1.2107220000
79.2790070000 -2.8060290000
73.8902440000 -0.2118860000
76.0874860000 -3.8262170000
76.4629900000 -2.6347510000
74.1482930000 -1.9665320000
72.5411680000 -5.2665180000
71.0377580000 1.5728140000
77.3908310000 -1.1907720000
69.2916180000 -2.2368730000
73.4731600000 0.6939700000
71.6059650000 2.8235300000
69.8458250000 -1.3776820000
72.2967530000 -2.4418390000
73.7823720000 -2.1826110000
72.1916580000 -4.3289340000
71.6304400000 -1.1359840000
75.9466930000 -3.6105980000
66.9591370000 -3.3884170000
70.5374910000 -4.8742370000
67.9621580000 -1.7013980000
74.8637920000 -3.8431990000
73.7199710000 -2.5621230000
73.4072570000 -5.7304700000
77.6507030000 -0.3827360000
72.4083250000 -8.9047330000
-45.2203900000 -22.8508430000
-44.6455800000 -27.2344300000
-51.8708720000 -34.7546540000
-53.6048740000 -29.1838930000
-43.3373030000 -30.6610950000
-49.9729160000 -35.7850300000
-44.3043480000 -30.6868040000
-50.3101460000 -30.5947910000
-51.7259220000 -24.8128220000
-50.7611580000 -32.8753740000
-42.3542290000 -35.6324690000
-43.8186800000 -31.1997870000
-47.8623770000 -31.1603160000
-51.5775990000 -27.9634420000
-53.1095010000 -29.5856130000
-50.4123730000 -24.5375190000
-53.9361950000 -30.4956610000
-43.3628920000 -26.2456210000
-51.4881250000 -29.0562920000
-45.8949620000 -30.1502930000
-52.2963180000 -23.5168460000
-48.3652730000 -31.5511680000
-47.4636080000 -27.5667080000
-47.3049960000 -37.4530070000
-56.5310710000 -31.9489420000
-50.8175510000 -24.8085160000
-44.5680580000 -32.2194560000
-49.5345270000 -27.3943840000
-47.9625050000 -32.3627170000
-43.6010090000 -33.5092470000
-48.2890430000 -25.0706860000
-41.8156360000 -28.2164960000
-49.2123450000 -30.7074910000
-42.5481410000 -33.5660630000
-49.6520160000 -28.2391300000
-47.8552060000 -32.5218050000
-44.0304220000 -32.9757160000
-50.9067960000 -26.4048350000
-51.1785810000 -31.1647490000
-41.0108110000 -28.4253220000
-49.1388820000 -28.0508710000
-46.3990060000 -37.5518150000
-49.1345020000 -31.9295520000
-44.4467200000 -36.4256630000
-45.6579060000 -35.6997530000
-43.7048110000 -34.9663090000
-52.7942810000 -33.7837140000
-48.6047170000 -32.3470540000
-47.4939000000 -33.1488760000
-48.1878660000 -35.5693210000
-50.3368260000 -28.4756620000
-49.0779420000 -30.7156510000
-47.6411360000 -25.4409980000
-46.1880150000 -36.0389250000
-41.2502980000 -29.6281930000
-54.8652190000 -30.2176490000
-51.6192740000 -25.6862160000
-40.7817270000 -31.3093620000
-48.0454560000 -31.8919790000
-50.2885670000 -32.5727540000
-47.3067860000 -29.0044140000
-47.0608980000 -30.5514450000
-48.8592570000 -24.8173850000
-41.9105110000 -31.9755290000
-53.5311430000 -32.2740250000
-52.0326610000 -26.8768560000
-48.6260190000 -29.2927990000
-55.6642340000 -25.8068050000
-53.0757060000 -24.8865620000
-49.5762410000 -24.5049920000
-43.8850710000 -24.4894560000
-53.7564470000 -30.8348870000
-52.2819820000 -29.1030370000
-51.8218190000 -28.6551020000
-46.2904280000 -26.0795860000
-44.3946530000 -33.2294160000
-46.0403370000 -30.8776190000
-46.8029900000 -26.6936170000
-45.7321210000 -25.9699360000
-51.0768620000 -31.4716070000
-50.2119520000 -27.5013770000
-50.5931470000 -33.9570270000
-51.3825490000 -25.9205780000
-46.7378010000 -36.4446910000
-40.3605380000 -29.9655080000
-43.7007830000 -28.2911220000
-48.3486980000 -25.5376090000
-50.2924880000 -27.7632310000
-46.1265140000 -27.4133550000
-45.9262160000 -34.3592640000
-42.3958550000 -28.6267510000
-40.8079220000 -28.3956050000
-45.5477940000 -33.2368240000
-46.4795800000 -32.7108570000
-50.7312810000 -26.9080830000
-50.2695120000 -30.4032990000
-52.1546900000 -23.6662060000
-53.5316540000 -29.8765160000
-52.3426020000 -28.3719670000
-54.1159670000 -27.3639510000
-40.5518990000 -32.4972380000
-47.5253640000 -30.0531560000
-47.7413180000 -37.3032650000
-41.0902750000 -33.2298390000
-46.1468770000 -28.6594940000
-45.0400200000 -28.4594630000
-43.3860590000 -32.4037170000
-53.2987900000 -35.6752780000
-43.9888270000 -23.6643810000
-44.8007510000 -26.6688500000
-51.8821450000 -26.4422450000
-47.8332410000 -28.5710750000
-56.6506390000 -28.1054880000
-51.7382510000 -28.8220980000
-49.0758710000 -23.6193730000
-46.7537230000 -31.6376090000
-46.5165290000 -27.0443760000
-43.1013980000 -27.2996040000
-49.2797470000 -27.4841860000
-46.5783310000 -30.8535210000
-52.0780830000 -27.4813480000
-45.4903720000 -26.1980740000
-47.8478620000 -30.6241000000
-50.5590860000 -37.8928990000
-48.4474450000 -29.1159320000
-46.7095680000 -24.1799660000
-42.6034700000 -30.7511430000
-41.2726250000 -30.9369740000
-49.8143160000 -27.1799320000
-48.1161420000 -33.7107350000
-46.2928700000 -34.9316670000
-51.2149090000 -24.9974230000
-47.3034860000 -37.7918130000
-46.2947850000 -23.6249050000
-49.4624940000 -36.3241160000
-49.5348780000 -30.1747890000
-53.3884280000 -25.9668050000
-51.1119350000 -23.1008450000
-48.9102250000 -27.6325760000
-56.0504490000 -30.9878880000
-55.3782200000 -29.3384490000
-48.3725970000 -24.3750230000
-43.5645260000 -28.0579700000
-44.6993290000 -29.3813720000
-52.1985130000 -26.5888630000
-41.9942130000 -34.2225800000
-45.6024250000 -28.6935250000
-45.9012990000 -22.1895810000
-47.9565660000 -26.2335400000
-45.0113530000 -35.0251430000
-44.4713130000 -24.2579860000
-53.1571460000 -23.3057480000
-49.6169820000 -36.2286760000
-47.4926830000 -32.1956860000
-49.4828000000 -30.5388260000
-45.0311550000 -34.6899870000
-44.8439830000 -30.6867100000
-51.7177930000 -28.2837510000
-46.6211430000 -36.4331590000
-53.9095420000 -34.7368470000
-48.5654560000 -26.2108780000
-43.3555530000 -30.7965640000
-42.7449040000 -27.3429260000
-48.3522760000 -35.5505030000
-51.0213740000 -22.2772250000
-44.7374730000 -25.0712510000
-48.2698170000 -30.1557040000
-44.9509930000 -26.6434080000
-40.7404290000 -26.3394220000
-43.8317380000 -22.5735820000
-54.3603440000 -28.5125310000
-52.8813740000 -30.5741200000
-45.2009930000 -28.2292440000
-48.9339710000 -29.9166240000
-50.7191280000 -31.0448990000
-48.8254390000 -32.3912850000
-44.2070660000 -35.5259630000
-54.9737430000 -28.4963530000
-42.7288020000 -29.3126560000
-48.3017690000 -24.3116420000
-51.9159430000 -28.6482260000
-53.3401870000 -32.3908650000
-41.9914400000 -28.6867010000
-55.8870700000 -25.9539030000
-50.4678610000 -33.4882550000
-51.2180670000 -31.3483470000
-51.7174840000 -25.5725920000
-50.0556370000 -33.7387920000
-54.8070220000 -32.3019790000
-48.8994520000 -23.7877450000
-53.4264110000 -27.6636490000
-52.5928340000 -23.1950470000
-40.8188290000 -28.1479890000
-46.3614500000 -28.6307770000
-44.9160270000 -29.5435390000
-47.6547620000 -21.6239850000
-40.8231930000 -29.8665350000
-48.8137280000 -26.7171760000
-47.7032620000 -27.9633480000
-46.5451130000 -25.2459560000
-54.8830990000 -26.6765230000
-42.6803090000 -33.2718960000
-48.0510520000 -33.7471960000
-49.5225940000 -29.4179190000
-46.1772000000 -34.1563220000
-47.7715990000 -21.8289220000
-43.7218780000 -32.6335410000
-44.5025140000 -25.8448540000
-46.1127590000 -22.3603950000
-41.9296760000 -25.1270580000
-51.4120940000 -27.6804870000
-54.6727790000 -33.7942350000
-49.2174380000 -29.6053350000
-42.6819110000 -25.6012630000
-51.7738490000 -32.2047420000
-51.1060410000 -22.2440470000
-42.4727130000 -35.5632860000
-54.5907550000 -35.5773010000
-42.0598830000 -26.3904990000
-53.5740740000 -33.7927360000
-40.8896750000 -31.1229800000
-45.9490550000 -32.9526900000
-54.2477490000 -31.2750300000
-50.4708400000 -26.7289390000
-45.5586170000 -32.1606670000
-50.6564180000 -26.8137660000
-48.8760070000 -36.8530120000
-47.4710010000 -31.7933650000
-40.9936220000 -31.2199250000
-54.2785610000 -24.3160920000
-54.5047150000 -32.8207440000
-51.3884090000 -25.3109590000
-50.3645210000 -23.1483900000
-42.6625060000 -31.6741310000
-56.0202180000 -25.7062720000
-48.0859180000 -30.2692180000
-47.3445630000 -26.1333920000
-54.6715280000 -35.4581910000
-49.8739430000 -32.1114920000
-56.1178440000 -32.1949540000
-50.4838910000 -38.0345540000
-55.0053900000 -35.0894170000
-56.2557450000 -30.7400320000
-49.3833120000 -34.9086950000
-44.3807140000 -25.4888500000
-46.6307370000 -22.9631200000
-47.3108180000 -27.6482720000
-41.5900420000 -27.4440940000
-50.6753770000 -32.5459520000
-56.0845870000 -31.9100690000
-41.6892050000 -27.1527630000
-50.6366160000 -29.9498940000
-54.8042370000 -26.5281940000
-45.7657200000 -22.5582850000
-45.8537290000 -31.6623500000
-45.8404920000 -27.8952500000
-53.8755720000 -25.7221740000
-54.0892940000 -33.2182580000
-51.4255260000 -33.7625500000
-48.1484180000 -37.0891190000
-48.4912830000 -31.5592730000
-48.7068790000 -34.3720740000
-43.8227420000 -28.9121280000
-52.9213680000 -31.5343490000
-44.7561680000 -32.0778620000
-47.0684660000 -35.2221640000
-50.7630350000 -34.1834640000
-45.0191040000 -32.3520160000
-43.0017130000 -25.7756880000
-46.7855760000 -32.3416900000
-44.0737840000 -28.5553440000
-48.7026980000 -28.6648060000
-49.4977260000 -24.6144710000
-44.9826090000 -23.6898000000
-53.6780200000 -25.8262960000
-44.7937810000 -34.8422510000
-44.9854660000 -30.7497650000
-46.8339770000 -33.6713450000
-48.2429850000 -29.3497180000
-51.6292690000 -34.8688550000
-55.5700650000 -33.3647120000
-47.1563190000 -24.8779160000
-55.3127480000 -33.6158450000
-54.1907540000 -24.2035520000
-46.5245630000 -34.7635920000
-49.6825030000 -25.6487980000
-46.6659090000 -33.7797010000
-46.8444600000 -34.2126810000
-50.5214080000 -32.7386440000
-42.1427120000 -25.2203480000
-46.0991550000 -30.3509250000
-48.8509750000 -34.6897510000
-54.8450160000 -29.5797520000
-42.4345440000 -33.2833440000
-55.8486020000 -25.7224450000
-54.0966490000 -31.1348210000
-46.4605260000 -32.7683260000
-44.6462020000 -27.0709000000
-55.6782260000 -29.0258670000
-51.3792650000 -22.4401250000
-46.2707750000 -34.9067270000
-53.2406040000 -32.5411000000
-44.2750210000 -36.5802760000
-42.9233250000 -27.5601770000
-53.0122150000 -28.1476880000
-43.4107250000 -30.9135070000
-45.9067920000 -27.9633790000
-46.4969180000 -25.6285130000
-45.2992320000 -35.3793140000
-46.7497860000 -24.4236580000
-42.5310900000 -29.5914780000
-53.8185580000 -23.8055040000
-50.2119180000 -25.2057130000
-51.4683840000 -36.0811960000
-53.7425190000 -34.6537550000
-45.5012930000 -27.7830620000
-53.1983530000 -29.4116340000
-52.8924750000 -34.0826380000
-49.8085900000 -28.7455830000
-55.1988070000 -31.6641270000
-44.5777360000 -23.1553540000
-47.5363730000 -37.5746310000
-50.0648920000 -23.3716470000
-44.1549570000 -27.4248290000
-54.7335700000 -33.9861980000
-46.3283960000 -36.0425380000
-45.3184430000 -29.8163470000
-44.0079960000 -28.4885010000
-52.5267940000 -33.2322080000
-51.5406610000 -30.0761640000
-45.7378040000 -24.1996710000
-55.5275230000 -30.8265460000
-49.2567020000 -32.6544300000
-45.9992330000 -29.2698310000
-40.8679240000 -25.9928340000
-50.1105230000 -30.2225530000
-47.7806090000 -28.4845090000
-52.1256260000 -35.6967320000
-46.0322110000 -25.2957590000
-51.1366840000 -29.4335920000
-51.8141590000 -29.9091090000
-52.8051800000 -27.7959840000
-52.3263090000 -29.9774300000
-46.2844200000 -31.1616690000
-49.6839490000 -35.5805820000
-52.3787310000 -30.1359020000
-51.8907700000 -23.9743180000
-41.7456670000 -29.9309860000
-43.2237740000 -32.2623860000
-44.3563650000 -27.2334120000
-51.0572740000 -27.2156200000
-50.4643820000 -22.3578280000
-52.6373710000 -31.5845490000
-47.9042970000 -29.4180620000
-53.3643760000 -27.1354940000
-55.5941770000 -30.1767540000
-45.5201450000 -27.5684620000
-53.9631000000 -30.9634490000
-44.4432110000 -31.6852040000
-48.1525610000 -28.1944790000
-53.1921810000 -36.3879360000
-52.8723680000 -33.1169430000
-48.3048590000 -22.8204690000
-49.4267390000 -32.0977970000
-54.2117770000 -25.6073000000
-42.5410920000 -24.9808330000
-50.4916760000 -36.9858400000
-50.1998180000 -28.7071630000
-52.0034600000 -31.9234960000
-50.0442310000 -28.2159960000
-55.4361760000 -25.3750610000
-49.3351550000 -22.4787180000
-50.3745000000 -34.7117770000
-51.9538570000 -30.3851470000
-52.1505390000 -34.6830060000
-48.7111630000 -37.7241130000
-44.8012280000 -31.5385860000
-47.3285870000 -35.9991760000
-43.1402930000 -32.1603780000
-48.7964590000 -28.7089770000
-49.1089290000 -35.0451620000
-52.4690210000 -31.1226770000
-47.8963130000 -26.8917180000
-43.3901980000 -24.0551490000
-48.7509230000 -34.5399250000
-45.4778670000 -31.1775110000
-55.2373090000 -31.4885640000
-44.8563460000 -33.7397190000
-53.2014730000 -35.1797290000
-48.9605670000 -32.9069900000
-44.2850420000 -29.7092840000
-48.6458360000 -24.8918480000
-56.7507510000 -28.0733680000
-54.4401860000 -24.8908580000
-49.2642780000 -22.5779060000
-45.0455670000 -27.8274480000
-50.8924870000 -29.6092850000
-43.6760790000 -31.0550690000
-48.0815350000 -27.3142010000
-46.1201820000 -37.8282810000
-56.5159800000 -31.1285990000
-52.8288800000 -33.9365350000
-49.7715490000 -33.9778670000
-52.8051110000 -31.3104020000
-48.9262810000 -36.1744350000
-41.0021100000 -25.7698100000
-45.8326870000 -26.9958420000
-47.6425090000 -26.4837060000
-43.7370990000 -25.9037800000
-43.6192780000 -34.6528630000
-52.1184770000 -30.6383650000
-43.2951580000 -30.2206690000
-50.7428090000 -31.1750530000
-50.7830240000 -35.0015140000
-51.5547290000 -24.1484260000
-51.0392270000 -33.3665160000
-48.0007250000 -23.9281370000
-55.9971810000 -27.8808570000
-48.1638150000 -27.2590260000
-49.4102210000 -33.3407360000
-50.8345680000 -22.9660470000
-53.0663220000 -36.4883160000
-52.3771710000 -37.0301210000
-50.2532350000 -35.5036660000
-54.3688390000 -29.8180140000
-49.8281590000 -24.1677000000
-47.7919460000 -35.2285650000
-41.5207290000 -32.7444460000
-51.2164800000 -33.1896710000
-44.2234840000 -22.9525450000
-50.7273060000 -29.2108270000
-47.3225400000 -27.4683670000
-42.8416980000 -35.7020760000
-46.6036570000 -26.6800170000
-45.1727100000 -34.0474280000
-49.9868430000 -22.1096670000
-43.9565350000 -31.1581080000
-52.9847530000 -25.4074610000
-54.1724820000 -33.1806720000
-45.9794730000 -23.8784390000
-43.2803040000 -35.3365060000
-48.7074010000 -32.6820070000
-52.3894500000 -27.3646490000
-46.4576030000 -34.4204640000
-43.2997700000 -26.9414670000
-46.2788120000 -29.5357530000
-42.3936610000 -31.2645720000
-54.7400700000 -29.0925250000
-44.7944600000 -25.1484700000
-46.9800000000 -24.9036920000
-44.5722430000 -36.1650770000
-48.9453890000 -30.0127790000
-44.5919080000 -30.0164600000
-52.0830380000 -32.4035220000
-41.1814730000 -32.4653210000
-49.2268640000 -26.3568310000
-51.7853700000 -27.2145520000
-41.3760530000 -33.5486910000
-45.4097520000 -31.2308240000
-42.8030930000 -30.2097610000
-55.4532700000 -33.4470480000
-44.9635390000 -33.6366500000
-54.6302260000 -32.6177750000
-45.5166890000 -25.5586740000
-47.4349020000 -26.0185640000
-49.4815670000 -25.9961760000
-40.6885910000 -32.6636090000
-45.7754290000 -27.4662420000
-53.1015970000 -26.4414790000
-47.9331670000 -36.9707220000
-48.5505140000 -27.8700620000
-41.3738440000 -28.3547630000
-40.2607770000 -29.8560870000
-47.4792370000 -23.6448040000
-47.8416980000 -35.9095920000
-47.0368460000 -31.5310230000
-52.6960300000 -25.1024090000
-51.5215000000 -30.9985070000
-52.8137020000 -30.1171170000
-48.9886860000 -22.2459980000
-47.6382140000 -30.9438500000
-52.6877020000 -32.2166750000
-50.4457130000 -29.0011840000
-47.2375300000 -29.8191050000
-51.0472720000 -34.1935730000
-50.1715320000 -26.5468140000
-53.9211390000 -28.4854130000
-48.8202400000 -26.9819090000
-49.9347880000 -31.6924300000
-45.2822720000 -33.4411130000
-46.4278870000 -29.7404690000
-54.1077730000 -30.2839200000
-51.9960980000 -34.7333150000
-44.4733960000 -29.0171660000
-43.4572110000 -33.4400370000
-48.2770390000 -33.9751360000
-51.0767140000 -31.7007770000
-49.9847980000 -25.5918960000
-51.4126700000 -34.5864680000
-52.5086590000 -25.0500680000
-45.6342120000 -32.0524600000
-47.5533870000 -36.3267710000
-47.5286330000 -34.8117900000
-43.2700610000 -24.6412910000
-46.6434780000 -22.7761520000
-55.4539600000 -27.8422700000
-55.5223430000 -27.9551770000
-42.8841670000 -25.9311310000
-47.9974900000 -30.5380880000
-50.7286110000 -36.7424890000
-48.8117260000 -25.0098250000
-51.1722980000 -23.5156650000
-50.5546880000 -28.0682430000
-45.6543120000 -24.7115990000
-44.8001290000 -36.3515050000
-42.8137700000 -29.4689350000
-49.8291890000 -21.8665050000
-48.9372290000 -26.5041940000
-47.4313660000 -25.6481170000
-44.9851260000 -30.7962470000
-49.1006930000 -36.4278110000
-41.1874350000 -29.0241870000
-49.0809100000 -23.5827710000
-45.7666550000 -29.0878330000
-44.8342400000 -35.0148470000
-53.0343280000 -26.2809680000
-46.7978250000 -30.9177840000
-49.9187510000 -29.5502550000
-46.7040410000 -31.4787040000
-43.3418620000 -34.1122090000
-50.5323490000 -26.7327420000
-51.6761700000 -29.9260230000
-46.1848530000 -37.7340130000
-50.6714630000 -30.7406730000
-41.8106580000 -27.1030690000
-52.6958270000 -24.6830640000
-45.3753890000 -36.7168460000
-40.7091560000 -26.3878970000
-53.4739760000 -35.0349350000
-50.2639310000 -31.8075680000
-54.8245320000 -31.2532060000
-52.1763650000 -33.5465430000
-42.1131710000 -28.8922620000
-55.5282250000 -29.2381650000
-54.9895170000 -28.6838630000
-42.4057770000 -32.7510800000
-48.5894090000 -37.7872850000
-43.2839510000 -27.3588790000
-54.1605380000 -28.6985760000
-46.0463560000 -24.4451810000
-42.2043380000 -29.9185640000
-47.3377190000 -33.2808880000
-50.6901630000 -35.1759150000
-46.8776440000 -28.3492200000
-49.3134730000 -27.3794570000
-54.2311780000 -27.2239250000
-46.9951820000 -27.7988720000
-50.4675100000 -24.5177780000
-40.9811210000 -33.0111390000
-46.9656830000 -33.6073910000
-46.9571690000 -32.8422160000
-41.9242440000 -34.4024240000
-43.4026340000 -29.2634200000
-49.2813380000 -33.2814100000
-50.0735740000 -36.4728970000
-44.3117940000 -26.4609530000
-42.1740490000 -31.5639840000
-48.2138210000 -22.9811380000
-51.0162960000 -36.5763970000
-46.6057360000 -30.5611760000
-52.5618590000 -28.4886840000
-48.7770880000 -37.5838280000
-54.3055040000 -32.9053120000
-51.9457700000 -35.7281610000
-46.7255710000 -22.8716300000
-54.2782970000 -25.8845580000
-50.9737360000 -25.0255890000
-46.0160330000 -33.0018200000
-47.1296010000 -33.5320740000
-47.6604160000 -24.1299950000
-44.4095540000 -25.9367180000
-55.2641680000 -27.7979770000
-50.7615550000 -32.5599290000
-51.9545670000 -32.3518750000
-51.0379220000 -27.5624730000
-46.1636350000 -27.0775240000
-44.0661620000 -29.1123290000
-46.2644310000 -32.2604140000
-43.8088950000 -34.5284000000
-48.8682330000 -31.3060420000
-49.6563870000 -31.1807190000
-44.3308600000 -23.3030890000
-47.2287100000 -26.2951050000
-45.4731790000 -22.6686360000
-47.2082670000 -28.9617960000
-55.0835040000 -26.7794610000
-47.6935040000 -34.8308450000
-49.5778880000 -34.6419600000
-48.8915440000 -33.0308950000
-47.7182920000 -21.7099840000


==> expres/synthG3s/ncvis_cl3_dim50_p200.400.600_d2.2.2_embedding.tsv <==
-19.1253490448 -1.2063070536
-18.4443283081 -1.6214529276
-16.3353137970 1.5432811975
-16.7298831940 -3.2965948582
-20.1014175415 -2.1975808144
-16.9443721771 0.6876121759
-17.4395351410 -0.9898766875
-18.1157627106 2.6258857250
-19.0859336853 0.1220125183
-18.4805259705 0.3426068127
-15.2460584641 0.1101196110
-14.8609027863 0.2355521619
-18.5011386871 1.3120987415
-18.2568111420 -0.1933595091
-16.1729946136 1.2934370041
-17.2315750122 -0.7504112720
-19.6797695160 1.5022227764
-15.0703020096 0.6057981849
-14.9401426315 0.1757789105
-15.8212251663 0.6002598405
-16.6439552307 -0.9544259310
-15.0564088821 -0.9316376448
-18.7695980072 1.6217734814
-15.9478759766 -1.1221566200
-17.6910076141 1.2717540264
-16.2629528046 0.6183040142
-15.3812074661 -1.3967329264
-15.2499151230 -2.3161897659
-19.5334014893 -2.0833122730
-18.1163463593 2.4145557880
-17.2635459900 -1.8685605526
-20.4880752563 0.5977059603
-16.8813533783 -0.9653759599
-19.3375568390 -1.3302539587
-16.8610877991 2.6628162861
-17.2920112610 -0.2161569446
-16.1253108978 1.9638705254
-15.3742055893 0.3679149151
-17.2674541473 1.3342920542
-19.7939548492 -1.0241522789
-18.0502700806 -1.1359134912
-16.6922092438 0.2149548829
-18.6185932159 -0.7260422111
-16.7879467010 -1.0428333282
-16.6918926239 -2.7329261303
-15.4329986572 0.7811309099
-17.4165611267 -2.2444005013
-17.9632377625 1.7112694979
-17.9006080627 0.4608806670
-17.1732273102 -1.1036468744
-14.9739828110 1.5395261049
-16.0960826874 1.7346956730
-17.1561965942 0.2093249112
-15.2536258698 1.4151663780
-17.0718936920 -0.6488611102
-16.9213771820 -1.4066523314
-17.5330638885 -0.1075564250
-18.8654518127 -3.2508914471
-17.1122722626 1.4196206331
-19.7966384888 -1.5755439997
-17.3095226288 2.4336140156
-17.3552951813 -0.3460562229
-18.1991710663 -0.0566681884
-16.2888126373 -0.3580414653
-18.4061985016 -0.8658156991
-15.1329259872 0.4379090667
-19.4575977325 -2.7885239124
-16.2072868347 2.1772348881
-17.8404521942 1.0514678955
-20.2038078308 0.0070616840
-20.0137672424 -0.2968103588
-16.1604270935 -2.0814514160
-16.3157196045 0.5069412589
-17.1728649139 3.2314114571
-17.5075054169 -2.0400254726
-18.2284965515 -0.3744513690
-17.3488407135 -1.4584838152
-16.2574958801 -0.9173677564
-19.7911758423 -0.0289809350
-19.2344017029 1.2261472940
-19.6054973602 0.3876916766
-16.2211914062 0.4910281003
-16.8695106506 -0.6639567018
-16.7984676361 -1.1771657467
-19.2498397827 1.2150814533
-18.3730564117 -0.9605680704
-16.8659687042 -1.6974459887
-19.9524307251 -1.5607013702
-15.3869485855 -0.1173264906
-19.6718788147 -0.7658270001
-18.1648616791 0.3564681411
-16.9678764343 0.1791232377
-17.9393024445 -0.0799499601
-15.3896913528 -0.9423491955
-19.1987438202 -1.2834846973
-18.5068264008 0.5089059472
-16.7022705078 2.8297572136
-18.7262554169 1.3386294842
-16.6644287109 -3.2000052929
-15.6883039474 -3.0589540005
-16.5443401337 -1.8883088827
-17.1470432281 1.4664484262
-17.6049442291 -1.2940151691
-15.9058132172 -1.4736622572
-14.4835643768 -0.1911174655
-18.4419269562 -0.7672962546
-16.9572277069 0.5758807063
-18.8632431030 -1.6422548294
-18.8289337158 1.6646432877
-17.2305393219 1.3924719095
-15.8728122711 -1.2494322062
-16.6706600189 1.0110893250
-18.7531185150 2.4932940006
-16.2602806091 -1.3354278803
-15.8121032715 -1.6518288851
-15.8279228210 1.9248335361
-17.4599685669 -0.5142010450
-19.9993362427 -0.8321147561
-14.8442096710 -0.6652143002
-17.7028217316 0.2228610963
-15.0139055252 1.1026051044
-18.6017818451 0.2755399346
-17.3762340546 0.4331071675
-19.7136821747 -0.3819862902
-15.8664369583 -1.7555272579
-19.1159934998 -0.0257730857
-18.9475059509 -3.4353675842
-18.6604480743 -0.4803683758
-19.6748447418 -0.0975469053
-14.8056716919 -0.9395329952
-18.4866905212 -2.0481486320
-15.0218067169 -2.1170880795
-17.4711570740 -0.1126747057
-19.9575653076 1.2080211639
-20.2003135681 -0.7851800323
-18.4972114563 -1.6285113096
-14.2213439941 0.2876959443
-18.4440708160 -1.3667995930
-17.7740459442 -1.9712252617
-14.9378318787 0.1788882911
-19.6556491852 0.2707473934
-16.7469501495 1.1570262909
-17.6754093170 1.5708495378
-18.1448478699 0.7062323689
-15.0694370270 0.5734211802
-20.6665763855 -0.7406840920
-15.9565887451 -0.2870656848
-17.4910392761 1.6323052645
-18.3705883026 -1.4956796169
-19.4068965912 -3.1641912460
-15.8887920380 2.3579730988
-15.3256168365 2.1931750774
-18.5093727112 -3.3457872868
-15.2632560730 -1.3724130392
-17.0970783234 2.1191675663
-18.5529956818 -0.4388875067
-14.3673229218 -0.7894658446
-18.7341766357 -1.9284478426
-17.8922882080 2.0649979115
-15.2519292831 -2.5145962238
-18.4346275330 -0.1824842840
-18.1425361633 -2.1280968189
-17.6954135895 -2.1853168011
-16.1704673767 -0.1647652686
-17.5081348419 1.6647577286
-15.8850860596 1.4156093597
-15.4699525833 -1.4148280621
-16.3794631958 -1.8364363909
-15.2476320267 -1.1838815212
-16.8075771332 -2.7578527927
-19.0570983887 2.3575043678
-14.9679222107 -0.9484714866
-16.6260128021 -3.0623180866
-17.9456405640 0.5179942250
-17.9032077789 0.6256298423
-15.8188228607 -0.7651228905
-17.0044479370 -1.9314155579
-18.1392288208 -2.4012756348
-17.1976509094 0.1350793391
-17.4185886383 -2.3169691563
-15.5684490204 1.2263395786
-15.5469503403 1.3134429455
-16.6986846924 -0.7251948714
-18.4049777985 -3.2525420189
-16.1754493713 2.4570951462
-17.3388977051 1.5579482317
-17.5110054016 -0.7821975946
-16.0282287598 0.8545536995
-17.9484367371 1.6847856045
-16.3785610199 2.8555471897
-17.7810764313 -1.3872444630
-17.1778888702 2.0687627792
-17.7589054108 -1.3978381157
-15.8994741440 -1.9302415848
-16.8395671844 1.4232459068
-16.4905872345 -2.1275980473
-16.0570163727 0.5972132683
-17.4376773834 0.9472710490
-16.5673904419 0.1235856563
-17.8154716492 -2.5061206818
-1.3158448935 -18.0852642059
1.8082414865 -16.2457885742
0.1778890193 -16.9788761139
1.0539593697 -14.2180376053
0.5168426037 -15.0725164413
0.5666208267 -19.1305770874
-1.3180925846 -16.6627178192
-0.1999713928 -15.9586286545
2.7333452702 -15.4858961105
-1.3450467587 -16.7371997833
-2.0008649826 -11.8999004364
-0.3220641315 -13.7295055389
-2.6131374836 -16.1839275360
-4.3611392975 -16.1964187622
2.4288694859 -14.3103265762
-0.3401887417 -12.4978551865
0.0455654263 -12.2030067444
1.3542182446 -14.2795152664
-0.0981143340 -14.8675193787
2.6760005951 -16.7854099274
1.5743154287 -13.8847465515
-0.6386223435 -19.1559619904
-1.0618926287 -10.6048536301
0.2493655682 -15.2921781540
1.4870377779 -13.4260702133
-0.0778952166 -15.6285581589
-0.2998611927 -17.5189609528
-1.2231587172 -14.8386459351
-2.4206559658 -16.2469177246
3.0457119942 -15.3949356079
-3.8320159912 -12.9093608856
3.3481028080 -10.4827375412
-0.5226156712 -15.3617753983
-2.6000440121 -14.7860202789
0.5147119164 -16.6460762024
-0.2347159982 -11.4909410477
2.8244004250 -16.4603404999
2.3218026161 -17.9725399017
4.4085063934 -13.7920188904
0.0168634653 -15.6509103775
-0.3364513814 -11.4718999863
-1.5260667801 -17.2600440979
-1.9676496983 -17.3972377777
4.2945852280 -14.9396419525
-2.0010693073 -14.3449373245
-1.3794258833 -15.6365995407
1.2685190439 -12.2775087357
-0.5560547113 -17.3921737671
1.1158200502 -16.7476921082
0.4101182520 -11.6014003754
1.9141157866 -16.8111801147
2.6244342327 -16.3399276733
-3.1639246941 -14.1572809219
-3.2697453499 -15.3785028458
1.4032957554 -11.6339025497
-2.9596598148 -15.2323036194
-0.9163575172 -11.1558895111
1.9503921270 -13.0856122971
-3.7390611172 -16.2188262939
-2.0520319939 -10.2196197510
-0.3879376352 -12.5588827133
-0.3351518810 -15.4290933609
-1.3614618778 -16.1753711700
-1.8779411316 -15.9004020691
-3.5026583672 -11.8702621460
-0.6648412943 -14.4549674988
-3.4144179821 -14.0510816574
-2.7946629524 -15.5652761459
0.3332795501 -16.5580043793
2.3355245590 -12.4792165756
3.2666344643 -14.3046216965
-0.7414714694 -16.3660507202
1.3460454941 -15.1040306091
2.4395434856 -11.7157573700
0.9888488650 -16.3775215149
-2.8103144169 -13.2674617767
-0.6344321370 -18.5141143799
0.9018086791 -12.5515489578
2.7077372074 -16.9840888977
-0.1319380105 -12.2689123154
1.8738329411 -11.3813667297
2.3640117645 -13.5997552872
0.4901997447 -15.0072298050
-2.2841935158 -16.2393398285
2.1031060219 -15.2740259171
3.0328299999 -12.9621381760
1.3678394556 -16.2236690521
0.6705170870 -11.9541387558
0.8619937301 -14.0305738449
-0.3597627282 -9.8425312042
1.5843933821 -18.7203102112
-5.0251045227 -14.1559514999
-0.4490322173 -16.0569152832
2.9832549095 -17.3920040131
-2.6639430523 -14.6622285843
0.6900755167 -14.7962427139
3.0715622902 -10.8018865585
1.8281079531 -15.9587316513
-2.3150489330 -11.7058620453
0.8673961759 -12.4606847763
0.8713448644 -18.3775329590
4.4387087822 -13.5158262253
-0.7110577226 -12.3447351456
3.3270893097 -16.1409549713
-0.6657924056 -12.9154272079
0.4157449305 -13.4646034241
-1.4751005173 -16.3419971466
0.2089137733 -17.1896762848
-2.7999086380 -15.9041490555
3.5940036774 -18.8443222046
3.8996078968 -14.6235637665
0.7392730117 -11.1737604141
-0.9004840255 -13.0091714859
-0.5325046182 -12.0259132385
-2.2626285553 -13.3259468079
-3.1559286118 -12.5034227371
-2.0791752338 -15.8702898026
0.4788764119 -12.2372417450
-1.6393049955 -15.7344589233
-0.6071524024 -13.7182178497
-2.0420174599 -12.8844890594
-2.9597663879 -16.7248497009
2.0388815403 -10.9873466492
-3.8953583241 -12.9005842209
-0.1521764547 -11.5987682343
0.0484318882 -13.8214502335
5.1558527946 -14.2289352417
1.4121335745 -19.4797306061
-0.1112667620 -15.1775693893
4.0385985374 -17.4607505798
-2.1296184063 -16.6369380951
1.3939896822 -16.3106155396
2.2635474205 -15.1744041443
-2.2544324398 -12.5672359467
1.0159058571 -10.0646915436
1.6424121857 -16.3908157349
-0.9058637619 -16.4573707581
2.9177415371 -17.1435775757
-1.3405619860 -14.7562885284
1.7695177794 -14.1430826187
-3.2444498539 -17.4108753204
-1.1549555063 -14.9201517105
0.9415744543 -13.3208513260
-0.0444066152 -13.9722375870
-3.4360063076 -13.3809556961
1.4014112949 -14.9213113785
0.8400323391 -15.8982934952
2.3135938644 -18.6608409882
2.8286411762 -14.8745050430
-1.6116385460 -10.7167234421
2.6047058105 -14.4748411179
2.1560583115 -13.6197042465
1.1530216932 -17.8854064941
0.3597880304 -11.0366258621
-2.1885468960 -12.9083995819
0.1333505958 -14.6188707352
0.2836482823 -14.3269319534
1.5713772774 -10.4928741455
1.4181447029 -15.5879955292
1.3776663542 -12.9236860275
2.6085145473 -15.7735786438
-3.1002237797 -13.9414167404
0.5411702394 -16.8533382416
-0.0256179664 -18.0898551941
0.9426819682 -14.0971345901
-2.3533985615 -10.4901704788
-1.5758645535 -12.4083871841
-1.2215644121 -16.0555782318
-0.3088979423 -11.8685865402
-3.2180070877 -14.5618152618
2.4632418156 -12.2071695328
2.7539780140 -14.3911533356
-1.4969888926 -17.6836853027
-2.2423565388 -17.0889148712
1.1378591061 -10.4198846817
-1.9729630947 -18.0722770691
-0.7307862639 -14.7301292419
0.4560340345 -13.2732439041
-1.1485824585 -13.8232984543
0.9228503704 -13.6839666367
0.6981067657 -11.3906049728
1.2030692101 -17.5530929565
-0.8734061122 -15.0528078079
-1.1022597551 -11.1072196960
-0.8009164929 -16.5739612579
-1.8848677874 -13.1908559799
1.8123990297 -11.6179256439
2.1869695187 -12.9979734421
0.5970956087 -12.3609323502
0.5502588749 -15.2680177689
0.7866462469 -12.6410303116
2.3304884434 -17.2804336548
-1.2201942205 -14.5227184296
1.8000781536 -11.3225164413
2.4043066502 -13.4528570175
-3.4547302723 -14.1799840927
-1.3663765192 -12.6652832031
-3.5608513355 -15.6367816925
-1.4417883158 -14.9197816849
3.4857633114 -12.6438674927
0.4849101305 -13.6531200409
2.3865203857 -15.7296571732
0.9939768314 -14.1463365555
-0.9191264510 -17.1973152161
0.8822107315 -18.3738632202
5.3649458885 -16.7584171295
-1.0737617016 -14.2315416336
3.5286691189 -15.2484798431
0.4607321918 -10.7914323807
-1.1194540262 -13.7806854248
-2.2570455074 -16.7850246429
-0.6458523273 -16.6563625336
-0.9026982188 -13.7117185593
3.4241015911 -15.5593328476
2.3657691479 -13.4322280884
0.9512065053 -13.2593612671
-0.1922103167 -16.6735534668
2.0971207619 -17.6470756531
0.0543429665 -16.3944950104
1.5891959667 -15.5360374451
-0.1977653056 -19.2923679352
2.6468341351 -14.3146715164
3.0179910660 -14.6760406494
1.8407068253 -14.5153713226
3.0993640423 -14.7702198029
-0.1152307838 -16.9655399323
2.6123561859 -12.7840499878
-1.9761049747 -16.8025379181
0.5169026256 -15.4394416809
-3.5046997070 -17.3244972229
1.7019940615 -15.8923263550
-1.1540075541 -14.2018804550
-0.0700364038 -11.6648979187
-0.1550270617 -11.8181781769
-0.3952139616 -13.7214460373
-0.7290829420 -14.1161098480
1.0931080580 -13.8133506775
-0.5227357745 -12.3995285034
0.8261640668 -12.5159702301
-2.0716400146 -12.6221151352
-3.0811736584 -17.9675159454
-5.0463409424 -14.2026643753
-0.2704851031 -14.5029983521
-3.8798530102 -17.5120544434
0.4812184572 -13.4858446121
-0.8927333951 -17.3644275665
-0.7473403215 -15.9162712097
-0.4090186357 -13.4252634048
-0.5586532354 -15.1903438568
-0.9664891958 -17.1008872986
0.6745946407 -17.0857734680
2.8930847645 -11.8362541199
2.6270539761 -15.0358419418
0.2816948295 -10.7575044632
1.1921663284 -16.3392410278
4.6952972412 -13.4272537231
-1.5625629425 -13.7329187393
-3.2208516598 -13.9459266663
3.3137140274 -13.1577825546
2.5657458305 -17.2021503448
-2.6744780540 -11.0707168579
-1.5531226397 -12.2815055847
4.1229071617 -13.0498685837
-0.5822725892 -15.4577693939
2.2776026726 -13.8803272247
4.0118513107 -16.2720527649
0.7886684537 -14.3874082565
3.9804668427 -14.2187252045
1.0608426332 -14.9394760132
0.3057452142 -12.6255102158
1.2799082994 -15.8682117462
2.7543787956 -13.0327644348
3.2059624195 -13.8321447372
1.3435263634 -13.7568273544
1.2891455889 -17.0077495575
4.6865029335 -15.0043563843
3.3265266418 -16.2006301880
-1.8223032951 -18.6314048767
-1.7812371254 -14.4181013107
-0.1089690700 -15.5687189102
-1.3027150631 -16.4132785797
2.7006974220 -13.5796375275
-0.7952650785 -13.4186038971
-0.1201390997 -17.7750701904
0.1366643608 -9.9163208008
1.0891772509 -18.3101863861
-1.9935917854 -17.3621635437
2.0762004852 -14.8944520950
1.0348724127 -18.3085937500
0.7882813811 -13.2533998489
-0.1204338893 -15.3066644669
-0.9389938116 -15.0086746216
1.6347308159 -13.7705440521
0.8560627699 -14.6914796829
-1.9009290934 -13.2116174698
-1.4768265486 -15.4352588654
-1.2721085548 -11.8622550964
1.6578187943 -14.8703851700
0.2455143929 -14.4095773697
-0.5923038125 -15.1473340988
-3.1594243050 -10.9513444901
3.5856959820 -16.0299510956
-0.1574218124 -13.8882703781
0.3602004349 -18.0664768219
0.3362303674 -12.0452995300
-0.6246454120 -13.2704200745
2.5515489578 -12.5474119186
0.6007552147 -15.1439437866
1.2014703751 -12.3431959152
-2.0583252907 -12.4182977676
4.7243747711 -14.8024501801
-0.4613771141 -14.9147109985
0.7783802748 -12.3779993057
-1.7231611013 -15.3857955933
2.5050520897 -10.8915529251
-3.4143559933 -15.3470153809
-2.5979664326 -11.9033336639
-0.2733671367 -10.0633440018
0.4608390927 -14.2724161148
3.0113637447 -12.3743305206
-1.4587200880 -16.0676784515
3.2784576416 -16.2204303741
-1.9362695217 -14.8462924957
0.2893483043 -11.4187889099
-0.1825519651 -16.0479946136
0.8464550972 -16.1078910828
-1.8247022629 -18.6306247711
0.9951031804 -13.2723007202
-2.7171726227 -14.6177816391
-2.5043261051 -13.6461648941
-1.6919455528 -16.7954120636
1.7978342772 -11.2801589966
-2.8931691647 -11.9286355972
4.6066150665 -13.1593961716
3.5218138695 -16.9697589874
1.8738954067 -16.6999607086
-0.5739893317 -15.2902212143
2.3702449799 -14.0663347244
-0.0356642678 -14.0221347809
1.0685160160 -12.3283920288
0.3729456365 -9.6207447052
0.5287131667 -17.0010280609
1.8161531687 -14.0300912857
-4.7290434837 -14.7289476395
2.4653594494 -12.4041719437
-1.6770783663 -11.5850009918
-0.9067584872 -13.9663152695
-2.9474380016 -10.8351202011
6.0089468956 -14.0305080414
0.5853629708 -13.7945976257
-1.9307063818 -15.1156988144
-1.2250597477 -11.8098440170
-3.0536122322 -14.2604360580
-0.4647617042 -17.2793903351
-1.8263303041 -13.1247472763
-0.9610387087 -17.2234840393
2.4475667477 -15.1039915085
-1.4437139034 -10.4027004242
0.9742697477 -18.8197555542
1.1207615137 -10.3119173050
3.0943648815 -14.7609472275
-1.7816295624 -13.1235132217
-0.3649790287 -19.3323402405
0.5399470329 -16.9545097351
1.4698666334 -16.9150142670
1.9574806690 -13.5761289597
-1.4322453737 -12.0999774933
0.3117587268 -15.0291290283
0.8679922819 -13.2215843201
2.5697693825 -13.4504003525
2.7389578819 -15.7379932404
-1.0986849070 -13.1080379486
-1.4839409590 -18.4723815918
2.2738795280 -14.6116676331
3.8601984978 -16.3842887878
-0.1786842644 -17.1788024902
-1.7884863615 -13.5194711685
-0.3861569166 -13.2511291504
3.2793436050 -14.5453844070
-0.0806525275 -15.9500284195
1.0253639221 -13.4940948486
-3.4764292240 -14.2856826782
-4.1916747093 -16.0139522552
0.7806152701 -17.0733852386
-0.0514298342 -10.6654691696
-0.9089665413 -12.4783096313
3.9549152851 -13.1492071152
1.8225026131 -17.0336685181
-3.3858916759 -17.9099864960
5.1785202026 -15.4222078323
-0.6918746829 -14.5338973999
3.6810376644 -13.1053571701
0.9599097967 -14.3640136719
2.3418877125 -16.1175613403
3.1132800579 -16.6408252716
2.7453963757 -11.1970806122
-2.1783566475 -12.4802656174
0.5854342580 -15.5618028641
3.8281545639 -16.6987400055
-2.5308766365 -13.5346269608
10.4458875656 9.5443019867
10.2387542725 15.1037750244
2.7745692730 11.8844566345
10.0651512146 6.8845777512
7.8959503174 7.0653953552
7.1701574326 11.7824840546
1.4876829386 12.9747362137
5.9080877304 9.6982545853
10.6668157578 8.2538185120
8.0351924896 15.4157886505
2.2868988514 7.2209911346
9.6747789383 5.4270892143
3.4392640591 6.5848193169
6.7715439796 11.9968729019
8.1678161621 9.5858049393
-0.8305695057 10.7930135727
5.6055803299 10.9342584610
8.8706731796 13.8377695084
5.7822337151 13.0966882706
9.2894468307 11.3688907623
8.3232612610 9.4137010574
5.9900155067 10.9930028915
1.0132191181 9.4335002899
5.3467693329 12.9157896042
5.0955018997 11.9443864822
1.0825834274 5.6406345367
7.3787140846 9.1916103363
7.3751077652 7.9701213837
5.0159263611 13.0024347305
-2.2473618984 12.7461891174
5.2267217636 8.4370784760
7.8550887108 12.0477352142
3.5847995281 10.6269655228
5.6489510536 16.1227378845
2.5210313797 10.6423788071
4.4620261192 4.1087884903
2.5483388901 7.3553142548
4.7762269974 6.1139531136
2.2234711647 15.8424081802
11.5235757828 7.3770294189
7.6183838844 9.1422395706
0.9247013330 6.5052623749
4.5775251389 7.5485410690
4.5261383057 13.5885515213
5.4045262337 7.9818820953
8.8920736313 10.3978605270
3.9212622643 9.0344791412
7.7070856094 11.5515613556
4.9088096619 5.9004664421
0.9879778028 7.7166233063
4.8666019440 11.9790115356
4.5350728035 8.5286989212
6.4243335724 11.1392173767
8.6514263153 8.4983329773
9.1799354553 10.2261781693
4.3403840065 4.3547720909
8.6243848801 10.7531709671
-1.3224878311 8.8006925583
3.5158813000 15.4811859131
3.4929776192 11.2589302063
3.6016850471 8.9467973709
5.9858164787 7.1237888336
2.6109182835 5.2720060349
2.8400776386 8.6221923828
7.8276453018 9.3787937164
5.1944756508 10.3188915253
5.2157526016 7.0312361717
1.2196810246 11.1137256622
3.0734357834 8.2609291077
11.0793695450 9.0192804337
0.3643492460 7.7935037613
3.6232807636 11.3289785385
1.3096643686 9.6410226822
-0.8594926596 7.3163309097
3.4376239777 14.2797584534
4.1651954651 5.0786099434
9.0825757980 14.2017822266
6.6448850632 11.1143007278
0.2438248694 10.5748205185
12.2432041168 10.5416097641
5.9542903900 10.3790302277
9.7351083755 14.3263072968
4.1108665466 11.5300436020
4.5377659798 11.3879060745
6.3004260063 10.4610385895
5.8770561218 14.9693126678
1.3371987343 7.3117656708
5.5071787834 9.2695598602
7.7531862259 7.8841114044
4.9165964127 10.8186302185
5.3554458618 6.9826192856
8.4838209152 15.1672430038
7.5616927147 8.7097930908
1.7243230343 9.9644641876
2.4691209793 12.7340736389
7.3310313225 8.7902145386
5.9310631752 14.7073783875
10.7049512863 7.7848343849
6.2513442039 13.8063125610
1.1197912693 7.2185006142
-0.6544149518 10.0286350250
4.3657245636 13.1110181808
5.4027047157 10.1389360428
6.5050997734 9.3328056335
1.3062959909 9.3667211533
9.5188875198 10.9231586456
6.7266926765 9.4407978058
7.8572449684 9.3613491058
5.4304976463 9.3223323822
2.4915859699 6.9046602249
10.9367132187 8.5889739990
7.3629965782 9.8987379074
4.2927274704 9.1983852386
7.0137495995 11.9434242249
8.8968505859 7.8013458252
11.4991645813 12.1266937256
4.3430585861 11.6080741882
-0.2269864827 13.8226118088
2.5605423450 11.2683553696
3.7398869991 12.1598520279
8.1437082291 12.4613895416
1.9540168047 8.1055078506
7.2406692505 11.9000034332
7.2503242493 15.3314342499
0.5175127387 14.7060422897
9.0002155304 11.2115983963
6.7334966660 7.4416351318
6.8301949501 8.2950592041
6.9969515800 8.0452709198
1.7864351273 14.1205301285
6.6669335365 11.0032720566
4.7794728279 7.6399188042
9.1371526718 6.2295632362
5.6980061531 5.1376218796
6.7461881638 13.5504732132
1.1102659702 13.9404726028
7.5847072601 4.9220752716
2.0927073956 10.3952198029
5.7250442505 11.1222276688
6.1670451164 11.7950649261
6.8499722481 9.5087995529
4.1180367470 11.2171573639
5.1558423042 8.5900220871
8.3945741653 9.6582565308
7.2570066452 8.3251476288
4.4836349487 7.4287881851
5.0706324577 9.7596082687
8.8730630875 7.0641226768
4.6347303391 7.3419718742
7.1648049355 7.1596441269
10.3111963272 13.8327236176
7.1533055305 13.2274866104
3.7628614902 7.7228331566
5.5716071129 10.8186674118
2.4642696381 8.3884477615
5.1909780502 4.3675041199
5.9872269630 6.7261238098
5.1855225563 8.1472835541
5.7342591286 6.0264353752
8.4181289673 8.7458419800
7.3558688164 10.9272212982
4.7914028168 7.2721409798
0.3167056143 5.8300080299
3.1857557297 9.5776166916
8.5983543396 5.0731024742
6.1865420341 10.3703145981
7.2290749550 8.0545148849
3.1883783340 13.2224931717
7.7829227448 7.1261873245
3.5466132164 12.7226800919
11.0022964478 13.5073957443
8.4077339172 10.5737285614
2.8319015503 12.9025154114
2.7661106586 8.4620208740
4.9701700211 13.3325691223
3.3377025127 6.9201965332
0.4253686368 5.4550619125
6.9967074394 8.5064592361
7.1262030602 11.7535285950
7.7251014709 14.4244375229
3.1213393211 7.3382720947
7.0278310776 8.2275619507
10.5144052505 12.0229167938
4.9034132957 14.9061307907
4.0114259720 5.8384170532
5.7577466965 10.1774206161
4.5192875862 9.2741794586
4.5722904205 8.1057710648
8.2601175308 10.5959939957
1.7870413065 11.9651632309
7.2522478104 15.8135557175
4.9850835800 6.7155532837
3.6082205772 8.9595079422
2.6911461353 9.3963279724
8.8840942383 8.9829339981
9.5259027481 10.8719377518
6.0845088959 3.3878576756
2.8214771748 15.7192783356
9.6618146896 9.4556112289
3.9119002819 7.8769822121
0.5743338466 12.3785648346
9.2358188629 8.7878131866
1.7355415821 10.2720794678
3.1767630577 9.4546470642
2.4111847878 9.0143861771
3.6232516766 6.2230935097
7.2509322166 14.0175132751
1.9125167131 10.2274103165
3.6626231670 9.8885307312
4.9192647934 9.3387670517
3.2189629078 6.4207434654
5.2737927437 11.3304481506
4.3361253738 11.3325595856
5.8430128098 12.4460649490
2.0215973854 5.2022476196
5.0450687408 9.0406427383
4.5191774368 13.5724945068
1.9928658009 8.6968593597
10.8153686523 12.9398717880
3.6378712654 15.3521203995
7.4229836464 9.1971397400
10.7544136047 12.6425657272
5.5094122887 8.2841463089
8.5366859436 6.0581989288
4.5262856483 7.8832030296
8.6187667847 11.7594451904
11.0499954224 5.7926869392
1.3358143568 7.6029281616
5.6356592178 6.4742584229
9.2330007553 9.5361862183
3.4871780872 7.7055959702
10.5605068207 10.4131250381
2.4079232216 7.8156189919
3.5874309540 13.1077413559
4.8072175980 7.9146251678
4.5295872688 3.6250550747
1.8572002649 9.1365022659
2.7925977707 11.2144193649
6.6019692421 11.0144424438
5.0781378746 6.7338509560
9.3204841614 4.9159383774
5.6779437065 15.2941427231
8.4312524796 13.6610393524
0.8024960160 11.7257022858
8.2886428833 11.0037994385
-1.5048228502 9.6673851013
-1.4441070557 15.1451339722
6.9326672554 4.2135000229
6.4069952965 10.2630901337
3.6732559204 11.0481920242
7.6471147537 9.3462228775
8.5154304504 13.2602872849
9.4240093231 7.4672741890
5.4358377457 6.7610287666
8.0803546906 7.8813962936
9.5120677948 13.6130418777
7.1781187057 5.9700493813
6.9521141052 4.6790571213
3.5062642097 13.4138746262
1.6947556734 12.3427791595
5.2693805695 10.7742643356
6.1084761620 12.4828863144
7.2946944237 10.5401506424
1.1160777807 7.2160325050
1.4064342976 11.5290136337
6.2992539406 6.8808956146
2.5264391899 12.4546766281
6.9502587318 9.7112512589
3.7100646496 14.1211223602
9.4662742615 6.6289381981
8.0583066940 8.2305450439
8.0064992905 10.9173316956
4.0251522064 11.1373939514
9.1164941788 6.0290942192
5.2442474365 7.8329877853
2.2240090370 6.7581486702
9.1522855759 8.3271875381
9.4427022934 11.5660753250
6.6864452362 7.8780345917
6.8028340340 7.6073088646
4.3987483978 8.7779302597
6.1338090897 11.1686077118
5.9838943481 9.0008754730
2.6584680080 7.3810453415
4.0057682991 9.5262336731
3.4907717705 4.9936904907
7.3872518539 9.9730291367
2.8119907379 9.1334657669
8.4761857986 8.5871820450
9.1683368683 4.9612698555
10.2802915573 13.0999317169
5.6930451393 10.1986503601
6.7148022652 14.2013044357
4.4366359711 11.9195041656
3.6839783192 10.6131534576
12.9359645844 9.6913175583
3.6906728745 10.3770904541
8.5286750793 10.3112525940
8.7624578476 12.9639835358
1.4093689919 4.5696082115
7.6611771584 6.0426616669
5.9314064980 8.9544630051
4.7928581238 9.4679822922
8.5259256363 4.5527868271
13.4269294739 11.9893712997
8.6519784927 7.5076026917
6.8399047852 7.2187323570
7.7567868233 6.7746214867
10.9037847519 11.6474914551
5.3323287964 13.4995059967
9.0353870392 11.1599426270
2.6203782558 11.6556291580
6.4054465294 6.8268494606
-0.9212964177 8.6605100632
9.2065963745 16.2967433929
1.0787063837 12.6585884094
6.1663398743 11.3521480560
7.0531644821 11.2459697723
8.1556243896 10.5718984604
8.1434488297 12.0514030457
9.1587820053 9.1430892944
3.5730330944 9.0074996948
8.4855661392 9.7366313934
1.3647558689 6.2502603531
6.5599226952 5.6029977798
4.2282061577 8.3158807755
7.6473641396 6.2359676361
7.5236349106 11.2761936188
6.1584773064 9.6514787674
7.4336924553 5.2996253967
10.9882459641 6.8581690788
4.3716130257 10.1833534241
1.6458743811 9.2978210449
0.5095016360 8.3613471985
6.5652580261 12.5122671127
5.4612460136 15.0415573120
3.2416055202 5.9157567024
8.7320842743 8.7625703812
5.6046581268 7.5254797935
2.6912245750 4.4881725311
4.4216837883 8.3268194199
6.2836351395 5.5801119804
0.5001497269 11.7226295471
4.0412063599 14.9511480331
10.6403465271 5.5971298218
7.7579059601 5.3012876511
11.9436779022 6.7258839607
7.4179201126 12.3763599396
6.7706999779 10.2481946945
1.0321305990 9.4711771011
3.5591430664 5.1188921928
7.1018257141 6.6481909752
6.2554583549 12.2125349045
7.1291642189 9.0391159058
8.8312692642 8.5810804367
7.7483105659 13.2032012939
2.1049635410 7.5415291786
7.3693141937 6.9041738510
5.4783225060 9.8774986267
7.9092321396 8.2269630432
9.1451044083 8.4057998657
5.9468259811 6.8897490501
8.3794126511 13.0083456039
0.3647870123 9.8942422867
6.5531454086 14.4637517929
7.1177740097 11.1572017670
6.2796950340 5.1110959053
7.2547373772 5.3902420998
2.6231360435 11.9679832458
6.5711560249 3.4767553806
8.0420293808 9.5927944183
5.4979281425 13.3390073776
7.0599222183 7.0727653503
2.8520989418 14.8134317398
-0.0658936426 13.2569732666
0.7482001185 11.5439538956
3.5731425285 6.3553285599
7.1404805183 10.5935373306
-0.2523420751 8.7585172653
0.5838870406 10.6074419022
6.2497630119 13.2785129547
1.3042993546 6.9235997200
2.8368384838 8.0957841873
2.5043315887 13.5902814865
3.5673129559 9.3400096893
10.3105459213 11.4999885559
3.1658990383 12.2118587494
2.4531571865 6.5056648254
9.1649656296 11.7385711670
7.7450089455 10.3879766464
6.8194499016 7.9987320900
11.2764310837 10.2949934006
-0.6925253272 10.8477258682
1.8399329185 10.1988916397
4.8397560120 10.9292879105
7.4590907097 14.3785867691
4.3768401146 7.7145953178
3.3168056011 15.2942829132
5.9999704361 7.2284059525
4.3975543976 14.1462717056
7.8829483986 13.9654769897
1.3324009180 9.4106483459
10.7242593765 7.7874617577
6.4820785522 8.5034074783
9.6657409668 8.1483545303
10.7609014511 14.4271898270
8.9523706436 12.8595199585
5.3974704742 9.7101402283
5.2252182961 14.2516927719
2.2573926449 9.6590280533
2.1553387642 13.8665885925
8.9029483795 10.9500398636
11.5038557053 6.4851369858
1.6769679785 9.3763055801
4.6308393478 12.2237644196
3.8600203991 8.8187389374
5.1172943115 14.0645990372
0.6760351062 10.6206912994
5.5376505852 8.1339340210
3.1779379845 5.1521387100
10.2018260956 7.9348363876
10.3521146774 10.7645235062
5.9063639641 8.3790454865
11.1718358994 10.1750097275
5.2265429497 11.2692718506
9.8858566284 11.6888275146
7.2269787788 11.5750589371
7.2042422295 6.6494145393
5.1696715355 6.9660806656
8.5178680420 12.1081466675
-0.6013381481 8.9218406677
10.5843076706 10.6139764786
2.6449034214 8.5648345947
3.8415422440 7.1625943184
6.7744016647 10.2339429855
5.8691244125 10.0651798248
11.1506471634 13.3215370178
4.7059736252 10.3059291840
8.7547178268 11.8253898621
3.2410655022 11.5190210342
4.9943695068 8.2441673279
2.5782415867 9.0524644852
6.8726749420 9.4751806259
1.2417157888 11.1072893143
5.6125941277 8.6399641037
-0.1868324578 6.5522966385
9.0268144608 7.0291910172
4.7229032516 13.0648040771
4.4754648209 13.3688621521
3.7733871937 10.0765914917
5.6848306656 12.2458858490
4.7654561996 7.2327728271
8.5524578094 12.4046726227
2.3448004723 2.3571047783
3.3069863319 7.9886608124
-0.8719956875 12.1543817520
11.4381465912 9.5295209885
3.3625111580 9.6835956573
6.5156235695 7.1139941216
5.8302884102 9.1993436813
3.4608130455 10.5077438354
1.3463162184 12.3549623489
4.6565060616 7.1252408028
5.7893652916 6.9547529221
3.2628846169 6.7472295761
5.4087562561 11.8378133774
6.3528881073 7.8960552216
0.0249528326 8.1983327866
8.2033510208 16.2576694489
7.4202218056 18.1369857788
0.8756108284 10.4907445908
8.5974521637 13.2386465073
-0.4282747507 8.8359279633
8.2916002274 12.2383060455
4.6669282913 4.9409618378
6.9241771698 8.3792095184
7.8925681114 9.8160085678
7.6917605400 7.8492865562
3.7045910358 10.1473398209
5.1859674454 10.0035791397
3.1878051758 8.5806026459
3.2580204010 11.4166727066
7.9575920105 5.9256334305
4.7333164215 10.5316238403
10.7260065079 4.7103676796
5.8157801628 13.2131090164
2.4325706959 13.7759714127
12.5185041428 13.4527931213
13.0321321487 12.5992488861
7.0860090256 8.3277301788
6.1487627029 6.9525690079
12.1203155518 7.1041598320
10.0054855347 9.3790969849
7.7490911484 11.2384471893
7.1359186172 13.1852912903
2.2399621010 6.5288009644
3.4856314659 8.9423666000
7.3864679337 12.4737472534
1.1075336933 7.1108942032
6.4939527512 9.8758411407
-0.3902297914 11.0862102509
6.9742088318 9.3411626816
5.4417123795 11.1842708588
2.2368001938 9.4965915680
2.1509160995 10.7946958542
6.3191905022 16.9799270630
6.2326498032 11.8170356750
7.7317867279 7.4352827072
10.4327116013 11.1022844315
5.5670485497 9.3019018173
5.7694492340 11.2791261673
3.2909598351 7.7861547470
3.2709238529 4.8298935890
9.0676002502 12.0785026550
4.9476017952 8.9770135880
2.9250669479 3.2367608547
2.4943902493 11.7986507416
5.6173567772 12.8051404953
4.7652387619 10.7327966690
9.8057203293 9.8460445404
5.9951462746 12.1499805450
9.0139017105 6.8891143799
4.8478240967 11.5559444427
3.3370134830 9.9923400879
3.1025464535 3.9671971798
6.0242452621 7.8222212791
2.2543327808 12.2598628998
3.1569523811 14.0182571411
3.1123225689 10.2857704163
0.9932102561 8.4326581955
7.5862345695 13.6227817535
0.5049623847 5.0616207123
9.7584981918 7.9263210297
4.6314182281 5.3055205345
6.5560441017 13.3492860794
9.7399702072 8.4502792358
7.8444786072 9.5977306366
3.8958950043 10.6516838074
8.6552066803 8.8551273346
8.2624607086 10.3331327438
6.7875432968 5.3905529976
2.1113262177 9.8121337891
5.2608008385 8.5332183838
3.6091096401 9.8293247223
3.4591939449 11.0438432693
3.6680550575 9.9862785339
8.7646160126 10.8385334015
4.5969519615 10.9408845901
12.7652082443 14.1939821243
-1.0196315050 12.8773660660
3.2379915714 11.4034576416
4.3336911201 9.6780729294
2.6524255276 11.4625806808
4.8398113251 5.2546758652
6.0582656860 7.6842613220
2.0643017292 12.3179302216
6.8883700371 12.6907472610
5.2552132607 9.6496305466
8.6884708405 13.8262472153
5.5294227600 12.9658708572
6.5133805275 9.2808675766
5.0507616997 5.2753763199
4.6169986725 13.7126169205
12.2683162689 10.2308788300
2.3932847977 6.2349085808
7.7943968773 5.3081345558
6.1400308609 10.5658941269
6.0148243904 7.1060829163
9.3512439728 10.0602703094
2.3224768639 14.0037298203
3.2135431767 6.7577271461
10.4728593826 11.0986442566
1.6805084944 15.5687303543
6.9090180397 13.3088626862
-0.3570338786 9.2619485855
9.8340301514 8.5090847015
7.6503825188 12.6854543686
5.2867074013 15.0888452530
1.1145870686 13.4470891953
10.3431682587 5.3791022301
7.5840172768 4.2967333794
2.1264405251 6.7646598816
8.4992227554 10.3641939163
9.0461635590 8.5199708939
7.5115127563 13.6507596970
6.3744850159 12.4406919479
7.8434982300 7.5109715462
2.0119671822 11.0118808746
3.7083039284 12.1674871445
9.9130153656 7.6778302193
5.5752401352 11.9212017059
4.0027751923 11.7728099823
10.0668048859 11.1128292084
5.2735157013 12.0472812653
5.8075647354 9.9835405350
5.4047651291 12.1086149216
6.0694303513 12.5468015671
6.0003786087 11.3054590225
6.9960784912 10.3035745621
3.9641849995 8.4402828217


==> expres/synthG3s/tSNE_cl3_dim50_p200.400.600_d2.2.2_embedding.tsv <==
-0.9735769521 16.6981586587
-0.9048490175 16.5720584286
-1.1561340265 16.6902208304
-1.4211514878 16.8361279424
-0.6909587649 17.0327855665
-0.7211319435 16.4621446864
-1.6287584291 16.2984026693
-1.7491602885 16.3243233806
-0.6737628025 16.7839675149
-0.8597580725 16.2463951842
-1.5034452011 15.9359808930
-1.3669116133 16.8466753230
-0.8085104886 16.2357247445
-0.9452319332 16.6130080823
-0.8784546286 15.5844775925
-0.6600034808 16.7890616176
-0.9412865547 16.4959696615
-0.9149383143 16.0031966280
-1.2417390519 16.8315715222
-0.8386256168 16.2814963920
-1.4995556742 15.9726322847
-0.5969496852 16.4257992120
-0.7543432796 16.3825998418
-0.9840644939 16.2183755803
-1.0427342041 16.3050531956
-0.6587588361 16.5578687449
-1.0478360957 16.5137952254
0.1789470386 16.5872924552
-1.7138656260 16.6948284325
-1.3640950177 15.8490313481
-0.9411802096 17.2797496157
-1.1386010228 17.2180927395
0.1434802373 16.5618478550
-1.8708242880 16.7308487359
-1.2191816830 15.9412875976
-0.3567096596 16.3972490938
-0.7454589917 16.5928805603
-1.0037579634 16.1321969984
-0.1171572209 16.4951942071
-0.7597068724 16.5012364359
-0.6051141760 16.3735493131
-1.1477764963 15.9868301902
-1.1421037425 16.3650373442
-0.9017738580 16.5516745548
-0.5554563340 17.3736391826
-0.2631537887 16.2995568747
-1.0299935655 16.4680422808
-0.3977924490 15.9440589599
-0.2847304737 16.9964383927
-0.6577398170 16.6440098094
-0.3568021712 16.3667678007
-0.7249101745 16.2390421156
-1.3172340393 16.7843822290
-1.4673945031 16.6831207690
-0.8985704456 16.8598222688
-0.5930725476 15.8112485039
-1.0145333052 16.5680430203
-0.9603845657 16.4182143665
-0.9175969970 16.5333797216
-1.0134603945 16.2555950217
-0.4046663606 16.0898014842
-0.6654638524 16.1560356198
-0.4568700813 17.0445676722
-0.7255576276 16.7209387330
-1.7452519087 16.3270422529
-1.0827144063 15.9698296040
-1.2451939669 16.9899557739
-0.7993122905 17.4855038096
-0.7006154584 16.7075358533
-1.4040921008 17.0722683030
-0.9569797872 16.9214570835
-0.9181194395 16.8318796923
-0.2772167533 16.2525295686
-1.1098294990 16.6804431977
-0.8700502251 16.6271011521
-0.9127103451 16.0940367066
-0.3794565084 17.1739993272
-1.4943859521 16.9784307082
-0.1029536691 16.4047110521
-1.0935506866 16.5346378143
-0.9275573734 16.6821965003
-1.4041873580 17.3987418377
-0.5988928628 16.0279933692
-0.1745211084 16.2729451482
-0.1036544105 16.2550211729
-1.4240843063 15.7966776625
-0.4828568974 16.3401273616
-0.1860236969 17.2032006844
-0.3183266266 16.5105922166
-1.4037555179 16.4271549566
-1.3106932135 16.1104675592
-0.8490169408 16.7442463150
-0.3854642706 16.5164004032
-0.7489277764 16.1128131370
-0.7595663948 16.3925661285
-0.4736290286 16.4179495120
-0.6851554658 16.3036910176
-0.7189998389 17.0462743790
-0.2099805877 16.9615921259
-0.5960436457 16.6434333691
-0.8708338069 17.0095142744
-0.7490965121 16.7004850459
-0.8661341294 17.2335688498
-0.9681045286 16.4615158621
-1.4436891242 16.8692788855
-0.6707978354 16.4188588789
-1.1453541355 16.7042640376
-1.5711363656 16.8758171597
-1.3670667042 16.3105510102
-0.7364122525 15.8595231713
-0.2971672903 16.1385974208
-1.2775136526 16.7573842821
-1.2252717146 16.5406240686
-1.3051955352 16.1979661073
-0.9659767078 16.7205639913
-0.2364913264 16.3266692729
-0.9106768036 16.8029727360
-1.0734202949 15.5223275948
-0.9906049082 16.8105618745
-0.2542649361 16.9055055623
-0.6790244350 16.5798680909
-0.9996791607 16.0637291016
-1.3462812065 16.7453977335
-1.3794598081 16.4689212099
-0.9124477055 16.7170762475
-1.2978174247 17.3609286935
-0.8351137020 16.3421789253
-1.5644303948 16.1267200267
-0.9550980522 16.0453875557
-0.6179695533 17.2833375432
-0.8744185133 16.6346125703
-1.0140715327 16.6248081737
-1.0135774050 17.2665307823
-0.7029899210 16.0342613489
-0.6549187834 16.5517643089
-0.9017140631 16.7958961524
-1.0356601587 16.2450936451
-0.7342932513 16.4287517808
-0.4379274772 16.9724154459
-0.7518953769 17.1840565791
-0.6858836329 16.6301347660
-1.2585589759 15.7439767762
-1.1137112821 16.7808553057
-0.9436665271 16.3315987712
-0.0227794405 17.1961501315
-1.0932096473 16.5629488255
-1.0236934307 15.5440463347
-1.0109106651 15.6232852532
-0.7573475432 16.4248552170
-0.6652578419 16.5230501850
-0.4385756910 16.8545144030
-1.1545704209 16.4831643032
-1.2569387299 16.3860351838
-1.0969840725 16.8565733800
-1.2130676680 17.0792749925
-0.3227749518 15.9651237269
-0.9983198945 16.6427090348
-0.7973127015 16.1927602814
-0.7911408947 16.9105594964
-0.3623539696 16.0031343509
-0.4428962866 16.2587966124
-1.1819316729 16.1438255323
-0.4263805615 17.2071407702
-1.7139954342 17.1640768471
-0.9649165054 17.0770454194
-0.9407179297 16.5235281527
-0.4651645820 16.1741754396
-0.0273177726 16.5148805925
-0.5321976831 16.5425015630
-0.9831801425 16.7094045984
-1.7818903827 16.6207218594
-0.6245939544 17.4094537416
-0.6979772586 17.3326146119
-0.2699391156 15.9023787962
-0.3245004294 16.6257895581
-0.8691378313 17.0138950919
-1.2482265709 16.9542520509
-0.5327361929 16.0686988983
-1.0074881587 16.0046634901
-0.4426531434 16.3071380195
-0.9715367186 16.6209608493
-1.0490457620 16.2150776383
-0.8845565131 15.7843210318
-0.9497179023 16.5410398346
-0.7379466396 15.8677397878
-1.5554026574 16.7649645657
-1.2073862056 16.4256053585
-0.9354732102 16.4591987298
-0.8162641960 16.5489726630
-1.2998132866 16.4259507532
-1.2851016690 16.5155165741
-0.7804616542 16.5653426793
-0.6308121823 17.1859646853
-0.9535034518 16.6473285254
-0.2757487034 16.5161496092
-1.2653573984 16.2956447206
-0.9797190105 16.7414062039
-0.2648881214 16.3884565176
-0.6652145122 15.9727780430
-0.6542089811 16.3007030821
13.1748542117 -2.1027843895
13.1403171133 -3.1413344223
12.5776600832 -3.5083303837
11.5253277880 -3.3227729052
12.0141922579 -3.6744828719
11.3546919731 -4.0837856190
11.5591670768 -2.8485350667
13.6747707121 -2.3878499113
12.9733248382 -3.2671605363
13.5121409116 -1.7708691595
12.1288388594 -1.8441840005
12.7476889211 -4.5168445629
12.6714166186 -2.5654828130
12.7304567269 -1.4251498199
12.7195349050 -2.4351557044
13.1998273407 -3.8027562944
13.7092397883 -2.7928462265
12.3431332110 -2.4570779785
11.6047594762 -3.7791948100
11.6546707603 -1.1552553126
13.0054948263 -4.2474467114
13.3773587121 -2.0494814315
12.1892100143 -1.2351832997
12.7079820146 -1.6709808358
12.5725276534 -1.5184241628
11.6104856459 -2.2068750350
12.0871130740 -2.5063067860
13.5846385971 -2.7256025667
11.7725754169 -1.9805726646
11.6885869663 -2.6419357514
11.0128111903 -1.6143361716
11.4114927308 -3.9389919884
13.2373888578 -4.4095654378
11.8854543834 -3.3473178280
12.0011461938 -2.1227949224
10.8220326148 -2.0001265620
13.6022497823 -2.4927923434
12.4069421804 -3.7262883717
11.4513303849 -3.0515028632
11.5519428076 -1.6747793599
13.2799324032 -2.2521318198
14.1963987891 -2.8222858986
11.8341850198 -3.5422461747
12.0196006839 -1.0642089393
11.6146288461 -1.7748005313
11.4974955504 -2.3202100297
10.5416899279 -3.3619229893
13.4953015900 -3.1225118493
11.4069440983 -3.5481681396
12.7344170924 -3.0803255159
13.0245687036 -2.1879928271
12.5585812688 -3.0258187631
12.8291860685 -3.1796553441
11.8781259561 -2.9631456371
12.2862431392 -2.1735168177
11.3259560293 -2.8764963349
13.3354394951 -2.6159432621
11.7665191672 -1.4359938701
12.1510793401 -3.8848861241
12.6292619331 -1.1591054333
12.6186564997 -0.8722590111
10.8562898491 -2.9138826900
12.5359073217 -1.8066505239
13.1429596163 -3.8715065356
12.2272599762 -2.4162924335
11.0896274641 -1.6648617607
12.4371670895 -1.8386901277
11.6314345579 -2.6580975679
10.5378316476 -2.6837519226
11.6698638761 -2.6052695810
13.8391789155 -3.4919009124
12.0223951792 -1.2022305796
13.0982747580 -2.7425809907
13.4128601446 -2.5691321549
12.6277263690 -2.2972087899
13.2677371280 -2.9122691027
11.0719431947 -2.4531197729
11.1632880635 -2.9049017991
12.0818612086 -3.9471082330
13.2647038380 -1.9988496585
11.5414435306 -3.4244349768
11.9004476507 -2.2531041249
10.3228632073 -2.2958458304
13.3934704490 -1.6611867765
13.3233828610 -1.0861562237
10.6775592523 -2.3080027794
12.1018904873 -3.4380734638
12.1574133083 -2.5810413285
13.2024815180 -2.5431665050
12.6654349501 -1.0801893051
12.3372068550 -3.1374467185
10.9998605681 -2.1242091934
11.9415204366 -2.7852531654
12.4293707128 -2.7597726305
12.4325502917 -1.3824544710
11.5537177844 -1.3096633778
12.5079166647 -3.3853347299
12.1850257655 -4.6795823670
12.8045030769 -2.4954819296
13.0710868606 -1.2503169340
12.8910176493 -1.5457696482
12.7512612993 -2.0773021032
12.6921175342 -2.9348118622
12.5972845675 -0.8998416802
10.7089416722 -1.5502084426
12.7520489730 -2.8060026802
13.5184132083 -3.4551120819
11.5777001362 -3.0552063660
13.6921139532 -3.0592657740
10.8074114824 -2.6132955856
12.1149252142 -3.0264866630
13.3183071789 -1.8746507137
11.8125421504 -4.2532108667
11.3585318369 -1.9786788809
12.0789505263 -3.9361987000
11.6286311419 -2.0382128791
13.2223980435 -2.3448815394
13.8624644969 -3.0971273255
12.9251344925 -2.4255649837
13.2671807205 -2.8251479707
12.7066093924 -1.9331554174
11.6872347327 -1.8030890071
12.1052375917 -2.6009900412
11.6484602890 -2.7987262051
13.1767627774 -1.9429210902
12.0703236432 -2.0792886167
12.2201230268 -1.5468551894
13.8537486963 -1.2629238102
12.8007978146 -2.6491368752
12.1538659836 -1.3372539662
12.4992574128 -2.2651559164
12.2920761017 -3.3698288599
12.6501526526 -2.8604903149
11.4584516466 -3.6216957137
12.5679014674 -1.4568852548
12.9707585236 -0.5660849008
12.9770169264 -2.2486097956
11.9048959602 -1.7992228314
12.5759475389 -3.3344467207
12.5736231866 -0.7691132161
12.9942466050 -3.8951269871
13.2381071728 -3.4470547228
12.6160793754 -1.4952408450
13.4379456145 -2.8548810001
11.1970726598 -2.5854820811
11.5518638062 -0.8623944415
10.5914880556 -1.5836488695
10.9134470336 -0.9620907999
12.7845857589 -2.9577928981
11.9567977289 -3.3386178631
12.7788517239 -2.6907162829
10.8178928436 -2.3685781910
12.0438585536 -2.6758792305
12.4176815141 -2.8474658118
14.0075629407 -2.0278689812
11.9564440861 -4.1764526147
13.1611766801 -1.3508311861
11.7069572025 -2.7628963802
12.1493432246 -2.9601172265
13.3959115053 -2.2147626183
10.6552409955 -3.0903115411
11.9341284045 -1.9738577274
12.2905586196 -2.1912092322
11.3603387535 -2.7363199090
11.7029872261 -1.2601555630
12.4375190952 -2.9518731007
11.7766740211 -3.4832947612
12.2599578740 -3.0107458236
11.9034327584 -1.2988993391
11.9393528095 -0.9964559088
10.8068364396 -2.6363248816
12.2198025135 -1.6002463789
13.2093265668 -1.2135527749
11.4379151426 -1.9347159491
11.4740381821 -1.9631269510
11.4585008803 -2.3372058083
12.7803271311 -1.8610112399
11.5881625225 -1.4974973953
12.3207259567 -2.5886036492
12.0412098237 -2.1392812001
11.3320295925 -2.2390583120
12.2208600230 -4.0291073739
11.5056551710 -3.5711572988
12.1043864543 -2.3709104042
11.0846140607 -3.8129246108
12.6327831931 -2.6036337674
12.7880158921 -3.6797373664
11.9543252352 -3.3569572114
12.3969211349 -4.1181832811
12.1431409061 -2.9500163095
13.4996662408 -2.0194103828
11.1259536039 -2.7155550675
11.0360185504 -3.3439318387
11.6028726343 -3.6456069589
10.3608843202 -2.2685413432
11.0478019147 -3.0614957591
12.6091794852 -2.4011074911
13.2012368788 -3.8057194163
11.7607729599 -2.1237051187
13.6266576940 -1.4699781933
11.2927164263 -0.6345075360
12.0331034613 -3.7817589885
12.5930714252 -4.1199319129
11.8153829832 -4.3509672524
12.1360406643 -2.2359034128
11.5422741579 -3.1829200857
11.9802325768 -0.9211551919
12.7234657009 -2.9774948615
13.1390726393 -3.0118537829
12.3864115533 -2.5487529395
11.7856724798 -1.6523424394
12.2768383561 -3.0860934797
11.1380426740 -1.0988504330
12.8759938172 -3.4673251117
11.3788868008 -3.1573939042
11.3653237836 -2.2619335273
13.5242283609 -3.3048663078
12.4030527975 -1.3498156626
10.5063422533 -2.7442151421
12.1553246286 -2.6464333060
11.8209882309 -1.2717300752
11.4708148459 -4.1410528653
12.5328852407 -1.6886359311
13.9933115951 -3.3176270620
14.0180285049 -2.0535760843
11.2730673248 -3.1087205399
13.6462019277 -3.2616390853
12.0205941946 -2.9670556205
12.1863972285 -1.2362112394
13.1247073351 -2.8930746437
11.2505496055 -3.7426092361
12.3148009204 -3.5110157189
12.6397921402 -1.9830465116
13.1145854979 -2.0791690978
12.5533645280 -3.2246272698
12.8639928144 -2.3291605128
13.0013614125 -1.9657145022
12.6719584253 -4.0774131667
13.2398329153 -1.7007811350
11.5381843763 -2.5891478316
13.9739312816 -3.8497146860
12.1033983416 -2.3751786120
11.6107084108 -3.8039453255
13.3966773497 -1.7389512430
12.5133106717 -3.4964416028
11.7373563632 -2.0656280744
11.5842431837 -3.3484891929
11.8912229786 -2.9516545333
10.7966869354 -3.8232207508
12.1910234493 -2.3825704072
11.1487513262 -3.4802143496
11.2166994534 -3.0314536984
11.9952805980 -3.0374235916
13.7345844383 -2.1301926506
12.8880651036 -1.3558549238
11.5671537980 -2.4675828608
11.4263846108 -2.9783733666
13.0468891936 -1.3794728758
12.6822649511 -2.2225099985
10.8565888084 -3.4918810529
13.3642935604 -2.9033043049
11.7743232282 -2.1312069595
11.2550416749 -1.5136193561
12.1921128899 -3.9822787077
12.1901136116 -2.4668656262
13.2058590971 -3.0713478390
12.6807719491 -1.8794835698
12.9205569625 -1.9311198016
12.4763354396 -2.4742696470
10.5984820727 -1.6861857035
11.3264817087 -2.7929140443
11.6441082446 -1.1890473298
12.3160439003 -3.2290035933
12.6992226764 -2.4059508487
11.4676163050 -3.6330765612
12.4422969109 -2.9017408793
13.6086316419 -2.7780448394
12.7718951204 -1.1459098998
11.4516187693 -1.6481824758
11.5228913014 -3.2612085817
13.5620723639 -2.4511288579
12.6893012174 -3.5774425868
13.3691641522 -3.9258432848
13.1447944819 -3.3913486353
10.9300717430 -2.8329562933
10.9335674104 -3.3667987100
12.2120246562 -0.9793956337
12.3579622796 -2.5799872364
12.7764413532 -2.2448399315
11.9357472287 -2.3335506628
12.8720888874 -1.1427578506
11.3679293402 -2.6588148242
12.8269737623 -2.8253092955
13.7330534731 -1.8893830140
12.1634713324 -2.0760070792
12.5554024111 -1.8462977575
10.6574900838 -3.6556215654
12.4413309117 -4.1613987061
12.0141880416 -1.6719912679
12.2514948383 -3.4368572635
12.4173004285 -4.4608217935
10.7553446226 -2.5364759494
12.4223115342 -2.9194051480
12.5825619926 -3.2386830924
11.5718357067 -3.2391322699
12.2534584844 -3.2258974124
13.4688299834 -3.3024499268
12.8082319083 -2.8957461265
10.9428852620 -2.3707308826
10.8863522680 -2.3521554779
13.2918987055 -3.0614766080
11.4999527155 -2.9221172462
12.1973662685 -3.0817943071
11.1838110981 -1.7357900472
11.4441987311 -1.0260057694
12.0325400232 -3.4611346995
12.2513065642 -2.7504829790
13.2066521732 -1.2586576959
12.9075956352 -1.6943587371
13.8890159098 -2.3997919913
11.2160212384 -1.5692787269
11.4162819225 -2.6166809987
10.1650077441 -2.5409817086
10.4316171140 -2.0775178451
13.8672237995 -2.6436898695
13.3528173870 -1.8259657026
12.2522341122 -2.3058771229
11.8277188691 -1.9553848409
13.0623490912 -2.6548544959
11.6291626235 -2.2037624326
13.0071534485 -3.8394254915
11.6573327354 -3.0008680718
11.8757386777 -0.9455639209
11.7715699350 -1.7383492680
11.7310723959 -3.1232549724
12.2277025836 -2.7141904835
13.3547469509 -3.6102800672
12.3242606873 -1.5008927149
11.7033075466 -3.3823828525
12.0053851910 -2.0949321958
10.9314127123 -1.2402243990
13.3035000863 -1.9070144885
11.4034850627 -3.1987593248
11.8538265713 -2.0488807695
12.8405441694 -1.2196984180
11.2770863875 -2.3714261030
11.9218972793 -2.0572625200
12.3334644642 -3.1074802282
13.1911624146 -1.6601272908
11.5205069475 -2.9074375285
11.1500418440 -3.0985343626
12.0804744682 -3.0397838578
12.0428777938 -2.0729859499
11.2551897855 -2.0515108003
12.0123975800 -3.4772801356
12.8436242436 -2.7778832828
12.7802290817 -2.8780504846
13.4567299233 -4.0600544758
10.6611614265 -2.9896869287
12.7021263119 -3.4052318351
12.2011012466 -1.8967658645
12.7067277184 -2.3962075984
12.5078853996 -3.5805173660
12.5589945576 -2.8361101048
12.6300680627 -1.9172761047
11.5021622575 -3.4535824300
13.2262579040 -2.4340409443
12.3821913321 -1.7926324241
12.8164482164 -2.7586295695
11.8198162574 -2.2590057928
10.6454096483 -3.8165922675
11.0590954032 -1.5484573918
12.4938159787 -2.8344928364
11.2238720861 -1.8779618541
13.5969411624 -2.8687301153
12.7860322075 -4.2752606710
12.1380786344 -3.1436381741
12.1797814476 -2.1783184905
12.0014042536 -3.5080398371
12.0163749058 -2.9243559135
12.1588532971 -1.5876501292
10.9365520546 -3.6197599813
12.6984356621 -3.9744579979
11.4215653243 -1.7248300180
10.9037058829 -1.9614459870
10.8377425092 -2.6076145656
11.4922375461 -2.2989333807
11.9641133562 -2.6622137994
12.3466632740 -2.5501389846
11.8786326061 -0.5231110344
11.0456803304 -2.8253503815
12.2731268052 -1.8351258427
11.4115721076 -1.8983892615
11.3068887309 -1.5053704861
12.0507438477 -1.8062907942
12.9254050926 -1.7395421974
12.1070734743 -2.2782283507
13.9069916617 -1.9436460867
12.2166819551 -4.0180855122
12.5518574813 -1.1871012547
-9.8496892277 -3.9521454391
-8.1473781694 -5.1400543861
-7.5408384879 -3.6116907429
-8.5345895672 -3.9734827306
-8.1038988181 -2.1330627020
-9.0601986340 -2.5208147969
-7.3193048414 -2.0032667422
-8.0778159036 -2.7616540285
-8.6353552921 -5.8107078918
-8.4554055515 -2.5650216509
-8.0694775537 -1.9354223771
-6.3660872282 -5.8391701219
-5.3625777287 -2.9761808211
-9.3381653552 -3.9234887391
-8.7958513839 -2.8905829964
-7.8010123791 -6.3606663120
-8.1233408514 -2.8513364197
-10.2364066395 -3.2089034613
-7.3066791431 -5.2510787354
-7.7719271005 -3.6331951902
-8.2340336926 -5.9587015901
-7.2499566368 -3.5014962698
-8.0533152131 -3.9384543395
-5.6804919744 -3.6462687396
-9.4901571992 -5.9587707635
-7.7081148536 -4.6729335625
-7.2393235618 -3.3385517762
-8.7069861182 -4.2109911210
-8.0587735819 -3.3408683660
-6.6870130177 -4.6445212993
-9.5230865533 -5.4058061864
-5.9280966625 -2.5981986664
-8.0122173268 -4.9199366761
-6.5444281025 -3.8220978190
-8.4909263822 -4.7038710595
-7.8799243787 -3.6005770975
-6.8327427339 -3.3152930328
-7.5982110136 -5.1890460976
-8.7311146919 -1.9406654570
-6.4873659049 -3.0707530546
-9.9328121806 -5.2648453605
-5.5282849063 -3.5326837127
-6.6994202470 -2.0093500387
-6.5462161609 -5.1814100627
-7.0304891969 -4.4205337570
-6.7971971522 -3.9780517100
-9.9413042726 -1.9674386612
-8.0410246204 -1.6619459120
-7.6012566954 -3.2087051099
-6.0738037513 -2.6034058622
-7.2392872882 -4.5631620570
-7.7189615320 -4.4800299376
-6.7846322602 -2.1196270296
-7.1060567795 -4.1389265666
-6.4074820867 -3.3189462249
-10.6349102226 -3.6169143921
-8.6873933775 -5.5670538574
-7.5664014913 -5.5636580905
-7.6724196036 -2.2566454283
-6.2634258954 -4.2156619954
-7.7657450639 -4.0021686763
-5.5863696187 -3.9488523098
-6.5368200396 -3.5649190210
-5.3049115064 -3.3377682983
-9.0188330454 -2.3559157340
-8.3851130140 -4.2786461345
-6.8778531913 -2.6246065385
-7.8304506401 -6.5457577084
-8.4559904844 -4.3384083822
-7.0555779854 -2.1891111249
-9.7949743889 -4.7877081802
-8.1534303235 -2.6584955585
-9.2501287417 -2.1911390582
-6.0356845546 -2.6366405992
-8.3927959590 -4.2592078154
-5.7618952221 -3.1499601044
-7.1585774017 -2.9909290582
-8.1379993204 -4.9105095656
-7.5154692913 -4.1912518882
-7.9564353454 -1.8440067343
-8.9983192528 -3.8219102987
-8.6884216550 -3.0009049803
-7.9562165481 -4.1688678493
-6.7813101708 -3.4527487862
-5.9007872143 -3.5367159048
-7.9183925659 -4.7397278391
-7.7520331435 -2.6823573329
-9.3232538120 -4.0684417186
-7.3034059813 -2.4795217756
-5.9876942338 -5.4456957425
-5.9899585305 -2.3288521759
-9.7158300337 -4.1442889740
-10.5465405277 -2.9930772544
-6.4250186625 -3.2327195400
-7.8473235661 -5.0310328767
-8.2753400023 -3.3786036548
-8.3354822040 -5.5844185180
-8.5884863418 -3.2176484873
-8.6091626611 -3.5971619613
-8.4237999890 -4.3071281208
-6.0060730782 -4.0381238110
-7.2547376419 -4.0319439371
-6.8127147718 -4.5203894822
-5.4350343939 -4.6301817286
-8.1924871462 -3.8311885750
-7.9755852818 -5.6900015207
-7.8918149967 -5.7956134213
-8.4616964695 -4.4284743058
-8.6305768159 -3.6086886321
-8.0659022893 -6.3664372121
-7.1101437013 -5.2950717499
-8.4067347332 -4.0219184975
-8.6063434402 -5.9718838280
-7.8454600843 -3.6876277866
-7.5696639275 -3.8797971012
-7.4103711348 -2.2290179279
-8.0612542160 -4.7719864382
-7.4693343564 -4.8208459420
-9.8236441733 -4.1055355705
-6.2571883074 -4.7387245192
-9.1793251869 -4.4099611596
-7.9306806901 -4.3154017428
-7.1310670761 -3.1234575113
-5.7254059791 -3.0872420944
-9.1136731048 -3.4498111191
-7.7998132934 -4.2708782268
-5.6409123409 -3.0286371713
-7.4739622334 -5.4001984179
-10.3992134759 -4.1663480400
-5.7610820934 -5.3150090409
-5.3068534911 -4.3664649401
-8.2528348797 -5.3059212666
-6.2717910103 -4.3041982091
-7.9888267594 -4.2192972043
-7.7413333004 -2.9008003802
-7.5504406292 -3.1144988455
-9.9944652916 -3.6983143467
-9.2354066238 -4.9189484253
-8.6143623962 -4.0594211177
-8.1771261592 -3.3686855940
-8.5531581482 -4.2143590635
-7.7635451563 -4.9598005816
-8.0704950356 -5.2432264727
-7.9779063828 -3.1934380820
-8.1613136548 -4.3750922273
-6.4237406776 -4.1414456945
-8.4451624569 -5.2236919667
-8.8480302813 -5.0443313444
-8.1348101413 -3.5082747223
-6.9198737286 -3.9689506185
-9.8752038659 -4.5640810059
-6.3752605191 -2.9919828561
-8.4133541401 -2.2029406583
-8.0345259252 -2.6379739061
-7.1422783896 -5.7378610086
-6.5904053624 -3.8186105121
-6.6606796287 -1.4318075691
-9.3075518485 -3.8416978764
-7.0873726563 -4.0723225408
-8.4413332776 -4.8720177389
-7.5093033431 -4.3014828569
-7.6614440003 -0.9363826518
-6.9997518447 -5.3270570271
-6.1207449476 -2.9067287875
-9.2557725229 -4.8509261139
-8.3889036270 -4.4461475922
-5.6614794890 -4.7433533254
-7.9976701365 -4.2881227933
-6.9431243755 -5.0730835243
-6.1486365537 -2.9364524752
-10.2600891232 -4.2099466396
-10.4383845078 -3.7740516134
-8.1818290037 -5.3948147659
-9.3329770503 -3.1449859796
-7.6665192144 -1.9053934595
-7.4133974659 -2.3555725037
-6.5645403431 -4.2869984986
-9.5271598535 -4.4712425523
-6.8198452543 -3.2914874557
-7.7343378554 -4.5601208746
-8.2083308432 -3.7806044931
-8.9967661218 -2.5953215348
-6.5585769031 -3.1810396772
-7.9208369313 -5.1259103487
-8.5036896107 -1.7271917677
-8.4140758327 -2.1679136214
-8.1980483879 -5.0984552365
-8.5368364699 -4.1086945288
-8.1366614189 -1.2600535477
-7.8853917794 -4.2746549514
-8.8981454064 -5.8389341349
-6.9385199567 -2.6953423606
-6.3777684056 -2.9255665899
-8.2338887292 -4.0948295317
-8.8645734678 -2.1285859953
-9.9880929535 -2.7294909260
-6.1531333040 -3.2666380879
-8.5609149796 -3.4268877666
-7.8874217277 -4.0285142575
-8.0870020693 -2.3540349373
-9.0082006171 -5.2191934076
-5.3730313740 -4.3271931579
-7.1635683224 -4.2124221947
-10.1968634644 -3.2632413509
-6.4754321984 -3.1058091009
-9.8344381879 -2.7486794494
-8.7472269223 -4.2661592110
-8.4238170392 -5.1147584082
-7.4790239529 -3.5882309595
-7.1792300188 -6.0251302761
-8.5910473296 -4.1528367754
-9.0832225050 -4.4210752689
-7.7843807700 -3.8513690368
-8.1797563737 -4.7601666899
-8.6749177472 -3.0623060113
-9.1839285746 -5.1778671418
-7.8538397033 -1.9666788579
-6.0166016082 -5.6701907181
-7.9677705390 -5.2420117648
-5.8617699641 -3.6427338494
-7.1898675806 -5.6345816564
-6.5103272022 -5.6458949420
-8.7118386118 -3.2656452069
-9.2999785735 -4.0499731440
-7.1413194875 -5.9298225986
-9.1712364665 -4.2403615010
-6.0830166691 -2.1629508992
-6.2970290113 -1.7754293441
-7.7007901992 -5.1797626187
-8.8857484953 -4.8851037499
-8.3931568381 -1.8199933670
-8.0296459202 -4.5599925610
-5.5845679693 -4.2410393480
-7.2842961053 -4.0361747116
-7.5911441345 -5.8806206721
-7.1023049848 -3.7200373306
-6.8777168410 -2.5134346354
-6.1676997691 -5.3651066212
-7.6327398071 -2.5897007639
-7.7219071232 -3.3165652369
-5.4998053829 -3.1529418657
-8.7854769968 -3.3732613653
-8.3112566197 -5.0257340129
-7.4407135656 -4.0541285275
-8.3467714792 -4.6504921544
-6.5712217547 -4.5196656866
-10.1536695662 -3.5161840005
-7.1453665498 -5.0246979007
-8.2150382804 -2.8497387522
-7.5955411439 -2.2911008391
-7.2326070128 -4.6688292001
-8.6741681126 -1.1717916555
-8.7526027832 -5.1018626525
-8.9170329653 -3.9433267275
-7.8961222968 -2.7404073786
-7.0312377243 -1.5335545982
-9.0473258508 -4.4060572365
-9.4907888769 -1.7899372195
-8.0934446770 -3.2084035020
-6.6553174618 -4.6749674846
-5.1385709547 -4.5089825954
-7.4488960275 -4.0173864314
-7.1585650994 -2.8522506609
-6.4538765753 -6.2393680797
-7.2889311998 -3.3618290129
-6.6430230379 -4.5727262830
-9.1410449594 -2.8379550183
-7.2245420734 -3.4363271807
-8.3190930949 -4.7901084882
-7.5600616026 -2.6492314745
-8.6473522012 -3.3140303316
-9.2331738590 -3.9015549614
-6.6173485649 -2.3461165722
-9.7128807777 -3.3633660188
-9.2061040302 -4.7780602337
-7.7523891279 -5.9646023303
-6.8073425323 -1.9183139649
-7.3920437623 -3.9327370228
-9.4617260030 -2.9970665441
-9.6354845225 -2.6782130683
-8.7133811582 -1.7635917295
-7.7600091551 -4.1852875465
-9.1349779092 -1.9488745500
-8.8044360355 -4.7480821088
-5.7366778796 -4.2628784828
-7.5734937032 -4.4248250774
-6.9149168591 -3.4162460808
-5.7878087087 -4.2409128528
-8.6411163258 -1.3819562343
-7.7694485951 -5.7011594443
-8.3859804727 -1.2451933535
-6.9865031646 -4.1073999639
-10.0807395131 -2.2300989497
-6.2830159998 -3.8253793803
-7.8279857510 -5.5900826607
-8.5351717497 -3.5604237575
-6.3576116466 -3.4973022576
-8.2381623932 -4.9430698451
-7.1319708477 -5.3578965544
-8.7616976077 -5.2527590530
-5.5459814267 -4.5073313272
-9.1714444233 -2.3614631142
-6.9085446600 -5.1858296319
-7.3596318099 -4.7260807186
-10.3469227861 -4.4259555147
-6.0383067487 -1.5816295041
-9.1825768170 -5.4884883889
-8.5264597571 -3.9073828444
-6.9205286829 -4.0226816410
-6.9764838190 -4.7971986934
-5.9357340830 -4.6550093173
-9.2286933604 -4.7988874499
-5.3056629622 -3.3245050556
-8.0512232721 -2.8301313785
-8.6182048518 -4.8933037962
-9.7287079856 -2.4672983880
-8.5876900389 -3.2715898149
-8.3876281394 -3.2965091772
-6.0766596824 -4.8331067242
-6.8038474986 -2.7099042753
-8.9711223206 -3.5550476217
-6.7217064086 -4.4841084892
-6.3400095794 -3.9519378089
-8.6619806299 -6.5206763566
-9.2615239982 -2.4579903958
-6.6325317215 -3.6814338401
-8.3169981127 -2.9427328223
-8.0163184723 -3.1962689151
-8.5803740868 -3.4726356201
-9.7178388057 -3.2691184577
-8.1350014193 -4.1964415770
-8.2307756768 -2.9967821927
-7.4265575860 -2.3614437219
-7.1573600992 -1.8852608418
-7.3223010261 -6.7336688187
-9.1392194860 -3.6389283080
-8.1558316377 -2.8166437484
-6.3690216720 -1.5912863240
-7.2142920031 -1.3225119745
-7.2592427643 -3.2951336795
-9.2410655611 -3.6590699511
-7.8720941941 -4.4333520619
-8.6462153152 -3.2148726325
-7.1558744711 -2.5390915519
-9.2314915799 -2.5108662608
-9.9160286990 -5.9422431219
-9.1235972109 -2.9020560251
-5.6656959302 -4.9317582860
-7.0951278117 -5.9127436689
-9.5306520866 -3.6885145631
-10.1707267001 -2.6107716268
-9.2255565944 -4.5756752103
-8.6712201288 -3.4320476875
-10.0156255936 -3.3159091623
-8.0538552649 -4.4619074668
-9.9613531108 -1.6840801551
-9.5291068443 -3.4731259336
-8.7156300843 -3.0677746640
-6.2168821230 -3.2708349383
-7.9171763078 -3.8731039498
-7.7491802368 -5.4202764178
-8.7194661130 -3.3301145131
-9.5001021219 -4.9924696991
-7.2861735213 -1.5873183207
-8.5999583751 -4.6114999737
-8.0865699236 -4.7328263588
-7.8806902451 -3.1439332654
-7.0163930849 -4.4346099071
-10.0355684177 -2.7343102547
-10.0542422688 -5.1532699875
-8.2671955350 -5.6748828080
-9.3717859170 -3.8344748563
-5.2699456275 -2.2232489696
-8.5155952653 -3.2906170024
-7.7975862680 -3.7379916237
-6.8478958715 -4.3838707320
-6.8879895680 -2.8006406491
-6.8231027252 -3.2740555787
-6.9741572534 -5.5846635765
-9.3555257531 -4.5547897789
-7.1296702789 -3.9539781835
-8.6858123772 -2.6045210545
-7.7211673728 -3.6534384202
-10.2016793655 -4.8639103565
-6.6134645818 -4.8059376298
-7.4230965970 -3.4056410850
-7.6539161895 -3.0090649249
-6.1738007852 -4.9009020272
-8.4491999572 -4.1912211715
-6.8178290998 -2.5757045594
-7.9277701092 -2.9618579254
-7.9057204419 -3.9877073248
-8.7715799873 -6.0903119736
-9.3785522697 -5.3419411615
-8.9081937003 -3.8872443819
-8.5175803249 -4.7548584069
-7.5895881577 -3.3930283574
-7.9163310579 -2.6723942704
-9.6909251218 -5.5465579194
-6.4403487735 -3.8717538751
-5.4665860061 -3.9015094628
-9.7107366461 -2.1135072179
-7.9349856211 -3.8273439716
-8.4547018541 -3.3263772749
-6.3172336118 -2.4403740383
-7.8395130870 -6.5642744783
-7.8406081899 -6.0622067851
-10.1300019810 -4.7485216912
-8.0058093365 -4.3673295819
-6.5527656580 -3.4315657619
-8.3944649789 -3.0858309091
-8.1024371056 -2.1535837237
-7.4552900211 -2.1250279345
-9.3653849130 -3.0365360488
-8.3166256556 -2.8107434945
-8.5474982435 -2.5425018139
-9.9801308860 -4.1256081148
-7.9999333281 -5.6618992183
-7.9311274206 -3.9430202381
-7.1283020851 -1.6152300532
-9.1180700026 -5.0526214114
-7.2934957555 -6.2095543765
-8.6656262940 -1.2065441526
-9.4856653770 -2.8276720894
-8.2667669628 -3.0919575999
-7.9892728994 -3.1409282932
-5.6447851754 -3.5948804733
-6.5321381351 -4.0971907564
-8.7601585653 -2.3577637749
-6.7241358565 -3.1323305892
-10.4671328284 -3.3218292154
-5.7722822371 -2.3726633310
-7.7635664030 -1.8806963508
-8.7680010912 -5.6259895935
-5.9906475853 -2.0509132358
-9.2915332965 -4.3730276630
-8.0401236629 -1.4964659393
-8.3393861017 -4.4175368542
-9.2938237129 -1.7922498947
-7.4745103350 -4.8886935219
-6.1733270361 -2.9490701015
-6.5525059513 -1.8526375134
-8.5865286625 -4.5613384668
-7.1666504259 -1.6221857404
-7.3246282955 -5.3877969208
-7.8246190234 -3.6207856292
-7.2912196862 -3.8814986323
-8.7266445032 -5.7493694799
-8.3259911752 -4.3131570086
-6.9382842961 -5.3725126788
-6.3980527795 -5.2452177394
-7.4183830355 -4.0610395765
-7.9358609182 -1.7095964232
-8.7412245889 -2.9596337686
-8.8018265108 -6.5266165303
-7.4434645162 -3.5138659537
-10.6246827317 -4.0055345373
-6.1591272000 -4.2688128242
-7.1989473982 -2.7790721777
-7.1133618451 -3.1062653426
-8.8410497072 -2.0421364899
-7.3126981284 -3.7273618948
-7.8437099931 -2.1358986368
-6.9962839303 -3.6883580949
-6.8719447911 -2.4658194713
-7.6054532937 -3.8499065428
-6.4955783696 -4.0153784311
-9.7867483551 -3.5885796554
-8.2567110314 -4.2224471580
-6.7597567603 -4.7250602971
-7.9969426395 -3.9091189993
-6.6989291831 -3.2442510121
-7.8614150411 -3.4617269366
-7.8731679307 -3.8974740390
-9.0397461600 -1.5061798036
-6.9622345750 -2.6231719152
-10.1445601666 -5.1774965388
-8.8884587099 -2.1689413763
-8.5341189268 -2.9033110455
-9.8149565316 -3.4525300840
-5.9275545294 -2.9081495550
-9.1209283218 -2.6526082622
-8.8518411336 -4.2503228250
-8.0687674937 -3.5258878562
-9.1704444674 -2.4293247575
-8.6081462519 -3.8393974996
-8.7028834917 -4.2224115513
-9.1969398089 -1.5478060832
-7.2101926528 -3.0573500862
-6.2258504973 -5.5742124150
-7.4331842248 -3.1862179091
-8.7355284307 -1.5502231938
-7.9804220853 -1.0129802840
-7.4843259801 -1.5206539805
-6.3599703617 -5.6873326800
-7.1479599466 -4.1642196540
-9.0959539251 -1.6920778394
-7.5886355406 -4.8232596051
-8.8002767824 -3.0568093803
-10.2857130395 -5.2897947715
-7.3522014120 -3.2736153436
-6.4076031048 -4.9000035074
-6.6670012388 -4.6039509582
-9.9130422733 -4.8018036133
-5.6653118931 -5.0278013258
-6.7863080206 -6.4640456432
-6.9508221269 -6.0456323487
-8.2127930458 -5.9177112624
-7.4916738461 -3.6590330633
-8.0367506574 -3.0968033844
-7.5931207623 -4.4241850327
-9.2187716536 -6.0430974848
-8.5048856907 -3.9812051929
-7.2803697090 -4.5932487390
-5.7294426060 -4.9630347511
-6.2895184360 -2.8829109148
-10.1235294357 -4.6334961655
-8.2569111061 -2.5960181250
-6.7176061671 -2.2777483436
-6.7334563765 -2.3605441477
-6.4451361194 -2.4719233496
-6.4936804857 -3.0956070948
-8.0809506759 -4.1595467409
-7.2612968317 -2.0589636488
-5.9560640744 -3.1465118818
-9.5791324159 -3.6787409071
-7.1445786678 -4.3016206292
-7.7256727142 -2.5440051816
-7.4005524906 -2.2228888121
-5.9591394750 -3.4645864016
-10.2169453384 -5.1286118747
-9.0954752659 -3.5677698313
-6.3287107045 -3.7193909257
-7.9587147337 -2.3962218239
-7.8606403780 -4.7187737734
-8.7534653638 -5.0992650950
-7.0025344318 -4.0953557099
-6.8848805885 -5.0847517689
-8.3295550057 -4.2427180634
-7.0586021010 -2.4246033971
-9.1003954891 -3.2372939268
-8.5314082461 -2.7421573542
-9.2766706862 -4.4274130617
-9.3620934983 -5.8359966989
-9.3475815015 -4.3721038405
-6.0751043030 -3.8544955957
-7.1705976665 -4.7582600350
-8.5335707634 -6.2133984603
-9.6960491283 -4.3789195874
-7.4534782756 -4.7255550856
-5.8092746858 -4.8611962619
-7.6001934939 -3.2932024068
-9.8976526209 -3.1265652071
-8.8196295463 -3.4402276511
-9.3894952067 -4.0526224016
-9.5729122972 -5.7160160653
-8.4821168785 -3.9199949807
-7.6915206202 -4.7792828125
-6.5727579142 -4.0821965541
-7.3796207817 -3.8353783475
-7.7043666608 -2.3012653689
-8.4128493954 -2.5712575989
-7.4775006149 -4.8015705521
-6.5807551015 -1.9088447320
-8.4640269165 -2.6579490161
-8.6124827893 -4.5960555941
-5.7498075411 -3.9268735404
-8.3539662051 -3.8509177316
-8.0729005763 -3.0048954940
-6.1720537893 -4.5567096174
-8.4936509926 -3.7210658743
-6.4978635098 -4.6055608650
-7.8856187506 -3.3418490401
-7.5035771566 -3.1778911506
-6.0950616060 -4.9008781724
-9.0834073245 -5.1026709413
-7.9364685497 -4.6094528591
-6.2852321158 -5.8603220620
-7.2125266055 -3.6999402152
-7.7436426986 -4.3600361994
-8.4646132513 -5.1228758615
-6.7508113598 -6.4406789717
-8.2505409482 -2.5161773110
-8.7045070545 -2.4378433175
-7.2174007387 -4.8971643180
-7.4699171426 -4.6252425963
-7.7247442421 -3.0682680981
-7.5617245774 -2.7351864235
-5.0444358025 -3.3969945655
-7.5895718998 -3.6563772326
-7.0566548070 -6.0230332909
-9.2826708886 -3.0503489462
-6.7842740280 -2.5163327695
-9.1591499154 -3.8725744694
-7.0478774561 -4.2432214592
-8.6334941142 -5.7127744724
-6.5974253908 -4.3149248602
-7.4155638706 -3.7881641170
-6.4423765230 -2.5122426786
-9.6431308364 -2.8572623418


==> expres/synthU5/LLE_cl5_dim150_p500.500.500.500.500_d1.2.4.6.8_embedding.tsv <==
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 -0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0447213595 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
0.0000000000 -0.0447213595
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 0.0000000000
-0.0000000000 -0.0000000000
-0.0000000000 -0.0000000000


==> expres/synthU5/UMAP_cl5_dim150_p500.500.500.500.500_d1.2.4.6.8_embedding.tsv <==
-0.9136185050 -4.9495029449
-0.9640737772 -5.4571566582
-1.9648298025 -4.8513255119
-1.3086677790 -4.5477180481
-1.8729451895 -5.2073726654
-1.8216378689 -4.6429619789
-1.4450011253 -5.2069082260
-1.9031097889 -4.9307308197
-1.4539852142 -4.4850530624
-0.9880775213 -5.1067991257
-1.2842605114 -5.2880048752
-1.2031929493 -5.7312102318
-1.6548218727 -5.4410433769
-1.6375395060 -5.5247616768
-1.1138116121 -5.5236949921
-1.8159856796 -4.5795488358
-1.5197657347 -4.6644434929
-1.0877181292 -4.7379846573
-1.9905264378 -4.7721862793
-1.1498416662 -5.4312906265
-2.1539247036 -4.9434428215
-1.1777178049 -5.2524828911
-1.0661602020 -5.6242308617
-1.2920295000 -4.5537195206
-1.9145126343 -5.1481227875
-1.4339827299 -5.6739010811
-1.2367856503 -4.8766980171
-1.0848305225 -5.3890881538
-1.0898419619 -4.7362012863
-1.8360973597 -4.7750244141
-2.2862155437 -5.1868228912
-0.9436342716 -5.6521401405
-1.1562641859 -4.8855781555
-1.9405709505 -5.5187635422
-1.5111984015 -5.4535136223
-1.1178306341 -4.7686109543
-1.7145235538 -4.5851035118
-1.5486695766 -5.0047535896
-1.3505686522 -4.7592244148
-1.1216837168 -4.7052001953
-1.4240421057 -5.7470159531
-1.2821413279 -5.5892672539
-1.5354770422 -5.1873612404
-2.0033833981 -5.3469457626
-2.1439774036 -5.4239954948
-1.3729227781 -4.8343849182
-1.0166878700 -5.2449650764
-0.9728477001 -5.2317347527
-2.1179773808 -5.0065865517
-2.1530239582 -5.0844464302
-0.9664562345 -5.1764664650
-0.9559004903 -4.9229321480
-1.5862324238 -5.6560230255
-0.8633286953 -5.3997688293
-1.2622629404 -4.6193661690
-1.0331150293 -5.3355374336
-1.7580389977 -5.2221412659
-1.4492238760 -5.7472753525
-1.7416939735 -4.7710518837
-2.0633056164 -4.8434576988
-1.3312811852 -5.8359732628
-0.9401233792 -4.7731699944
-1.8525166512 -5.6957297325
-1.7600985765 -5.5453104973
-1.4122537374 -4.7804555893
-1.9104075432 -5.3443050385
-1.1239161491 -5.6874699593
-1.5415773392 -4.9521784782
-1.1130120754 -5.4686307907
-1.2407296896 -5.6194210052
-2.0249123573 -5.4330048561
-1.7274177074 -5.7545895576
-1.8040223122 -4.5330710411
-1.1215516329 -5.0849118233
-1.5465466976 -4.8413329124
-1.8503102064 -4.5858383179
-2.1418406963 -5.3665480614
-1.2093918324 -5.3078446388
-1.5337539911 -5.5199418068
-1.2099093199 -5.0596251488
-1.8737913370 -5.0869588852
-1.4694474936 -4.9209003448
-1.6477774382 -5.6652994156
-1.3215180635 -4.4831547737
-0.9280701280 -4.9306306839
-1.6585990191 -4.6786332130
-1.9416472912 -4.7659902573
-2.1134116650 -5.4586768150
-1.3590347767 -4.9076819420
-1.7703640461 -5.5222725868
-1.0078352690 -5.0181136131
-1.5544383526 -4.7508301735
-1.3019134998 -5.7619342804
-1.7794803381 -5.5138173103
-0.9718478322 -4.8946223259
-1.5922532082 -4.9762630463
-0.8674489260 -5.1384487152
-1.1892600060 -4.6898822784
-1.2763375044 -5.1296367645
-2.2515876293 -5.4794178009
-0.9671459198 -5.4434423447
-1.8889465332 -4.8746743202
-1.1728976965 -5.5040240288
-1.0911686420 -4.6242527962
-1.6850073338 -4.5611371994
-1.9559478760 -5.3425931931
-2.1517500877 -5.6341772079
-0.9233524799 -5.0062127113
-1.9171863794 -4.6704912186
-1.2568159103 -4.8059320450
-1.9653130770 -4.6902885437
-1.8027089834 -5.5632505417
-2.1317980289 -5.3279008865
-1.9560893774 -5.0356798172
-1.6966526508 -5.1297216415
-1.6951053143 -5.2953124046
-2.2354819775 -5.1690921783
-2.1461589336 -5.4537916183
-1.5336202383 -5.0604753494
-1.5247020721 -5.4764642715
-1.1646976471 -5.4952454567
-1.9295910597 -5.0990624428
-1.2151082754 -5.3336019516
-1.6834982634 -5.7650594711
-0.8394467235 -5.1054935455
-1.4421694279 -5.1944317818
-1.2971566916 -4.8229622841
-1.1729412079 -5.4691786766
-1.0518590212 -5.2519702911
-1.2781158686 -5.6039123535
-1.9552817345 -5.1374549866
-1.3516447544 -4.6975321770
-1.2804611921 -4.9046583176
-1.5911929607 -5.8026661873
-1.1203962564 -4.7000136375
-1.8411072493 -5.6037259102
-1.7464119196 -5.3498802185
-1.2260026932 -4.7187771797
-1.3565183878 -5.4126577377
-1.6887516975 -4.4292044640
-0.9421972632 -5.4958577156
-2.1133108139 -5.4267468452
-1.4575668573 -5.6287512779
-1.8593753576 -5.4941239357
-1.9251731634 -5.2849230766
-1.8382346630 -5.3742628098
-1.4468697309 -4.5034818649
-2.1717197895 -5.1085247993
-1.6085532904 -4.7236590385
-1.2221683264 -4.7615509033
-1.7971863747 -5.7280550003
-1.8070861101 -4.6650009155
-1.8212378025 -4.7373390198
-1.5847361088 -5.1116724014
-1.2894002199 -4.8979635239
-1.2737809420 -4.7223825455
-0.9842150211 -4.7477831841
-1.8208000660 -4.9794621468
-1.4113457203 -4.7927012444
-1.1932461262 -5.0048623085
-1.7826654911 -4.9723105431
-2.0782516003 -5.3840432167
-2.1336212158 -5.3009262085
-2.1084368229 -5.1650915146
-1.9511700869 -5.6775641441
-1.0168302059 -5.3976202011
-1.6964025497 -4.5707058907
-1.3891149759 -4.5158534050
-1.4846347570 -5.1062512398
-1.2616565228 -5.7147068977
-2.0148177147 -4.8685817719
-2.0850293636 -5.3722133636
-1.1938976049 -5.6684417725
-1.0439379215 -5.0943579674
-1.7711803913 -5.1768255234
-1.8321603537 -5.6885738373
-1.3705438375 -5.2478175163
-1.0217286348 -4.8514819145
-1.3896235228 -4.6948456764
-1.4052251577 -4.8739452362
-1.2268456221 -5.6836729050
-1.9265681505 -5.3996114731
-1.4328181744 -5.6466164589
-1.8231527805 -5.6113934517
-1.5554322004 -5.0856690407
-1.5334157944 -4.6496586800
-1.6786392927 -4.7141604424
-1.2939902544 -5.6710867882
-1.7885208130 -5.2817602158
-2.0246579647 -5.0467634201
-1.6164792776 -5.5407724380
-1.3233214617 -5.7465395927
-1.1934989691 -5.0969705582
-1.3084892035 -4.9848556519
-1.2717924118 -5.3600511551
-2.0053641796 -5.5407805443
-1.7149437666 -5.7750039101
-1.3252410889 -5.5748705864
-1.5907210112 -5.0302872658
-1.8652333021 -5.2463393211
-1.6592502594 -5.6697487831
-1.4915945530 -5.7003955841
-0.9816976786 -5.2297716141
-2.1154489517 -5.1629958153
-1.8270115852 -4.7532758713
-1.9235298634 -5.2450013161
-1.1823509932 -5.1084489822
-2.2522661686 -4.9764647484
-1.3852319717 -5.6135210991
-1.7411761284 -4.6315693855
-0.8659177423 -5.0217967033
-2.1485176086 -5.0785388947
-1.5837411880 -5.5345797539
-1.1764237881 -5.4380774498
-1.0759174824 -5.3501267433
-1.5090638399 -5.4402008057
-1.8584235907 -5.4862537384
-1.9851535559 -5.1504545212
-0.9118957520 -5.0640740395
-2.0208578110 -5.0228986740
-1.9208048582 -5.1159400940
-1.1240130663 -4.8363823891
-1.4688509703 -5.2381324768
-1.0825282335 -5.1913857460
-1.5180016756 -5.6173458099
-1.7850396633 -5.3985834122
-1.6819988489 -5.4411625862
-1.7061748505 -5.6779623032
-1.9908007383 -5.2402663231
-1.2568660975 -4.8790636063
-1.6807696819 -4.5598621368
-1.1084556580 -5.3341875076
-1.1930655241 -5.3824901581
-1.8777765036 -5.0747938156
-1.3559297323 -5.6407394409
-1.4174481630 -4.9373679161
-1.3484554291 -5.7716608047
-1.6940619946 -4.5717954636
-2.0269172192 -4.8877801895
-2.0553569794 -4.8072757721
-1.4761795998 -4.5928835869
-1.4549354315 -4.9992847443
-1.0711473227 -5.0350594521
-0.9861013293 -5.2963266373
-1.6693830490 -5.3784742355
-1.0717585087 -5.4874944687
-1.7633370161 -4.9175662994
-1.8557995558 -5.0444545746
-1.2056776285 -4.7167911530
-1.0875495672 -5.4441542625
-1.5955410004 -5.4736409187
-1.6223400831 -4.6973977089
-1.9059604406 -5.0286736488
-1.4850704670 -5.5817427635
-1.2249556780 -5.1907210350
-1.2098666430 -5.2378630638
-1.4474042654 -5.8219923973
-1.3631298542 -4.6673693657
-1.2124053240 -5.8075609207
-1.1949346066 -5.4557414055
-1.8314909935 -5.4829902649
-1.3874468803 -4.5800514221
-1.5034024715 -5.5717048645
-1.4840947390 -5.4313879013
-1.3606841564 -5.4014921188
-1.9190226793 -5.0139174461
-1.5523065329 -5.2763066292
-1.8212354183 -5.3136615753
-1.4438241720 -5.0653505325
-1.8361699581 -4.9852008820
-1.4697937965 -4.9207615852
-1.9932608604 -5.6966753006
-2.0393583775 -5.5495901108
-2.0144634247 -4.7731866837
-1.2733439207 -5.2329444885
-2.0132551193 -5.3617143631
-1.5348683596 -5.2180476189
-1.9308508635 -4.8973956108
-1.5326733589 -5.3628964424
-1.2783880234 -5.5721921921
-1.6891052723 -5.0406241417
-1.3497046232 -4.7364087105
-1.5336197615 -5.5979948044
-1.6044999361 -4.8903822899
-1.4345127344 -5.6481595039
-1.3629616499 -4.6887507439
-1.5030779839 -5.5488471985
-1.2595916986 -5.5632710457
-1.3644338846 -5.0124292374
-0.9824566841 -5.6098523140
-1.6349744797 -5.5115094185
-2.0530934334 -4.9801907539
-1.6412160397 -4.6273508072
-1.5816290379 -4.6235718727
-1.6479054689 -5.6023535728
-1.4490861893 -4.7132802010
-1.9848682880 -5.2994675636
-1.5792462826 -4.6860837936
-1.8365828991 -5.4451651573
-1.8828461170 -5.3907346725
-1.2851001024 -5.3598070145
-1.6932246685 -5.7750873566
-1.7203800678 -4.9555563927
-1.8047114611 -5.2658209801
-1.3866915703 -5.6314258575
-1.0573059320 -5.3090391159
-1.5557527542 -5.7437524796
-2.0909302235 -5.0932946205
-1.3210467100 -4.8499240875
-1.3893364668 -5.3559947014
-1.5575195551 -4.9362449646
-1.0379180908 -5.4142231941
-1.5614477396 -5.5779361725
-1.3384152651 -4.6733908653
-1.3863333464 -5.5151615143
-2.0121235847 -4.6795477867
-1.5027089119 -5.3670587540
-1.7556011677 -4.4580206871
-1.8503577709 -4.7977347374
-1.3281981945 -5.4120030403
-2.0826292038 -5.3335375786
-1.3939511776 -5.4500541687
-1.8559544086 -4.7929940224
-0.9554814100 -4.8936314583
-1.6266971827 -5.0975050926
-1.4981076717 -5.0765509605
-1.0707701445 -5.3997464180
-1.2849571705 -4.7259922028
-1.1915957928 -5.1335582733
-1.2305815220 -5.1218028069
-1.4428577423 -4.5559368134
-1.8669738770 -5.2507653236
-1.4094531536 -5.1853928566
-1.5738558769 -4.5556793213
-1.3529266119 -4.8369536400
-1.2581659555 -4.8093471527
-1.6221160889 -5.2509932518
-1.3007760048 -5.0039253235
-1.8062934875 -5.0088033676
-1.5591055155 -5.1364850998
-1.8855113983 -5.2758450508
-1.8161104918 -5.5201778412
-1.6436423063 -5.6187062263
-1.9192128181 -5.1900563240
-2.1371471882 -4.8720021248
-2.1053695679 -5.2585506439
-1.3594363928 -5.3745608330
-1.3593660593 -4.8083691597
-1.1490038633 -5.0511631966
-1.8676050901 -5.0541410446
-1.5960065126 -5.6809635162
-1.8961461782 -4.8831477165
-1.4162200689 -5.0466499329
-1.3836356401 -4.8502507210
-1.7857295275 -5.5569977760
-1.3256959915 -5.3586921692
-1.6458573341 -5.5504875183
-1.8935071230 -5.5110383034
-2.0517067909 -4.8537430763
-1.5518350601 -5.5574674606
-1.9152432680 -4.6380395889
-1.5784488916 -5.0410022736
-1.6204665899 -4.5537343025
-1.6842876673 -4.8655962944
-1.2621988058 -5.2864975929
-1.5356609821 -4.7159748077
-1.5484594107 -4.7471885681
-1.7614840269 -5.1915321350
-1.6664993763 -5.0385704041
-2.1721415520 -5.1580271721
-1.3628144264 -5.3329119682
-1.6558648348 -4.6926960945
-1.6038286686 -5.0301074982
-2.0133235455 -5.3106689453
-1.7586811781 -4.9717292786
-2.0754702091 -5.1211109161
-1.8478398323 -5.7095303535
-1.2240078449 -4.7140326500
-1.1303136349 -4.8048973083
-2.0209274292 -5.2260808945
-1.4396656752 -5.1558685303
-1.3767809868 -5.0693349838
-1.1707879305 -4.6507978439
-1.8954805136 -4.7593088150
-1.9486118555 -4.9164857864
-1.6762831211 -5.4827418327
-1.9143255949 -5.1234350204
-1.2915395498 -4.8690466881
-1.7291361094 -5.5200433731
-1.3109183311 -5.6011581421
-1.6505419016 -5.0968766212
-1.1574872732 -4.9793272018
-2.0106129646 -4.8826894760
-1.4404084682 -5.0594468117
-2.0935826302 -5.1009988785
-1.6071634293 -5.1800627708
-1.8682402372 -4.6726255417
-1.4238697290 -5.0050806999
-1.4212586880 -5.1733274460
-1.3572093248 -4.8085618019
-1.1207431555 -5.3620791435
-1.3657326698 -5.2211065292
-1.5073397160 -4.9708113670
-1.3268518448 -5.5447773933
-1.1042412519 -5.6264801025
-1.2967946529 -5.4427943230
-1.3301141262 -4.7897553444
-2.0310885906 -5.2866501808
-1.7441215515 -5.5392608643
-1.0615570545 -5.2779669762
-1.2446670532 -4.9410557747
-1.1575034857 -5.1668238640
-1.3380359411 -5.2532100677
-1.8617542982 -4.9868154526
-1.9844381809 -5.5117850304
-1.5269244909 -5.4588060379
-1.8138443232 -5.3003692627
-1.3392466307 -5.2147769928
-1.2844418287 -5.0051174164
-1.7814059258 -4.7424898148
-1.7744809389 -5.4332618713
-1.4674463272 -5.4365687370
-1.6758832932 -4.5360255241
-1.6074807644 -5.3858504295
-0.9654942751 -4.9492769241
-1.9263188839 -4.7830843925
-1.5838603973 -5.3915491104
-1.7307541370 -4.6978173256
-1.3923513889 -5.0200471878
-1.0067564249 -5.4446730614
-1.7294166088 -5.2739987373
-1.2229362726 -5.1303834915
-2.0031204224 -5.2639765739
-1.6375827789 -4.6924352646
-1.8419394493 -4.9555525780
-1.8957182169 -5.4060769081
-1.8426204920 -4.7097468376
-1.2319788933 -4.7697420120
-1.0369465351 -5.1637248993
-1.6928274632 -5.6025280952
-1.2913695574 -5.0644264221
-1.5791113377 -5.7245998383
-1.1847887039 -5.4324712753
-1.8269028664 -4.9129743576
-1.4232127666 -5.2076020241
-1.5552361012 -5.2060651779
-1.4154924154 -4.8719916344
-1.5786955357 -5.2615504265
-1.6534614563 -4.8992671967
-1.6876548529 -4.6558051109
-1.9039305449 -4.8732066154
-1.5820363760 -5.0505442619
-1.6073330641 -5.3953804970
-1.9222248793 -5.0286135674
-1.9902384281 -4.7193932533
-1.2465492487 -5.2259039879
-1.5095380545 -5.0806665421
-1.5894321203 -5.0461888313
-1.4731241465 -5.0298109055
-1.5470236540 -5.2072935104
-1.0695127249 -5.2896561623
-1.6249277592 -4.9728384018
-1.5629500151 -5.4185304642
-1.7483052015 -5.2173895836
-1.2421463728 -5.4015231133
-1.2026659250 -5.1069178581
-1.4531006813 -5.5802674294
-1.8641445637 -5.1232814789
-1.6506732702 -4.8853702545
-1.5431119204 -5.3587961197
-1.8290991783 -5.3164381981
-1.5370672941 -4.7883296013
-1.8914588690 -4.8167805672
-1.5939668417 -4.8907022476
-1.4809453487 -4.7697815895
-1.4659318924 -5.4655785561
-1.1155213118 -5.3591098785
-1.4243081808 -5.2196412086
-1.8348150253 -5.3390307426
-1.2100991011 -5.2936406136
-1.7983337641 -4.7225484848
-2.0218930244 -5.0891442299
-1.2965681553 -4.8297181129
-1.6322634220 -5.2851691246
-1.1797668934 -5.3672056198
-1.1025604010 -5.4052844048
-1.5366187096 -5.0818839073
-1.4747482538 -4.9869866371
-1.8258161545 -4.7974753380
-1.1589390039 -4.8952565193
-1.5822201967 -5.7001361847
-1.5623587370 -5.3558626175
-1.0769439936 -4.9918203354
-1.3547240496 -5.0956416130
-1.1087621450 -5.2434434891
-1.9425299168 -5.2578744888
-1.7694630623 -4.6604866982
-1.5987685919 -4.9846792221
-1.6966083050 -5.0464143753
-1.6235294342 -5.1362433434
16.2663040161 -7.7564969063
17.0525531769 -6.9564251900
16.1287841797 -7.1680221558
16.8821964264 -8.0544776917
16.0428714752 -7.7487339973
16.8500308990 -7.2858762741
16.7224826813 -7.5073976517
16.4549694061 -7.0923976898
16.4350605011 -7.0700049400
17.2556495667 -7.8193740845
16.3800449371 -7.5077629089
17.1503219604 -7.4400911331
17.2297801971 -7.5480294228
16.3458538055 -8.0766124725
16.9109020233 -8.1580505371
17.3029079437 -7.4084515572
16.4231071472 -7.2212305069
17.0106506348 -7.6857275963
17.0759525299 -8.1573209763
16.8048610687 -8.3254461288
16.8601875305 -7.7677545547
16.1654682159 -8.0776138306
16.9205455780 -7.7817964554
16.9290485382 -7.1918802261
16.2755031586 -7.5015249252
16.3646087646 -7.2952833176
16.9565296173 -7.6087827682
16.4429283142 -7.6180338860
16.0892314911 -7.4595532417
17.0830955505 -8.1633262634
17.0168209076 -8.0269470215
16.1070404053 -7.7356595993
17.1906986237 -7.9871902466
16.5559921265 -8.2746410370
16.5085983276 -7.4764242172
16.7030048370 -6.9520297050
17.4854412079 -7.5050225258
17.0825023651 -7.6332650185
17.1205558777 -7.7041497231
17.1200485229 -7.7845873833
16.6209392548 -7.7282862663
17.1789894104 -7.2980184555
16.9030971527 -7.9551820755
16.9124794006 -7.2941074371
16.8901596069 -7.4670596123
16.6932487488 -8.2705125809
16.5524291992 -8.2164554596
16.1869716644 -7.8449401855
16.8023548126 -8.0171613693
16.2558975220 -7.1504817009
16.4745121002 -7.6592860222
16.7324218750 -7.1855807304
16.1506404877 -7.7391834259
17.2723731995 -7.5526137352
16.3611221313 -7.9867720604
16.7052383423 -7.0059676170
17.2726192474 -7.2731704712
17.0540046692 -7.1751470566
16.5640048981 -8.0083265305
16.6086215973 -7.4048666954
16.9961414337 -8.0709857941
16.2254390717 -7.4695010185
17.1938781738 -7.5041384697
16.9854907990 -8.0505752563
16.8750267029 -7.6227116585
16.7702960968 -7.7449107170
17.3616085052 -7.5744304657
16.3687992096 -7.2894597054
16.4164218903 -7.6007385254
17.2389621735 -7.6896243095
16.7946949005 -8.0367259979
16.3773880005 -7.7880296707
17.3741035461 -7.9298267365
16.9496364594 -8.1348428726
16.6362915039 -8.2080278397
16.8842830658 -8.2465181351
16.2659397125 -7.4168467522
17.3802814484 -7.8107466698
17.2716827393 -7.4147143364
16.9216194153 -7.8903460503
16.5044879913 -6.9127397537
16.1540775299 -7.9389662743
16.7485237122 -7.9732766151
16.2392978668 -7.8874101639
16.6044139862 -7.2298164368
17.2202072144 -7.2714900970
16.5595512390 -7.5871105194
16.5423107147 -8.2619552612
16.0780582428 -7.3558311462
16.9212760925 -7.1510434151
16.1941204071 -7.6321225166
16.3190135956 -7.6769552231
16.7503318787 -8.2266149521
17.0865783691 -7.6092605591
16.5987129211 -7.9052186012
16.4227924347 -7.2810015678
16.8513870239 -7.2185196877
16.1427459717 -7.4905958176
16.9872207642 -7.8340544701
16.6084251404 -7.5564131737
16.4901638031 -8.1749687195
17.0280666351 -8.1343765259
16.3562908173 -7.7021994591
16.7642517090 -7.9544878006
17.1584510803 -7.1740994453
17.1235923767 -8.0178585052
17.2125453949 -7.4582791328
17.2525310516 -7.8509168625
16.6997261047 -7.8487176895
16.1965236664 -7.8415379524
16.8168106079 -8.1187858582
16.9556827545 -7.0900588036
16.2840099335 -7.7221260071
17.0911369324 -8.0846204758
16.2061729431 -7.8307671547
16.5493125916 -7.9726324081
16.3619174957 -7.8239674568
17.3999137878 -7.4643034935
16.3966045380 -8.1145839691
17.0583248138 -7.8851661682
16.7025527954 -7.0283689499
16.7755756378 -7.1646313667
17.0920085907 -8.0018606186
16.9401226044 -7.8470206261
17.1587085724 -7.2212276459
16.8790321350 -7.3943195343
16.7049407959 -7.0982470512
17.0004405975 -7.1481757164
17.0830039978 -8.1728391647
16.7870216370 -7.9566359520
16.0546798706 -7.2994980812
16.3186855316 -8.0387573242
16.9602184296 -7.3407020569
17.3003921509 -7.5091872215
16.1114940643 -7.8742375374
16.9058971405 -7.6270422935
16.6257839203 -7.5671362877
16.8044490814 -8.2543935776
16.1383380890 -7.3449788094
16.8597927094 -7.4601922035
16.4723281860 -7.0525069237
16.3305644989 -7.9112944603
16.5264167786 -7.4008197784
17.1152896881 -7.8602013588
16.6915473938 -7.8946051598
17.3596153259 -7.6594891548
16.8434867859 -7.3419795036
16.9332485199 -7.6421933174
16.4659004211 -8.2984333038
17.2205734253 -7.4360156059
17.0352344513 -7.2426791191
17.1847591400 -7.9716072083
16.6507606506 -7.2168292999
16.8783073425 -8.0843572617
17.3137035370 -7.2481079102
17.1364784241 -7.7873172760
17.3730964661 -8.0298471451
16.9133434296 -7.2143197060
16.4804859161 -7.2540493011
16.4785022736 -7.7312107086
16.4047203064 -8.0489692688
17.1476001740 -7.8267393112
16.2061672211 -7.9278864861
16.8299255371 -7.2128329277
16.3727016449 -7.3161430359
16.6689815521 -7.1704478264
17.0146427155 -7.7957963943
16.9238433838 -8.1555414200
16.2876949310 -7.2182388306
17.0722522736 -7.3055424690
16.1729030609 -7.4201812744
16.6056880951 -7.4004034996
16.2732963562 -7.9478154182
16.2981987000 -8.0250453949
16.7491588593 -7.3037657738
17.2872524261 -7.7045426369
16.4075679779 -7.8931417465
16.1653366089 -7.9543013573
16.6007575989 -7.0760092735
16.8354663849 -7.4656028748
16.4735984802 -7.5728173256
17.0056400299 -7.4522151947
17.0392055511 -7.4253320694
16.8227081299 -7.0457978249
16.0961303711 -7.7608199120
16.4991664886 -7.2201986313
16.0296268463 -7.8978033066
16.5585784912 -8.2481632233
16.1904506683 -7.4354681969
16.6978683472 -8.3407258987
16.4551544189 -7.3120312691
16.0684185028 -7.4677934647
16.2821407318 -7.1808614731
17.3212661743 -7.5402226448
17.1196193695 -7.7187681198
16.4862880707 -7.2386193275
16.3682270050 -7.6390323639
16.2988834381 -7.8552746773
16.8205108643 -7.3098974228
16.5727272034 -7.4781360626
17.0848121643 -7.6952009201
16.7990970612 -7.9025130272
16.5731220245 -7.7952818871
16.3097763062 -8.0142259598
17.2304248810 -7.1061429977
16.5442981720 -7.8500542641
15.9256868362 -7.5914106369
16.3446674347 -7.9543642998
16.5813159943 -7.8653869629
16.5531749725 -8.1921367645
16.8906040192 -7.9907302856
16.7465572357 -7.0488023758
16.7529983521 -8.0542869568
16.7884597778 -7.1755070686
17.1452293396 -7.3247704506
17.3055648804 -7.6528501511
16.4309005737 -7.5039196014
16.0611000061 -7.8881130219
16.7970428467 -7.8133792877
16.8321990967 -7.3489980698
16.2344303131 -7.4708037376
16.5939521790 -7.1910257339
16.3417053223 -8.1044445038
16.0309734344 -7.7668008804
16.8627014160 -7.7899789810
16.3446350098 -7.8456201553
17.1791324615 -7.6533622742
16.7579612732 -7.7417612076
16.3953723907 -8.2606563568
17.0684089661 -7.0783972740
16.4682617188 -7.8343291283
16.5757427216 -7.4899849892
17.0305213928 -7.9176654816
17.4074535370 -7.8905110359
16.3450584412 -7.8003211021
16.8336067200 -7.3165850639
16.6017112732 -8.2290678024
16.9481945038 -8.2381572723
16.2691917419 -8.0045747757
16.6479339600 -7.7641172409
17.0104045868 -7.2124290466
16.3638305664 -7.3157057762
16.2826824188 -7.6689224243
16.6944198608 -7.0871348381
16.9925155640 -7.3603138924
16.1210460663 -7.8077311516
16.6235885620 -7.8606004715
16.4167613983 -7.7466955185
16.3456344604 -7.9686799049
16.7184162140 -7.5094518661
17.0643672943 -7.2740125656
16.3131141663 -7.6502060890
17.0567226410 -7.5677771568
16.9132251740 -7.3263773918
17.3011131287 -7.7625570297
16.7539749146 -7.9385738373
16.7169342041 -7.7081937790
16.3105487823 -7.6267790794
16.6576633453 -7.1472582817
16.0753440857 -7.6305594444
16.8288097382 -7.6669750214
16.9353771210 -7.2939186096
16.7626724243 -7.1272425652
16.2991542816 -7.9986615181
17.2070388794 -7.8022999763
16.9475631714 -8.3229942322
16.1709461212 -7.2956290245
16.0898952484 -7.4722337723
16.3420581818 -7.3588905334
16.3369922638 -7.7640810013
16.5239028931 -7.7839179039
16.7719173431 -7.6325650215
16.9664325714 -7.9182648659
16.6886367798 -7.7981247902
16.8582935333 -7.9281797409
16.6417694092 -7.3570313454
16.4957637787 -8.0305881500
16.5579109192 -7.1433253288
17.2036705017 -7.7009973526
16.8105640411 -8.2363195419
17.0708427429 -7.8968544006
16.8291683197 -7.1344871521
16.9963817596 -7.6916103363
16.3772354126 -7.2079358101
17.1081638336 -8.0663862228
16.5973396301 -7.0877618790
16.8109092712 -7.9469542503
17.1641712189 -7.7511525154
16.2213821411 -7.8378233910
16.8167419434 -7.5320754051
16.1862735748 -7.3434619904
16.5171356201 -8.0325374603
16.9578437805 -8.1206645966
16.4722080231 -7.3771977425
16.6103363037 -8.2354688644
16.2372512817 -7.4407935143
16.8254814148 -7.5411257744
17.0090694427 -7.5768079758
17.1710376740 -7.3812956810
16.8162670135 -7.0164756775
16.3805656433 -7.1978454590
16.4858493805 -7.6975412369
16.8439369202 -7.7175874710
16.8002471924 -7.0946626663
16.4555187225 -7.6382422447
16.5487308502 -8.0277519226
17.0087490082 -7.1649899483
16.7454051971 -7.4028687477
16.9566078186 -7.2353396416
16.8530044556 -7.7133140564
16.7375259399 -7.6466951370
16.8514156342 -7.7791304588
16.9205245972 -7.9258604050
16.7749214172 -7.9068946838
16.9782295227 -7.5147519112
17.0494804382 -8.0270862579
17.1423568726 -8.1375246048
16.8477420807 -7.3797354698
16.9669017792 -7.3801431656
16.1556816101 -7.6862716675
17.3034915924 -7.5680932999
16.4572525024 -8.1772289276
16.3895378113 -7.2615766525
16.6696605682 -7.7045855522
16.1741676331 -7.4575548172
16.5590591431 -8.0844554901
16.6642017365 -7.5274863243
16.7280597687 -7.7394452095
17.1361236572 -7.9966673851
17.1001873016 -7.3245153427
16.3152656555 -7.5343041420
16.6782436371 -7.9241185188
16.5972003937 -7.3160595894
16.8274555206 -7.1794552803
16.4912300110 -7.3562259674
16.6165580750 -7.6157641411
16.4665336609 -7.2831840515
16.5824718475 -8.1108112335
16.6998844147 -7.3265371323
16.3944301605 -7.7324628830
16.4741840363 -7.1272602081
16.8869838715 -7.1198635101
16.7060527802 -7.5324196815
16.8963508606 -8.0646190643
16.4975814819 -7.9503297806
16.3184299469 -7.3676500320
16.7293949127 -7.3982181549
16.5887947083 -8.0013265610
16.9543628693 -7.8591580391
17.0820465088 -8.1678714752
17.0376529694 -7.5510034561
16.8040332794 -7.5521445274
16.7442760468 -7.9441323280
16.8903121948 -7.3250684738
16.8951549530 -7.0658869743
17.0126323700 -7.9899930954
16.6997795105 -7.7125420570
16.9964237213 -7.1912741661
17.0228977203 -7.8696155548
16.4829959869 -7.4939255714
17.1638393402 -7.9407291412
16.8910598755 -7.1201376915
16.7020454407 -7.7621331215
16.7086982727 -8.1917324066
16.6108226776 -8.0752401352
16.6678638458 -8.0776605606
16.8906936646 -7.6985721588
17.2675685883 -7.7210202217
16.7037715912 -7.7153372765
16.7947731018 -8.2126045227
16.8216934204 -7.6277732849
16.4501419067 -7.3141083717
16.7246665955 -7.2888326645
16.5312862396 -8.0991573334
16.7181568146 -7.8641786575
17.0118446350 -7.5463924408
16.9120025635 -7.9941778183
16.6617527008 -7.8576879501
17.2455635071 -7.5931229591
16.5909214020 -8.0383701324
16.6997966766 -7.6253504753
16.2333755493 -7.7306642532
17.1218948364 -7.2990641594
16.3752975464 -7.3701477051
16.2318096161 -7.3656296730
16.4038448334 -7.4304680824
16.5088367462 -7.5833554268
16.9655189514 -7.3855261803
16.7185592651 -7.2749667168
16.3995037079 -7.9380221367
17.1737442017 -8.1029329300
16.1337757111 -7.8087172508
16.7234630585 -7.3558797836
16.4685592651 -7.9224386215
17.2869930267 -7.7286739349
16.8522834778 -8.2112464905
17.2462482452 -7.6723380089
16.4512901306 -7.3490524292
16.6877422333 -7.8095479012
16.1476669312 -7.7311329842
16.4123725891 -7.7723889351
16.5105400085 -7.2967696190
16.6059188843 -7.7966990471
17.1781539917 -7.6375288963
16.4781379700 -7.4453864098
16.3328266144 -7.8068470955
16.3635730743 -7.8477931023
16.9938468933 -7.3986482620
16.3497772217 -7.7006735802
17.1177482605 -7.5535154343
17.0361518860 -7.7556557655
16.0615158081 -7.8369097710
16.4331607819 -8.1578445435
16.3029937744 -7.3163561821
16.6568183899 -7.9455842972
17.1739311218 -7.3599309921
16.5557975769 -7.6811723709
17.1794891357 -7.4796719551
17.0740585327 -7.9729862213
16.2922363281 -7.7638916969
16.7843532562 -7.5732383728
16.1455421448 -7.5976109505
16.6115055084 -8.0835943222
17.0364780426 -7.6382899284
17.1820774078 -7.3104777336
16.9478759766 -7.5156502724
16.4550685883 -7.1843905449
17.1423568726 -7.8806333542
16.9362583160 -7.4272699356
16.8233165741 -7.8454365730
16.5483951569 -7.9101228714
16.6903038025 -8.0405130386
16.2630939484 -7.3276724815
16.6261081696 -7.6653780937
16.4921817780 -7.4071474075
16.7381172180 -7.9366078377
16.6143112183 -7.9584522247
16.6077785492 -7.7368149757
16.4464511871 -7.9469814301
16.6020469666 -8.1085329056
16.7411785126 -7.7622098923
16.9504661560 -7.6447081566
16.9400672913 -7.5339245796
16.4770393372 -7.6961545944
16.3929061890 -7.5358462334
16.8245582581 -7.1592969894
17.0986480713 -7.5460629463
16.5354480743 -7.3022627831
16.6165962219 -7.9087047577
16.5221481323 -7.6337285042
17.0609569550 -7.6700453758
16.6519241333 -7.8574857712
16.6967296600 -7.2763638496
16.7354259491 -7.8599414825
16.5324935913 -8.0300149918
16.3194408417 -7.7330918312
16.4650001526 -7.4796428680
17.2530269623 -7.9221034050
16.5629730225 -7.8113961220
16.5694332123 -7.2254543304
16.5503807068 -7.4988389015
17.0363216400 -7.4630441666
16.4473400116 -7.5720024109
16.6224269867 -7.3617391586
16.5761585236 -8.0800132751
17.1969814301 -7.5158801079
16.6874008179 -7.5538396835
16.3216056824 -7.2464370728
16.3017845154 -7.7359533310
17.1652565002 -7.8387503624
16.7901420593 -8.0934047699
17.0718784332 -7.7609872818
16.5284423828 -7.7851886749
16.7289543152 -7.6040406227
16.6478557587 -7.3234524727
16.9169330597 -7.2844138145
16.7639350891 -8.0533180237
16.5816898346 -7.0889000893
16.5299549103 -7.6582903862
16.3993492126 -7.2653894424
16.8082809448 -7.9138531685
16.7059040070 -8.1844682693
16.8334159851 -7.4264135361
16.9718379974 -8.0853662491
17.0464630127 -7.5518894196
16.8538379669 -7.2537999153
16.3980636597 -7.5648736954
17.0259799957 -7.8033127785
16.5027179718 -7.6752562523
16.6464424133 -7.1069154739
16.3923988342 -7.3664927483
16.5338745117 -7.6943035126
16.2581863403 -7.5480113029
16.5895595551 -7.4110226631
16.7329120636 -7.5822443962
16.9098453522 -7.2406234741
16.5082569122 -7.5831699371
16.8681335449 -8.1652078629
16.8936653137 -7.1013717651
16.8573265076 -8.0260372162
13.7648439407 5.7065114975
13.4318456650 5.0499477386
13.6093759537 5.0949048996
13.2011013031 4.8621101379
12.6594095230 4.9478540421
12.6605348587 5.9842801094
13.1680479050 5.2643852234
13.7828483582 5.4257588387
13.2087030411 4.6980395317
13.4711961746 5.6612210274
13.4467744827 5.2421598434
13.4496765137 5.7550148964
12.6226997375 5.2953524590
13.1005535126 4.7648377419
12.8174829483 5.5231547356
12.5671739578 5.4796090126
12.6585664749 5.8209714890
13.7890224457 5.1835246086
13.2278842926 6.0303320885
13.6813230515 5.2087583542
13.4839687347 6.0099592209
12.8878288269 5.1908755302
13.8066749573 5.2064013481
13.7585620880 5.4933567047
13.2523012161 5.0191469193
13.8951988220 5.5120353699
13.7446613312 5.3275198936
13.3930988312 5.9738783836
12.5466527939 5.3021478653
13.0560245514 5.1281714439
12.8195676804 5.5187258720
13.5587053299 5.2260413170
12.5492877960 5.4449796677
13.2591562271 5.0809092522
13.5093021393 4.7959156036
12.9551162720 5.7453227043
12.4152069092 5.3979630470
13.6069526672 4.9176573753
13.5529060364 6.0181803703
12.8438005447 5.8637433052
13.1186990738 4.9706144333
13.6637163162 4.9320402145
13.3808221817 4.7916841507
12.9231176376 5.4762182236
12.8454704285 5.3251390457
13.4375572205 5.1512022018
12.4790449142 5.4866309166
12.9819955826 4.7894973755
13.4170560837 4.7968597412
13.3998165131 6.0080466270
13.0557279587 5.9605512619
13.2705163956 5.6974782944
12.7012720108 5.8692116737
13.4840383530 4.7390742302
12.7733116150 5.2618441582
13.5569257736 5.6852531433
13.7313804626 5.3550114632
12.8775978088 6.0261631012
13.1849832535 5.2074069977
13.0978965759 5.7599487305
12.9956083298 5.3545355797
12.5426197052 5.7757143974
13.7567787170 5.2221441269
13.3102531433 4.8185386658
12.7566490173 4.9079217911
13.0966215134 4.8557887077
13.0720558167 4.6674280167
13.5674800873 5.6498394012
12.6790771484 5.7727990150
13.3464279175 5.9343910217
13.3921375275 5.7797718048
12.9937810898 6.0791578293
12.7686281204 5.3934307098
12.6105899811 5.7082395554
13.5809965134 5.7041535378
13.6915283203 5.6388683319
12.8867521286 5.3115115166
13.5566091537 5.5563607216
13.7640781403 5.3407535553
13.3885936737 5.0479154587
12.5668611526 5.5978894234
13.2343921661 6.0285625458
12.9790058136 5.7454175949
13.6782608032 5.1615009308
12.8825273514 6.0194597244
13.0995235443 5.8883533478
12.6433191299 5.6230621338
13.2582387924 4.6562223434
13.3284006119 5.1255011559
13.4073057175 4.8737788200
12.5313262939 5.2781476974
12.9656219482 4.8039555550
13.6911296844 5.3093767166
13.3181400299 4.8251552582
13.6588840485 5.9294443130
12.8980922699 5.7343482971
12.7209100723 5.5367136002
12.8655042648 5.8917627335
12.8368577957 5.2500138283
13.4809684753 5.0311141014
13.0927906036 4.7475690842
13.6443281174 5.7130565643
12.6724643707 5.4704318047
12.9925441742 4.8918986320
13.7266740799 5.2317352295
13.3889455795 4.9307842255
12.9862880707 4.9222154617
13.2114896774 5.6129446030
13.2861604691 5.2346467972
13.0068674088 6.0355157852
13.6428155899 5.8430733681
13.5135297775 5.7313461304
13.0959749222 6.0931224823
12.7657232285 5.0770440102
13.9292058945 5.2432904243
13.1176614761 6.2005853653
13.0883846283 5.4836158752
13.3539075851 5.8028616905
12.9993200302 6.0002322197
12.7238779068 5.9285006523
13.2974033356 5.4782118797
13.2435293198 5.5316410065
13.1311473846 5.3999357224
13.1546669006 4.9542684555
13.5713338852 5.8437352180
13.7326335907 5.7003827095
13.2887678146 5.6431007385
13.5468454361 5.8335962296
12.8217391968 5.5509710312
12.7678022385 5.1185455322
12.5580682755 5.3592705727
13.7376642227 5.2961764336
12.8231630325 5.6890096664
13.2411613464 5.7789463997
13.1365652084 5.8958082199
12.8734292984 5.9206218719
12.8935413361 4.8713788986
13.0203914642 5.1584343910
13.5222902298 5.7705059052
13.2902727127 4.8129682541
13.3291015625 5.8437895775
12.7050447464 5.5498828888
13.0467338562 5.8250603676
13.0403766632 5.5236196518
12.7417249680 5.8381662369
13.8087787628 5.3339800835
12.7226638794 5.8553900719
13.3749198914 4.9983921051
12.6392250061 5.3872466087
13.5273408890 4.9262208939
13.7846126556 5.2213573456
12.8248100281 4.9251661301
12.8837356567 6.0675015450
13.1024351120 5.9373087883
12.7312746048 5.2847366333
13.1443138123 4.9323334694
12.5994729996 5.6014757156
12.8804101944 5.2311120033
12.9866333008 5.8602046967
13.6941137314 5.7384533882
12.5764198303 5.2408299446
13.5066041946 5.1635103226
13.1338987350 5.3707776070
13.6920309067 5.8824491501
13.3402042389 5.9243259430
12.7071151733 5.2697172165
12.6263360977 5.3379073143
12.9545421600 4.8216443062
13.3903255463 4.9859914780
13.2529106140 6.0654416084
13.0190401077 4.9838929176
12.6756076813 5.4587302208
13.4347257614 5.5680775642
13.2084951401 5.5867228508
13.0500946045 5.2712841034
13.1240921021 5.4676413536
13.4097261429 4.7889657021
13.1104745865 4.8997058868
12.4816608429 5.4890141487
12.8496713638 4.8539338112
13.3252458572 4.8614869118
13.2262306213 5.5149345398
13.5945262909 5.5695991516
12.9379911423 5.0105972290
13.2922401428 5.6193232536
12.6959409714 5.3643898964
12.9438152313 4.8320760727
13.2292633057 5.7364616394
13.6898422241 5.5129113197
12.9219903946 5.4339122772
13.5457258224 5.1896252632
12.9377956390 5.6423439980
12.8507003784 5.1033964157
13.2155179977 4.8360815048
12.6840438843 5.3958525658
13.0004053116 5.5185346603
12.9995422363 5.5406889915
13.4459857941 4.9456701279
13.2175855637 5.7989645004
13.5773591995 4.9996094704
13.2634525299 5.5806007385
12.9396982193 4.8706054688
12.7294950485 5.4536499977
12.6816520691 5.2264814377
12.6708536148 5.2848134041
13.6681165695 5.8695101738
13.6385545731 5.1607866287
12.5215206146 5.2918047905
12.8245887756 5.0772919655
13.3892850876 5.4598927498
13.1881361008 4.8247294426
13.3363943100 5.0552868843
12.7332191467 5.8277888298
12.6520843506 5.0610828400
12.6775293350 5.6312036514
12.9370908737 5.5529603958
13.0190582275 4.8478145599
13.3217229843 5.9122514725
13.6863403320 5.5237464905
12.9970359802 5.5715250969
13.0873651505 5.9687829018
13.0801401138 4.9587130547
13.1572904587 5.5050749779
13.3303794861 4.9602179527
13.6340932846 5.5465269089
12.6978759766 5.8485770226
13.2388057709 5.0124678612
13.5332717896 5.7248229980
12.9328756332 4.9526910782
13.6406841278 5.7841324806
13.1324625015 5.9547772408
12.9162082672 5.9024977684
12.8955621719 5.3313326836
13.5551319122 5.6525888443
12.9589290619 5.4354462624
13.4591093063 5.9041175842
13.1310682297 5.6365513802
12.5690708160 5.4400887489
13.3190860748 5.3249025345
13.1026754379 5.1235203743
13.2835922241 4.8403782845
13.0401582718 5.5534138680
13.0210857391 5.7033295631
12.8860673904 5.5157680511
13.3177947998 5.2300782204
13.4023466110 5.9414820671
13.3611459732 5.9903607368
13.3178663254 4.9712138176
12.8784065247 5.1317472458
13.5004405975 4.8448910713
12.7348566055 5.0316481590
13.5123414993 5.6668534279
13.2130451202 5.2494935989
13.6182126999 5.2047791481
12.8454122543 5.7480287552
13.4471950531 5.1148390770
12.8900089264 4.8527159691
13.6315116882 5.0460753441
13.5764551163 5.6095194817
12.8628396988 5.1307120323
13.6309919357 5.9407343864
12.7600803375 5.6215882301
13.4414062500 4.8114395142
13.6080474854 5.5800037384
12.8795309067 5.4565744400
13.0558662415 4.9582138062
13.1465520859 5.0644087791
13.2881736755 5.6693787575
13.3466567993 5.7901101112
12.8754062653 5.4136953354
13.1502857208 4.7304911613
12.8780250549 4.9581141472
13.5932292938 5.5584721565
13.7515535355 5.4095678329
13.1936397552 5.3641033173
13.2830333710 5.5978560448
13.0845613480 5.4083166122
12.9685544968 5.1207647324
13.6135406494 5.3576154709
12.9613409042 5.4287791252
12.8624010086 5.0638699532
12.8334550858 5.2326111794
12.7847642899 5.5092678070
12.6364097595 5.4552950859
13.2408170700 5.3485975266
12.7927608490 5.6918230057
13.1837186813 4.8511819839
13.5506095886 5.5424046516
13.6903305054 5.5793008804
13.3888425827 5.0905580521
13.3438940048 5.0232563019
12.6617927551 5.7260079384
13.1548709869 6.0620045662
13.4493827820 4.9658107758
13.3374986649 5.7783670425
13.4773960114 5.0440950394
13.0518617630 5.1271371841
13.2889881134 6.0416173935
13.4479284286 5.7266755104
13.3968915939 5.4367151260
12.9106130600 5.3288192749
13.1298074722 4.9796128273
13.3203496933 5.4484691620
12.5820255280 5.4774932861
12.8227596283 5.0253553391
13.1305122375 5.3699040413
13.2185277939 5.5459260941
13.3088960648 5.3164138794
13.0912504196 5.7471313477
13.4646978378 5.8630232811
13.0850048065 6.0582876205
12.8744373322 5.9113192558
13.2673950195 5.9999618530
13.3489160538 4.9030780792
13.8557472229 5.5148639679
13.1962852478 5.3249773979
13.6370029449 5.4746899605
13.7585611343 5.6017103195
12.9116182327 5.9212231636
12.7371959686 5.6353278160
12.9801816940 5.8496565819
13.4959611893 5.7060518265
13.2043428421 4.8328661919
13.3354854584 5.2230753899
12.8017416000 5.1935043335
12.9895858765 5.7747120857
13.7106676102 5.2170820236
13.3526802063 5.5906300545
13.5314168930 5.2844676971
12.8659734726 5.0012836456
13.1348066330 5.3805928230
12.8328180313 5.6782641411
13.1943511963 5.1714005470
13.0018272400 5.1742062569
13.4172811508 5.4243588448
13.0675687790 5.4741458893
13.2019729614 5.3284683228
13.4938564301 5.3313183784
13.0816497803 5.0839424133
13.2130298615 5.8342361450
13.5774898529 5.7320156097
13.4782590866 5.3317699432
13.3566484451 5.7132153511
12.9645767212 5.9253177643
13.3850727081 5.3224391937
12.9176464081 5.3105859756
13.5274448395 5.6162886620
13.7782487869 5.1136360168
13.6365652084 5.5477375984
13.2580471039 5.3879904747
13.4393081665 5.1945462227
12.8052606583 5.7611641884
12.9161224365 5.7034215927
13.0118970871 5.1614208221
12.9458427429 5.9212603569
13.0559186935 5.7051553726
13.4996671677 5.0121045113
13.5285301208 5.2144961357
13.2873449326 5.6428294182
12.8176746368 5.0627956390
13.5994701385 5.4481840134
12.9493684769 5.1279997826
12.7095870972 5.2581024170
13.2216453552 4.8783950806
12.8709306717 5.9284653664
12.7482910156 5.9272046089
13.1578369141 5.5025100708
12.9871435165 5.4172830582
13.1990528107 5.3058037758
12.7775268555 5.5169711113
13.1575412750 4.8764662743
13.1766939163 5.4312124252
13.0172348022 4.8825130463
13.0457506180 5.9269647598
13.6696176529 5.3651919365
13.2349367142 5.8423147202
12.9340667725 5.3922982216
13.3392744064 5.0587649345
12.9856643677 4.9321188927
12.9262876511 5.2313084602
12.9804086685 5.1912398338
12.6789464951 5.4400429726
13.3486404419 5.5122642517
12.8563623428 5.4464101791
13.1766872406 5.8577957153
12.8829593658 5.4563894272
13.1470136642 5.7065334320
13.2363395691 5.3058714867
12.7983798981 5.1841154099
13.0918903351 5.0243964195
13.5347509384 5.4467639923
12.9785346985 5.0984263420
12.9964628220 5.5687828064
13.3913450241 5.4015507698
13.0380840302 5.4784049988
13.5726566315 5.5786385536
12.8953018188 5.3475637436
13.0149278641 5.5481429100
13.3123044968 5.4550867081
12.9074621201 5.4050107002
13.0575189590 5.8072624207
13.1513910294 5.1773595810
13.4928026199 5.5891427994
13.6804723740 5.7055954933
13.7114553452 5.5225505829
13.1257057190 5.7005510330
13.4282798767 5.7843217850
13.4652338028 5.0284953117
13.5456705093 5.3510165215
13.3066720963 5.0161981583
13.2630405426 5.2191753387
13.1150407791 5.0373535156
12.9545078278 5.2790212631
13.0670394897 5.7755804062
12.9821386337 5.5787463188
13.0944194794 5.6922621727
13.1509590149 6.0262379646
13.6294250488 5.3069586754
12.9170465469 5.7817244530
13.4917058945 5.7106461525
13.2758655548 5.1844277382
12.9871826172 5.2963280678
12.9480476379 5.8395190239
13.7302007675 5.7713317871
12.9273014069 5.0510916710
13.5732221603 5.8823604584
13.4791202545 5.0676574707
13.6232233047 5.2835040092
13.5015583038 5.0187101364
13.2189807892 4.9203534126
13.2747793198 5.8387107849
13.5718145370 5.6433696747
13.0111389160 5.7203388214
13.3141603470 5.4679279327
13.3288812637 5.4710264206
12.8956775665 5.1020860672
13.4444684982 4.9615030289
12.8907909393 4.8919153214
13.3343219757 5.3162536621
13.3691711426 5.8351469040
13.2839517593 5.2329444885
12.7065401077 5.6578211784
13.5512914658 5.3645033836
13.3312282562 5.2805867195
13.1744203568 5.9232897758
13.5306158066 5.4087533951
13.4260740280 5.4193482399
13.2549304962 5.8089776039
13.3348426819 5.5031189919
13.0244207382 5.0791773796
13.2786588669 5.8378629684
12.8466024399 5.0218768120
13.3591346741 4.8550024033
13.3593034744 5.4594306946
13.0315456390 5.0805068016
13.6158046722 5.0527448654
13.3874406815 5.2298817635
12.9271450043 5.0308899879
13.0270757675 5.3988256454
12.9857759476 5.5046176910
13.3089523315 5.1611819267
13.4145927429 6.0386085510
12.9800682068 5.5389113426
13.1923789978 5.4350523949
13.3883113861 5.3993186951
13.3577117920 5.3466649055
13.2790908813 5.1569237709
13.0954256058 5.5695090294
12.7267351151 5.8449983597
13.3060121536 5.1655321121
12.9617433548 5.6810884476
13.0183124542 5.1913743019
13.6890602112 5.5822296143
13.5198593140 5.0258665085
13.6989316940 5.4471616745
13.0511369705 5.5452671051
13.5839052200 5.4071340561
13.2176303864 5.8747072220
13.5329475403 5.6143164635
13.1165266037 5.8852086067
12.6540002823 5.5903654099
13.2242507935 5.4427247047
13.5793037415 5.7224416733
13.5057115555 5.3317227364
13.2053203583 5.0629506111
13.8743982315 5.3221616745
13.3356437683 5.5938458443
13.0129280090 4.8373608589
13.3973808289 5.5352087021
12.9883642197 5.2221550941
12.9300088882 5.6775279045
13.1139860153 4.8841700554
13.4132852554 5.7883477211
13.4159374237 5.7573547363
13.2506589890 5.7914981842
13.7018461227 5.1538171768
13.3763561249 5.4023404121
13.2027206421 5.8724141121
13.1245813370 5.2988471985
13.1783056259 5.6975464821
-9.3338842392 7.3743343353
-9.0914011002 7.3987889290
-9.2617435455 8.5255813599
-9.4678421021 7.3791642189
-9.2593717575 8.4086942673
-9.3795671463 8.4682006836
-8.4658727646 8.0359926224
-8.9420070648 7.9416837692
-8.6575727463 8.1748962402
-8.7825403214 7.3801336288
-9.1244745255 7.8946447372
-9.2389945984 8.4755163193
-9.6931619644 8.0829496384
-9.5318174362 7.7505593300
-9.3713502884 8.4850807190
-9.6302652359 7.3832182884
-9.5680046082 7.3939037323
-9.4755573273 8.2019281387
-8.5820217133 7.4844341278
-9.5939464569 8.3791046143
-9.6381988525 8.2180528641
-9.2926530838 7.5865759850
-8.9275894165 8.4827518463
-8.5734939575 8.3149242401
-8.7752256393 8.1106519699
-9.4877281189 7.5451951027
-9.3925657272 8.1584730148
-9.0682840347 7.1618046761
-9.6020889282 7.8341526985
-9.3182106018 8.2092876434
-8.5657072067 7.9618563652
-8.5377902985 7.6178803444
-8.7988300323 8.1162395477
-8.6329927444 8.0038394928
-9.4011650085 7.5484166145
-9.7108230591 7.6244001389
-9.1908750534 7.8651590347
-9.2535743713 7.4234189987
-9.1998071671 7.3642253876
-9.6986408234 7.5388936996
-8.4775695801 7.8854980469
-8.4996061325 7.9551239014
-9.0227308273 8.4657106400
-9.2592811584 8.2084341049
-9.2452726364 8.4021224976
-8.7780647278 8.3608274460
-9.0655117035 7.8858451843
-8.4108486176 7.9714093208
-8.6735620499 7.7568297386
-8.8458957672 7.4435930252
-8.6717357635 7.7857413292
-9.4355249405 8.3264360428
-8.6596479416 8.2055301666
-8.8557815552 7.6683983803
-8.8798503876 8.4051027298
-9.4235343933 7.3712491989
-9.6660699844 8.1327199936
-9.3060998917 7.5386786461
-8.6115570068 8.0390806198
-9.4068470001 7.1917734146
-8.6051807404 7.6550893784
-9.2754220963 8.3006048203
-9.3058872223 8.4978284836
-8.7948684692 8.3832683563
-9.8122873306 8.2225484848
-9.2388153076 7.3620853424
-8.9020547867 8.1355590820
-8.5573568344 7.6618947983
-9.5795783997 7.4519386292
-8.5907907486 7.7720627785
-8.8737268448 8.4504623413
-8.9762039185 7.8496785164
-9.0536985397 8.3298807144
-8.6046791077 7.8496165276
-9.6971473694 8.3415985107
-9.1203899384 7.3811554909
-9.2937479019 8.4566078186
-9.1340866089 8.1035985947
-9.4901466370 7.7274084091
-9.2440223694 8.3023653030
-8.4766426086 7.7522773743
-9.1398735046 7.4370574951
-9.0671834946 7.1245846748
-9.4305076599 7.3270750046
-8.9044666290 7.6064181328
-9.1166658401 7.7904720306
-8.6470460892 7.6513109207
-8.5492296219 7.7474551201
-9.4733104706 7.7816352844
-8.7014617920 8.3015565872
-9.4626264572 8.3326396942
-8.8057680130 8.2712087631
-8.6657752991 7.3742718697
-9.5265445709 7.3854365349
-9.1848669052 7.8025188446
-9.3785257339 7.4186582565
-8.7665538788 7.4801301956
-9.4072418213 7.3393297195
-8.9108600616 7.5870628357
-9.6366891861 7.5931878090
-9.4989643097 8.3006391525
-8.9700975418 7.4634952545
-9.3727140427 7.6144108772
-8.6862173080 7.8659386635
-9.2319202423 7.7760539055
-9.8965549469 7.8850641251
-8.8062305450 8.0421609879
-9.2116775513 7.2926387787
-8.8528404236 8.1528615952
-8.6278171539 7.6157379150
-9.2591066360 8.4864063263
-9.7663049698 8.1258602142
-9.6018419266 7.6890416145
-9.0189743042 8.3835201263
-9.1631212234 7.3614320755
-8.9234571457 8.0866031647
-8.8698272705 8.3839426041
-8.9593162537 7.2849321365
-9.3850688934 8.2014036179
-9.3766193390 7.6491971016
-9.2267904282 7.4723606110
-9.1573429108 8.4868469238
-8.6321611404 7.5728225708
-8.8710346222 8.4067621231
-8.6953449249 7.9423346519
-9.0097484589 8.3451633453
-9.5491437912 7.4614205360
-9.2644300461 7.8578166962
-8.9130229950 7.2112665176
-9.0424995422 8.2933244705
-8.7098760605 7.8403744698
-9.1314821243 8.3497905731
-8.9706487656 7.9861769676
-9.1315441132 7.8896899223
-9.0621118546 7.5533337593
-9.3572902679 8.0041198730
-8.9721746445 7.9708428383
-9.3291883469 8.3500785828
-9.5968551636 8.0908012390
-8.9062910080 7.2528700829
-8.9662036896 7.5262722969
-9.5943040848 8.2024173737
-8.9076423645 7.4442834854
-9.4610824585 7.4642529488
-9.7672204971 7.5945014954
-9.0243463516 8.2350063324
-9.7562885284 8.0200090408
-9.0905523300 8.2047109604
-8.4487924576 7.8792834282
-9.1759481430 7.8334336281
-8.9498939514 7.4977874756
-8.9736127853 7.2541036606
-9.5080432892 7.9565019608
-9.3452463150 7.6365766525
-9.2087354660 8.3897953033
-8.9451513290 7.5704655647
-9.7110576630 8.0733165741
-9.0909337997 7.8009881973
-9.5576868057 7.8156905174
-9.1971807480 8.0265913010
-8.9686956406 7.5174412727
-9.5177278519 7.6660761833
-8.9409856796 8.4467926025
-8.8248157501 7.5290141106
-8.8861932755 7.8056769371
-9.3297109604 7.5031561852
-8.5605220795 7.6092123985
-8.8192415237 7.4627571106
-8.8647537231 7.9940004349
-9.6783828735 7.9579033852
-9.4553279877 8.0970792770
-9.6302957535 7.4835538864
-9.0856180191 8.0188322067
-8.4818143845 7.8635134697
-9.3066730499 8.0161809921
-8.6480751038 7.7355384827
-9.3203458786 8.0066595078
-8.8551883698 7.9562053680
-9.5756921768 8.1093368530
-9.1745080948 7.8126931190
-9.7830219269 7.8165135384
-9.0440435410 7.5214433670
-9.0851650238 8.2299528122
-8.9830884933 8.3268585205
-8.6822671890 8.2301216125
-8.7165584564 7.9019575119
-9.2639875412 8.4479312897
-9.4682264328 7.5175042152
-8.8757181168 7.7485337257
-9.5119791031 7.6174688339
-9.6969470978 7.7667074203
-9.1042366028 7.8112564087
-8.7199945450 7.4442582130
-8.5181045532 7.8854589462
-8.9420785904 7.8317513466
-8.6978673935 7.7137360573
-9.2941513062 7.5768246651
-9.0880661011 7.5878844261
-9.5472211838 8.2124633789
-9.0949106216 7.4646849632
-8.8151512146 7.7047147751
-9.4531145096 7.4566326141
-8.5415306091 7.9263544083
-8.7042360306 8.2691068649
-9.0550422668 7.7086668015
-8.9058361053 8.4397668839
-9.0408401489 8.4276266098
-9.7519664764 7.7691378593
-9.3250141144 7.6204204559
-9.4758224487 8.0235872269
-9.4087705612 8.1375713348
-9.0706624985 8.0061807632
-9.3122997284 7.5319223404
-9.4590139389 7.3455371857
-8.6046791077 7.8371090889
-8.7933578491 8.3797330856
-8.7840089798 7.2713961601
-9.3965435028 7.3493189812
-8.9526309967 8.1069307327
-8.7045221329 8.1591348648
-8.7599239349 7.8722510338
-8.5931491852 8.1210899353
-9.4511108398 8.2778949738
-8.8593158722 7.9925284386
-8.8618097305 7.4545965195
-8.9066905975 7.5950412750
-8.9327573776 7.2727355957
-9.2291002274 7.4680252075
-8.8725337982 7.9636311531
-8.6143636703 7.8776879311
-8.9471435547 7.9547424316
-9.5637083054 8.1294698715
-9.1704549789 8.2123317719
-9.4044647217 8.1772680283
-8.8335437775 7.9082331657
-9.6956892014 7.8200325966
-8.8767318726 7.4913449287
-8.5822544098 7.6596980095
-8.7827796936 7.4294376373
-8.4842796326 8.0971660614
-9.1561813354 7.8888154030
-9.2395038605 7.9020204544
-8.6271581650 7.8879256248
-9.4127388000 7.7401814461
-8.8291530609 7.3413405418
-9.2971010208 7.3225312233
-9.1212434769 8.0614070892
-9.4416275024 8.2852525711
-9.1330766678 8.3054199219
-9.1582670212 8.1847648621
-9.3409471512 8.2516956329
-9.3840236664 7.7915010452
-8.6785631180 8.0186100006
-8.7221689224 7.6324810982
-9.2997150421 8.0951757431
-9.3029088974 8.4936904907
-8.7031240463 8.0856580734
-8.9711351395 8.0927791595
-9.5547256470 7.7417726517
-8.8570718765 7.6069359779
-9.1323556900 7.7793397903
-8.9227170944 8.2734937668
-9.4237146378 7.8840317726
-9.3597707748 7.6993317604
-8.8340024948 8.1944379807
-8.9936971664 7.2868423462
-9.0604639053 7.5825715065
-8.6173238754 7.9524583817
-9.1749715805 8.3790674210
-9.5194320679 7.5294394493
-9.8449096680 7.8501605988
-8.9774312973 7.7787418365
-8.8892316818 7.9321255684
-8.7459163666 7.5465469360
-9.0013284683 7.5138869286
-9.1715211868 8.4183979034
-8.9926462173 7.3436269760
-9.3184013367 7.9519276619
-9.2115383148 8.4143428802
-9.7078075409 7.5585474968
-9.6543836594 7.9381804466
-9.3557844162 7.2814440727
-9.7252931595 7.5998115540
-8.6446514130 8.3365612030
-9.2453784943 8.2800893784
-9.1187744141 7.7493853569
-8.9568824768 7.8550505638
-9.6741523743 7.6858730316
-9.2621641159 8.2483778000
-9.4045524597 7.7360115051
-9.5389776230 8.2034454346
-9.0770730972 7.9504227638
-9.1359853745 7.7698144913
-9.3891592026 7.8483033180
-8.8774938583 7.5190510750
-9.6369524002 7.8625698090
-9.4416799545 8.2189292908
-9.6639337540 7.6351089478
-8.8588619232 7.4213614464
-9.0045967102 7.7319397926
-8.6083784103 8.2086858749
-9.7329378128 7.8277068138
-9.6216163635 7.7504014969
-9.5040435791 8.1062059402
-8.7574777603 7.9995431900
-8.7784223557 8.0164585114
-9.4821805954 7.9146027565
-8.5917339325 7.8741636276
-9.4691257477 8.0623970032
-9.3559503555 7.4655051231
-9.5661592484 7.7653131485
-9.0482196808 7.6320466995
-9.3174428940 8.2068004608
-8.6770277023 7.9244422913
-9.3336162567 8.1465673447
-8.9728050232 8.0888710022
-9.0374689102 7.5023880005
-8.7687225342 8.2834987640
-8.6358156204 7.5495676994
-8.9496507645 7.2406263351
-9.1593503952 8.5004301071
-9.6691007614 7.4824166298
-9.7710857391 8.0433053970
-9.4276657104 7.6347837448
-8.9699516296 8.1687002182
-9.3272142410 7.7217736244
-9.2050504684 7.4968881607
-8.5006914139 7.9392495155
-9.6011877060 7.6696939468
-9.4597492218 8.3185520172
-9.6217575073 8.1326436996
-8.9816808701 7.9979405403
-9.6798200607 7.7414760590
-8.7641963959 8.2379055023
-8.9900732040 8.4023733139
-9.1852388382 8.4616289139
-9.5315532684 8.2893533707
-8.8614654541 7.6420564651
-9.5602178574 8.0165004730
-9.1734600067 7.6121687889
-8.8318109512 8.2474575043
-9.4923419952 7.8005647659
-8.6604375839 7.5817303658
-9.0602989197 8.3213682175
-9.5888795853 8.0362815857
-9.2408828735 7.8457365036
-8.7264490128 7.9641795158
-9.1590366364 8.0300836563
-9.0742101669 8.0546045303
-9.1218719482 8.0718297958
-9.1969070435 8.4106035233
-9.5413484573 7.6325430870
-9.4424209595 7.6268625259
-8.7719345093 8.1725912094
-9.1578731537 7.6333222389
-8.8866319656 7.3593373299
-9.6131019592 7.7496857643
-9.1598920822 7.6843342781
-9.6857089996 7.6192221642
-9.3281660080 7.5213780403
-9.1671209335 8.1236047745
-9.1122608185 8.0638504028
-9.5416603088 7.8563585281
-9.0171575546 7.9081368446
-9.5269536972 8.2017831802
-9.0622739792 7.3996958733
-9.5079946518 7.5181226730
-9.4075078964 7.7248063087
-9.3551778793 8.3204498291
-9.5263090134 7.3600096703
-9.4555854797 8.4310789108
-9.0547313690 7.7625150681
-9.0533409119 7.6662082672
-9.5392866135 8.2676954269
-9.5213413239 8.0315008163
-9.5531492233 7.7550735474
-9.7539701462 7.7742099762
-9.2230310440 7.8890762329
-9.3171434402 8.3498010635
-8.9410285950 7.5451045036
-9.0092763901 7.6960067749
-9.1264572144 8.0544824600
-9.2209720612 7.9460349083
-9.0502700806 7.7000989914
-9.1731338501 8.0600633621
-8.9642152786 7.6665949821
-9.4845237732 8.1252279282
-8.6841087341 7.4249229431
-9.0732049942 8.2187843323
-9.2487583160 8.4713039398
-9.0082521439 7.4125919342
-8.6045150757 7.7989625931
-9.4387702942 7.7273101807
-9.5474748611 7.8882184029
-9.0954408646 7.5622634888
-9.0903367996 7.2455210686
-9.1723699570 7.8330130577
-9.6264524460 7.5065345764
-9.5352878571 8.1073722839
-8.9137449265 7.6995983124
-9.2989902496 7.7171545029
-9.1229963303 7.5292844772
-8.7398233414 8.1658773422
-9.1368675232 8.2283620834
-9.0799598694 8.3250589371
-9.5151691437 7.7954940796
-9.0336351395 8.0011987686
-8.7975168228 7.7363805771
-9.3856868744 8.2610569000
-9.3111000061 7.4077720642
-9.1457691193 7.4880528450
-8.8680629730 8.3109645844
-9.2114257812 8.1851577759
-8.7803716660 7.5586166382
-9.6134748459 7.8631997108
-9.3187551498 8.2292070389
-9.3665742874 8.2586946487
-8.7903289795 7.5934829712
-9.8184690475 7.8265752792
-8.9359464645 8.0193462372
-9.2080249786 7.6050705910
-9.0856275558 7.4734878540
-8.8383655548 8.1678028107
-8.6602468491 7.9048585892
-9.3945798874 7.6627416611
-9.1845998764 7.7686457634
-8.9796924591 7.6475796700
-9.0664806366 7.9516811371
-9.4312400818 7.9047465324
-9.4327764511 7.6481246948
-8.9018945694 7.3462095261
-8.5471115112 7.8958048820
-8.8227987289 7.7182283401
-8.9187469482 8.3436279297
-9.6106948853 7.9342794418
-9.3613491058 8.0601615906
-8.8698787689 8.2580099106
-9.2630300522 7.8612685204
-9.2748746872 8.0468835831
-9.3410902023 7.8422131538
-8.8550920486 7.2751021385
-9.2048053741 7.9215121269
-9.1056680679 7.9141697884
-9.1770143509 7.4149503708
-8.7390069962 7.7780113220
-9.1032161713 8.4441471100
-8.8799085617 7.9357585907
-9.1337146759 7.3024668694
-9.3307857513 7.8317675591
-9.6107292175 7.9317908287
-9.3317499161 7.6166510582
-9.5120954514 7.8313984871
-9.2503452301 8.0403890610
-8.6790618896 8.0657644272
-9.3081302643 7.7952923775
-8.9018888474 7.7386651039
-9.3063974380 8.0006093979
-9.6696920395 7.7909669876
-9.5172929764 7.4238047600
-9.5134143829 7.7504367828
-8.7264814377 7.8554410934
-8.7412729263 7.9931044579
-9.3451309204 7.8103098869
-9.3608160019 7.9454627037
-8.9836034775 7.8256630898
-9.1352090836 7.6799182892
-8.8768472672 7.9279942513
-8.6861200333 8.1661920547
-9.6317977905 8.1287117004
-9.5183753967 8.0709095001
-9.2623891830 8.0828552246
-9.5726327896 8.1931600571
-9.2655363083 7.4575762749
-8.6654424667 7.8143806458
-9.3616952896 8.0246753693
-9.6031351089 7.7224211693
-8.8517522812 7.5744247437
-9.0378417969 7.8337950706
-8.8633003235 8.0874261856
-9.0431976318 8.1207904816
-9.0932159424 7.3203096390
-9.2408189774 8.0468540192
-9.3165903091 8.0977325439
-9.5248260498 7.9581618309
-9.3009042740 8.2336349487
-9.2164764404 7.5386266708
-9.5486135483 7.6248030663
-9.1864404678 7.6604328156
-9.0939292908 8.2237997055
-9.3468656540 7.6686077118
-9.3422813416 8.3661851883
-9.1325998306 8.1015510559
-8.6344079971 8.1713685989
-9.0502290726 8.4611549377
-9.1072368622 7.3595223427
-9.2970418930 8.1993865967
-9.5144948959 8.0146379471
-9.0158662796 7.5717511177
-8.9011087418 7.9095144272
-9.0277147293 7.6517405510
4.6809954643 15.8823661804
4.9451284409 15.4287853241
5.4122853279 15.4483976364
4.5346302986 15.8493185043
4.7461576462 16.5231933594
4.9608440399 16.5810089111
4.6596632004 16.3465042114
5.4517221451 15.7729330063
5.3399119377 16.5671672821
4.6574954987 15.9776058197
5.6834359169 16.0278968811
4.9197549820 16.1011371613
5.8039140701 15.9264688492
5.6695337296 16.2077293396
5.4119081497 16.6333084106
5.8547024727 16.3618144989
4.8093962669 16.1897411346
4.7106351852 16.4555644989
4.8828644753 16.6143875122
5.4497561455 16.3777141571
4.6803302765 15.7863903046
4.9225816727 15.8615150452
5.5123891830 16.2169818878
4.9142360687 16.3835830688
4.8954586983 15.6860008240
5.7654285431 16.1165142059
5.8902769089 15.8057565689
5.1849756241 16.1348323822
4.9253444672 15.9345045090
5.0240464211 16.5979824066
4.9586501122 15.9390306473
5.2406926155 15.3260393143
4.9968786240 15.6406726837
5.7890782356 16.4033031464
4.7580075264 16.3259487152
5.2328028679 16.5192546844
4.7796788216 15.6781625748
5.5236849785 15.5846986771
5.1495981216 15.4379224777
4.6235890388 16.2934284210
4.7747950554 16.1528186798
5.1249833107 16.2010307312
5.1738429070 15.5599517822
5.8024654388 15.8956880569
5.8788032532 16.2574844360
4.9083757401 15.7419185638
5.7022705078 16.4117221832
5.5790519714 16.5002937317
5.7310013771 16.1022396088
4.9714255333 16.6895732880
5.8748655319 15.8148059845
5.3320174217 16.1026515961
5.4109730721 15.6192188263
5.4758958817 15.8008384705
5.5630669594 15.8891773224
5.8037219048 16.1420745850
5.7623372078 15.9404315948
4.7626590729 15.5552892685
5.8270301819 16.0182247162
4.6396369934 15.7955627441
5.3560810089 16.6137065887
4.9760150909 15.5522165298
5.1898593903 15.5023374557
5.5719556808 15.6961021423
5.0461497307 15.9604787827
4.9233021736 16.5929374695
4.6079220772 16.3263645172
5.5683689117 15.5859584808
4.8790721893 15.8909921646
4.6237235069 15.9118318558
5.5744991302 16.1374912262
4.8666954041 16.3251380920
5.8124084473 15.7777042389
5.5896496773 16.2013721466
5.8961033821 15.9973430634
5.2845315933 15.9019269943
4.4735226631 16.2282447815
4.8287010193 16.3200969696
5.3117742538 15.6964769363
4.6673369408 15.8691568375
4.7748923302 15.5088338852
5.2071595192 15.5508403778
5.0971140862 15.7670221329
5.0367546082 16.5197696686
5.7332482338 15.8909378052
5.6183457375 16.2810916901
5.8412733078 15.9777832031
4.7667388916 16.4999446869
5.7651877403 15.9095468521
4.8072695732 15.6356716156
5.5110187531 16.0540733337
5.3926963806 16.3332004547
5.7924356461 16.3516082764
5.8453793526 15.8738422394
5.9333472252 16.1722431183
4.9147610664 15.4467563629
5.0835356712 16.6138248444
5.0513968468 15.8808250427
5.6376318932 16.5382862091
5.7051563263 15.8869667053
5.7661108971 16.1530742645
5.6537160873 15.9286623001
5.0021743774 15.6976270676
5.3667144775 15.3489141464
5.7334375381 15.9414424896
5.0363249779 15.8841571808
5.4956755638 16.3548240662
5.1740007401 16.0489807129
4.7486624718 15.6745328903
4.7264204025 15.9149570465
4.9427375793 15.5468034744
5.5257163048 15.6377201080
4.8175477982 15.8955612183
5.6846604347 16.2024478912
5.0205893517 15.4982290268
5.2167668343 16.6784896851
5.6662621498 15.9705333710
4.9350366592 16.5439453125
5.4121942520 15.7610836029
5.2811546326 16.3221473694
5.2025914192 16.7338771820
5.1887063980 16.7502861023
5.3440132141 15.9248704910
5.6159214973 16.2778739929
5.1530089378 15.8074522018
4.6450362206 15.9009866714
5.2652745247 15.6473817825
4.8732438087 15.6343803406
5.3330788612 16.5357151031
4.8884115219 15.7521038055
5.3166570663 16.5021495819
5.5844364166 15.9309196472
5.7890968323 15.8257036209
4.8199319839 16.4119510651
4.6771144867 15.7897233963
5.5783858299 16.0750026703
5.5173039436 16.3527145386
5.4479513168 15.7806758881
5.1094141006 16.3142452240
5.1663751602 16.0094318390
5.3455414772 15.8245611191
5.3065476418 15.3552608490
4.6008276939 16.2994823456
5.1723771095 15.6258735657
4.7825398445 15.5680608749
5.4773550034 15.8431196213
4.6554298401 16.4041652679
5.2987236977 16.0869903564
5.5494384766 15.6574687958
5.4879608154 16.0984725952
5.0692420006 16.4777393341
5.4864678383 15.6555757523
5.5722627640 16.3429603577
5.6710958481 15.8690853119
4.9457116127 16.4840927124
5.7328705788 15.9298181534
4.9934315681 15.7902078629
4.7771191597 16.1331253052
4.8124079704 16.0885524750
5.2195234299 15.7364683151
5.6948547363 15.8761129379
5.0242910385 15.8095502853
5.6161918640 16.3406848907
5.3005948067 15.4697418213
4.7757320404 15.6861391068
5.1084480286 15.5063352585
4.8245930672 15.9647941589
4.9698100090 16.5430984497
5.5847926140 15.5924711227
4.9751362801 16.0101146698
4.8219499588 16.5161380768
5.6535592079 15.7313480377
4.6328144073 15.8619251251
5.2137374878 15.5213479996
5.7404861450 15.8987455368
5.5031065941 15.6798000336
5.4587922096 16.2377395630
5.1365523338 16.0192260742
5.6892957687 15.8937568665
5.5282750130 16.0550346375
5.7801094055 15.9834451675
4.5940237045 16.0461521149
4.8985519409 16.3984355927
5.1976075172 16.1388797760
4.5877599716 16.1875381470
5.1136460304 15.4458980560
5.2603211403 16.3737354279
5.0106382370 15.3447027206
5.2802729607 16.2800407410
5.1878886223 15.9999666214
5.5601553917 16.3684368134
5.0828399658 15.6343641281
4.9103980064 15.9810180664
5.4056711197 15.8706026077
5.2163820267 15.8662004471
5.2256526947 16.7130184174
5.0553965569 15.8857660294
5.4509139061 16.4643821716
5.8424739838 16.2738647461
5.2925930023 15.7118244171
5.0228366852 16.6214637756
5.2921652794 15.9319925308
4.7386746407 15.9402446747
5.6585950851 16.0643939972
5.3101611137 15.7356901169
5.4399518967 16.0743980408
5.1785874367 16.1120777130
4.8699860573 16.3231391907
4.7846031189 16.3742504120
4.7032618523 16.3113670349
5.5408301353 16.4180297852
5.5640258789 16.2495899200
5.1947822571 16.6724452972
5.2057723999 15.3339757919
5.3159742355 15.6263475418
4.5488686562 15.9800815582
5.3521933556 15.4665689468
5.5239830017 15.5927381516
5.3146934509 16.5961990356
5.0711040497 15.8974304199
4.9039773941 15.9022207260
4.7660322189 16.2977714539
4.8435769081 16.2352142334
4.9826669693 15.7544412613
4.6404070854 16.4358978271
5.3512196541 16.0524978638
4.7009277344 15.6664352417
5.5583195686 16.0097484589
5.0673274994 15.5407733917
5.2121825218 16.6787281036
4.9501414299 16.1775665283
5.3673090935 16.2217254639
5.3808369637 15.5385532379
4.7540035248 16.0207614899
5.3952288628 15.4257640839
5.1972780228 15.7913455963
5.4311585426 15.6198244095
5.2619328499 15.7833442688
5.0245275497 16.1962471008
5.5879535675 16.5485363007
4.8029370308 16.0958137512
5.6291022301 15.9478254318
4.6737604141 16.2659740448
5.1669678688 15.9610643387
5.7308778763 15.9598054886
4.8516750336 15.6588973999
4.6725506783 16.3856105804
5.4484548569 16.2807178497
5.5468125343 16.3398399353
4.7517299652 15.9391899109
5.6940503120 16.1241188049
5.4219212532 15.7178039551
5.4175705910 16.5810127258
5.0811314583 15.3078708649
5.4073796272 15.5599336624
5.2247428894 16.6585044861
4.8409199715 15.9095811844
5.3230752945 16.2672405243
5.4979596138 15.9579076767
5.2772154808 15.7361202240
4.9381766319 16.3325176239
5.3156576157 16.2062835693
5.5051703453 16.1990737915
4.9795789719 16.4467601776
5.0054326057 16.0386924744
4.7666487694 16.0682735443
5.2817378044 15.5381612778
5.3538331985 16.1983280182
4.8384485245 16.2631206512
4.8030571938 16.3698291779
4.5653471947 16.2609386444
4.9120368958 15.5753707886
5.8019242287 15.7713184357
5.0662064552 16.1397457123
5.1623430252 15.7330427170
5.2633385658 16.1838321686
5.1782064438 16.2139549255
4.8106374741 16.4527759552
5.6203312874 15.9351043701
5.3580136299 16.5591506958
5.0748219490 16.1919021606
5.6256465912 15.4375877380
4.9360060692 15.8321161270
5.3051857948 15.5426216125
5.1869468689 16.3496360779
5.6656374931 15.7499990463
4.7577242851 16.0234813690
4.7426686287 16.1600570679
5.4756846428 15.6677579880
4.6802854538 15.8027896881
5.1970238686 16.2959575653
5.1397700310 15.8450050354
4.9282741547 16.1567459106
5.8349404335 16.0523796082
5.6583986282 16.2403144836
5.2339634895 16.4031219482
5.5951514244 15.6589670181
4.8688340187 15.8249530792
5.1008443832 16.5224628448
5.4046330452 15.6495628357
5.6115822792 16.5579986572
5.1466012001 16.6100101471
5.1575660706 15.7994890213
5.0289449692 16.2077426910
5.3442072868 15.7187452316
4.7246561050 16.3448143005
5.1908383369 16.1859607697
4.7873339653 16.1088848114
4.9810838699 16.1651058197
5.6666836739 16.0895977020
5.5834813118 15.6540565491
5.1139125824 16.3990612030
4.8661947250 15.9457397461
5.0450582504 15.7182817459
5.3326907158 16.3505496979
5.4342069626 15.9029426575
5.1051602364 16.4988555908
4.8282275200 15.8886470795
5.4087371826 15.6276712418
5.2765784264 16.3461036682
4.9203853607 16.5860385895
5.1424813271 16.2082214355
5.2233796120 15.4550466537
4.9042925835 16.1490592957
5.6750955582 16.4837379456
5.0375180244 16.8214931488
5.5887961388 16.4602966309
5.6172242165 15.8418483734
5.2092142105 16.5415420532
5.2385482788 16.0572433472
5.2598109245 16.1306476593
4.7569375038 15.6211433411
4.9323039055 15.8142223358
5.5208148956 16.4728755951
5.8146147728 15.8658971786
5.0904064178 16.1472854614
5.6498584747 15.8691778183
4.6143474579 16.2240772247
4.8762063980 16.2945442200
5.7350172997 16.1316356659
4.9479746819 15.6207475662
5.6475729942 16.1996231079
5.6038932800 15.5742912292
5.1202363968 16.2052402496
5.5283770561 16.2559909821
4.9294881821 15.5694084167
5.0048270226 16.6082458496
5.4190058708 16.2563419342
5.5922031403 16.2835922241
4.9548821449 16.4622497559
5.3718099594 16.0676059723
5.0533809662 16.0726299286
5.1092457771 16.1202259064
5.6193537712 16.1571464539
4.8382534981 16.0084381104
5.5293469429 16.2437114716
5.4190874100 15.5442142487
5.0287714005 16.5671463013
5.1790413857 16.5347461700
4.9960665703 16.5531864166
5.6818799973 16.0754013062
4.7520594597 16.0967578888
4.8531384468 16.4210548401
5.0343041420 16.4095916748
4.9334673882 16.4013957977
4.7898545265 16.1829910278
5.0340003967 16.1498317719
4.9353685379 16.3467082977
5.1476917267 16.0048484802
5.2379055023 16.2709293365
4.7405748367 16.0898494720
5.4446887970 15.7860651016
5.3875761032 15.9594202042
5.3542542458 15.9946937561
5.2428588867 16.2500171661
4.9846606255 16.0786209106
4.8144645691 15.6826238632
5.2227106094 15.9814348221
5.4281744957 15.6686191559
5.2252087593 15.7202978134
5.6680746078 16.1651515961
5.0337362289 16.5310192108
5.3246245384 15.8751049042
5.0050354004 15.6320800781
5.3618764877 15.5912590027
5.0339851379 16.3026065826
5.0721802711 15.6522274017
5.4854512215 16.1022834778
4.8699870110 16.0297088623
5.1903219223 15.9611444473
5.6278605461 16.3987445831
5.2428059578 16.1233196259
4.8688898087 15.5754337311
5.0286293030 15.5620069504
5.0221261978 16.1119842529
5.4235715866 16.4565258026
5.3920083046 16.5315341949
5.5648422241 15.8393878937
5.1329298019 16.2482433319
5.7375316620 16.0427780151
4.7585887909 16.3921852112
4.7179560661 16.1289997101
5.3865380287 16.3981380463
5.2298598289 15.5309514999
5.4104838371 16.3545169830
4.8071808815 16.0028991699
5.4174799919 16.1998004913
4.8421497345 15.5361051559
5.0639619827 16.0255317688
4.9210948944 15.5749130249
5.0884714127 16.6037521362
5.3777737617 16.4971199036
5.2280259132 15.7357854843
5.2065658569 15.9996414185
5.7021932602 15.6881828308
5.5596704483 15.7096757889
5.4299778938 16.5292472839
5.1137328148 16.5674247742
5.2157440186 16.1589527130
5.1738986969 15.6117420197
5.2814650536 16.3565578461
5.1747779846 16.2209568024
5.3069586754 15.8461179733
5.2853770256 15.7618618011
4.9838895798 16.0937786102
5.5590300560 16.0391654968
5.5875501633 16.1741600037
4.7091536522 16.0807666779
5.0490021706 16.1374969482
5.4006214142 16.4639587402
4.8691344261 16.0182170868
5.3387479782 15.7601585388
5.1054115295 15.8622627258
5.1366658211 16.5699119568
4.9883394241 15.9202814102
5.1561212540 15.5412588120
5.0908007622 16.4044284821
4.8356657028 15.6157522202
5.2912039757 16.4553070068
4.8978538513 15.6237993240
5.4442028999 15.8020362854
4.9746127129 15.6092958450
5.5164775848 16.4200191498
5.2386703491 15.6157665253
5.6686100960 16.3342685699
5.4066181183 15.5598697662
5.4549293518 15.5692768097
5.4447746277 16.1802768707
4.9027128220 16.0932121277
5.0811829567 15.5065898895
4.8337235451 16.3267307281
5.2039518356 16.5837593079
5.1970286369 15.7158927917
5.1082911491 16.1458740234
4.9547638893 15.8476314545
5.1927337646 16.4116172791
5.1129107475 16.0129470825
5.2097282410 15.8615875244
5.0911221504 16.2575893402
4.9353442192 15.9266653061
5.5583930016 16.1550960541
5.2534818649 15.8802585602
5.5702528954 15.9316463470
5.0249218941 16.2336940765
5.5202698708 15.8530912399
5.2420582771 15.6793689728
5.3989148140 15.9009170532
4.8315711021 15.5722608566
4.6815400124 16.1203536987
5.1699447632 15.7791633606
5.0761394501 16.5694103241
5.7104420662 16.1100177765
4.9419641495 15.8673181534
5.1238603592 15.6975564957
5.1827640533 15.8053646088
5.0433878899 15.9123382568
4.8277835846 16.2071685791
5.3020720482 16.2293376923
5.5631313324 16.4151287079
5.4702177048 16.0800991058
5.3633561134 16.0679340363
5.1842107773 16.0128078461
4.6561808586 15.7514610291
4.9838690758 15.7015485764
4.9135432243 15.7764921188
5.2259626389 15.7592964172
4.9400849342 15.6378259659
4.7564806938 16.1831054688
4.9755082130 15.8073120117
5.8572597504 16.0449504852
5.5260529518 16.3132171631
5.5754966736 15.5111169815
5.3976483345 15.8946218491
5.3363127708 15.4762830734
4.7452292442 15.9853448868
4.9828824997 16.2616596222
5.2911591530 15.6150093079
5.3748397827 16.2072677612
5.0763363838 15.6192913055
4.8705554008 15.7201871872


==> expres/synthU5/dtSNE_jonas_cl5_dim150_p500.500.500.500.500_d1.2.4.6.8_embedding.tsv <==
-10.7198651576 -25.6622766158
-11.2436720757 -23.5907164809
-13.4340565930 -23.9380193535
-12.7955474391 -23.4193186803
-13.3600541838 -24.8612220235
-11.6778976393 -26.3434403891
-12.3015829330 -26.8002874452
-12.7912419411 -24.7633226383
-13.2927122561 -27.0132268353
-11.0353765180 -26.3061312553
-11.6473832845 -26.3813926568
-11.5671973180 -25.4810061260
-12.3724879626 -26.7470942481
-10.9094878493 -24.9814100336
-12.9663210884 -24.8141702959
-11.8058433323 -24.1291997850
-12.7889358716 -23.8501918743
-11.3876108582 -26.2657057749
-12.8905976690 -25.8863264802
-12.8279799877 -23.6182668620
-10.9836556960 -24.3956582031
-12.2817438759 -24.9988971687
-11.5268653419 -26.8249499579
-12.3998530515 -25.0882802247
-11.9552783044 -25.3335815257
-13.1039200735 -24.4302770069
-12.5904329061 -25.0650712482
-11.8692564356 -23.1178742416
-11.3150428160 -26.3096983142
-12.3249958884 -26.1027907531
-12.1379320696 -25.0623441454
-10.9313797104 -25.2445623569
-13.6260209375 -24.3123032241
-11.3875337616 -26.2096572107
-11.8602324730 -25.6383458059
-13.5976966750 -26.3844200832
-12.7887887195 -26.7530593457
-13.7749835533 -25.5625648605
-13.9233745552 -25.9557438744
-12.1897401325 -24.0299480811
-11.4235197823 -24.1174080457
-12.6002255656 -25.3840262894
-12.3453424277 -23.9956084534
-12.9656630644 -24.5699128757
-12.6661596622 -25.0317891957
-11.7728259677 -25.7233490920
-12.9057292969 -26.4709557504
-12.6855404972 -24.7063356911
-12.7387039602 -26.2909583704
-11.1136704492 -24.2973864953
-12.6997251622 -24.0679772441
-11.3405992544 -25.1665573039
-12.8905233864 -23.5633786905
-11.8360634507 -24.6020260091
-13.0938902451 -24.3385894309
-11.7939848224 -26.1196194987
-13.0927767612 -24.4489999454
-13.4452562048 -26.7832499789
-13.4675611780 -25.7894967249
-13.7943486861 -23.3666924292
-12.4441815422 -24.7312592179
-12.9851739074 -25.0683958401
-14.0068554580 -24.5845792168
-12.9050092107 -27.0878796157
-13.9003929822 -25.6666862613
-12.5304786336 -26.1735826837
-11.1981409011 -24.9431939057
-12.2086046510 -24.5426532294
-11.7391327354 -26.0398774183
-13.1283055275 -25.1728542208
-11.4585302304 -24.2265102060
-10.6963894211 -25.5399780737
-13.1598708431 -26.4465255238
-13.2482600377 -25.3983455014
-12.3723867232 -26.6682854871
-11.9197036819 -26.5575364696
-12.2767895361 -25.6240281771
-11.0496916238 -23.9245180527
-12.0043566186 -25.3974216828
-13.8139677523 -24.2447245901
-10.9765348436 -24.5126637479
-11.7047847455 -24.1937886168
-12.0981154244 -27.0531389774
-13.8826207265 -24.1997422556
-13.2460269584 -24.7176887714
-12.6479574292 -25.4042506067
-12.2255778274 -24.5372213132
-13.0246843258 -24.2244728153
-14.0725908692 -25.7930802767
-13.2992518275 -25.8679667585
-12.1655647192 -24.6873478753
-12.6193677525 -24.1159910694
-11.3203800310 -24.1357028606
-11.3357635593 -24.8993479123
-13.4768572005 -26.0243079910
-12.5638958809 -25.8258970903
-13.9887349412 -25.0953019938
-12.4057646541 -24.2524366503
-10.4666615465 -25.8114422107
-10.7706266612 -24.2953096580
-11.2757907895 -25.0639074693
-11.8253939395 -23.8428369050
-14.4284517209 -25.1632774821
-10.3720508882 -26.1400923021
-12.5984369548 -25.9986814108
-14.0091422536 -26.5691783804
-11.1443682166 -25.3285046751
-13.8941982677 -25.4325184566
-10.7630849071 -25.6693214285
-11.2599671363 -26.4408956215
-11.0989588050 -26.5643556130
-12.4348885589 -23.9354292848
-13.9861223493 -25.7726131167
-12.7053309049 -25.0380580127
-12.2003107706 -23.6766519700
-11.9872744342 -26.1863727265
-11.3761783133 -26.0000505552
-11.7299852996 -26.2517634262
-11.9994132044 -26.2333568248
-12.1177819069 -25.7843052095
-11.8300896392 -26.2329949747
-11.9156709213 -27.0471653350
-13.1689350376 -25.4847579497
-11.2507437813 -24.3464916728
-12.6015232385 -24.7400046869
-13.1148693400 -24.6763089115
-12.1786091549 -25.5165059278
-12.2282349874 -23.6065773471
-10.8865100785 -24.9236969956
-11.3968502007 -25.0114198952
-11.8281791961 -25.3031846210
-13.2845123064 -23.8504572281
-12.8389974957 -25.1710891761
-10.9720510591 -25.2784423691
-11.8361290281 -24.2505122532
-11.4423788572 -26.8204955309
-11.7837873647 -26.6186084672
-11.5793823462 -25.0746866635
-11.6202055685 -25.7054517130
-12.5319799451 -25.4092432749
-12.2847993930 -26.0702980990
-12.6051864642 -24.5788945284
-13.7274041919 -25.1180345355
-13.0422570062 -25.4978942301
-13.6161808639 -25.6709151821
-12.6704810305 -26.1025060431
-13.4148051001 -24.5632666498
-12.1666735809 -25.1289043681
-12.2219407535 -24.1697637075
-12.3118828622 -24.6739448332
-12.6992567733 -24.8149025504
-13.6615599882 -24.4669263492
-11.8006834500 -25.3695219681
-12.5776347247 -25.4059363649
-11.7354641138 -24.9164477005
-13.8143354606 -25.1453958294
-12.7219581692 -24.5911152126
-13.2999971039 -25.4570805934
-11.7646115235 -25.3801921945
-11.6110356946 -23.6047238609
-12.2697347372 -23.7350798110
-12.2770255624 -26.2390878168
-11.1680858320 -24.8712613034
-11.2533195641 -23.6845997929
-11.6387632974 -25.1724895419
-11.5464130203 -24.9780762202
-12.2999034787 -24.9233117787
-11.2930415114 -23.4881740223
-13.7497051428 -25.8411471887
-13.7340947508 -24.9427319600
-11.4436540769 -24.9533296873
-13.9582803644 -24.5946286295
-12.1887852741 -26.2741788841
-12.2316500936 -22.9985581900
-11.3745596066 -23.4097718465
-11.8589957742 -26.6388964769
-11.4224137934 -26.1591354188
-11.4176157405 -24.8952150368
-11.2103010833 -24.1655683893
-12.5468985532 -24.1400514269
-11.8958783957 -24.5431267099
-12.6916968460 -26.7892451958
-12.0968007969 -26.7492072236
-12.3249735192 -25.8860486926
-13.3298406671 -24.8848212812
-12.0437460985 -25.4124567621
-12.4941024867 -24.5958698450
-12.8051796692 -25.8333363641
-11.4660901676 -24.4165220951
-10.6612821752 -25.4184214502
-13.7790932014 -25.3949368075
-11.3142358334 -25.0113381916
-11.1914106059 -26.2071699456
-12.1498321981 -25.1951164510
-12.8096449563 -25.5884070542
-11.4598854483 -24.9122612208
-11.0119622930 -24.3397256637
-12.0050206584 -23.7084816747
-12.8017014741 -26.0055809598
-13.5337159295 -25.3276158992
-13.4642207642 -24.3679454569
-13.3516383551 -24.6229016389
-14.1809733011 -25.7415088771
-12.2747378747 -25.8521895292
-12.0087504519 -23.5774653348
-11.1388411006 -26.2422679211
-13.4925937779 -26.6543953236
-12.0034779980 -24.4211913914
-13.7227742481 -24.7827167324
-13.5912121216 -26.6233219323
-12.4478232549 -24.3895291934
-12.3744063813 -25.2007913582
-10.6894288808 -25.6151260737
-12.3034745996 -25.1842374481
-12.5513148764 -23.1047213158
-10.9880443586 -26.6636785609
-12.6589724769 -25.1919837725
-12.8714157033 -24.2438417292
-13.6470694805 -25.4347881761
-11.3470925382 -26.4868713085
-11.8518312556 -24.6462944087
-13.2799893253 -26.6443213411
-12.9638554994 -25.1852570764
-10.5099634632 -25.9274354888
-14.1025534202 -23.8284658919
-13.8443004537 -24.7483248033
-11.9883862720 -26.1992007288
-13.5124658984 -25.8238385861
-11.9080794806 -25.2528154848
-13.0577783962 -23.8998943902
-12.6743618547 -25.5737427521
-11.7912194643 -25.3830056460
-11.8132239213 -23.9685228895
-13.1916071692 -26.4300029699
-11.4728341758 -26.5530558249
-12.0318778844 -25.2977755388
-13.3707862065 -25.8880400389
-12.4674026849 -23.6210008761
-13.3456849167 -26.2127198419
-13.2837106943 -25.3811863176
-13.8900921011 -26.2017914182
-12.7805275085 -26.0709513825
-12.9227481742 -24.2113338976
-12.2647868770 -25.7960632126
-12.5557094723 -25.3733511244
-13.6355918685 -25.6315899497
-10.5896860067 -25.1547305978
-11.8764142668 -27.2155994837
-11.8177017425 -26.7336484329
-11.9802099767 -24.3955884980
-10.9795939945 -24.0565426620
-11.2962851602 -24.1794017327
-12.3553012282 -24.4055197833
-12.2291651619 -24.8372140647
-12.2317031624 -24.1288135026
-13.3616717031 -24.4325890437
-11.3236730043 -25.7566996150
-12.8206674221 -25.2451718275
-11.6206874811 -23.6358043625
-13.8966271295 -26.2139738922
-10.6065790752 -25.0456506993
-12.9384661571 -25.2537081854
-13.1095718676 -25.6802122937
-11.3643676633 -25.4302045175
-13.5822723449 -26.0983591784
-13.1429554956 -26.3318129418
-12.8126072572 -26.6830106738
-13.3555304940 -23.4832975385
-12.6408081340 -24.0387628851
-11.6150570961 -24.3707459493
-14.3675427753 -25.3320295195
-12.2150049421 -22.8063682030
-10.7523385382 -24.3584437577
-11.8702909837 -25.2875689827
-11.2098014318 -25.0700816079
-12.7238371110 -26.2810881975
-11.9660960519 -23.3977181957
-10.9453765513 -26.5760242241
-10.2773343362 -25.8281370882
-12.4754380027 -24.3055190428
-13.0840252227 -26.8256392919
-10.9582872569 -24.6727782901
-13.5241406567 -23.8899246338
-11.8843394125 -25.7171233560
-11.6721585705 -25.1768503859
-12.3605233362 -25.1384576805
-11.7263249920 -25.4277615062
-12.1407232533 -24.6416090806
-12.2324370678 -26.0207792709
-11.2812250595 -25.4499517541
-13.0552761893 -25.8449886057
-13.5080508559 -24.4978773909
-13.5394222711 -25.7950161364
-13.0669169440 -23.5450963178
-12.6148028637 -26.2902643463
-11.7790089168 -24.8017854934
-13.4188791592 -24.3383122423
-13.2250661528 -25.0228899536
-14.0114310459 -24.8394729592
-11.6553131151 -25.2278533357
-13.2566341795 -25.2601907464
-10.7457047500 -25.0702912852
-11.8011726991 -26.4639912332
-13.5569187907 -25.7229919144
-12.8287272445 -25.8914742237
-14.4734733446 -24.9687215642
-11.5905471889 -26.2838020749
-13.0367974183 -26.3262306545
-11.9287210583 -25.4682405681
-12.9212686485 -25.2271315561
-12.1981641801 -26.8885202820
-11.3018634580 -25.2480660890
-13.6729827326 -25.7262402589
-11.7800079922 -25.0385733946
-13.0953626556 -26.0745779277
-12.5555406067 -27.0528364865
-11.7239530488 -25.0040366061
-11.1692172828 -23.8095331183
-13.2321434965 -23.9621519905
-13.0809059207 -27.3008008013
-12.9918274782 -26.8622795251
-12.2369221310 -26.1018894320
-12.7912121728 -25.8797886670
-12.6624713822 -26.4423822449
-11.1779089145 -26.1341079588
-13.2845781515 -25.0426822515
-13.2392125827 -25.2993016272
-13.7104644946 -26.7964940401
-12.2071152072 -24.3057477114
-13.2854661406 -25.2939749923
-13.3267027457 -24.3762317486
-13.0146908475 -24.5513064242
-12.4458838704 -23.6413207212
-12.9100455690 -26.5733477911
-12.0565038331 -24.2998886083
-13.3230615994 -24.5931056883
-12.7933847444 -24.8681432774
-11.0920768369 -24.0630290094
-13.0304361211 -26.7497064584
-12.1333175319 -27.1985956125
-13.2844858950 -24.2366408651
-11.0760833020 -24.6459177372
-12.7359935727 -25.0405291129
-11.9880365599 -25.6402449006
-12.5701134582 -24.5476011866
-12.4525357397 -26.5712873510
-12.7640911725 -25.3392413459
-13.3703351841 -27.0325527920
-11.8681865328 -24.6291295293
-12.7185043899 -25.2600799103
-11.6171188493 -26.9621255562
-11.4429264102 -23.7092137395
-12.7930460705 -27.0111057539
-12.5871678013 -24.3502706325
-13.0372222012 -26.3360342215
-11.3962245875 -24.8614203490
-11.0990033268 -25.2780839578
-11.4265151621 -26.1980447715
-12.1909653108 -24.4855270944
-12.5252838367 -26.9452614628
-12.4964995810 -25.0196761951
-13.5101677709 -25.6963554151
-12.1979436567 -23.8207915882
-11.1055401604 -25.6767404249
-12.5143640833 -25.6758263616
-14.1677349195 -26.9177856444
-13.0091892066 -25.8048258658
-12.7967091771 -24.7131617284
-11.6425569212 -25.7812838395
-11.3961678657 -24.5114957328
-12.8271895104 -25.6762042179
-14.0334475833 -24.2740238956
-12.6524246327 -23.7256601412
-14.1342107028 -25.3664260378
-11.2986708249 -24.9308860451
-10.2947691935 -24.9561457823
-14.2666394224 -24.9711184302
-11.8339410122 -27.0145405027
-11.5990466932 -25.4744868987
-14.1380310781 -25.7424928755
-11.7067123379 -24.5694825780
-14.2923808184 -25.4317213238
-13.3920608490 -23.8171130044
-12.0433972443 -24.4445286937
-12.1985592144 -25.5795839754
-12.2419614677 -25.4064077172
-12.5922019353 -26.6154817814
-10.7912536925 -25.8739710566
-13.4608157616 -25.7785616497
-11.9199220526 -24.0913213302
-11.7850730629 -23.9003802498
-13.6242768496 -23.6952857868
-12.8103854871 -25.5809963594
-12.3848539030 -24.2826188617
-13.0932441306 -24.5370699285
-13.3108987843 -25.8964270767
-12.9674686257 -25.0033785383
-12.8687112093 -25.6503391679
-12.6167028140 -25.8422638748
-11.9841794247 -25.3990992295
-13.4499838192 -25.4091536386
-13.3490070808 -25.8613726229
-11.4860196252 -25.8976797734
-12.6337349637 -25.0689750162
-12.6905556890 -25.2460502133
-10.8050449920 -25.5348523855
-11.7156104875 -25.3275390040
-12.0818891518 -24.8717510439
-11.8837770410 -22.9621184750
-12.4994142418 -24.7482580271
-12.7936928674 -26.4074728770
-14.2266675843 -24.8604776870
-10.9497057157 -25.4337963085
-13.2910344395 -24.5329040694
-12.3517394936 -23.1510485362
-13.8678453521 -24.8175709472
-14.2073507731 -24.6747273306
-13.5092316595 -23.8139505333
-12.3847679928 -23.5750783432
-11.6072701236 -25.7038109058
-14.0121422197 -26.5492702592
-13.1227194657 -26.0201557720
-12.0916141540 -26.8712965992
-10.8270951694 -26.0848347507
-10.8945051955 -25.5685077491
-12.5177108717 -26.8802744703
-12.3099903228 -25.6082500133
-12.5645309534 -24.1385841587
-12.0448376098 -26.2655577603
-13.9371603072 -25.3206392426
-14.0074327951 -26.0782133393
-13.3124340197 -23.7561371248
-12.5391302846 -25.7453717563
-11.4995195816 -25.6693738474
-11.3362864447 -25.6155599487
-13.0868005894 -24.6650001101
-10.6079178216 -24.5833518696
-11.9178583371 -24.1934118179
-11.4862905301 -25.7726538744
-13.4552645757 -24.3562628294
-12.1657896727 -24.7941575449
-11.7533926386 -27.4342559287
-12.9970957409 -25.3461841527
-12.1849561747 -24.9872264507
-13.3786190014 -26.2716356912
-11.7484203326 -24.3331633187
-13.8558651535 -26.0759181071
-13.1832780419 -23.8495705244
-12.6178298552 -24.6377873955
-11.9330181880 -24.6281183894
-13.0936242601 -25.2233276581
-12.7623929661 -23.9941036330
-12.0555087349 -24.8712435942
-12.5671353038 -24.4447997349
-12.2333367428 -24.0569203483
-12.2053622387 -26.0766517057
-14.2266806623 -25.7306096814
-11.5453304544 -26.3145793919
-11.9796749794 -24.4439099596
-12.2675240590 -26.0673848359
-14.2506996887 -25.0245665567
-12.0953111373 -26.3052282321
-11.0354518745 -26.3322206681
-12.0837442832 -25.2578892538
-13.6407009324 -23.4944621874
-10.9278728060 -24.2389132496
-11.9398796220 -24.8244179699
-13.5443951129 -25.8596497751
-13.0855457311 -26.9406686144
-12.9076544055 -26.7042598262
-13.6134084802 -26.1811346257
-13.0101307176 -25.3137075070
-12.3491693396 -24.7124590965
-14.0040991663 -26.0340890921
-13.8651012344 -24.6756308696
-12.0123287788 -25.4394625266
-13.6633382810 -24.0649301551
-13.1476066502 -24.5439561647
-13.3857415204 -24.2812908183
-12.2135991842 -25.4086818645
-13.0300953541 -23.9570509276
-13.2142959855 -24.0670856230
-10.7038282471 -26.1055880164
-11.7981834406 -24.8989879273
-11.7569726914 -24.0164406713
-11.3452492671 -25.3372727843
-10.9794048020 -23.7120640132
-13.4328698933 -25.9102811969
-12.2629924669 -24.6101683352
-13.1515454607 -26.4786791102
-10.8401379380 -25.5204101212
-12.4581518130 -26.2186597667
-12.3619994038 -24.2141571311
-11.5188054516 -24.7921032587
-11.4389968601 -24.7590994504
-12.0569334995 -26.1704995068
-13.4871056089 -24.3575770365
-12.9624303466 -25.9531049999
-11.6047612049 -27.0999256441
-14.3522804832 -24.4997055388
10.8170024391 29.3208341462
13.9016515183 28.2549548408
11.5074979285 30.3300649128
10.3086993438 30.0014065674
14.2773534128 29.5620923303
11.2745711740 30.7285893201
12.4248222754 26.2855595313
12.2668075352 29.9470318204
12.6580884219 26.7569527293
12.7953489336 28.5642888269
13.5865306992 28.6407411657
11.3655597229 31.0009209896
10.4905423545 27.9958487240
13.7686992531 28.4402029903
12.7485828137 29.3030891422
15.7086359266 30.0733685882
11.7213640585 29.0495078185
11.6726863111 28.7568378140
15.1175026160 26.8517493602
15.1774367030 26.6509428078
11.2151591025 26.6788400320
13.6582698832 27.8529787829
11.3434669976 27.3747121845
13.6571460960 26.8863918028
11.3581154074 30.0393091474
14.5501298244 27.4892910276
15.2005603147 27.8580486743
11.8198970601 30.7130878742
14.2334834475 32.0964224563
14.8556882467 29.7436404746
12.0642088889 26.6776582894
11.4966015641 31.0662980084
11.7614022867 29.8830071518
11.4326813239 26.7799807948
12.7341997618 29.3605480166
14.5570298546 28.6747158520
16.0604429070 27.2952616596
10.5914311925 30.2166887830
16.4211518220 28.2355008769
13.7435665965 30.6776263780
12.9997730881 27.9449245268
12.2974818397 26.4073030393
10.6685654315 29.4991380707
15.0918825674 30.2551831057
12.9666326623 27.7041459090
13.2580202598 30.0457149181
12.3553443175 30.4753202044
9.5922687801 29.4917135399
12.3920414664 26.8841806939
12.4165204909 26.6830123428
14.5731652744 26.3570330314
15.9160847825 28.4989300120
12.1147361018 29.7764955067
12.3632865072 27.3899445922
13.2053536986 30.8206595008
13.3772922259 31.1144169083
13.6401461393 26.4962019253
12.6801477165 30.9314749887
12.4005022010 30.6782572840
13.8831501658 26.5185222872
12.2025215429 26.6140653308
13.0229091666 31.3284451532
10.8341118593 26.8791078852
14.4061398657 26.9036515429
13.0577344338 26.8985385302
13.2887315179 29.7479515084
14.7296052405 27.7169482415
12.8306071431 28.0671670370
11.1884506320 27.9122056160
16.1923394665 27.0939354767
14.5041178648 28.7921219670
12.3781427206 31.3715682805
14.9811256445 27.1611662155
12.7648360166 29.3463269775
13.6286000147 29.3970653235
10.4803411116 28.3938356642
10.1058120287 29.2403295366
15.0477282743 26.9821072665
13.4039954206 27.9217996460
11.3371146444 29.1203973041
11.1526095521 25.9636299067
13.4064886572 29.0423652487
12.4905865825 32.3751036751
13.3937778580 26.6738190347
12.6681887562 28.9035241923
12.6588247362 27.6698295187
14.0529895749 29.6861669513
15.3769702563 27.1432739243
13.1428828291 27.2397639528
13.2294994017 27.1609320231
13.9839485629 27.0972217764
11.4550181316 26.9398018580
11.4947339025 27.2215833728
10.2595605857 28.4230641264
14.1524777584 30.9205640521
12.2529558154 28.8994256141
13.0921128888 30.4401408665
10.9987580607 29.7641093361
13.7886615151 26.6487912168
11.1783093054 28.4058977787
13.5874389145 30.7063231938
15.1035045391 31.1060254985
12.3687088364 29.0746172656
13.3433666221 30.6228071589
14.5036747645 28.8214051809
14.3086557301 30.2408840071
10.9850989179 27.7038672399
15.0580527192 26.2541070282
14.9657732352 28.6851828522
14.3799328902 30.3512258546
11.1876790714 26.3900286793
10.8459303365 30.5587458022
13.0165034025 30.7774294248
13.3672974980 30.5329685591
14.8711656135 27.8003305790
12.8583032450 32.1987200682
9.8771317911 28.2242183397
13.7701907586 29.9864327870
13.9861015735 31.8350193550
13.1476639475 27.7513127053
12.9618858824 25.8508382940
14.5694023023 27.6179765873
11.3104437188 29.1334742524
12.3602985273 31.2587474656
12.8502822325 26.7205978938
15.4566772908 29.0851325690
11.4105333943 28.8789061020
14.1137111103 27.6041523155
11.7739879580 29.1219721153
12.4129763145 30.2809416258
13.4300739787 28.6824538739
14.3116891202 29.4910693339
12.0838327174 30.8037612754
13.6487554705 27.0952660332
14.0183248098 30.9031499966
14.6743815579 27.9976206947
14.7283181389 29.1965113913
11.7747152816 28.9732199194
12.3947287324 29.3090185541
14.8830957117 30.0456457240
13.0989207311 27.0349332452
12.3569425461 26.9955980432
13.9793457632 28.5820089285
16.4984992387 30.0351205093
13.0445542580 32.4172778032
10.7446384016 27.8708397169
12.7880629298 26.8259341957
10.8243948409 31.6462668328
10.7462301094 29.4736971369
11.0506940684 29.6426992275
15.4019809233 31.1995968501
15.3689733885 30.2328526461
12.6537595212 28.8658121915
13.1219717808 26.3285311730
14.3463493834 27.8157192956
11.1052876878 30.0616018731
13.6766207788 25.9567260204
11.6061691979 28.4034724471
10.8932743551 30.4451816591
11.2022798600 29.8205991324
14.2486941697 28.5436163882
11.8582293399 27.3891402217
12.9036113217 31.5170094082
15.1990204501 27.9501846600
14.8444850379 27.5357940369
14.0148066452 30.5099422436
14.2136889029 25.5700347313
13.0705521976 28.9161912894
13.3845826343 31.5504954003
15.1439668585 28.5837405856
9.9613810621 27.7944477790
14.9221344527 30.0777020667
13.6008787463 32.1015338101
12.2804124825 29.1915040736
12.8586973629 28.1262300248
15.1498891615 29.1160882833
11.7527791840 31.0445807208
12.9188372457 29.6839415452
16.1659080164 28.7828428459
11.4369217123 30.1685874196
11.4347894527 28.5422136345
10.7191555671 28.1151364430
12.1355476955 29.9056989262
13.9588250719 28.3969863790
9.6540005817 29.4565662954
12.0247759780 29.8458043833
11.0303400435 29.2290498942
11.9955222080 27.8011412508
13.1092584846 29.6433601403
15.8670436045 29.7928000589
13.5467535077 30.8642686687
10.8170635728 27.7839197602
12.8614202093 28.5634921083
14.0733373461 28.8809799155
13.3150873919 28.2867132986
12.2758365565 29.2684827799
12.3969847016 29.3156402572
11.8162831076 26.0723886742
12.4270337024 25.8473962688
9.5657658145 28.3019785748
14.5411252592 26.6494162581
14.9383579324 30.9580595168
15.4822781262 29.7984227788
12.0235485068 29.0897261257
14.8192403531 25.8711578369
10.9504355371 31.2168068904
11.2610933364 26.6454044790
15.6620788408 29.9149076679
11.8633365933 27.7666049346
13.9740621501 29.9893841422
13.6764090592 25.2469632846
13.8665403925 29.9658299045
16.0110224450 27.6375691794
12.7566709201 30.4053402174
15.0765554717 26.8998699663
16.0211187251 27.3346268068
14.3067273978 28.8365031820
14.4637426037 31.1203428846
14.3848829517 29.8340878087
13.6172040662 26.6024550973
10.6509302031 28.5221190221
14.9811374526 28.6008178604
11.4613886603 28.9961136865
11.8683529446 30.6279511203
13.9039340052 27.0328176312
11.0904892712 31.4102409874
11.8318555465 27.7433860222
12.0432714222 27.6083709878
12.4114749357 32.1799869433
12.1474062571 31.1988446057
13.7331201044 27.5851548171
9.4258342173 27.9764552220
12.0624376177 29.2078085997
14.0944639421 27.8314087319
11.7033178233 27.0351554217
14.2157852833 29.8496047558
14.9623079254 31.5394015425
11.6276770935 27.4260779373
14.0971789849 31.3642903223
11.8648398387 30.0573453629
14.2045653753 26.6129798267
14.7832831391 27.5285783991
12.9456707438 31.4266793392
12.8287540505 28.2820915622
13.9448749009 30.9490870317
10.6362599924 28.5572747848
13.9520786696 28.2777843673
13.3585785026 29.1015205479
13.9395244888 31.0015183181
14.5379048509 30.0147327646
14.1531224533 26.9625334038
11.1481234187 25.4775784531
13.2974089485 28.1187688593
14.7649155637 29.1312256772
12.9730504158 27.3939582358
12.3681627054 27.6483585828
13.2715999147 29.6116914218
13.2360811690 27.9267272676
12.0711501821 30.0203641643
13.6252364184 31.0264796108
14.6730491327 27.5972670560
13.9648912528 29.3854698399
12.5510416250 31.0176920881
12.2573524959 29.3161500255
13.3771657317 25.7089858995
13.6789883008 31.3155616055
14.7955738941 31.6158769920
12.1747949195 29.6792224714
12.9208228219 28.7776210061
12.8360506141 29.1342894484
14.2176859687 29.3272695012
14.4283398359 30.6748601323
14.4399024323 27.7641897239
14.8664087980 29.6354354786
10.2221988322 31.3479340157
12.4860495526 29.0476033735
11.2348513501 30.7670742700
14.0199928708 27.3014068410
15.1123992945 28.2247281962
12.6810617577 30.1834476096
10.3711743169 28.6686002224
13.3180328671 26.9822037978
13.7493650427 32.5497520940
12.5485867755 28.0467865444
15.6808557314 26.7545555714
16.1339839354 28.6009050898
12.9227921853 29.9548523340
13.5198026236 29.4259698252
12.5014345906 30.1269331832
12.8545993984 29.5209498957
14.2231130524 30.0649636306
12.9081644663 29.1752437082
9.8329990958 27.5364645387
13.6718165760 29.5055451920
14.2135534051 25.6519818262
10.4295171297 29.0953715382
12.4803160813 27.7358636494
11.3739499783 27.5372206925
13.6976532831 30.6623533396
14.6272069705 28.3560148442
11.0095870293 27.0880820927
12.1801010007 26.9259133734
14.0544995543 27.6364548665
14.5968267618 29.6864926375
14.5405858461 28.6924878771
14.5938372721 30.1582459422
14.7491922811 28.5086915294
12.3843078021 31.7331677614
10.5852319398 29.1807300901
12.7950691686 27.6198507659
15.0825979437 29.1737020365
12.9720444108 31.1686382045
13.2921170356 30.0005189614
12.0428093146 28.4492876216
11.4861745447 28.3160495648
9.5822422723 27.3731584991
11.9125549876 27.5796534914
13.9696019466 31.0547200965
13.6834505205 25.2995519651
11.1716204864 26.7204117748
11.4926640403 26.9643754223
12.4671393924 26.1508444714
10.7090037424 31.1001735840
12.7533932422 27.7300715992
12.6069343711 30.6146718357
10.5892233617 29.2994286819
13.2340077317 28.7779566531
11.1684024702 27.6410889928
15.8708814641 30.0713465371
11.9520094004 28.2309081544
13.4498259475 30.7123306480
15.0029827604 28.6228775448
14.9257309707 29.6584982954
13.3342229814 27.9621259491
12.1316581972 29.6026215319
14.0442007664 29.3709161018
11.3862566940 28.9764974579
9.6392960321 30.1160023942
11.1027060340 30.9119107341
16.1620616613 30.2214682688
13.7373740606 26.9519687666
13.5697128155 26.6095655181
13.6763931341 27.5180645401
10.8191094181 29.5690929248
9.8936820978 29.3341562077
11.5740162624 29.6864991478
12.0103216561 27.4119658704
13.5340712487 31.1191714349
10.3785102440 27.5473618038
10.6460925108 28.8998086331
13.3743334900 29.9736601884
14.8581285711 28.9990200516
10.1784010084 28.1182869238
15.1087292072 26.4028312302
14.6203311086 29.8962175057
11.6509729100 27.3454029745
12.5329044427 25.8049915481
13.6421621677 29.7174712652
12.1127280008 30.3203315209
10.8948569473 30.8592015103
10.1019404366 28.3279514094
13.2728660944 26.8231418955
13.4278981793 27.5839921346
13.0103254314 30.1144951761
11.3213585849 29.4459046765
15.2080008518 29.6876392975
14.1048777672 30.6382327935
14.9307423161 26.9200061373
14.4879173361 26.4829669937
12.0873696493 28.9755120565
14.0279335196 26.5871435379
13.8854129393 27.9844464131
15.8150222405 30.9182746072
15.2785436444 28.0685319192
13.3043262025 29.6508187456
12.2377428239 28.9981368015
9.8129302345 29.3800865307
12.0028874289 28.6376606089
15.9889785624 26.9921872804
9.6403140981 29.0328463260
14.1654025322 29.3506020524
14.4584773810 28.3290183447
14.3740118560 28.0031193189
13.9162192117 28.0919405450
11.8717772605 28.6803152279
14.7994227343 30.8048794816
11.9947554339 31.2338102412
15.3921380033 28.1119353620
13.4045522023 26.0835158698
13.2672062342 28.1569699009
10.5140508575 28.4557598198
11.7211493182 30.8553781874
11.2467062742 29.1848926656
13.7252957632 29.1612461070
12.4178896684 29.4252056930
11.8017145052 26.5469056428
11.6593641183 27.1553478193
13.4979380180 27.0425181630
12.2171531751 28.7936300845
16.3603577309 28.9331852197
12.8973889180 30.0378018975
13.5087342217 28.6689592484
12.9962529730 28.7683100233
13.6255538944 28.1321244000
15.7049886563 30.0322169700
12.6349165444 31.1828223246
12.2172341253 29.1840645707
11.1281707024 27.9380974462
12.1210763209 29.5224546241
9.8030738059 28.5003025444
12.4584084845 30.0062036363
9.8077362330 28.0884353590
11.2228164975 27.0526095018
15.8154937391 29.7578511050
13.8535181752 29.2066831582
10.0739303103 29.9745262807
10.4491647238 27.2566523670
12.8141820336 25.7899558159
13.6235487930 26.1830506578
12.5790793176 28.7502769977
10.4201311645 26.7361919066
13.8715745276 28.9278833416
12.7673824814 30.0962161928
13.6920074723 27.3842284619
15.2275827175 30.2127583057
12.4870554795 29.9965152627
13.5575193952 28.6390069937
10.7165118707 28.3267989897
12.6597016751 28.7495306482
10.0139479994 26.8378974241
11.9640722641 28.2561486533
11.3756379161 30.7321407085
11.1722309219 29.4212118937
13.7577013521 28.6531646510
12.6710317424 28.4690617255
12.6945997581 26.8655373815
12.9651872694 27.7497899521
12.2515194254 28.0895014248
11.9808006988 27.5485456893
13.8005288234 30.0446273483
13.5273406232 30.2876177606
12.8505232716 26.6451606047
10.9413594274 26.8826579213
11.1907507268 26.5678754061
14.4005875820 28.0614629935
13.5614681326 29.2197380682
12.7962257983 30.9868578506
10.9559561144 28.6464045742
12.4571943913 28.8295323576
12.1139347621 28.3406051913
13.9237963911 30.6391946327
10.1647474877 31.0673181569
12.4108861132 29.9795832824
10.4195739323 27.7073593615
14.5832428435 30.7121704846
13.4519649372 28.1992420792
10.4568331489 30.2691665259
13.6789115088 24.9761945421
10.7056122767 30.1078275199
12.9929794096 29.5718264861
13.9719082506 25.9544223716
13.4472882742 26.8121876878
15.7463864952 28.5722249721
12.9558678190 30.5346972747
10.9078524740 29.8088508228
15.1103966247 28.6623594691
15.2888752990 30.1418352543
15.5972122541 30.2594670086
12.7024887796 28.7778650787
13.0941948935 30.0760680172
10.3093769903 29.2142246150
12.2538578114 29.4783047318
11.7140219691 31.7403630986
13.2209968902 26.7007653246
11.9345105496 31.4848354676
14.0199141095 27.6771665168
10.2958851787 29.6013262459
14.8940215271 30.1555000127
13.2955930125 29.0245689766
12.3486462326 26.3914660531
12.1964238387 28.9022222198
11.7501871253 27.3853132803
11.6997143651 31.8696514121
13.4450113259 26.4063484413
12.2081862569 30.4170728628
13.9226461402 29.6424074467
15.2854205757 28.0544794362
14.4341470915 26.5827686403
13.9830542566 29.2917849347
13.9763802422 31.1789737672
11.0456848257 30.4966664597
13.1988872438 30.1790560426
13.3015037580 29.6273118283
9.5730645693 27.9128030105
14.5546445025 31.3125188508
13.3212925558 29.0773757332
15.5833487050 29.2844368476
11.7035642275 27.5500340383
13.9215593355 28.6169480255
13.0168364602 30.0859758557
26.2079228226 -12.3900584911
28.8182658937 -15.5630008652
26.1249064608 -10.4388889751
23.4880259469 -16.5140233020
25.8135900492 -16.2206328551
28.3505898106 -16.2341218022
29.3692573866 -14.3043564049
25.5549226244 -20.0249472422
23.9831225973 -17.1846077541
28.6159191644 -17.4088853118
22.7345352806 -16.9748546036
24.5231561077 -13.3731096272
29.7537686529 -13.2799622258
26.3939436416 -17.0944538576
25.1032721250 -13.0622042444
25.9839642828 -17.9376763327
29.0069600489 -13.9480754099
26.2293305956 -19.6156752558
22.6678846843 -13.9219773246
26.9326469789 -12.4994573903
30.6984958065 -16.3371277143
28.4459636597 -15.5311201358
27.9845681758 -11.0163018895
27.7252431146 -15.7533803885
27.0337896923 -10.8062409791
27.6962249068 -19.1909871124
26.0045853292 -15.8105763460
26.7318785302 -17.1923089031
29.5444207525 -14.6419131812
28.3235222163 -16.0525782702
29.0268731434 -12.2414362597
24.0683880619 -13.4250201047
30.4240945729 -14.1770551059
23.7549701164 -18.6583738372
28.1737347054 -14.5248028112
30.1254147021 -13.5845974173
24.0685624125 -11.8131508123
28.5517198989 -15.1338017866
29.2663709556 -15.0427430338
27.4778557648 -13.5573924635
26.0130527734 -20.2559218886
29.0795354350 -15.6688948160
24.0783233400 -14.2340865240
30.4097548365 -14.4641119673
28.7373086085 -10.3318458445
27.6591769229 -14.0364562304
27.8118816671 -18.7198201243
25.9021307828 -16.7562987455
23.1300664438 -15.0061588309
22.6048243093 -15.3371364940
27.6835734520 -16.1263310732
28.3230605969 -11.4511304885
30.2769919090 -15.7824784168
25.8526815307 -15.9978057047
26.6565028752 -15.6289487238
26.9096233868 -15.1283403348
22.4855562565 -17.2470181253
27.3272308060 -13.5402188298
29.0668840402 -17.9409337431
23.6034711412 -13.4215936507
25.0056504076 -13.4269006882
26.4480910150 -14.4127286283
23.9027641303 -14.4565454260
27.5017160880 -15.5034839825
29.7462851200 -13.5499904438
24.5185126959 -11.7856090897
27.5531624323 -15.7658802651
25.2129092459 -13.8946675436
24.3158238158 -17.5524965871
22.6121889684 -16.3254573109
30.0930096193 -15.9579303810
26.2562882988 -16.3776107667
28.2193002761 -14.1522215945
26.9919709986 -18.6000568604
24.6458243701 -14.5377967189
25.6488823702 -12.4386172631
25.2779135635 -15.0910162868
26.7801687950 -16.5664774011
25.2763178841 -12.8685246614
29.7000605018 -18.8951886666
28.2856588399 -15.2460751488
26.9338145170 -18.3753362658
23.0663668403 -16.6217463446
28.1920572530 -19.2106933442
28.3208925839 -17.9109672946
26.1375667784 -16.5132120556
25.7696663960 -14.4866765540
29.0273802517 -18.9554220866
25.8023222840 -18.5008441675
25.3924367281 -12.7552633120
29.1105262366 -13.4501358126
26.8697990579 -16.2175399758
31.4430603715 -14.0263621980
24.0059028869 -15.9958408587
23.0077040623 -11.8437800720
25.8235389821 -15.5099011022
24.8798116084 -11.2884924716
24.5361887775 -17.0305051225
23.0816780876 -14.8780657118
24.3947298042 -16.3355787827
25.8162629720 -13.8937412448
22.9480142460 -16.4978671818
24.5047366297 -16.3264724167
23.5286665795 -12.4009927275
27.5010714234 -12.9718043456
27.0403362120 -9.8363409514
27.6253478618 -17.2995094656
24.3228495117 -15.1183970380
22.5742330993 -15.7524228978
23.5163033565 -16.4326367837
25.0858987210 -19.5000015520
25.5116811027 -13.9232214937
29.8137620909 -17.7878253950
24.8878920669 -18.0079034265
24.7362717674 -18.5126754953
30.0272317113 -13.4445888018
28.9737981297 -12.0971118180
24.3318002595 -15.0432149551
27.6321194353 -13.9660017662
30.1353766935 -14.3748103936
23.9049352058 -10.6696853241
27.5079472841 -16.6474279403
24.5490443820 -12.7865109816
25.2342240645 -12.7163765930
24.1277499466 -16.2402751259
25.1675626951 -17.9725324134
22.0856236014 -16.5113470216
24.1695048086 -11.6105050254
22.0626483768 -12.5450332317
23.7203745961 -13.3062338150
30.1065671451 -14.4304624028
22.1446537650 -14.3652794678
26.7439278171 -11.7288997971
27.5758375949 -14.6383385124
27.1989861587 -12.4960854763
27.9763849772 -13.3297932033
22.8110945856 -15.1659521421
23.5833522376 -12.6214848681
28.0813660029 -17.2413422229
26.8301162628 -18.2368969727
25.0001980092 -13.2085450927
27.4170381514 -13.1271287000
29.3109984074 -17.9020287155
25.8891233467 -13.7376215969
27.6051557003 -19.6976524110
29.1599271579 -18.0147270600
27.6370654380 -13.9488100987
24.7460510657 -15.9234534045
27.9604235776 -13.0168716494
25.8921942397 -18.0982998283
24.0923611277 -13.3694695008
28.9076094531 -16.9955122084
27.1403428508 -15.9895331188
29.0508385199 -18.7697682401
26.5966172286 -18.0870875313
26.8594328355 -16.4043019720
27.5804738078 -15.3341418301
22.6236112217 -16.2410015545
27.5904947007 -17.4400535909
26.0670227043 -13.9328754511
23.3432671299 -17.0797852959
26.2127061076 -9.9617035990
24.6900200451 -16.0228294724
29.3639663699 -13.9299474404
31.2914515569 -15.9943874075
27.4961356093 -14.9244875487
25.3158515690 -13.9441523162
24.7733432460 -16.7067569846
26.8455929709 -13.0506584466
23.8292160795 -15.5390668738
26.1574428708 -10.8196567416
29.5922199070 -13.0850932052
22.9007274550 -17.2581543588
28.0805466644 -17.4203183716
25.8290218723 -14.0992688277
21.8752128541 -14.3938845720
27.7504760509 -14.7899049577
26.6348025358 -12.9194998627
30.3323462030 -13.8935850260
28.4852789895 -16.9622331436
29.4465271143 -15.9113996097
26.3479124190 -16.6576976736
25.5004918316 -13.0390028773
29.0509635926 -15.1629308813
23.1332828516 -15.6895719758
27.5381251798 -14.8220819776
26.3481515703 -14.3786524893
28.7267540336 -11.2694001926
25.2364607048 -14.7529739196
24.4617024344 -13.1283730057
30.2112533306 -13.0187045907
21.8345574177 -14.1550729435
26.8185429184 -19.7159998682
22.0599932865 -14.8380435997
26.4538555920 -14.2219278980
27.1059769304 -16.8526475790
27.8436354473 -12.8788059954
24.3662271122 -19.2750429683
29.3190644634 -11.6864274018
30.5404417320 -15.7779759154
25.7305948502 -15.4846791383
25.1443098963 -17.0079407526
23.6705013588 -15.2262005604
25.8730409440 -14.4957952397
31.0533622350 -16.0424949061
23.6418585743 -16.7667264133
28.2384638033 -15.0537343672
25.8111954505 -16.6569059986
26.3644524779 -11.5158965507
29.1905057021 -13.8148119983
25.5754686793 -13.4695860983
29.7535830654 -16.9139738531
29.4420784836 -15.9812505749
26.4168444577 -13.6995278982
28.6695182977 -13.8475325346
26.4786283123 -15.4472273660
24.2352882021 -12.5536353235
27.9462355471 -18.6341395454
24.7017998241 -17.4392200163
26.6444401547 -12.6267974442
26.9656969820 -19.3947085092
26.9134943597 -16.3269828158
27.3261779136 -16.6485551502
27.9448829638 -17.8383243914
24.4014743199 -12.6758719357
28.8198139686 -13.7970656549
30.1070838262 -14.7293368023
23.5260394578 -13.3229220002
25.4394264510 -12.5049975136
25.6450212742 -12.8680915492
25.1600553066 -10.9314605811
25.6098370281 -12.5834770121
25.0099816882 -12.7255470619
27.1247317898 -18.2315447049
24.3723143397 -12.8746256855
23.9760905299 -14.2459002215
29.1756634782 -14.8355390018
27.1224400405 -14.6147648038
26.1802468063 -20.0922188840
28.0320047707 -15.5337436147
26.4873963080 -15.7563309711
27.2542727158 -16.5868099276
28.8944647677 -12.5240679835
27.4168598007 -12.6921816944
26.1446417730 -11.4625318342
26.3409308324 -20.0040062825
25.6520078871 -18.8331296837
29.4997992309 -17.5977633447
24.7093942655 -13.1145914440
29.3742016495 -14.7520235183
25.7013978898 -17.5451404507
30.2566721760 -12.0702985895
26.2384699312 -14.4266123819
26.7659906007 -13.7554140591
26.1198878478 -16.6862731978
25.1272314614 -16.1663790743
25.2626295658 -12.2147367175
22.4539748395 -12.9401797204
23.9095064006 -13.6126580515
26.3616256409 -13.0085831738
25.7197969837 -18.0670614548
26.8436012869 -15.0480627845
23.9686727526 -15.4357239868
27.1235826207 -11.9843012898
28.4748199920 -15.3417964386
25.8800623769 -17.5450059799
23.6628459864 -12.0936123487
26.0898017544 -11.4221738301
22.8923485846 -14.8254233916
24.3716112243 -12.0996923746
25.4990072906 -18.2647265416
23.9854120804 -11.0476153820
28.2982797067 -16.3697613881
21.8627029949 -17.5441882114
22.8944025290 -13.0987390840
24.5560894312 -15.2284726714
22.4753028335 -15.7050731226
26.4247590272 -13.7970664948
28.8845459026 -13.2978852496
27.8752151611 -13.1534403858
25.5532345821 -13.6707269255
22.3165289191 -15.2851855105
26.6096865701 -16.5068198590
27.4823298058 -16.6374369279
29.9330036752 -13.6051803166
27.6477019369 -18.7470158292
25.6585703448 -13.2151542333
23.5082487810 -16.9505954333
26.8613953517 -16.7184674225
30.2457918160 -17.3403519259
27.5157946453 -18.5839122594
28.7324898361 -16.5261846635
27.6444925238 -15.3126645687
23.8663134474 -17.7967563058
23.5922509744 -15.2648593382
27.3080834037 -11.0198705747
27.4367476507 -17.1769855123
28.0457636002 -19.2777933632
26.0703312201 -16.3144234414
26.7131209782 -11.2223675092
26.6029516649 -13.5401483574
24.8758024185 -18.7119241809
30.3571339807 -12.5399562999
28.4461444568 -14.8450728532
25.1624390175 -13.0333478736
26.4090653531 -14.2615803089
24.5468895396 -13.2961741710
27.4274162677 -15.4275377516
29.1749855695 -15.2237513222
29.0382561284 -16.9601357795
28.2526545755 -11.6082357113
30.7395176142 -17.1107471434
28.3009965477 -16.3568734295
26.2002005717 -17.9947673194
29.5623738406 -16.2828453532
22.8792824741 -17.4628633890
24.9588196367 -13.2454455914
28.1103787638 -17.3384627953
24.7990983758 -15.3589361717
28.4929550041 -12.4630998860
27.7083197595 -16.2096595747
26.0783522992 -16.7770159695
25.8623491356 -18.0153399040
27.2598140041 -17.8212086193
28.6400565045 -14.7632905598
25.1855143971 -13.3344983497
25.9779181569 -13.5339087086
27.0862853594 -12.9572183372
30.4469438080 -15.3215222700
28.1383886266 -17.3717419348
28.2866109008 -13.1992257896
28.3102096416 -13.0494523219
27.2247149864 -13.1777463296
27.1496519204 -11.0301894874
25.8732491890 -18.7197804099
26.8620587827 -13.3031337022
28.7050079914 -16.4188312948
26.5532522816 -17.2226490115
24.3674803476 -15.6129362090
22.8878362001 -14.9857032685
24.4533662562 -14.7165087405
24.9296394454 -17.4272333248
27.4943536372 -13.9132837735
28.5528183152 -11.6721049293
27.5544321354 -12.5913348442
27.6931233601 -16.1263749934
25.8143966900 -12.1175829111
23.9988714624 -15.8631741882
29.6019826242 -17.0354717664
26.6769701207 -12.4188242355
24.3080118747 -15.7957903339
25.5465865654 -15.9902888338
28.4360677688 -14.8939502458
25.6432791568 -14.1136388960
29.5611510191 -13.4357059636
27.0090830316 -12.6001727584
27.0931019180 -15.8513862519
25.8713332074 -18.1955686863
27.6095748497 -19.6190361093
24.4628262035 -14.0456496281
30.2831273776 -14.6160908194
22.3587042763 -13.4310887066
26.2419978323 -16.7310306696
22.9554981119 -18.5515164834
30.2906080609 -15.0453148644
28.4929746175 -15.9307903533
24.8563259672 -13.3987061852
26.7396205401 -14.0598796442
29.6306017633 -16.6549987716
30.5358476790 -17.4372681891
27.0231712531 -16.4590295028
27.8444124073 -12.9370931766
25.2957550640 -15.0536762871
24.9248651161 -16.9546831213
25.6344274527 -17.8585751592
29.2895153164 -16.7576168230
27.0606548975 -13.9379205404
30.5186044786 -12.5538315604
27.7663434609 -11.7097833650
23.8881822718 -14.5380072659
23.5730593654 -15.6632393417
27.6142330331 -13.5640078679
25.6140696272 -11.0420694537
26.4842732758 -15.4051114205
23.4218534223 -16.4919575303
23.7366437402 -14.8946725125
22.9153546270 -16.7762332664
29.5276743079 -17.8227589352
26.3926165318 -17.1304587698
23.2221757249 -15.5725270503
23.9499551145 -17.5967967391
25.8467090072 -14.0182997860
23.3399582864 -14.4427607811
27.5078185072 -16.1717772798
27.1829963483 -13.8771802290
24.6496104896 -18.5633644040
24.7509012704 -13.5087633470
25.3642032733 -16.4095044341
22.6567532517 -13.1368821547
26.1552968830 -15.5402988946
27.4254290357 -17.7394252102
28.8817004553 -17.0026890548
26.0624814745 -11.6775428989
23.8686665565 -12.9765377063
28.1140434823 -19.2067734654
25.3044862880 -17.9234296923
27.8723376479 -14.1480377348
26.7361258919 -15.3004131751
25.8224783602 -15.2960072724
27.2517478834 -18.5416202576
25.8467954757 -13.3300005521
27.3077991866 -14.5481104522
27.7184785957 -14.1694465255
22.7225942072 -15.4983126915
25.3808862878 -19.6089459377
28.0761137591 -12.4967215686
26.6507773071 -10.8741872688
26.8159450330 -12.4707381813
25.2715386028 -11.9169159503
29.3051779877 -17.7946395808
25.0899932458 -13.8369549491
23.7204689591 -14.5604436544
27.0579030333 -15.5342083786
24.9030546771 -17.4810096945
24.2724972627 -18.8479465383
30.8089356796 -16.8649505502
27.9280007840 -19.8556873682
23.9192687439 -15.2435880528
28.1606258468 -15.6268227996
26.7722126133 -17.8190268561
22.8554863346 -16.1110023239
27.1565633688 -17.0200313222
27.6512460593 -15.4287784534
29.4175459466 -17.8755170781
22.8738052031 -13.0572493805
25.7413150860 -16.1398053549
29.8811438971 -15.5740752362
25.7936411271 -18.8265722280
29.1359928620 -15.2885253385
26.3604381269 -15.6039605550
27.4967579443 -16.1980262585
24.3003408008 -19.2793361318
23.7985845298 -18.1730668045
26.3465398744 -15.6312682115
26.5151563048 -15.6930527507
26.9591406453 -19.9866611101
24.0690785235 -18.5802770321
30.1943532732 -15.1074259153
28.5415716562 -19.1075117431
25.8564207653 -11.7914621205
25.2580660960 -13.7306986392
23.8320464524 -13.3568688720
26.3995193119 -17.7284728987
26.1107305218 -15.9981959717
28.6459900792 -11.9774251870
25.0593547126 -18.1735103898
28.8673211384 -16.1597971664
24.9220112817 -11.8612760592
29.6233027232 -13.8992563930
25.9134183555 -11.1993806276
26.5119188336 -17.4195633164
28.2003970908 -10.7558129325
28.1573818726 -16.2049759985
27.8538747249 -13.6023180446
27.7302024712 -18.1591829669
27.4220021477 -18.8556904849
28.2407156675 -17.4046536896
27.9348374202 -11.2300659705
26.7040890200 -16.2797053990
28.2025089342 -14.1825869183
28.9373212905 -15.2049797734
25.5504397665 -14.9894414745
28.7156326493 -18.0383096005
26.0961613585 -17.2873732731
28.8875640634 -17.7381025576
26.3941820334 -16.5331320613
31.7505183114 -15.5806974286
29.1142576805 -12.3143379409
22.2931490550 -15.1523266358
25.4311871700 -17.3514314767
28.7606460084 -17.4045992199
28.0930426542 -10.5898540629
22.7448341159 -17.1124233841
25.4053860009 -17.8415021015
27.0435925218 -17.2584611084
24.2635906571 -14.4502457041
23.1363662276 -15.6261151571
27.7897276494 -15.7202614976
26.2216793387 -16.1932390797
28.9854952964 -12.1432437208
29.0718666566 -11.6352117360
23.9222684990 -18.7481910046
28.6403566814 -18.4920592624
26.4954840466 -12.8252246847
27.9940948893 -15.9979091980
30.0088610156 -15.0978183545
29.8774325602 -18.3642490504
30.9249193587 -15.5802770852
27.4049089217 -17.5006512988
27.2461666396 -15.3946328295
-28.3465084332 8.0046526297
-26.6800264209 8.8491365679
-31.9945239191 9.3366840324
-32.3032928470 10.6672981111
-27.9270260790 9.6323918127
-29.8269815788 12.9231543537
-32.6348576778 6.2916989265
-27.8915621566 9.5737660007
-29.7118483643 7.0682672115
-30.8109795289 14.0857964077
-26.5994517018 13.0899876658
-31.0631586676 8.3035026712
-27.7631475964 10.4579760856
-28.3480558344 13.5159375432
-27.2961154621 11.3631333129
-28.4795286155 4.5036941053
-30.2237178879 10.8197362992
-27.6872356056 3.8302917279
-29.9940079802 13.6366866228
-25.2425618885 9.3896370606
-32.1264007133 11.5673746491
-26.7001109221 7.5635401250
-28.3148669166 13.4346243957
-31.0167934190 7.1284981172
-33.1888343170 6.9041944265
-29.5579650345 9.1780165760
-26.7129112059 6.9704421952
-32.4758451641 13.6506260623
-28.5949046369 12.4691170493
-26.7190643057 11.0721856803
-30.2230524486 9.0709708596
-32.6648924616 6.2621984282
-29.7492283411 14.4885654134
-29.8826648619 7.5016946375
-29.9887669248 11.0609004482
-28.1719388174 10.9985916300
-25.8347565689 10.5153622566
-31.7719152792 7.2529861744
-29.0982399080 6.9853829979
-31.4372065473 9.0839601333
-28.2689327102 14.1277089264
-28.6920900592 8.5990015132
-31.5994890950 10.9359667573
-26.8122211173 5.1485240289
-31.5372176873 9.4205753906
-26.6806670902 8.5411279410
-24.6965372685 9.8229933497
-28.2822176646 11.4542646643
-30.2602101616 8.5640948927
-28.8142703137 10.8080086323
-24.8242421691 10.9215610412
-30.6570331312 5.7262334653
-28.5798381522 6.8506666116
-28.4117439405 11.6630294790
-29.0667975347 9.0176741263
-33.8109600477 9.5651350381
-29.8653593943 12.6118404086
-31.5591369525 13.1236879466
-27.9227783884 7.4224415364
-29.4422850050 9.6745550475
-27.3474996107 8.3274460841
-30.8283646358 9.3578233857
-31.4044610401 7.9466154527
-26.3031037274 6.4017864323
-33.6059526913 10.9895181617
-28.8237047803 4.7707386061
-24.5128102550 12.2744196497
-25.3278283455 7.3233888339
-32.3159096617 10.6111239481
-25.4239425838 7.9865043635
-31.2399931252 6.7057368441
-33.4330870750 8.0865496866
-27.3413806853 9.4896316185
-26.9821614079 10.5968264421
-26.2240200376 12.6798854016
-24.5099904539 12.0377255990
-27.0557314694 11.4284350195
-25.4467001546 9.3587869725
-27.2796516930 6.6575271650
-25.6053529268 9.3452414344
-29.6193425003 14.2919438174
-29.4048000575 12.6057861159
-29.0660949267 9.6523267317
-32.4214100297 10.3173593423
-28.1482558431 11.2333617505
-25.7512628968 6.0956086765
-25.4194077636 8.8029794656
-28.3298625849 9.2690864228
-25.5710171253 5.8461731366
-33.2409310729 7.9020316674
-29.8235895194 9.9708839804
-29.3711315255 7.1853491271
-30.2616016806 10.0928895788
-30.6379548232 10.5487834012
-27.8690143549 12.7743635223
-27.8505566138 5.5091016902
-25.9534290166 6.9725480248
-26.3220719107 7.9698643868
-31.2886986036 14.2624584903
-30.6044754617 11.5280706445
-29.5370792348 13.2370357520
-31.4776891815 6.4679372995
-26.7725819010 12.5782527541
-27.1752099788 11.9803426387
-31.7288018029 11.1511878236
-31.4581600069 4.8160613620
-28.5052798743 6.9639863226
-28.2180238520 11.9770910076
-24.9190770211 10.8659150065
-28.1136486006 11.4745904302
-31.0009544965 13.3884994950
-32.1421105123 8.7204545089
-32.2111801796 8.3749936695
-27.5429375454 12.4451347711
-26.7667677488 7.5852855255
-33.4926939690 10.2928454608
-31.4092398563 5.9208956729
-23.5970844436 10.8077036471
-26.4575143960 11.6283377011
-29.5447899825 9.5127836973
-28.3227208569 9.0633185188
-27.2494719595 11.6302896806
-30.7298486898 3.9704235553
-30.1843027486 13.6702934983
-27.1695496067 7.5733547302
-29.0760975693 8.8751638126
-26.0650330940 11.1888208236
-25.9985622779 6.9880559631
-28.0692110750 7.7677709894
-27.1850479794 4.8344160425
-29.9254758988 8.0926625003
-25.2631848567 11.0890110151
-26.0748374999 9.8122091011
-29.1938004461 13.3384701867
-24.8502029539 9.7204179400
-26.9871167672 7.3420302072
-24.2376366105 10.9360383834
-28.8318471840 7.3153401515
-30.8000313955 6.2264514500
-31.1860784910 9.0956254930
-28.8413528468 4.3312489554
-26.8966457389 7.7224611377
-33.1646560843 6.8003113932
-24.1479894737 12.5677660163
-31.2042175425 11.0974405727
-29.1344053112 12.9590421279
-26.9987110877 6.6774393790
-31.4109266374 12.1631367592
-28.0807642063 7.4857094301
-24.5713425800 8.4985034628
-31.9416739015 12.0363041937
-26.2376509792 10.7054284304
-30.0955284562 9.1702325920
-28.3229608371 13.7252835153
-26.2235928064 10.7151505406
-29.3664787002 8.2692527123
-29.6687156323 11.7538812055
-30.5001465852 12.5332264368
-26.5847112346 7.7609603430
-29.3424579133 8.0880590215
-30.7923316227 5.2853528601
-30.3115600983 9.8514990822
-25.4434140758 9.3678724926
-32.6919228739 8.9143492035
-32.4155914688 8.2621256050
-28.0692004826 11.3436877096
-27.5369403767 9.2286308476
-29.7441738233 9.1499516363
-25.2016131082 7.8556085032
-29.1671864554 11.0697635795
-28.6026817379 12.9196272802
-30.4063863011 9.3673893250
-26.4316705233 12.3057836807
-26.7216708787 9.6137872945
-27.5448856149 8.3599630398
-32.9530582528 6.9933207871
-33.4265876972 10.5613368127
-29.6139347418 6.6743220189
-27.5485113417 4.6876255829
-29.0093680455 10.9966433616
-32.7163722984 11.3110879120
-28.6374703635 10.1030592227
-24.0187662349 8.1439368254
-29.0946745529 9.4417955850
-26.4331402684 10.8233771037
-27.2845734349 12.9620943308
-28.8934050770 10.2144313607
-29.0335030160 10.9092204285
-28.1726717630 8.5057706608
-32.2492214430 10.3093772140
-29.2027008210 11.2672009424
-24.5614631137 11.3824816736
-26.7910160180 8.9252844331
-33.5108644838 7.9949277699
-32.8097727836 7.3914009067
-28.8151393944 12.1965363461
-29.2800098898 5.4988507619
-32.4345041506 10.1350513727
-30.7615037152 9.5476348675
-27.5272817876 10.2746885828
-28.1671850516 7.2699135272
-33.2765640751 11.2919018778
-27.5523977577 5.8937177910
-26.1976616634 6.0640416212
-30.8596948049 9.9349058075
-28.6656415543 5.0485713996
-31.1065417083 12.1886601861
-33.1324087774 8.9243860692
-28.6450779920 8.1433385177
-31.7457365791 8.8071095565
-30.7711494760 13.9825131552
-27.3443140418 11.0416391688
-30.0110748062 5.0538347682
-28.6541779064 5.1118500372
-32.9438107531 8.5928511319
-25.3699081967 7.8136136880
-30.6575201189 7.0107167831
-30.6534349910 4.4423944856
-24.3410121045 7.8069847795
-33.1332965409 10.7191429347
-28.2267108584 12.0045521143
-29.4267446462 9.8080129709
-33.7458327337 9.0097034472
-25.6321006106 12.8421170718
-27.9894909357 8.5380453384
-26.8014685874 13.4813239405
-33.3186169561 8.6626364256
-26.5253405345 8.3387378021
-23.8417710461 8.6553399900
-34.1653058148 8.4251404655
-29.4162215314 7.3198346524
-25.4950773279 6.6489162826
-31.3936727557 9.8599360698
-31.0938872490 9.4519434159
-31.8228515945 7.6919980140
-27.4165739045 12.2352387332
-28.9665029926 6.4267759907
-32.7961411724 7.4707769999
-32.2184490360 7.2551643269
-31.6296708649 5.6894110229
-28.5340589985 6.0744784697
-26.0246818031 11.7673292616
-25.3758814898 7.8443145369
-29.2310877122 6.3627823755
-26.4327790383 11.2633138556
-31.9122991764 7.1502714776
-27.8117218320 9.9356534014
-30.2676060407 8.1530149754
-28.7135093069 8.9122623318
-30.0986583378 5.2827686658
-30.7124372042 10.7949938094
-26.3979567708 7.9138204742
-26.5838502675 7.5914492882
-29.1377480632 6.8868881657
-26.9180593820 5.0427145352
-30.8702075364 10.1400278501
-26.7160126754 12.9545358503
-31.4119814540 9.5882294354
-27.4854692619 8.4022416527
-29.0809193152 7.8186914247
-30.4676571989 6.3185024506
-26.0446590271 7.3779311368
-31.3668855119 8.1767487573
-27.9475145300 7.6890375043
-29.7573961978 7.6946524752
-30.1461596426 7.9586208329
-28.7009113279 8.8489217944
-28.4414111509 11.8115242613
-24.0495773638 8.2821745603
-32.1030813386 10.6599727409
-32.8665662835 13.0726858677
-27.6260219435 10.9467737031
-30.8649885004 11.5331674309
-31.1979661061 8.7014225735
-25.3442458955 9.4223322867
-29.7797147610 9.0073408867
-26.9946162166 7.8352686880
-25.7968908736 12.0200831055
-28.7093182973 9.6738000480
-33.3055685095 13.2467237108
-31.6592202319 11.1950405972
-28.6357123673 14.2136599516
-33.5124316453 11.3218896411
-30.4385505304 10.3681869619
-24.4578628461 8.0852672674
-27.8281471885 6.3902655850
-26.6550526073 8.0353006122
-31.3357272270 11.9671922118
-29.1037013502 11.6192039765
-32.5385221492 11.7086422097
-27.5075758132 14.0088608947
-30.9721043022 9.9739552250
-26.9097301572 12.7231261094
-24.7356834795 8.3529925645
-28.2391797565 8.1660962753
-27.8881581345 7.6041954924
-30.4705504833 8.2679946314
-31.9621205572 10.9187374286
-33.7989068756 10.1928596824
-30.6797971156 9.6256335827
-26.2663361073 10.0636376810
-27.6081355000 13.5001896123
-31.9510281396 7.0548564445
-30.9904473142 10.3870973394
-25.3073101698 7.0931523573
-28.1748225969 5.1370907863
-29.9817908442 9.2786367228
-28.5796615893 10.7378228671
-29.5696057853 12.6563048092
-27.7125738869 13.1227456891
-31.7970646077 10.8373431440
-29.1154753213 9.9715960078
-28.7593989848 8.0203092412
-33.3594382824 6.7685522679
-26.4735842908 4.5895957563
-28.1195515368 7.5774789434
-27.7687066586 12.2532126985
-32.0116473566 9.6554530043
-26.6917992379 11.9289215991
-28.6914669867 9.3702898404
-24.0498186965 8.0683743064
-29.2822957437 9.0524455272
-30.3472457268 11.9056763002
-30.2877453528 11.5414726385
-26.4592771177 8.2812673120
-26.6757037117 8.3051670289
-29.7042069743 6.4417026468
-34.2769418518 7.5678636019
-28.8168426212 11.6713519618
-31.2507335851 6.5017201716
-28.5978096370 10.6921939310
-30.6535451440 9.1130341741
-29.6869607988 6.0218973246
-24.9358207542 7.7039145663
-28.4567047917 11.1146913098
-26.6295142144 7.3909453975
-30.3354309418 10.0217690205
-31.2752387096 10.6217747328
-27.8645365091 7.5950049403
-26.6388210808 10.4163220737
-27.7653520625 14.3382550100
-26.6154488302 10.7739619635
-28.8464302852 12.6868043740
-31.3150519225 6.5603989229
-30.8182603210 13.6482245926
-30.0346530770 5.8990262561
-28.3853861860 12.9923372451
-24.9344222825 7.5223345541
-26.3668018036 6.6474200856
-27.4509733010 12.2836833105
-30.0864630917 10.7831769483
-30.6076443717 5.0210574610
-27.1380563587 10.5070732808
-27.5376232450 6.6343212521
-28.8394972006 9.6981196453
-28.9342619564 8.1489027945
-30.7772310549 9.5847244218
-26.4009818222 8.4432960989
-26.9366854249 8.5556557998
-24.9458427940 9.8106281426
-24.5676536354 9.4953623696
-34.1300422430 10.6856945416
-32.6114097242 11.7757004325
-27.0030420149 8.4859396768
-31.4034001994 9.9000641124
-26.6973119783 12.3231769987
-28.5585608885 12.2260489702
-33.0835426291 8.6959968892
-31.7816895105 9.6791321820
-28.6898032230 13.5040810266
-30.1313400321 8.4948714603
-28.7028423339 7.7661687241
-28.0627964839 9.2533201595
-31.6361336212 7.4943670412
-26.4417390818 12.5045272944
-30.2166949048 12.3161515413
-31.9304848050 11.5740566596
-28.2320704749 10.4539905893
-29.6698087140 12.8780267119
-28.3855479908 10.0949507164
-30.5930073883 4.6555705587
-31.5288192588 10.6840932066
-25.1051389783 8.3491457363
-27.7498463616 11.5142657298
-29.9428035633 9.4435248036
-23.8181942069 9.9978023874
-29.7793329972 6.9622848761
-31.2386676245 6.6963825475
-27.3991819451 10.1163887286
-27.3533274714 12.3788015289
-29.1887519481 10.7089769603
-24.0634740245 11.1422286595
-29.3103145396 15.0282738228
-31.2155347214 9.9201051938
-26.3241207339 9.5928579284
-31.8046366851 13.5130936564
-26.1047444511 9.0881382434
-29.3577138470 6.9043310941
-29.7488052100 10.5460384217
-27.6955710455 10.2248194709
-27.3180057312 6.0848000307
-26.7795217922 13.3667726409
-32.5188050298 6.9783096012
-29.0552715333 8.4366906299
-29.0303559797 12.9435569987
-28.2166468492 6.7446953800
-32.5826932703 8.8961519869
-26.1094150659 11.9536380721
-29.2904921481 12.8344290690
-27.9817663587 12.7713535181
-30.6890128099 5.2747220639
-28.1540582965 6.2273802341
-32.2089364465 9.2844965528
-26.4905585704 10.6794929055
-25.7095999371 6.3444899617
-29.7199092445 12.6558417249
-30.4578827157 8.6672098525
-25.8834288093 10.3968753259
-32.5582459855 12.3272378291
-28.1333687597 9.1693919798
-28.0865935323 5.8300844194
-29.9131883517 11.4320885146
-32.3794770446 9.4992355198
-29.5468337067 8.2513741357
-29.4387463509 10.6468305761
-28.1712927752 8.2488194674
-26.0562027207 10.4292929630
-27.8354778274 6.9098833108
-28.0533455706 8.0833764929
-30.3469317683 5.7303007595
-28.8475123548 4.9618646577
-27.9296936673 8.7544508930
-25.9231533548 10.4160094102
-29.8373465981 7.4675071659
-31.3430118322 9.2600985554
-29.9795921166 8.8939473916
-27.3259884744 11.8609031899
-27.5123460963 11.7678368282
-30.5718569129 6.5730076024
-24.7822255051 12.2266506917
-31.1003503015 4.7940233638
-26.9019198483 10.0361536292
-27.5258806622 5.9428452113
-29.8821515602 12.9450320287
-32.4750448086 7.7319146739
-30.8392227735 9.9650836736
-34.3707074450 10.8507649876
-28.1971750596 11.0718171335
-30.9455885854 9.8643272325
-30.4446998052 6.7176963880
-27.3307662555 6.2125805318
-31.6024165644 11.2519723365
-26.0798548304 5.5473273814
-25.7000178159 6.6499996487
-27.4481040336 13.4824322497
-25.8186519125 9.1481822107
-30.1587715117 10.9131352817
-29.0222995455 6.8618164417
-29.2351410157 6.5917980491
-24.9657310078 5.2778569884
-28.1624112563 9.1246381788
-29.9309013703 7.5906354787
-28.1498444762 9.9406915215
-30.7705638985 8.9581886700
-26.9356515701 13.4153474870
-29.6228658402 6.1615051338
-27.4319711890 6.8304818920
-32.6391068173 7.9163998326
-27.9890344299 5.3952791069
-29.6209708410 12.3669250307
-25.4126250242 9.5282519232
-29.3576084837 6.8434487452
-29.0526571313 8.3071658103
-34.3552561076 8.7498770447
-33.3934228835 6.3061241085
-31.0722713338 9.9445374504
-32.2236832707 6.6977786849
-24.2588756835 9.0389171788
-25.9753130017 8.0773282277
-28.0505417898 12.0800172394
-26.2076612283 12.6807327562
-30.4481537102 12.4048206980
-26.9519958024 5.8087872658
-28.5236146182 8.2498582262
-24.5373643419 10.5372453485
-27.7876100499 10.1382676244
-30.9664643929 4.4553089710
-29.4070185870 8.5396905511
-26.3702571165 10.2682103418
-25.1126864689 8.7397898258
-30.9494798164 12.6082077473
-26.6477531943 7.3800118137
-25.0456900941 5.5058101006
-25.8035627927 10.5576971223
-29.5117338972 6.9636266677
-26.3552257756 9.0413166678
-26.0392081927 7.3678119169
-29.1507807734 8.3608836642
-29.3543876302 11.2962999730
-30.3242564364 7.8097938579
-0.7573929407 0.5583927563
2.2943895905 5.8295353578
4.3231099977 -1.1703351716
3.7630014983 -1.6143820771
1.3809423086 3.7539004034
3.7139296539 2.9855818803
-0.0775292431 1.2028138311
0.2981332268 5.8853608965
2.9071209323 0.0588663596
3.1300547756 3.1281075313
1.1532558398 -1.4427111355
3.8668503907 0.3659068065
1.4504852553 2.0929099060
-0.1013240054 4.7535124063
4.2710314589 7.2216914173
5.1579048875 -2.1351375797
0.6640528709 2.6676118070
-1.2562341346 5.9142509460
-1.4801794237 2.6776071816
5.3805034199 2.0927519517
1.0095631201 7.6252632809
1.7954444014 0.8170651741
1.0569600190 6.3871363673
5.6053563555 4.0588949314
4.1502401931 4.0248025843
-0.0896151050 -0.0564441068
5.0821659001 3.5824827232
-0.6590288263 3.7965060893
4.9229419346 1.7066408179
1.7542388414 0.6809446076
-2.8322639832 1.8855626301
3.7517855406 1.0622600479
3.4030157538 -1.5599109974
-2.1612920843 -0.3588208725
-0.4739701259 2.8215083177
3.0214256954 4.2542519168
-1.0426546624 6.6659931766
0.2575114215 2.8362596778
-0.9077506112 6.2946535704
2.1964940525 1.5836584956
-3.4654146885 1.5439681690
-2.3756246906 1.3089985649
1.6345407588 1.3515025711
5.3634195592 5.0911248034
-0.4822506007 -0.0397306852
-0.0835546638 0.6766473350
-1.3530137353 -1.7638401999
2.3405825019 -0.7748952172
2.7145879477 0.4467058444
4.1942765770 3.7734467069
4.9204504298 -0.2833026050
1.6180782096 3.3133819613
3.6893682025 0.3346459224
-0.0562825239 -1.4978238442
-2.7708692083 0.6665678010
4.8879014215 0.6728080837
1.9496954917 2.8035032999
5.1367828804 -0.6217670454
1.1202845180 4.8028658186
3.7593457611 5.6161845525
1.9207440432 0.2640703678
4.0676708834 0.9339252236
0.6433839204 -0.1279457276
0.0509783456 3.2541510945
0.6663930650 3.7995224046
2.7055288444 -2.3391494657
4.4309004956 5.6618083342
3.6573233653 -0.6644668516
3.5334538283 0.7348305374
0.7295298914 2.2767621899
4.3203567879 3.3211142257
-1.2633406790 3.4972298528
0.7823659245 5.1883353098
-0.2572730596 -3.0039908144
2.5683266971 -0.6844083077
-1.5482890654 -1.2929835025
-0.8433933202 5.1849871274
1.5309286117 6.6053020379
3.9203810133 0.7342182334
1.8310135253 7.1102949674
1.7459578135 1.9620763266
1.9862327297 3.7609449197
4.7588865410 1.7116217598
3.7701661083 -2.9659405159
1.7652669969 2.6481425526
5.3693064152 0.6707893872
-1.2727908932 2.8864098095
-2.0963927715 5.3579397358
5.7068847791 3.3083865784
1.4803127970 4.8206641329
-2.2276207247 -0.2595531253
5.2807188821 0.9911984575
5.7944329810 3.4169362929
1.0843147422 -2.6595481399
0.5987663260 -0.3602022132
3.8358441455 1.4917104961
5.7181851827 2.0692682479
-0.5461503214 4.0741391157
4.9785115792 7.3053860459
4.9433065580 1.5631207819
-2.2056274358 4.0110769968
1.6367648881 1.4404638788
1.9007887816 2.7735565335
2.1090886815 1.0840423195
2.0398583051 -1.7400937632
5.8969492842 0.0320780796
-2.4706078019 4.2336251550
5.4240425388 5.1055340964
2.7952773122 5.0509130325
0.4177138237 4.6026119209
3.5193842227 5.2494109802
4.2633329101 6.3011053399
4.1058097707 2.5013806855
3.1655543565 -2.6539459942
0.4233646746 4.7584948991
2.0033492708 1.3825817093
2.3791070810 0.5952706573
-1.5554657838 4.7270119757
-0.4937603882 0.4173437094
-1.9430541188 -0.1600729969
1.8929275931 1.6760488291
-1.0442583451 -0.5717739642
-2.0136296705 3.7390920129
-0.9305550481 3.1894333680
2.4471330147 6.8693457328
3.1307219299 -1.0627139944
2.9349389804 6.4703928458
5.9892891777 -0.9774884157
1.7273510287 1.5265089415
3.9877752687 -0.5266321638
1.9915149125 0.4061526766
5.0779866698 2.9549605235
2.8669524044 2.2015867995
1.0931424289 -2.7772193246
-0.6308567065 7.5971118103
1.3841830153 0.0084159378
4.8572235427 -1.8897680308
-0.7636244662 2.6109513818
3.4380818913 5.9564665810
4.3001125152 0.8372348698
-0.2342675209 2.0536756581
1.7229841583 0.8727105431
3.7995761317 3.8445630486
6.7936288589 -0.7720016757
3.3001561548 1.3383373463
3.1816008920 5.7496282821
1.6587200885 3.5047147983
2.9666815017 2.5061627688
4.2026163660 3.2320082966
0.6940212486 1.4877652394
1.7906892661 0.0151644713
0.6040157932 -1.7094220146
3.8449780887 0.5095714830
1.8138742751 2.5253334172
-0.3691624491 -0.9513329510
5.1985768885 4.0429258103
-1.8852733290 1.6034914954
-1.0293992035 3.7937356270
0.4129802456 2.4334596317
2.8739899200 -0.7236829047
2.3373947006 0.2313308863
1.2842943474 -2.5955203504
2.6245342271 3.6225480057
1.5593454720 4.9246877265
3.7523167495 -1.7488321322
1.8688552733 -0.9754328412
3.6367960144 2.8984257421
-0.3986996531 1.7360210508
0.9179260949 4.0125115714
1.5700459962 1.1305681771
-1.0471544331 2.5861274601
-1.1847685487 0.0421313923
0.0696940350 -1.8602330051
1.9141114099 0.9402747387
4.9059376527 -1.5648257544
0.6057600015 -1.6028282751
6.2497397994 4.0727616118
3.5975790407 0.7050040121
1.1218772208 -1.3065142678
-0.0437528918 0.4762125654
-2.0415387309 4.6566242039
3.6719252791 5.8216302279
4.6599714878 3.5445987801
5.1372694048 6.0969420265
-1.5006137625 2.7787946705
3.0411922639 2.2139924537
3.4275465755 0.6356922584
1.4487139101 2.0348872538
5.3066124998 0.0083849414
1.1617772583 5.2708046405
2.8046113669 2.5035324130
4.8910457633 2.8393013694
2.5910483070 -1.8794892691
-0.4336148022 -0.1379056608
7.2572586947 0.1719114317
-2.0725681993 -0.0209202583
3.0502172235 3.6323561198
2.6080422348 -0.5427895140
3.9755639859 0.3379455460
-1.0655789575 5.0193775619
-3.1554246018 0.4953472452
-0.6551903931 0.5040561762
5.3689388987 3.7707626051
3.2419511698 1.9897066688
1.2689602395 0.6632925469
-1.3997632412 0.0351248562
3.4468904560 3.5126201429
-2.0453417179 4.1098467892
3.0192778797 5.2475567386
2.7966500325 4.4109840728
0.9736481431 0.8113465732
-1.8965998739 1.6920887224
-0.4657046487 -1.1216792439
2.7215574786 7.7911185952
2.5424869639 2.5087670166
2.5182057382 4.5373364967
2.7226370017 2.4859495500
3.6638675596 1.2462490450
2.4157143462 -0.1688334491
-2.4620892352 3.7950530032
1.7019773890 7.0898385281
-0.0809371955 4.9474437762
2.4490102687 4.9312497992
1.8595036300 3.7632654817
1.3816031221 -3.3847042241
5.6201203123 4.9209699729
-0.4368703764 5.7194978281
-1.4280919873 1.5108003273
6.7171857170 0.5930131722
5.2361670866 2.5980133980
3.8402849009 2.4024379946
-0.0970277326 0.4321647880
4.7933456165 0.4019973105
4.0308055216 3.5706846717
-0.3210598912 3.7870688681
-0.4095243284 -2.4337838620
0.9319853503 0.0720484746
-0.6521541434 2.7225676044
2.7293197296 6.2432298991
0.4672763595 2.3625237137
1.9989639386 4.6794115933
4.2664453908 3.3838916941
-1.6649325508 -2.0004217294
6.2867469165 2.2922720194
2.3748584919 2.5514585052
2.5800007118 3.8454182637
4.1370232371 6.1562008937
4.8174160755 -0.6725154658
5.9251207623 1.2873568443
-0.6986948174 4.1553121868
3.5447206677 -1.8505300641
-3.1171131588 2.2367547119
1.7035442932 -1.5696778539
4.2883710735 1.0816404859
5.8106933464 1.1725653097
0.6552607383 -2.2550481931
4.9822734277 1.7938847805
4.0047060887 0.3090657531
-0.1313756303 1.8913444457
0.9140319698 4.6841404619
2.9139997158 0.4918299363
3.5649388997 1.4602408600
-2.6639516333 1.0647501649
0.9922993039 2.4707010437
2.4501646627 3.8559375618
0.5284626204 -0.4175332371
1.5669953124 3.6764475716
0.3195724243 2.3401576486
0.7490344833 4.6399618772
0.1068124505 5.0818435230
-0.7267851487 6.1081304278
-0.3427246718 3.8689971336
2.1524782337 5.1072946259
-1.5092979516 2.9594054746
-0.3396626747 3.6492207359
1.1043073802 1.0342388229
4.4983790706 3.4413190433
2.3409333544 3.6041295933
5.4022696573 0.7320663406
-1.4591739104 -0.2792237180
7.1101843077 1.9168105970
4.0599631995 4.2532259082
5.5635020125 5.3248015180
-1.2177459025 2.8411141095
3.2329489672 1.3917873593
-0.9955397224 4.1411226223
2.3939201598 4.1930446948
-2.3650717616 -0.0527109718
7.2081435095 2.6520063793
6.2191626892 3.5402144638
-0.8301274660 4.0087661592
3.0083562434 3.3449809120
2.7549186282 4.2284606985
-1.1084242885 -0.1222511935
4.4901726136 5.6004283450
3.9994079686 0.9710645498
1.3861307776 -0.6283795616
3.9297292507 5.5496302227
0.4048393546 1.2652162956
-0.8385336973 1.2891500372
0.3165827371 3.0862962924
0.2410514500 -0.3263044656
5.2302690573 4.1180936391
1.3181717312 2.5142496680
6.3385001253 4.9524162335
0.8089272729 -0.1427586128
0.4462769174 1.6083539212
-0.2469665849 5.1332985338
1.5229450244 -0.7019946212
7.7146563504 2.1694020978
6.0242609155 5.4024657304
4.2233157535 0.1725093939
-3.0085629651 2.9096624272
1.7590217061 6.8428112591
-1.7929376807 1.2951866594
-2.7721757602 4.0690737511
-2.9165443123 0.1321754210
2.0885970083 -0.0796001987
1.5423678177 3.2254141895
-1.3837971387 -0.9037723709
3.1996513577 0.3158714195
2.9704531632 3.9291395758
4.2906359083 -0.7859017240
2.1012794469 4.4646165762
3.1249968870 2.1467182477
-2.2495919820 0.1673992163
-0.0240504070 0.8840788082
3.3945466772 0.5475351354
1.5249091373 1.0797614459
3.3859249843 -2.7476883785
-0.5296353021 3.3485323315
1.8849998016 7.0255074098
6.1692924754 1.9011267496
-0.5601713199 1.5765063902
4.9715060005 3.6369438342
4.2650249859 2.8041580095
1.5165684116 1.2064643704
1.3135990506 4.1650641311
2.9110638719 3.4977277313
4.0717123368 3.1138098796
2.7960407896 4.3705719097
-0.3688572007 3.0722386195
7.0972670837 3.8460089157
3.7457443480 2.4667807141
3.8038380040 0.2153197304
1.6941737169 4.3697816757
4.8814285667 1.9784612416
0.3048966245 1.0450416439
1.1550323828 -0.6721289389
-0.8965135846 -1.3900706053
-1.0299662289 0.6586697180
1.6231447283 5.0633963333
2.7354204074 0.3756239585
-1.9047763407 2.4151769462
1.4715157377 6.1555238279
-1.9863950965 -1.8061565167
2.2979516247 2.6276359216
1.4645608705 1.0670604759
-1.0307923785 2.2954616495
0.4252989294 -0.4823049021
-0.0358710588 1.6152059918
4.9226902629 3.0796281712
-0.6689011260 6.2500142552
1.6166892462 -0.5227994866
0.0591129426 1.9302071180
0.8924586721 5.9767553491
1.6082057395 1.8428244157
1.4274576043 -0.8342468948
-2.8572244351 0.7553355394
4.5890657929 -0.2053084054
1.9463951998 4.6132778226
7.5529944182 3.4360603108
0.6222415525 1.2392215269
2.6380786903 -2.8318089621
0.3205937516 -0.2085075858
-1.4309804907 1.7889080752
2.7368183283 4.1412191799
1.7570006597 4.8064520965
2.2824691603 -0.3222283590
0.1516941287 5.6359707854
4.4669198889 3.5961846364
3.4893920380 5.1573929469
-0.4028485449 3.5563352709
0.8439913504 5.7000705757
0.9941652646 0.7298183221
2.7508214733 5.7675540010
3.6714865538 6.0347654076
7.0269820805 -0.2004089403
0.7201751774 2.1275871122
2.6688929582 -1.0028710729
0.6868025002 1.0663195002
3.9694092925 2.9476535083
2.9529493271 3.7542755017
3.2153456844 5.1871473153
-1.6152647719 4.1321395655
-1.2644727996 -0.2688283519
0.1329688008 -2.8861798822
-1.4337404801 4.0517965454
1.1950692175 1.6415121429
6.3970491158 2.9385346273
4.5611401453 1.2330962948
4.0474166960 1.9914718102
-0.0023708890 2.6560845370
-1.3940622249 2.7008434379
-0.9339682543 -0.5555445905
2.9269928311 2.9524202249
5.2794388295 4.6792677017
2.9066132441 1.7593087212
0.5313653077 2.7601421686
0.9094370322 7.9902881738
-0.8661615154 2.4557348767
2.6289933293 3.2340997093
1.6430570451 6.4971388253
0.1187648288 2.2290823086
5.6229051042 0.6154180470
-1.0444738857 6.3302172296
-2.4022652058 -0.4736605831
1.1508301287 -3.0621706786
-2.4809018710 3.3951705582
1.0239805877 2.5839142135
3.5431919506 6.4178731455
4.3539242084 5.6879964791
-0.6570519130 -0.7414553693
5.3417917056 0.3544620896
4.6843746871 3.2919981306
0.5799474023 -2.4539496785
6.0815745044 1.8180065027
6.6236306623 5.4799710375
-0.8770506980 1.3641277394
0.4007226251 -0.3001862652
-2.0189234936 3.0273993706
-2.4406952179 2.1773597630
3.3671099671 5.2188974495
-0.2903035986 0.3254181628
3.3720520797 5.7467324364
0.0084856303 2.5041670206
-2.3803124398 4.3730602260
5.7042987219 3.3419935762
0.6513874621 -0.9967467887
0.3050468017 4.7651098600
4.3801906668 2.9482132468
4.3603444788 1.8110352182
0.5136508238 -1.1147443669
1.2096962476 6.0802020989
5.9110696549 3.9474254226
2.6067489152 0.3224542876
5.5499033263 3.9918163539
4.8007774005 3.4968579544
-0.4811165366 -0.6021385509
1.4054993136 6.2875850604
0.0617913549 7.6448107643
6.8154405194 0.9436729608
6.5478222963 3.7239629425
3.6716616523 3.9092470967
0.5465507209 5.9434896401
0.0573545006 4.5117008477
1.4556793760 2.9501617837
3.6484576933 2.0103844863
-2.7912979537 0.5195954378
1.5011560153 0.7736532330
0.3074180599 1.1010341254
2.9824444030 -0.7900683995
6.5677908446 0.2047569831
1.9418701784 -0.1234496936
-0.5197908975 4.1570887912
6.3622157601 1.2738674189
-0.4268342757 0.0010391837
4.7816298490 2.3035399613
1.6304549230 5.6909778205
0.7618904515 2.2683500998
0.3299384872 -2.6653582540
0.0385359884 1.8119738780
3.7868107410 6.2680994107
2.6939245943 -1.4872822703
4.9556115388 5.1798076922
1.8810704085 2.7688134106
2.0112202506 5.1546472891
-1.5792810203 2.8348238476
-0.9690251040 3.9393391711
-0.6370902455 0.0964154448
2.3205595456 -1.5944383003
-1.2154690355 0.6205664788
6.1179476709 3.5535308885
3.5879566300 6.9365511851
-0.6137308004 5.7153051408
0.5990162656 -1.4459400975
3.2720918197 2.6027334773
-0.6271036319 5.7087329299
0.0549268280 4.0876330482
2.0554519202 1.7017075868
-3.7007097008 2.8410301447
2.0534702233 2.9450095711
-2.3512799328 6.4688176346
1.9541000650 6.2699819993
0.5497683644 5.7559341277
3.0132953938 3.4480577286
1.4322984925 0.3463893016
-1.3991665958 5.0425520542
0.0396909439 3.8538806716
3.3426380629 -1.5429648561


==> expres/synthU5/largevis_cl5_dim150_p500.500.500.500.500_d1.2.4.6.8_embedding.tsv <==
-17.0599230000 78.6229250000
-12.6884170000 75.9591600000
-16.6382960000 79.1444630000
-10.7072300000 77.3102190000
-13.2785080000 76.4883650000
-17.3642410000 73.3613280000
-14.7086050000 77.5290450000
-13.8282810000 75.5169370000
-17.9692500000 76.6605530000
-12.4599580000 73.9124370000
-12.9249980000 78.6929400000
-11.0245150000 77.1741870000
-14.4321940000 73.5278320000
-12.3671240000 77.0273510000
-15.0387830000 77.8326870000
-14.4510950000 76.6881790000
-14.0168030000 72.6558070000
-10.9065850000 74.1122510000
-13.2802080000 74.0591740000
-11.1833100000 75.6816410000
-12.2244840000 78.0675280000
-12.5740230000 77.1785200000
-15.8974230000 72.9368520000
-15.2045440000 80.7187500000
-17.6365380000 79.3504100000
-11.0490050000 75.4901120000
-14.4837340000 80.2910920000
-13.9201940000 74.6774750000
-17.1952840000 77.7644880000
-14.3608300000 72.1833040000
-13.8585430000 80.3347170000
-12.7267210000 81.1038210000
-12.8328530000 78.4544750000
-17.1891270000 74.0447540000
-16.0738510000 73.4018100000
-12.4476890000 78.9334790000
-15.0184770000 77.9557270000
-17.7108520000 74.6275250000
-12.9648600000 73.3195110000
-12.9379760000 75.9350890000
-15.9449160000 73.1569670000
-10.8486890000 77.3541180000
-14.7354750000 74.9088360000
-14.7853620000 79.0097580000
-11.5329280000 74.5233840000
-18.6234190000 77.1001970000
-10.9609960000 79.3913650000
-11.7374010000 79.2158660000
-13.4182740000 74.5614170000
-12.7950940000 75.9621810000
-12.1075400000 75.2717900000
-18.7637810000 77.0422290000
-12.0757340000 78.9308620000
-14.1596230000 75.1553120000
-17.7763770000 79.2585910000
-12.9832830000 77.6231380000
-16.3718110000 75.3784710000
-11.3737860000 79.6600490000
-16.4830130000 77.7140660000
-15.3517740000 80.7028200000
-11.5939250000 78.2303090000
-14.4860280000 77.8762510000
-13.7888640000 76.5672760000
-17.6149810000 76.7809070000
-13.3859630000 78.6171880000
-16.2533860000 77.6930390000
-16.5695670000 74.9517670000
-15.1380230000 77.2534940000
-12.4006490000 79.8514250000
-12.2881300000 75.0621030000
-11.0925560000 76.0308380000
-15.9470920000 74.6907200000
-17.0223010000 77.4559560000
-15.5198050000 74.7736130000
-17.7071080000 76.8620760000
-14.3388130000 78.9075620000
-16.5586830000 75.1930470000
-10.2220390000 73.7758480000
-10.3605330000 74.7082750000
-14.8045020000 75.3879930000
-13.0450360000 76.6542430000
-14.9333750000 76.3564220000
-11.5771070000 79.4111250000
-13.1000170000 78.8661730000
-12.0726590000 77.0294490000
-15.9907460000 79.6784820000
-15.0395000000 73.9888460000
-15.1255970000 79.4806820000
-15.3980450000 76.0701900000
-16.7651580000 75.3567890000
-17.6588360000 78.3921130000
-12.8883800000 77.3951340000
-14.8612000000 75.3563610000
-16.0811900000 74.7910770000
-17.3520580000 78.4546130000
-9.8785750000 76.5210490000
-10.5905470000 77.0761180000
-13.0808590000 75.8393940000
-13.0136380000 72.3197020000
-18.1139430000 75.2294620000
-11.4144000000 76.8241650000
-14.2769780000 77.0107350000
-16.8867780000 77.5234830000
-12.7388560000 79.0446550000
-16.3969250000 79.7213670000
-10.0364680000 75.5132220000
-10.6002310000 76.3657990000
-14.0741540000 73.4626240000
-15.6071650000 73.6362530000
-14.9199950000 77.4437940000
-15.5029460000 77.4225390000
-13.7680940000 78.1222150000
-17.7204130000 74.8278500000
-14.1212240000 80.2068100000
-11.1184960000 74.3452070000
-15.2162110000 76.6816020000
-13.9228380000 80.0918270000
-18.0479870000 75.3871840000
-12.8725140000 77.6502530000
-10.8863280000 78.8749920000
-11.7895030000 75.2504500000
-16.2858920000 73.5485690000
-11.7146370000 74.7511370000
-14.7861450000 75.0413740000
-10.6834170000 78.9043350000
-13.9479880000 77.0236210000
-15.0933250000 76.3320920000
-17.9422420000 74.7347410000
-10.1655800000 73.7814790000
-12.2480530000 77.3434070000
-15.1102920000 79.6701970000
-13.8613990000 78.6511760000
-10.1632050000 77.3338240000
-15.7534050000 73.1776430000
-10.4705200000 77.5178830000
-16.4552170000 74.3666990000
-12.9216830000 78.2453770000
-14.3353250000 73.0940400000
-17.6881710000 75.4891360000
-13.1327030000 79.2858350000
-12.3238440000 76.1190570000
-16.7741720000 74.0650710000
-12.3185120000 73.5723040000
-11.5881500000 76.4138410000
-15.8033120000 75.1508790000
-17.5398540000 75.7444230000
-16.3868270000 77.4208600000
-13.7328190000 80.0114210000
-10.2508450000 77.9070660000
-17.8696960000 78.1965560000
-11.3610250000 75.0539470000
-15.3640470000 74.3175350000
-17.2090240000 73.3681790000
-12.9660130000 74.8457110000
-9.7542600000 75.6373370000
-17.5906180000 77.8492430000
-14.9650570000 77.8890000000
-15.6067760000 78.4717410000
-17.1539420000 77.5180740000
-18.7153870000 76.9343720000
-12.8062280000 75.7065960000
-17.6436920000 74.7696690000
-14.1599760000 79.8707500000
-12.4952020000 79.9281620000
-14.0811790000 76.8330920000
-11.4244560000 76.0623250000
-15.0242650000 80.8321150000
-14.8136350000 79.2465740000
-9.5869290000 77.0945820000
-13.6488480000 77.6879580000
-12.5865480000 77.1152420000
-14.3143510000 77.8403700000
-13.3703570000 74.1269760000
-10.4557510000 76.2800900000
-13.7319830000 80.9225230000
-11.0781280000 75.4160080000
-14.7334300000 72.6177600000
-15.1395190000 75.5482560000
-9.6927110000 75.7560350000
-15.7904200000 80.2204590000
-15.6368170000 74.9709400000
-16.9288410000 76.4130100000
-11.8622280000 73.2341460000
-16.6618330000 76.0878070000
-14.0691390000 76.2236180000
-13.8300490000 77.5954970000
-13.0853290000 73.3355790000
-11.9345160000 76.0418550000
-12.6984830000 75.3628770000
-14.8167770000 73.4959490000
-14.3050170000 76.2270660000
-10.9917890000 77.2450710000
-10.6501920000 78.8407520000
-16.4186500000 76.7355040000
-14.8501380000 76.4832230000
-12.2126010000 77.3846130000
-10.9566970000 75.1875840000
-10.3256490000 75.0761640000
-16.4789620000 73.4573970000
-15.3727850000 73.8494950000
-12.7426160000 77.1375580000
-11.5890500000 74.6769100000
-14.4974730000 74.6700520000
-15.5045820000 79.3156660000
-10.9968650000 74.3590620000
-18.3185690000 75.7526250000
-14.9174720000 74.5114670000
-16.5082020000 79.9648210000
-13.9925940000 75.4036180000
-17.4983310000 77.4485320000
-10.9824940000 74.5384520000
-12.0145300000 80.4634480000
-15.6865150000 72.8781130000
-13.9047150000 76.0152210000
-12.9339970000 75.6714100000
-17.0608830000 73.9023900000
-11.7672670000 80.0994640000
-12.4700840000 76.0433200000
-10.2189730000 78.1936490000
-14.4387390000 74.9377370000
-13.2902700000 80.7847900000
-13.9380420000 76.9130710000
-13.6660540000 75.8171310000
-11.3481150000 74.6252590000
-15.6545150000 75.6115800000
-12.3957800000 77.6369320000
-14.9403340000 76.9953380000
-13.1907150000 75.0640950000
-16.0243110000 75.8686140000
-13.5595240000 75.5889050000
-15.1706950000 74.3652110000
-14.9785400000 72.6938250000
-12.0179010000 78.5201110000
-17.8304480000 77.9294510000
-16.9204750000 75.1981200000
-12.6346300000 73.3245700000
-11.1509590000 79.4611130000
-15.0565840000 74.0892180000
-14.8753530000 74.0951460000
-14.7795000000 77.5166630000
-16.2370300000 78.1594620000
-15.4074240000 77.1722640000
-11.1803260000 74.2141190000
-12.1327400000 73.9465100000
-14.8394960000 77.5476380000
-13.6986830000 78.9018330000
-16.7800500000 78.8507540000
-16.1662080000 78.2777480000
-12.7473960000 73.3221590000
-14.4076500000 75.2077560000
-14.3278720000 81.3007810000
-13.4462040000 77.4684370000
-14.4056970000 78.1727070000
-14.9371860000 75.7857210000
-10.4428360000 76.2182160000
-15.7062600000 76.0180970000
-12.7607430000 74.6607740000
-12.1566710000 74.2274320000
-13.8538410000 74.5606160000
-13.3899210000 72.9994960000
-16.8305530000 76.3341750000
-16.5016590000 77.9141770000
-12.6372580000 78.8439870000
-12.6641680000 78.0618360000
-17.0311130000 76.3006290000
-17.4161300000 76.0368650000
-14.6936700000 80.5112080000
-12.6316970000 76.8755490000
-14.5700200000 78.0047380000
-13.8077180000 80.9008710000
-12.9291550000 75.4843600000
-12.3497160000 74.7527470000
-12.4441210000 75.5989910000
-16.1827620000 80.1321330000
-11.3672850000 77.5943980000
-17.3773270000 76.0647890000
-13.6875680000 78.3510670000
-16.7498360000 79.6914440000
-13.2863650000 77.1195450000
-11.4566880000 78.8524630000
-16.1511900000 78.5188600000
-16.0590000000 75.3718340000
-11.7568240000 79.3553470000
-14.6276800000 73.7474670000
-11.4707690000 77.9046860000
-10.4610900000 78.5771030000
-15.4789210000 75.7118910000
-10.1659250000 76.2439040000
-16.1706640000 76.1134340000
-16.1318800000 73.1714710000
-14.3947820000 78.2938920000
-16.8166790000 74.2009580000
-16.2666450000 77.6868290000
-13.8723340000 77.8728330000
-16.6121120000 76.0474240000
-15.9797730000 76.9326710000
-14.8384060000 79.6347810000
-16.3679850000 73.5171360000
-16.6269420000 73.9762270000
-17.1950760000 75.8710560000
-10.9001630000 76.3068240000
-13.1056860000 75.1695630000
-18.2492750000 76.2097550000
-9.9296670000 75.7861100000
-10.3877540000 75.4793170000
-17.7076550000 78.1148300000
-15.3181740000 76.7829740000
-14.4302750000 72.1601180000
-13.0762330000 77.7804410000
-14.5161850000 78.5123370000
-17.1690850000 76.3337330000
-13.0639890000 79.0726240000
-14.3457800000 76.3858340000
-14.7822890000 75.5632480000
-12.3342000000 75.4093930000
-13.5001330000 79.4204030000
-15.8689150000 77.3100360000
-12.4298200000 77.4614110000
-16.4616930000 79.7805560000
-17.3471150000 76.7675320000
-18.1015660000 77.6766510000
-13.2525510000 77.4104310000
-14.1037580000 77.1807020000
-10.3688720000 77.2081830000
-17.3478360000 74.2634120000
-13.5410630000 76.6888960000
-15.0094990000 75.0564040000
-16.9960040000 77.0578610000
-12.0748680000 78.6985630000
-16.2865920000 76.2464220000
-14.3859660000 79.5102010000
-10.4465840000 78.5225910000
-13.6847590000 72.8771440000
-18.1158200000 76.6125790000
-13.4494470000 77.7319560000
-15.2948580000 77.5219880000
-11.7195720000 76.5476990000
-14.7076300000 76.1502530000
-13.3762870000 74.8047180000
-9.7000620000 77.0700840000
-11.8243890000 75.7793050000
-14.1851340000 75.0654600000
-15.4583180000 74.9933240000
-18.6681520000 76.1692890000
-15.9920390000 78.3180620000
-18.5316160000 75.7441940000
-13.9974300000 79.3733140000
-15.0769030000 76.1561660000
-11.0577060000 78.0688930000
-14.4058380000 80.0572360000
-15.9073750000 73.1485750000
-13.0195560000 76.2435990000
-16.5346600000 76.5753630000
-13.6660590000 77.0483780000
-15.4809070000 76.4792020000
-12.7913550000 81.0931170000
-12.5441460000 79.7216570000
-10.9725860000 75.3098140000
-15.8223410000 77.4723890000
-13.7218840000 75.6756740000
-14.3425050000 79.0035550000
-15.6779790000 78.4659040000
-15.3376930000 74.1709670000
-12.7945590000 79.7294240000
-13.6726920000 74.4412230000
-9.8062700000 76.0349430000
-15.5555150000 78.5963210000
-11.3273600000 77.8971480000
-12.4863990000 73.6160810000
-17.5597310000 75.3324890000
-13.7730120000 73.7618100000
-12.5762460000 77.4691090000
-14.0104000000 78.5450670000
-16.2340550000 74.6967240000
-14.9682480000 80.8356630000
-16.2114110000 79.9932400000
-10.4326620000 75.1848220000
-15.5476290000 77.2886200000
-9.7830160000 77.7700580000
-16.7882800000 75.0079270000
-13.2832930000 76.4495320000
-13.0196380000 74.3053440000
-13.7112010000 79.1965870000
-11.8379780000 78.1342090000
-13.5847180000 80.6994020000
-11.3378990000 76.5974500000
-16.4974460000 74.7500310000
-16.2833600000 76.5430910000
-13.6173380000 74.6714630000
-18.1232280000 75.0687790000
-14.0432920000 78.5155640000
-11.4021150000 74.1054310000
-11.9391840000 80.3068310000
-15.7571230000 80.2964550000
-16.9043980000 74.0105510000
-17.0988290000 76.5028610000
-13.3672630000 79.5682220000
-13.0299260000 73.5419390000
-14.2165780000 73.6259690000
-16.1254770000 76.5062940000
-15.5600240000 72.7631990000
-13.4472570000 73.0915450000
-15.8353390000 75.7091370000
-15.3908060000 76.8751830000
-11.0379630000 79.4221950000
-15.8507060000 76.6378330000
-17.1846500000 78.7759780000
-13.6353780000 72.8273620000
-11.2154710000 76.7532650000
-13.6905110000 78.7051850000
-10.1169870000 77.5275800000
-11.4728450000 79.1945800000
-14.5545740000 74.7146450000
-16.5547750000 73.2795330000
-12.4836960000 75.6445850000
-16.5295010000 76.9508740000
-13.6555320000 76.4896930000
-15.4001250000 80.6094210000
-11.6109040000 72.9252700000
-17.0413320000 73.8105320000
-15.7371000000 74.1741180000
-14.8265710000 78.5312810000
-13.0464370000 78.4226460000
-12.5595790000 78.1228490000
-17.3814160000 78.5981900000
-16.7723660000 79.1031880000
-16.6015530000 77.1458820000
-14.9147390000 79.1826550000
-11.8838950000 72.9267120000
-11.5900060000 76.4860000000
-13.3629430000 73.2947540000
-12.0999240000 74.4242250000
-17.2938920000 78.9137730000
-18.7241000000 77.2041020000
-13.1266810000 79.2587890000
-13.1607580000 76.6363530000
-12.2462840000 77.4367520000
-15.8610260000 75.1532900000
-12.3342240000 73.8892750000
-11.3836780000 75.9622650000
-11.0370260000 77.6070330000
-12.8320710000 74.9931950000
-12.5793620000 80.6891480000
-12.9626800000 79.8724520000
-13.0323510000 72.3903270000
-11.5004790000 77.9673540000
-13.9195630000 73.4681780000
-15.0557950000 79.8948440000
-18.2380620000 76.4331280000
-15.2899260000 79.1130220000
-14.5119470000 73.4015050000
-14.1487480000 77.1483000000
-14.2983300000 81.2153020000
-17.6795180000 79.3344420000
-15.9653260000 78.5097960000
-11.6313200000 73.0728070000
-13.4808380000 72.8494190000
-12.7649800000 74.0025860000
-10.2170410000 79.3048100000
-17.7656610000 76.4452360000
-13.5438780000 76.0253910000
-13.1586300000 80.0296170000
-15.8866610000 73.0519030000
-16.8374960000 78.9041900000
-12.1481870000 79.7700500000
-17.5422100000 75.4462430000
-10.5834230000 74.8936080000
-13.2836280000 74.2047350000
-18.1676500000 77.5547940000
-15.2461190000 75.8612820000
-14.2148340000 74.0716090000
-15.6633150000 78.5500640000
-15.2762370000 80.8126300000
-17.0373310000 77.6975860000
-15.3970960000 78.4896160000
-11.5830800000 78.1637570000
-12.1687830000 75.3441310000
-16.0388410000 78.5672380000
-12.9393870000 76.1097640000
-10.0293470000 76.0393070000
-11.9136210000 77.9521260000
-15.2831240000 79.4513930000
-15.5521570000 77.6078410000
-13.4603620000 76.2094350000
-10.1933610000 79.3249130000
-11.9591680000 76.5053100000
-14.7583890000 76.3649370000
-14.3240170000 76.0158230000
-14.1166580000 72.4949870000
-9.8318880000 77.8910680000
-12.1258870000 73.4309840000
-13.8907020000 74.4689250000
-14.1144890000 77.9130020000
-12.3249370000 74.0644680000
-11.5976820000 73.0849460000
-13.6857430000 80.1758420000
-14.6172250000 79.2008820000
-15.7549060000 78.7252430000
-16.1407620000 79.7210920000
-16.6551610000 78.0021130000
-11.6715500000 7.8190770000
-7.3975850000 10.3616960000
-7.0671750000 10.3370720000
-13.8734660000 7.8422600000
-15.0184390000 6.7084170000
-7.9649660000 8.1432100000
-8.5670730000 10.5172820000
-11.5752910000 10.1357700000
-13.0003820000 7.3953680000
-10.9251590000 5.2445930000
-14.4872300000 6.3316040000
-12.5309980000 9.4045400000
-15.2119380000 10.5868550000
-10.4006300000 10.6631420000
-9.8507160000 10.7114340000
-11.7738150000 11.3108640000
-13.3755880000 6.2140260000
-7.9719620000 6.5321410000
-11.1724100000 11.0671110000
-9.5215600000 11.8771960000
-11.3350680000 10.7504570000
-12.0924250000 10.6598260000
-12.9168560000 8.2393190000
-12.3076520000 9.5374570000
-13.0339150000 6.1775860000
-8.7480970000 12.1231580000
-11.0414530000 9.2490020000
-13.6595150000 5.8356530000
-8.6332940000 8.5648980000
-11.0970980000 6.6505590000
-11.6441910000 8.4743390000
-9.6971610000 6.9249570000
-13.0849820000 12.5508080000
-13.2384570000 10.4215400000
-11.7788560000 4.2643860000
-9.9436960000 8.8649120000
-9.6469070000 12.7701060000
-14.4969950000 11.4683770000
-7.8567300000 6.5367630000
-15.4490170000 9.6552650000
-9.7807990000 5.0812680000
-13.9915600000 9.7395270000
-13.1756260000 5.7351830000
-12.6708890000 9.9575580000
-10.6978130000 9.8060690000
-10.6472270000 8.9494010000
-9.0186150000 8.1312190000
-13.5262580000 6.9157710000
-10.6814750000 5.7067370000
-11.9856270000 9.1447950000
-13.1703370000 6.0170970000
-10.0733960000 9.0216180000
-12.3118850000 8.4268910000
-12.9014140000 11.7249590000
-8.5756990000 8.6942700000
-10.7283210000 8.2648810000
-8.4919730000 5.8091240000
-12.1546120000 5.8673320000
-13.2716530000 8.2598360000
-6.9472400000 10.0483620000
-14.3562300000 9.6517560000
-8.9795410000 9.2366060000
-9.4837710000 13.0017650000
-10.6397740000 11.6617790000
-8.0737190000 11.1534510000
-12.6237820000 4.6077200000
-14.7365310000 10.3333610000
-10.8759950000 8.6216380000
-10.2105440000 10.6076950000
-10.4475960000 11.8563390000
-11.4526070000 12.2033730000
-10.0693880000 5.9311280000
-11.4839380000 13.0414220000
-12.6263210000 4.7903210000
-11.1145020000 7.1152510000
-11.4327090000 7.1416050000
-12.3214210000 10.4352910000
-11.1228360000 10.8991370000
-8.8459140000 11.4890420000
-6.9339480000 9.1542840000
-14.8222590000 11.6755790000
-8.0977960000 9.0117910000
-9.4362660000 6.4743650000
-11.8259980000 10.6516500000
-10.1011600000 7.6024050000
-16.0447540000 8.7746960000
-9.1422600000 7.1537070000
-9.7571760000 12.2151560000
-12.4847840000 11.1840910000
-11.3182730000 11.5744280000
-11.2611490000 6.7097390000
-13.4823740000 9.2083360000
-10.2968460000 10.3306100000
-9.8209000000 10.8535860000
-12.8575040000 12.9987580000
-12.5672050000 8.5141510000
-11.4718150000 12.5031430000
-9.1646780000 8.9419560000
-14.1940240000 11.8172940000
-6.9073820000 8.5455310000
-12.1734980000 11.6739610000
-13.4510120000 8.4023020000
-12.1565070000 13.4619840000
-13.3013740000 8.4319720000
-9.5510580000 11.6544660000
-13.6971510000 8.4076210000
-10.1519580000 9.9804880000
-13.6033550000 10.9924620000
-11.2852970000 8.5375960000
-14.8442090000 8.6137920000
-13.6308540000 7.7152380000
-16.1093060000 8.9005230000
-7.9996750000 11.0151360000
-13.6162580000 8.0911860000
-10.7399800000 8.7467440000
-10.0734400000 6.3392530000
-10.0355050000 8.2774390000
-13.8397780000 11.2017060000
-10.6626420000 6.7471590000
-14.1377090000 5.2538480000
-9.3683060000 5.2226860000
-12.8318540000 8.6733060000
-11.8086540000 5.2501000000
-14.1225780000 7.8006090000
-13.6721150000 9.9386220000
-9.9516560000 9.6041810000
-10.5160310000 6.9653510000
-9.6912730000 11.4365540000
-11.7558340000 13.2569050000
-14.6566900000 8.7288550000
-9.1450160000 9.0858760000
-8.3885970000 10.4490720000
-8.8749000000 5.2995100000
-11.4345880000 11.4930060000
-12.3524730000 7.0481810000
-11.1906420000 9.6944760000
-14.2697730000 6.1756090000
-13.3991430000 10.4555660000
-13.5131210000 9.5693110000
-14.4663270000 6.1062360000
-10.3936840000 12.8975510000
-11.1527910000 8.9344270000
-13.4144540000 9.6525820000
-7.7399690000 6.4388710000
-10.8543130000 5.0581870000
-7.7863630000 7.1886110000
-12.2685480000 9.1527780000
-8.7418630000 7.3805830000
-12.7162350000 7.4379330000
-8.0415920000 7.2362510000
-13.7973900000 6.9754100000
-10.6389400000 11.4762880000
-10.2691750000 7.6807190000
-10.5562760000 10.2788670000
-15.8632290000 8.6737690000
-15.5292750000 9.3831720000
-12.3191820000 12.4737270000
-11.4140500000 5.6277960000
-9.5752130000 8.5500980000
-11.6349750000 9.7290220000
-12.5592160000 6.7472080000
-13.4976870000 11.3866120000
-8.9268870000 11.8072330000
-8.2969080000 7.4765150000
-11.8838690000 11.9912680000
-10.2444910000 8.1925540000
-12.3562960000 11.1118670000
-12.0422860000 5.9487360000
-14.9304900000 6.5840880000
-10.9551380000 10.1221090000
-13.3539460000 7.8783800000
-11.5469620000 7.1689230000
-9.5769770000 8.5522460000
-10.3311560000 7.5524530000
-9.5414210000 5.3374950000
-13.9672080000 11.5696360000
-12.2138300000 8.3340240000
-11.9304800000 7.9916460000
-11.4131870000 9.3813220000
-10.5365970000 4.5312910000
-13.2238360000 5.6031760000
-10.3341870000 6.9697380000
-8.2324040000 7.4596430000
-11.9590840000 12.1598990000
-12.5814380000 7.5793810000
-11.7519820000 4.2677370000
-13.1892300000 8.3882210000
-10.2503650000 10.0593250000
-13.3911750000 10.0363990000
-10.1700670000 4.5570040000
-7.5927820000 9.5376110000
-10.4945470000 7.8488640000
-12.1326220000 9.2823270000
-9.6017390000 13.1295340000
-9.0221290000 11.3111350000
-14.4068560000 8.9869180000
-11.3144460000 7.9297600000
-15.3190360000 10.5509900000
-8.2075160000 11.0238900000
-14.8146820000 7.6661780000
-7.5982800000 10.7340540000
-9.0704340000 7.7755930000
-8.9619350000 10.2166030000
-12.0234550000 8.0760590000
-11.5954400000 11.2743950000
-11.4452380000 5.4878190000
-14.1255280000 9.1655320000
-14.5485030000 9.0872340000
-9.2147700000 9.6515620000
-11.3226690000 7.2783420000
-11.3602580000 8.6680190000
-14.5136250000 11.3265540000
-13.3380960000 7.1951150000
-15.3253000000 7.9935860000
-10.4084360000 11.7155090000
-11.0620210000 12.4873350000
-6.9302570000 8.4789350000
-14.8333800000 6.8457360000
-9.8234060000 7.8786440000
-12.5797480000 9.2002040000
-14.0907250000 7.4548160000
-12.9156350000 4.8333560000
-12.5387660000 6.9783530000
-7.3133830000 6.4458000000
-9.9880230000 12.4420990000
-12.6814650000 8.2406210000
-14.1711240000 9.2474870000
-8.4692190000 8.0243380000
-12.0786530000 6.0998040000
-7.8520280000 9.8423990000
-9.5004350000 10.1555330000
-13.9748670000 7.2979260000
-13.8865860000 5.0753900000
-12.8804120000 11.7548350000
-8.6497600000 9.2672400000
-15.0489920000 10.4530840000
-9.6999800000 10.3822670000
-11.7376240000 5.9122260000
-9.8824190000 8.8106800000
-9.4506580000 6.8862000000
-9.5665770000 10.8563650000
-8.8090470000 8.8514880000
-7.1030080000 8.6823850000
-15.5783570000 7.5633220000
-8.3199920000 6.1637200000
-12.1492460000 6.8632410000
-12.6826650000 4.6599880000
-9.3130030000 7.6870610000
-10.0442960000 7.5668860000
-9.8824430000 8.1467490000
-10.3792390000 11.6678250000
-9.3709940000 5.1073350000
-7.0154360000 7.6307040000
-9.9513080000 11.1870690000
-8.6587080000 5.4070500000
-11.7520240000 6.0598930000
-8.6685780000 6.1554220000
-14.9834340000 8.4826200000
-10.4293000000 8.8687680000
-7.3069360000 6.4829020000
-9.0158570000 12.0383380000
-9.4708370000 9.6515810000
-12.3976070000 6.3923060000
-13.1137620000 9.2244760000
-9.8874300000 5.2184350000
-10.3297390000 4.5552240000
-12.4111720000 10.8997670000
-12.5595440000 7.6562290000
-8.9402470000 6.7006390000
-8.4225920000 8.3536820000
-10.6855380000 13.2665440000
-15.4708240000 9.5134720000
-10.8439850000 9.4839440000
-11.6421290000 7.3620790000
-13.8351570000 8.5331600000
-10.5551060000 4.6687040000
-12.0992420000 7.4568610000
-8.8935520000 5.8031350000
-10.3498090000 11.5854750000
-8.8859240000 10.2359910000
-11.6232620000 5.2115480000
-10.4802230000 6.3582960000
-10.4894630000 5.4534790000
-8.5972980000 10.4678940000
-10.9793570000 11.0002430000
-13.2378740000 10.4964440000
-10.9211770000 11.5334840000
-12.9894300000 10.2427850000
-12.7123400000 6.1605870000
-9.7473480000 10.2456460000
-12.5006840000 9.7793890000
-7.4233720000 6.5458350000
-13.7385850000 7.9151050000
-8.4802950000 8.6998000000
-9.9886980000 6.2146660000
-13.0552760000 8.9409060000
-7.8122440000 7.6760580000
-8.5568220000 7.3162490000
-8.4543150000 10.8410840000
-7.7569370000 9.7150390000
-15.1585090000 10.9642290000
-14.4273170000 8.5942070000
-12.0033780000 9.5394480000
-15.3466830000 7.8534140000
-12.4968030000 7.1510870000
-12.2563550000 6.4324210000
-10.8400730000 9.9231600000
-12.7429020000 4.6657990000
-7.0397240000 7.4699850000
-11.6628340000 10.2430420000
-12.4216020000 7.9335090000
-9.3268560000 6.5224550000
-9.1581610000 6.6318060000
-15.4145040000 7.3023410000
-11.9977780000 5.7263760000
-13.9890230000 7.9021000000
-13.1692670000 12.1985200000
-14.8873160000 10.0615070000
-10.6700540000 8.8308960000
-12.5892730000 10.8874580000
-8.7562320000 5.7368940000
-11.2874420000 8.2166860000
-12.9032350000 7.2330010000
-9.1446140000 5.9417670000
-10.8783620000 8.4422520000
-7.7936330000 8.0405190000
-7.8651710000 8.0053940000
-10.9397440000 5.0278070000
-11.1157340000 5.2890320000
-13.8396100000 10.7135730000
-11.8457060000 6.4537820000
-12.3587120000 4.5441240000
-10.9009280000 12.7679980000
-11.0607180000 9.0242000000
-14.3725520000 9.0191400000
-11.3358960000 9.4448350000
-15.1124910000 8.1789190000
-13.4170750000 7.4668370000
-10.7939530000 8.7309020000
-11.1029170000 10.9237780000
-12.8799350000 10.2210390000
-7.8620980000 10.8401430000
-8.3855840000 8.9205320000
-13.5176940000 5.8144930000
-13.2317840000 9.2600740000
-13.2016060000 8.6690230000
-10.6934310000 12.9207980000
-7.6779260000 6.3020250000
-12.8880870000 10.1969270000
-8.7752550000 6.7584830000
-13.6906020000 7.1414320000
-12.5830130000 12.8110560000
-13.7483450000 10.8893940000
-14.2270980000 9.6134290000
-10.4661400000 13.0976140000
-14.2105280000 9.9319040000
-8.4563880000 10.5030320000
-14.2377440000 10.5081540000
-12.0133060000 9.9328170000
-9.7280260000 9.2969810000
-12.9401340000 12.3008740000
-8.1413020000 10.9632490000
-13.9877670000 9.3914950000
-8.9437470000 10.1098060000
-9.9932490000 6.9942630000
-9.9604600000 5.9162620000
-15.4888430000 9.3995190000
-7.3706590000 10.5533940000
-8.6455140000 12.0997920000
-13.3375120000 10.3562700000
-11.5773660000 11.0348420000
-14.1625670000 6.4270000000
-9.8423150000 7.2639280000
-12.0887870000 11.9536610000
-9.3837290000 10.6824050000
-11.0462280000 5.4069090000
-13.9103070000 5.0663740000
-7.6976800000 8.0482040000
-10.2296560000 9.5714700000
-12.7241100000 7.2140650000
-10.6319420000 5.2128200000
-12.9687670000 6.5545580000
-9.1280160000 11.8954260000
-7.6047030000 9.4765010000
-13.0927810000 5.9980110000
-8.7630440000 8.8497040000
-10.8406790000 7.4175350000
-10.1758580000 12.0733490000
-10.9178790000 10.2141750000
-10.0386460000 9.8281240000
-13.3993250000 12.0455200000
-14.6635780000 6.9847030000
-9.5998700000 7.5436460000
-10.1179080000 7.9443920000
-15.2389500000 7.2395040000
-12.2381880000 6.2288190000
-10.9791420000 10.6516220000
-10.5271540000 9.5935540000
-11.3764290000 9.7619700000
-10.6091540000 6.5327210000
-14.2028620000 5.4980430000
-9.6993030000 7.9244360000
-12.2480770000 8.1649110000
-12.1382920000 10.0345940000
-12.5669110000 11.3588730000
-10.8278020000 6.3553870000
-12.1288050000 7.9498160000
-13.6782240000 11.1939600000
-13.3738880000 5.6880090000
-7.4179730000 7.8671390000
-11.8891350000 9.8362460000
-10.8533450000 8.0390960000
-12.6010090000 10.4737290000
-13.0518900000 10.5974580000
-10.9210220000 6.8975290000
-14.5802120000 11.3525590000
-13.1543050000 11.8983590000
-8.9795760000 11.8481170000
-12.1328960000 12.4168210000
-11.5447850000 8.0518640000
-8.1051120000 9.4712740000
-9.1592630000 9.2363540000
-10.1305890000 6.1012130000
-11.9196990000 10.7819620000
-13.4252700000 6.7461410000
-15.5887130000 7.6669600000
-12.3628350000 9.4253310000
-13.4352830000 11.5777980000
-10.1722070000 9.9305850000
-14.5661190000 10.1527380000
-10.3584160000 6.4632440000
-7.8477350000 6.9999000000
-15.0805100000 7.1560000000
-8.6759090000 9.9458370000
-13.7820070000 6.4937770000
-12.3605550000 10.7599550000
-11.5626740000 9.2549200000
-7.9581470000 9.3187640000
-10.2684970000 5.9167610000
-8.9145980000 7.0302710000
-9.1506480000 7.7210480000
-12.4316910000 9.5671130000
-14.8034400000 10.4708940000
-14.8605020000 10.6644390000
-10.8665080000 12.5620010000
-10.1518190000 4.7223270000
-10.1283120000 12.0789890000
-12.6165820000 8.6664610000
-11.2073380000 7.0443890000
-13.1116390000 6.3287600000
-12.6606160000 12.8333760000
-11.4531940000 10.5500710000
-9.2686520000 5.2125710000
-15.5515300000 9.2967860000
-11.3768630000 7.6361170000
-7.8465140000 9.1774000000
-9.5253340000 8.4833870000
-12.0545770000 12.3339580000
-13.5376530000 8.6903180000
-15.0934990000 10.6970980000
-9.4509660000 8.9390060000
-9.3872920000 11.5837810000
-11.7188900000 9.5942960000
-15.1374400000 10.5471610000
-12.4457320000 7.6819270000
-11.1865440000 12.7467990000
-13.8157850000 6.1612640000
-10.2315770000 8.6542760000
-9.2388990000 9.3679540000
-10.9967780000 11.3066460000
-8.0438380000 10.9128170000
-9.4100080000 11.0895210000
-7.0816260000 8.7889910000
-9.0840210000 5.4204620000
-12.6359360000 8.9645790000
-14.3074920000 9.3790850000
-12.7473270000 6.8003240000
-14.4598900000 11.8844980000
-11.8129730000 6.4542130000
-7.1329000000 10.2204900000
-8.7416480000 8.1666830000
-12.5504280000 12.1410060000
-11.4904500000 5.6420060000
-12.1710980000 12.3064350000
-15.1044940000 7.9494640000
-10.5493460000 13.2871950000
-12.9862940000 9.8746660000
-11.8077340000 10.3797050000
-11.1584680000 8.2726600000
-11.0352910000 8.3937190000
-7.9285080000 7.7877770000
-11.2592600000 8.8298340000
-10.5519500000 9.2432340000
-14.7579990000 6.4574830000
-15.3598290000 7.8902810000
-13.2350760000 11.1694280000
-15.1133610000 8.0054250000
-12.0966790000 13.4980530000
-10.5495690000 7.1183740000
-15.0507650000 7.7857130000
72.0976640000 20.8312020000
71.1023560000 20.0681500000
68.1842960000 18.2688870000
68.5372240000 19.2818220000
68.0526050000 19.0639400000
70.8384860000 16.1842370000
72.9426880000 22.1928200000
72.2860720000 20.1824260000
70.0356830000 22.3710270000
66.3842160000 18.5931050000
74.9264530000 19.7873500000
68.0172810000 16.2786690000
72.4588240000 19.2396660000
72.8407970000 19.5115090000
70.4239880000 24.0603710000
74.7497790000 18.4507330000
70.9093020000 16.6492100000
72.3124390000 21.2934070000
72.8043590000 17.8882030000
71.7146380000 20.1564540000
73.2059250000 20.6293280000
67.2867050000 22.2554630000
71.3381810000 21.3858280000
72.2745210000 22.0504170000
70.8413310000 19.4017030000
74.2445760000 21.0461650000
70.2500150000 20.8271960000
72.6614300000 19.6849020000
68.7892000000 21.4983350000
67.5943600000 20.8412780000
67.3582610000 18.8894920000
70.0683670000 19.0196610000
68.1148300000 21.6164360000
69.4444200000 17.4613360000
71.9569020000 20.6865160000
73.2350310000 17.5544070000
71.0798030000 17.1988640000
71.1481320000 20.8891240000
74.3448940000 20.0499310000
70.7529450000 17.1719230000
69.3384090000 23.3512710000
71.5758290000 20.0215280000
70.1096800000 22.1951690000
70.4058380000 15.1267400000
72.8810350000 23.5586410000
68.1651690000 19.8161130000
73.3836140000 18.1044940000
67.7277370000 19.1079180000
68.7750470000 19.7659110000
67.2431560000 17.6165620000
72.4523930000 23.4178560000
73.0391310000 23.6534820000
69.0561290000 21.5126930000
71.4269640000 19.7190340000
70.3345410000 17.3878000000
74.5949710000 17.6913390000
70.8051990000 19.2236060000
71.6429290000 23.5346830000
69.9319990000 20.4988500000
73.8531110000 19.6265560000
67.5087510000 20.2283120000
71.6404650000 16.2479670000
68.5336760000 18.4934310000
71.5421980000 20.4047580000
70.9233090000 23.3821640000
68.0105360000 17.3608930000
69.3429410000 21.7336730000
69.3328250000 16.8504180000
74.1372760000 17.1682010000
66.5629650000 17.1252920000
70.4682080000 21.2613090000
69.3476870000 15.5185770000
70.2850490000 23.5447750000
67.4713520000 22.6997340000
68.8138660000 18.2753520000
71.1976320000 22.2115440000
71.6947560000 23.4065230000
71.5743330000 18.3290820000
69.0902330000 17.3181130000
73.7213970000 18.6286750000
66.4077610000 20.0719550000
73.4077910000 16.7480850000
74.6285250000 17.4435140000
72.7369540000 19.7212220000
66.9227520000 22.1973110000
72.6830900000 23.5327050000
71.2039720000 15.3578640000
72.9270480000 21.6214500000
70.0783160000 20.5625360000
70.7252500000 21.2554420000
68.8178410000 22.2140460000
69.3674160000 22.0346470000
73.1498180000 22.0856550000
68.9719700000 18.9260520000
72.4466630000 17.0272480000
71.5131150000 22.8322700000
67.0857240000 18.9837740000
72.1575470000 18.5256060000
68.4068680000 20.3483300000
69.7407990000 20.1312830000
70.3872830000 17.9374280000
74.5764690000 17.6030920000
70.4798810000 15.8577530000
68.7134780000 20.3439940000
71.1292650000 21.0309730000
69.5884630000 23.1314030000
72.9008410000 19.0438140000
73.9513320000 21.1487730000
69.0967790000 18.0019990000
69.8988570000 16.4297890000
74.3385310000 18.8053250000
70.5953290000 17.5921460000
73.8240050000 16.9554140000
70.8235020000 18.3412720000
69.3984220000 19.8344040000
69.7473220000 16.3356210000
71.6268160000 18.5367200000
71.6377490000 17.0399420000
70.1027220000 16.5142710000
71.5306850000 15.4622580000
69.5672000000 23.3762250000
67.3369520000 17.9590890000
70.1455000000 24.5136680000
68.3182070000 22.7781410000
70.0434570000 17.6159100000
68.9816280000 18.0757600000
71.4516220000 18.4691510000
66.2753300000 19.5948300000
66.6866610000 18.8536870000
67.1591490000 20.3180140000
68.7355420000 22.3823700000
68.5032880000 17.8646010000
74.6099700000 17.3782160000
71.8654170000 19.3463480000
69.5532230000 17.1755940000
71.1449810000 16.3666800000
69.3732990000 19.1286140000
67.0310970000 20.1601100000
74.4823530000 19.9988540000
71.7833790000 20.1654950000
69.0158230000 22.2079560000
68.6585460000 22.1657510000
73.1436690000 20.9801650000
70.3089070000 15.1269000000
67.1475070000 22.7597390000
73.4580380000 21.1582680000
70.6467820000 16.4250740000
71.5921480000 20.5370640000
71.8105700000 17.9855230000
69.7213970000 19.9712200000
71.3310240000 21.6511670000
68.9712600000 23.6419540000
69.1598130000 15.6516260000
73.9711460000 19.8057690000
74.8346560000 18.6380810000
71.9843060000 20.5832210000
71.3308940000 15.9246240000
69.6582260000 15.3156040000
73.0891720000 17.7916700000
71.3130040000 18.1057360000
71.8858570000 18.1003490000
69.3348160000 23.2897590000
66.2530670000 18.7721840000
71.8552250000 17.4821620000
73.7560650000 22.2551120000
70.9989550000 18.0161130000
67.5556950000 19.9268260000
67.3676830000 18.7925090000
68.4206620000 22.7608220000
66.4933090000 17.1501540000
69.6275860000 19.1164380000
68.4917300000 22.1977940000
72.3412320000 16.9506720000
73.9940570000 20.9190900000
66.3555070000 21.1751020000
67.6192700000 18.4101770000
72.0257110000 23.3099820000
69.5838700000 18.5046580000
68.0855710000 21.6824950000
67.2309190000 21.9742870000
70.8955380000 19.7819630000
73.7907100000 16.8489320000
69.2775340000 17.0027390000
69.4394610000 22.4316710000
66.9635160000 17.7830830000
69.6473460000 20.6519830000
70.5445180000 22.4864430000
71.4010540000 18.4043310000
72.5617290000 20.0269410000
67.9621200000 21.1526700000
70.7462540000 21.7592430000
72.0971830000 19.8246630000
71.4720840000 19.3959370000
67.7243350000 18.4755950000
68.5540010000 16.1995090000
71.9930880000 17.9534340000
68.6182250000 20.9456580000
71.2251660000 21.9996510000
71.0545810000 18.2279680000
71.9377370000 23.1377910000
67.9027630000 21.0091500000
69.2875210000 19.0767080000
66.4618450000 20.2320160000
68.5107500000 15.9455670000
68.1516880000 21.6728100000
70.1611020000 16.0058190000
71.6872100000 20.4396100000
71.4634700000 17.1918680000
69.2950520000 19.3711990000
73.6123500000 22.6258240000
72.4257970000 18.7533450000
73.3344190000 18.8015730000
70.5805820000 22.6140120000
68.8550640000 23.7853450000
68.2587130000 21.8768690000
68.4407810000 19.5514910000
70.1698840000 19.6290050000
69.7363130000 16.5875630000
70.0844570000 17.7843780000
69.9957500000 18.1726720000
70.8929900000 16.9061930000
67.7707820000 23.3439450000
73.3721470000 22.2836930000
72.9025500000 21.6077900000
68.0880510000 17.4858630000
70.3064960000 17.0193770000
69.1521680000 21.6390840000
68.8739090000 17.5264420000
68.3108060000 18.8821030000
68.3017960000 17.6826230000
71.4089740000 23.9848100000
66.6847990000 19.7774430000
71.2850110000 23.5285170000
69.6271740000 17.9401470000
67.9299470000 21.1920220000
72.8081050000 17.3742900000
71.6238630000 21.7154960000
71.1279070000 15.4274260000
71.5125810000 18.7722450000
70.1010360000 22.9639700000
68.2063220000 16.4082090000
70.2177890000 18.0390760000
68.7042240000 23.8669190000
70.5272600000 20.0939520000
70.1333160000 19.0556260000
73.2299650000 20.5539190000
72.7699280000 17.3247800000
69.0139920000 23.7167400000
68.3983920000 20.7384030000
72.1586760000 23.0738320000
68.5854110000 16.2372650000
69.5786740000 18.1354180000
67.3347470000 20.3737790000
70.2129590000 20.0202100000
72.8961560000 16.0867310000
67.3003080000 19.8100550000
69.3485340000 19.4256290000
72.5264050000 21.3815670000
70.6490550000 17.8854180000
70.6040500000 18.6083530000
74.2099760000 20.2276820000
70.5759200000 16.6358680000
70.7906570000 21.9787250000
71.3616790000 17.7051430000
70.5667880000 22.5908150000
69.7927470000 19.2898880000
68.1652680000 16.8758450000
70.0243070000 18.3626900000
74.2172470000 19.5629690000
70.2317960000 23.7734780000
73.1145400000 19.1314950000
68.1241000000 18.7707540000
74.4048840000 18.3419360000
68.5575710000 18.2312660000
69.4655080000 20.8103790000
66.5827330000 18.6254620000
67.2678760000 17.9247700000
71.4035490000 23.2779100000
70.6997600000 22.0594500000
73.2528760000 22.8803650000
70.1824490000 22.2028790000
69.4588240000 15.4145520000
72.6837920000 16.1041970000
73.4861760000 20.1338900000
70.5802230000 22.0340980000
72.9645540000 16.3635160000
71.9234010000 17.8780020000
71.0161590000 19.1090340000
73.7131420000 22.5888790000
69.4308470000 22.7026390000
70.0834430000 20.2481630000
70.8938450000 23.7173810000
72.1825180000 18.7358090000
71.8074870000 22.0732750000
75.1090620000 19.6906910000
68.0625990000 19.5627230000
73.2871020000 20.6322780000
73.5754010000 18.4027560000
67.8421550000 16.6522120000
70.5809170000 21.0760380000
66.5162580000 21.3064140000
67.7807240000 18.3735050000
66.8503490000 16.9664670000
71.7846370000 18.7197950000
68.3812710000 15.8843740000
66.6512530000 21.6592350000
69.7830200000 20.9944690000
72.2283330000 20.9753130000
72.6422040000 17.5948770000
74.0916370000 18.2733330000
68.7848740000 16.1002390000
73.2011180000 17.8472080000
72.4030380000 22.3392750000
69.7024690000 21.8553680000
72.7071150000 22.4704900000
69.9008640000 18.3522070000
68.6926800000 17.5520400000
74.2825390000 21.2495350000
71.6529390000 23.3173010000
68.6386410000 21.1718810000
73.4944990000 16.6975710000
69.8121490000 16.8531480000
69.8851470000 19.6891980000
71.0055920000 19.9294550000
68.6170580000 21.5530470000
70.6958080000 24.0940150000
70.5857930000 21.0965560000
69.9560320000 20.7133640000
73.0306090000 22.0893330000
67.2541500000 22.2967380000
71.7290950000 21.8328880000
66.9762190000 19.0684320000
70.2942960000 19.6486950000
68.7722470000 23.4245890000
71.5952530000 18.0576150000
68.0431670000 20.5734180000
72.6992720000 21.0617790000
70.9221270000 19.4713170000
69.4084240000 23.4476170000
72.7445370000 17.3451330000
67.9063950000 16.3777690000
69.7734760000 18.8729190000
73.7199250000 20.2375140000
67.6348340000 22.4951670000
70.5966570000 21.4468980000
74.1346660000 21.0159240000
70.4744570000 21.3618550000
70.2556610000 20.6722850000
73.7619550000 21.7713790000
70.6497340000 19.4724080000
72.2310030000 20.2508220000
71.5384450000 17.0549510000
68.8118970000 21.3061290000
70.5828630000 23.8995270000
72.2272640000 15.6699690000
67.5522460000 18.6928120000
67.9617390000 23.4001660000
74.6633680000 19.2986510000
72.8246770000 16.0916670000
68.7919770000 19.6990410000
73.4011540000 22.1306920000
68.6072850000 19.4014550000
71.7740940000 16.8353270000
74.2577130000 17.6235280000
72.2513580000 15.5676770000
70.6027220000 16.0920790000
67.8437420000 20.9651890000
66.7907790000 21.8560910000
71.3272320000 19.4510990000
70.9501420000 15.2091080000
72.6667560000 21.6703820000
73.0609210000 23.4694020000
68.7424390000 18.6182400000
68.8581850000 15.7921310000
68.8936770000 20.3961540000
73.9327550000 18.0480670000
68.2854840000 20.7805900000
71.1304170000 22.1951850000
68.9763490000 23.0878850000
69.0603410000 15.8731740000
66.6326520000 20.8868120000
67.6176530000 20.6812530000
69.1835940000 17.1470930000
71.8744200000 16.4120670000
70.8946840000 24.1929680000
66.5151820000 19.9799040000
67.6430890000 17.1482940000
71.7392810000 20.8181190000
70.2960130000 18.9288310000
70.1736370000 18.0602890000
70.2084500000 23.1190030000
68.9249650000 18.2872750000
70.1869200000 18.2813210000
71.7148130000 18.3330440000
71.9242170000 20.3660720000
68.6171190000 18.5608520000
66.2877660000 21.0471480000
68.0074230000 19.2230760000
70.5503390000 21.2675760000
67.7882000000 19.4477710000
73.9647830000 19.8338010000
72.5648570000 19.2294600000
71.1507260000 22.9536690000
68.0525820000 17.7732680000
73.7473070000 20.6806200000
73.2425920000 16.8745230000
68.5738600000 16.7294370000
69.7215730000 22.6026210000
72.2057720000 17.0387710000
73.3719330000 18.7505820000
68.2184680000 22.8912450000
68.6648410000 15.8764320000
70.2853850000 16.8886280000
69.3235400000 18.4433140000
72.1865010000 18.7805980000
71.1586840000 23.5857870000
72.0746990000 18.5087260000
71.0823440000 21.0632840000
71.5551220000 16.1147380000
73.1572270000 18.3138920000
71.8487470000 21.7364600000
67.3872600000 19.7310960000
66.8931500000 22.0321430000
68.2722240000 17.5501900000
68.9396060000 19.4190880000
73.5099410000 20.2989310000
70.0438390000 20.7127930000
70.8620300000 22.1312920000
71.7910610000 20.5288030000
69.5663910000 21.8001880000
66.6756900000 17.0221350000
72.3260120000 22.2268640000
71.6463170000 19.9200710000
73.3553010000 22.5621470000
69.3095550000 20.6656400000
68.4131770000 19.9360960000
71.9603500000 21.9162650000
69.3577960000 19.4677810000
71.0003360000 22.4867100000
72.6177830000 19.4550510000
72.5919720000 19.7147100000
70.8835600000 16.3131050000
68.9195180000 20.2853240000
70.6788560000 19.7175080000
72.2149730000 17.6630210000
70.7481920000 18.7456130000
69.3384700000 18.6831550000
73.7989500000 22.3044200000
73.5763320000 19.2757950000
68.7761920000 20.0361690000
69.4124220000 16.7719920000
69.1115420000 19.8246080000
66.2521900000 19.5913470000
69.5620800000 21.3114220000
71.3510670000 19.1600070000
69.4374080000 18.8767240000
69.0640180000 21.6037100000
68.9086910000 20.3637430000
74.2988430000 19.0526100000
70.1824190000 24.4622460000
72.2624510000 21.9713130000
73.0696110000 17.4882130000
66.3355410000 18.7634200000
72.3420720000 20.0308060000
73.4391250000 18.5392800000
74.7847210000 17.9581180000
71.6322480000 16.6622280000
68.7164610000 16.3983020000
72.1926880000 15.7142930000
71.2835080000 19.6783280000
66.4218140000 17.1395340000
66.7550280000 20.7449490000
74.5431290000 20.9445630000
73.3055340000 18.6669560000
74.6616290000 20.8833120000
74.0301970000 20.9123970000
71.9717640000 23.0126020000
69.5678480000 17.1252770000
73.2426070000 18.9313850000
67.6201550000 17.2448880000
71.3979570000 16.8641830000
69.4221120000 21.1986810000
72.7011340000 19.9627210000
75.1391220000 19.6773430000
74.7705150000 19.1416280000
70.3775630000 20.8731900000
67.0689010000 17.7094540000
67.1259610000 21.6972600000
69.9877240000 16.4935000000
66.2232440000 21.0887240000
71.0267720000 18.5401330000
69.9564130000 21.9220450000
73.6780240000 22.4071830000
70.7846980000 20.5704330000
72.8808980000 20.0108090000
72.5714570000 22.4623640000
73.3650820000 19.0118690000
66.8090520000 18.4328730000
69.6487430000 20.3781990000
74.1698760000 21.2035480000
-72.2300260000 -35.2718050000
-74.1945190000 -37.3428000000
-76.8430560000 -37.3283880000
-76.3340910000 -35.2308540000
-74.4170300000 -37.0725400000
-72.3504490000 -35.0583720000
-72.6472320000 -33.4401510000
-75.0191040000 -34.6996770000
-71.5966800000 -35.9183770000
-77.6550060000 -34.0947230000
-75.9421920000 -39.3254320000
-78.1021270000 -36.9136160000
-75.0142670000 -32.8227160000
-74.4216230000 -38.7309150000
-74.0533680000 -33.2537230000
-79.1627880000 -34.9272990000
-75.2663730000 -38.8889120000
-77.1587070000 -32.1057590000
-71.1501540000 -37.2237890000
-74.0393680000 -36.2255820000
-76.1074600000 -33.6333500000
-74.2231670000 -37.4696240000
-73.2254640000 -31.2030660000
-71.2276230000 -38.6425970000
-71.3484800000 -37.3724630000
-76.9642560000 -34.6564030000
-73.9382400000 -35.5529520000
-77.4399190000 -39.2012290000
-78.7831730000 -36.3120690000
-74.4075930000 -34.6398660000
-75.0031280000 -36.0327610000
-71.2506030000 -33.9175380000
-71.1169590000 -38.8426320000
-78.0257640000 -36.2683530000
-75.5588990000 -37.5793230000
-74.9499360000 -35.0066030000
-75.3531800000 -37.6508750000
-78.8209460000 -33.8191760000
-78.9804460000 -35.8395310000
-76.1532900000 -37.7491000000
-74.0511400000 -39.8894080000
-73.3874510000 -32.9119340000
-73.2240980000 -39.2874410000
-78.0162580000 -35.7618450000
-72.8089070000 -37.7145460000
-72.9109500000 -34.5050470000
-77.0651860000 -35.8695110000
-76.5880200000 -35.6635400000
-77.1850510000 -36.1841890000
-74.8124390000 -32.1406290000
-71.4941560000 -38.4656750000
-78.4515230000 -34.1587830000
-77.6139530000 -34.7009240000
-77.7587200000 -34.8439140000
-73.4926450000 -37.7600250000
-75.8574450000 -37.9410360000
-76.2636410000 -32.9313350000
-76.2572710000 -33.1561580000
-75.8221050000 -39.4586260000
-70.3699950000 -36.2850230000
-70.3803410000 -34.4897350000
-77.7877120000 -37.4607540000
-72.5305560000 -37.0084610000
-77.4153060000 -34.7362400000
-75.0166930000 -39.9874150000
-77.9495320000 -33.4600410000
-72.5529100000 -36.1835940000
-72.7932510000 -35.5044480000
-74.6522450000 -40.3400540000
-74.3781430000 -35.0503540000
-73.8795390000 -33.9935800000
-74.2953340000 -40.8666650000
-74.9055630000 -33.7345540000
-72.4310000000 -37.8579030000
-73.0170900000 -35.6224780000
-71.2252960000 -35.3822520000
-74.2349090000 -33.2012290000
-73.0602950000 -35.5935520000
-71.1786350000 -38.9039340000
-74.4196620000 -36.6109050000
-71.4433210000 -35.9165730000
-76.0688930000 -32.9606060000
-70.6482160000 -36.3883400000
-73.7408600000 -39.2429580000
-74.3456730000 -31.7495480000
-75.3512270000 -35.7712100000
-74.7074360000 -34.7705350000
-76.3359150000 -36.0267300000
-77.0046230000 -34.2349820000
-72.6348950000 -33.8478810000
-73.9648440000 -39.9710120000
-78.4545900000 -36.1094740000
-73.3087840000 -39.1303140000
-74.7150500000 -39.0901720000
-76.0262990000 -39.5849270000
-77.3977510000 -36.5963780000
-78.3528440000 -34.1127010000
-72.8833470000 -34.4536210000
-72.5045390000 -33.7120900000
-74.6505360000 -38.0917740000
-71.5425800000 -38.4687120000
-71.3080750000 -33.6896320000
-72.6196440000 -39.8127480000
-74.8050690000 -36.8374820000
-76.3939440000 -32.2150040000
-76.6442410000 -35.2481920000
-76.7310790000 -36.9061200000
-79.0373610000 -36.1954730000
-78.4476240000 -35.8124620000
-74.7310940000 -32.1114850000
-74.2684170000 -33.6858860000
-77.8638920000 -35.7045900000
-77.0826490000 -35.9746590000
-70.9975360000 -38.2350430000
-74.4627380000 -34.9526820000
-75.5231630000 -37.8666880000
-75.4641650000 -37.3936460000
-75.4101260000 -32.6316300000
-76.3549800000 -35.0527230000
-76.5475540000 -39.0008160000
-71.1378630000 -35.2794300000
-73.7155530000 -36.7112010000
-77.5070880000 -32.9036290000
-74.8008960000 -33.5108340000
-71.4007260000 -32.9688720000
-73.6502150000 -37.9242900000
-72.3348310000 -36.1133500000
-77.6036760000 -35.0783960000
-76.9888920000 -38.5407640000
-74.3665540000 -36.4369540000
-72.6588130000 -36.2540970000
-74.6789320000 -33.3894650000
-73.1662830000 -34.6556660000
-75.8195800000 -31.7880780000
-72.6845700000 -32.2431030000
-74.4014430000 -34.2520830000
-76.5924220000 -40.1686630000
-72.6720730000 -37.5535580000
-73.2883380000 -37.5093040000
-70.6869050000 -36.6298710000
-78.4011610000 -37.8832400000
-73.1496350000 -34.5486790000
-70.4456560000 -36.4702760000
-75.9625470000 -37.9497640000
-75.3590470000 -39.0721860000
-74.3471220000 -31.7229560000
-77.5081940000 -36.1263120000
-73.6604770000 -39.6233980000
-72.1065900000 -34.3761250000
-72.3011860000 -37.4841540000
-72.8619460000 -32.1281780000
-71.1269150000 -35.8586960000
-76.5084760000 -37.5941580000
-77.6471480000 -38.2295340000
-71.6809390000 -34.8100360000
-73.5706020000 -35.8618930000
-76.9834440000 -34.2720300000
-77.1363910000 -33.4522290000
-76.6062470000 -40.1542050000
-78.3382950000 -37.2253990000
-71.8854600000 -36.0164110000
-75.2147900000 -38.9991910000
-73.7432790000 -36.6907270000
-70.9912410000 -37.0926780000
-77.1062550000 -37.6159480000
-75.5317690000 -35.8680990000
-75.4572300000 -31.7547660000
-73.6411210000 -36.0504460000
-78.2286990000 -37.7046740000
-76.2605820000 -33.8726040000
-77.0456310000 -37.0560150000
-76.8206790000 -38.9259720000
-74.6585460000 -33.1249890000
-71.9080430000 -33.8645440000
-72.8904500000 -33.0942880000
-76.3016360000 -37.3129580000
-73.6976700000 -39.8805470000
-78.2740940000 -35.7863120000
-77.1697540000 -32.1383020000
-78.1879270000 -37.6536290000
-75.6625290000 -39.1959040000
-77.8729400000 -37.6020130000
-74.2960740000 -38.6535260000
-72.1424870000 -36.9300120000
-72.1830140000 -34.0586240000
-76.2518160000 -35.8769760000
-74.8235860000 -35.2421760000
-76.4097750000 -38.4300800000
-77.2284470000 -38.7792050000
-74.3932190000 -40.7523540000
-78.3508990000 -35.9377210000
-73.2209400000 -34.2037350000
-70.3545990000 -34.5766030000
-74.6076430000 -38.2231450000
-72.6828990000 -38.3445660000
-75.3856050000 -34.0202670000
-78.6293490000 -33.9032360000
-77.0187910000 -37.5750270000
-76.1463240000 -36.9395410000
-79.0349040000 -37.3415600000
-72.4191670000 -32.1225360000
-74.1110230000 -39.0923540000
-73.0253140000 -37.1438640000
-72.2722630000 -35.5019530000
-72.7567670000 -32.3563840000
-73.5647130000 -37.5775570000
-76.7169650000 -32.4651450000
-76.6072770000 -32.6810760000
-71.7963870000 -35.0814860000
-75.3012620000 -38.2941130000
-76.1803510000 -38.7359810000
-73.0895310000 -36.3745920000
-73.6958010000 -38.7396660000
-79.1325380000 -34.9246290000
-72.2486800000 -33.4846340000
-73.5417480000 -36.8488040000
-77.5581130000 -32.9436380000
-78.0097960000 -33.5587350000
-72.4315340000 -39.6069370000
-73.5780560000 -38.2341730000
-74.1999280000 -31.7359920000
-71.6513210000 -38.3384780000
-74.6906430000 -36.7758900000
-73.0101240000 -36.4609490000
-78.6640240000 -38.3616030000
-73.7667240000 -32.9565810000
-71.4887850000 -37.7974280000
-71.1557160000 -35.4081040000
-71.1316530000 -37.8505290000
-71.6240160000 -33.7364960000
-70.7262340000 -36.3177490000
-72.8867950000 -39.4230080000
-75.4585340000 -33.6583600000
-76.4113460000 -33.9141960000
-77.2967680000 -33.1070140000
-74.3297200000 -34.3871120000
-72.8193970000 -38.2283710000
-72.0979610000 -33.3444440000
-70.6443940000 -36.5982630000
-72.3215870000 -33.8279690000
-72.8447570000 -38.2846980000
-74.6932680000 -36.4269790000
-70.6676480000 -34.2380520000
-74.1252060000 -38.8480340000
-75.6945190000 -35.3288960000
-74.0755000000 -37.7000050000
-75.5947490000 -34.3047410000
-72.7509690000 -36.2809980000
-74.5481190000 -36.2815670000
-73.0229570000 -38.5964890000
-74.5112690000 -35.3842350000
-71.9394450000 -33.2051770000
-73.5150300000 -33.9743120000
-77.8729020000 -34.9163400000
-75.0605160000 -34.0730170000
-76.1720050000 -36.4543460000
-75.6636200000 -37.3930050000
-77.1891710000 -37.4326170000
-74.7389680000 -35.2957040000
-76.5082550000 -37.7079160000
-74.5369340000 -37.6915360000
-71.5241090000 -33.0119440000
-78.9484410000 -35.9301570000
-75.5879440000 -35.8796690000
-75.0371320000 -36.3306540000
-70.6926040000 -34.7468950000
-74.5929640000 -37.5591850000
-74.8119580000 -38.4246410000
-74.1687770000 -36.3847960000
-74.6187360000 -38.9021110000
-77.3237150000 -39.2775760000
-73.5103610000 -37.6469570000
-74.8185960000 -33.8538970000
-70.7136920000 -34.3504980000
-71.0756150000 -36.0772930000
-75.3775710000 -36.3633800000
-70.9602280000 -35.0349120000
-75.2398300000 -37.1945340000
-72.3997730000 -36.6873130000
-77.3666920000 -39.1768110000
-76.0954740000 -38.0510410000
-71.2664030000 -37.4271240000
-74.7667470000 -40.3196560000
-73.6437610000 -39.4965930000
-75.4007800000 -34.5507700000
-71.3553700000 -35.8171960000
-75.2364430000 -34.6005590000
-75.8163450000 -35.1944240000
-76.8097760000 -33.8223340000
-76.2941130000 -37.4761470000
-76.3840940000 -33.3834230000
-78.5356450000 -38.7682040000
-71.6816020000 -37.3754540000
-72.7341230000 -39.5342520000
-76.6403050000 -38.2376790000
-74.9242250000 -34.6540910000
-73.3747100000 -32.1175460000
-74.0332720000 -39.9861910000
-71.0271150000 -37.2064970000
-78.5064850000 -38.7996600000
-73.6240080000 -34.2358320000
-72.2981190000 -37.3190770000
-74.1223370000 -38.0322150000
-77.4145970000 -35.1671600000
-73.3488310000 -33.4557380000
-73.1984100000 -37.2609480000
-75.4617080000 -39.6599010000
-76.4233550000 -35.9151040000
-75.3225480000 -32.2921750000
-74.9986650000 -38.8058050000
-76.0559460000 -37.9900890000
-74.8718720000 -36.9552230000
-78.4594570000 -37.2497830000
-74.8456040000 -35.8903310000
-74.4074630000 -39.0872150000
-72.3134610000 -37.7915000000
-75.7567210000 -35.0092280000
-73.6046140000 -32.7627530000
-74.3348540000 -31.7378600000
-77.2860110000 -38.8891790000
-75.3211210000 -37.3197670000
-75.7310560000 -36.5216330000
-75.5343700000 -31.5942590000
-75.5916440000 -36.6095050000
-74.8764040000 -34.8221020000
-75.0807800000 -35.6977270000
-77.8035280000 -34.9726870000
-73.8573910000 -37.4008830000
-76.2087780000 -32.5605740000
-72.4509430000 -37.5956310000
-75.1255420000 -33.0938420000
-77.2769320000 -37.1886220000
-77.0655060000 -34.2132530000
-72.6384660000 -34.2127990000
-74.1463240000 -37.2900390000
-76.2512820000 -32.1823430000
-75.7558820000 -33.4560510000
-72.9894410000 -32.4370570000
-75.5778960000 -33.4900090000
-76.5045010000 -35.4620510000
-73.1802370000 -31.1600590000
-73.5014340000 -35.3123210000
-74.9902800000 -31.8507860000
-75.5306470000 -37.1828080000
-73.7458570000 -34.6807980000
-74.1277080000 -39.2984540000
-73.8529050000 -32.4563450000
-76.0227580000 -39.7162970000
-72.3346100000 -39.1111720000
-73.2261050000 -34.2905770000
-75.8386310000 -36.7446820000
-78.4081270000 -34.5946730000
-74.5055310000 -35.2393800000
-72.9647060000 -37.1597020000
-77.1180570000 -34.9455600000
-76.9972840000 -38.6358760000
-75.8376850000 -31.7372950000
-74.1173250000 -35.5973360000
-72.6025540000 -35.3935740000
-72.1384810000 -39.0262450000
-74.7991870000 -33.5205960000
-75.5812450000 -38.9252550000
-74.7278290000 -40.3127290000
-71.4842450000 -32.9047430000
-77.6735530000 -35.3336180000
-77.3241500000 -34.1371730000
-76.8154910000 -34.4528810000
-74.3727720000 -37.7313580000
-76.0672910000 -36.7539290000
-74.9455410000 -32.7078590000
-72.2363280000 -34.9644660000
-78.5118790000 -37.9682880000
-77.1259770000 -35.1564670000
-74.7325740000 -33.2807120000
-71.9316940000 -34.9385340000
-76.8766630000 -34.4195590000
-77.0106280000 -39.2021870000
-75.8868100000 -33.8780330000
-74.6555630000 -35.8979760000
-72.2423250000 -37.6120190000
-76.4449770000 -40.2930910000
-71.4650340000 -35.7462270000
-78.3461610000 -34.0433390000
-76.2057570000 -33.8490450000
-76.0444260000 -37.6975020000
-75.5432740000 -37.6030540000
-74.7385480000 -36.6471250000
-72.7200930000 -38.5288050000
-75.5659940000 -34.6408770000
-73.2809680000 -35.8625600000
-76.0971530000 -34.9447750000
-78.0583270000 -37.5984730000
-74.1797790000 -31.8249000000
-72.5181120000 -36.2217140000
-70.9958720000 -36.8950460000
-75.2211610000 -38.3630330000
-73.5879750000 -34.9627040000
-78.8539280000 -36.4598580000
-75.9882430000 -35.4336810000
-75.8875430000 -35.3462330000
-76.7537990000 -36.2778320000
-72.5582500000 -39.8241080000
-73.9340820000 -33.7135280000
-73.8863370000 -35.8492700000
-71.8918460000 -34.6999860000
-76.3412400000 -37.0566180000
-76.8135990000 -38.4412350000
-73.0376130000 -34.1173290000
-73.6173860000 -32.1961060000
-75.4743120000 -32.6242030000
-76.8652500000 -37.1001740000
-71.8095470000 -34.4812160000
-77.7538220000 -34.9028280000
-75.0331800000 -32.4280010000
-76.6885380000 -40.0881650000
-74.2914660000 -31.6439950000
-75.7336650000 -34.4298860000
-74.2299880000 -36.5578920000
-76.5271990000 -39.9058070000
-75.1461180000 -34.4094510000
-73.8915100000 -35.7325520000
-72.1935580000 -37.5776750000
-73.2506410000 -32.7797890000
-75.1544570000 -36.2134170000
-73.5685580000 -32.0681570000
-75.0396120000 -37.0758440000
-72.5947720000 -35.8794670000
-71.6586990000 -35.6576080000
-75.5610120000 -34.8186070000
-79.1309280000 -35.0595590000
-76.7285690000 -35.6778640000
-75.2239150000 -35.8300550000
-70.2575840000 -34.7375180000
-73.8602910000 -36.0001870000
-79.1008450000 -37.2246400000
-77.0814510000 -36.8662110000
-73.9584500000 -33.9124180000
-74.2494890000 -33.6934620000
-75.4327770000 -39.7064590000
-76.0294420000 -32.6055490000
-71.0081180000 -33.9124410000
-73.9223250000 -38.7351460000
-78.2196730000 -34.3615190000
-75.0639880000 -38.5981790000
-71.0148240000 -33.8356480000
-75.8351520000 -36.7840270000
-73.4503560000 -37.8497540000
-76.8253780000 -33.7676280000
-77.5706410000 -37.2460250000
-74.9426190000 -37.2334670000
-77.6746060000 -33.2044940000
-76.6187740000 -33.5668750000
-77.4757770000 -36.3332020000
-73.3982540000 -33.5330160000
-71.6427840000 -36.9311450000
-75.4554750000 -32.9490360000
-75.5780180000 -34.2637860000
-79.1410140000 -36.8823780000
-78.6878510000 -35.9828300000
-72.3177190000 -36.5204730000
-76.9994280000 -36.2652280000
-73.1871640000 -39.1116680000
-72.2509380000 -36.6886180000
-77.7752150000 -36.7534680000
-73.3256910000 -33.0007550000
-73.1705320000 -38.3655400000
-74.9911960000 -39.6645390000
-73.7581180000 -33.2060740000
-76.3543010000 -34.6546550000
-74.3694080000 -35.5584370000
-74.2917020000 -35.0325510000
-71.8633880000 -32.6656380000
-77.5867690000 -37.6412770000
-75.0746080000 -35.7603000000
-77.4875490000 -38.8023830000
-76.2108000000 -38.6998630000
-70.8511350000 -34.0708120000
-73.0541310000 -32.9517820000
-73.0450130000 -34.7402000000
-71.8813630000 -38.7318920000
-71.3139950000 -37.3001820000
-76.5279010000 -32.3330500000
-76.8940120000 -36.0140080000
-74.1904530000 -37.5861320000
-73.1595990000 -36.4057200000
-78.0115590000 -34.3642730000
-78.5858460000 -35.5967830000
-76.3114320000 -36.2258030000
-73.4353410000 -34.9736290000
-72.3935470000 -39.2718350000
-74.5404210000 -34.0814290000
-72.7739720000 -36.7991070000
-72.1300350000 -37.3889500000
-73.5512310000 -35.8655780000
-77.4829100000 -33.1035230000
-73.3782040000 -35.0922010000
-71.7403640000 -32.8600310000
-76.8348160000 -36.7723200000
-71.9516980000 -35.4569660000
-73.5724870000 -36.0177610000
26.3983120000 -72.8643190000
24.3119180000 -67.2042690000
29.2504430000 -73.5474850000
28.3371600000 -71.0538180000
31.0918030000 -68.6848910000
25.6072330000 -72.3253560000
28.0014320000 -71.2438050000
26.6260380000 -69.7454070000
28.5397700000 -71.3017430000
25.2777650000 -70.2616650000
29.2222390000 -70.3285900000
28.6693020000 -72.2974470000
29.9963090000 -68.3337100000
26.7693060000 -70.3334120000
29.1804290000 -69.1150890000
28.4834790000 -67.2585750000
26.7916160000 -68.9192050000
23.8920330000 -71.3550030000
28.3598190000 -69.9519650000
28.2743000000 -66.5849460000
23.9720520000 -68.5590740000
27.9021700000 -67.9825060000
26.6013830000 -70.5454790000
23.8954890000 -70.0945510000
28.7889310000 -65.6847310000
30.4982850000 -70.3982090000
29.7203730000 -66.3542480000
26.4785440000 -69.8597340000
27.4705160000 -67.2134780000
27.5733660000 -69.2365950000
31.9320850000 -69.2232740000
26.2229290000 -71.6390080000
26.9323290000 -67.8029710000
29.1815300000 -67.0685120000
30.7266330000 -71.3987580000
23.7027590000 -67.8711470000
23.2857970000 -69.1541980000
28.8840960000 -68.1541210000
27.5901660000 -71.9366230000
26.5376800000 -72.7193760000
28.4286230000 -67.7671510000
26.7652260000 -73.0866780000
29.3158360000 -72.3520430000
27.8840730000 -65.3829350000
29.8449550000 -68.3724520000
28.3923210000 -71.4651640000
30.8217450000 -72.0333100000
30.5457380000 -72.2479320000
30.2091830000 -72.4124220000
25.6992450000 -72.3835980000
28.0151420000 -65.2810130000
24.5950640000 -69.7722400000
31.4466650000 -71.1036300000
29.5181640000 -71.6971590000
26.3045980000 -73.6237490000
26.2398950000 -65.8062060000
28.5493410000 -66.0810320000
24.3775040000 -66.5624470000
30.7636930000 -66.5371780000
25.6028630000 -67.1952440000
30.7066290000 -69.3375020000
28.2192440000 -67.3495560000
28.2131500000 -71.4723280000
30.0009370000 -68.7250370000
25.7822740000 -70.0040210000
27.3440780000 -71.5544430000
27.0793440000 -70.0744780000
27.0559120000 -67.6208040000
30.9259760000 -68.5623400000
25.8357910000 -71.3424000000
30.3499570000 -66.8237150000
23.2473350000 -69.8747480000
27.8251080000 -65.2939610000
27.3797820000 -68.5826640000
30.2914220000 -68.0518570000
28.0874750000 -71.2928090000
25.1725690000 -67.5648420000
25.8300510000 -72.9102100000
25.2900120000 -73.0455930000
23.8814200000 -68.3554530000
26.1132490000 -70.9129100000
29.7828670000 -72.8944470000
29.2861690000 -66.0043720000
27.8985920000 -66.6359790000
31.4768580000 -70.9250490000
25.8931330000 -65.6933360000
29.9376950000 -67.1366120000
24.0478880000 -71.5772480000
29.0094110000 -65.5580600000
26.4962500000 -69.4546810000
28.8288990000 -73.6242750000
27.2074490000 -66.3995360000
29.5350210000 -67.0356520000
32.1160130000 -69.7209930000
29.9004400000 -70.4621200000
26.6352900000 -67.7121050000
25.8008840000 -65.6346590000
29.5824240000 -68.3981250000
28.6383360000 -69.3635940000
28.7326970000 -67.9664230000
29.0709720000 -67.7784730000
31.0809860000 -69.0041890000
25.8942740000 -70.4949190000
27.2541070000 -70.8771900000
29.5411050000 -69.9175640000
26.0366690000 -72.1522520000
29.2873460000 -67.9791640000
30.9754520000 -70.3812710000
25.2445810000 -67.7364650000
31.0990600000 -66.9121090000
28.8863810000 -66.2279740000
27.4653030000 -67.4895710000
26.2694590000 -66.9328920000
28.7544610000 -66.7298200000
26.4732590000 -69.0737380000
28.8075180000 -69.5994800000
26.0350910000 -73.4042210000
28.0022510000 -69.7513200000
31.1879840000 -71.5957410000
28.1900010000 -71.3056490000
26.3191430000 -69.3218690000
28.0705090000 -72.0436630000
29.9692080000 -68.5057450000
30.1307950000 -67.1947480000
24.8756680000 -72.5754170000
28.0476260000 -68.2238460000
24.7307470000 -68.5174030000
23.7390580000 -67.9661100000
27.2704050000 -68.8648070000
29.4765110000 -65.8606720000
29.0986290000 -69.8523710000
27.8913330000 -65.1364970000
29.7098290000 -67.3444060000
27.8261970000 -68.5462340000
24.8488710000 -70.6415480000
29.5155200000 -69.7982710000
28.3445190000 -68.3434600000
29.0639040000 -73.7213060000
23.3350350000 -68.1683350000
26.7520770000 -67.6243130000
30.3327730000 -69.2460710000
27.3199210000 -70.3861310000
29.1939180000 -72.7500150000
25.1737920000 -73.3165740000
25.0542580000 -66.1028980000
24.9412780000 -72.5004960000
31.4662570000 -68.5876080000
24.5078740000 -71.3047940000
28.9219720000 -67.1231990000
29.7291740000 -70.9951780000
26.3981650000 -68.2791820000
30.2796420000 -70.2581560000
30.6405220000 -70.5804600000
29.9390140000 -66.6780170000
27.2830370000 -73.6248630000
29.1044670000 -65.4030150000
24.9284740000 -70.6515350000
26.2461550000 -71.0490040000
25.7579730000 -71.5790560000
30.2073710000 -70.2873760000
29.6028690000 -69.3576580000
29.1398740000 -65.5930180000
26.6211400000 -65.2985990000
30.9266320000 -66.3538890000
27.1147840000 -67.3733750000
27.0170420000 -64.7288060000
26.9395900000 -66.2873460000
27.5698090000 -69.1527940000
26.9463580000 -69.9965520000
27.8724690000 -70.1083150000
26.5350130000 -70.6119460000
31.1055830000 -66.5053860000
25.0204980000 -66.0353010000
30.1694510000 -69.6687090000
28.1930680000 -65.0650020000
27.2121940000 -70.7707370000
29.6768760000 -66.6541060000
27.6535950000 -68.4742580000
32.0037500000 -69.7715070000
27.9719220000 -73.8428270000
30.3954200000 -67.8604580000
25.1545350000 -67.7400210000
25.3762150000 -70.6716540000
25.1775320000 -69.6121980000
23.5257320000 -69.7696460000
26.9938470000 -71.0035550000
28.2298770000 -68.0995180000
26.8143160000 -70.8554530000
26.2615300000 -66.0099790000
24.4034230000 -70.4223860000
26.6031250000 -65.2292100000
29.5362010000 -65.8081820000
27.5269150000 -71.6972350000
30.2317410000 -70.2616880000
25.1422040000 -73.2275850000
28.3598860000 -72.4112550000
27.7785850000 -66.1537400000
29.1070290000 -69.5687710000
30.6669160000 -67.8264470000
31.6756690000 -69.1100010000
27.8032950000 -72.8797840000
30.1928940000 -72.7395250000
31.1525140000 -68.9805600000
28.5283740000 -67.4814150000
29.3058660000 -71.9295960000
28.3078650000 -73.7652130000
23.7829280000 -67.7041700000
27.7259140000 -71.5247730000
25.2079700000 -72.2898560000
25.4363120000 -72.3532940000
30.9073980000 -72.0169830000
30.6402020000 -67.3043900000
27.3324430000 -73.3350600000
30.5681950000 -65.8451460000
31.5423240000 -71.2224580000
24.6281150000 -68.1632540000
27.3467790000 -70.8984600000
27.8487590000 -66.7323070000
25.9367370000 -68.9405140000
31.8672660000 -69.1824340000
24.4736230000 -72.0803220000
24.8712060000 -69.7108000000
31.4568820000 -67.6306300000
23.1121410000 -69.3627010000
27.5234070000 -71.1513290000
27.2867760000 -65.5916140000
26.5473180000 -68.1181790000
25.5566750000 -73.2251360000
27.0333230000 -67.5359650000
27.2917940000 -69.4864270000
25.2276120000 -71.3974230000
29.1622960000 -72.4881130000
28.5436950000 -66.5131070000
27.1952550000 -68.5878750000
24.3714080000 -67.0512700000
29.3936160000 -71.7507170000
29.2272050000 -70.3756790000
24.4473290000 -70.5018690000
23.3953590000 -68.1146160000
28.9077720000 -69.1420590000
25.2439170000 -67.5647200000
30.1437630000 -71.3490140000
27.9580040000 -71.3036960000
24.2255290000 -66.4077220000
28.0565640000 -65.1643520000
25.6059680000 -70.1869890000
31.0158000000 -69.7711260000
29.5070550000 -70.5975110000
27.3752540000 -65.9292450000
25.8455680000 -68.4646680000
29.6425130000 -67.9383090000
28.7484510000 -71.8538510000
28.7933220000 -70.2962270000
26.4209770000 -67.2335820000
25.1783290000 -65.8547740000
27.8812160000 -71.9402010000
27.2169460000 -67.0655360000
31.6557870000 -69.3680800000
28.7478100000 -68.8858490000
24.1543030000 -69.2931060000
25.3972760000 -67.4401250000
26.0102200000 -67.0778270000
25.9195190000 -73.5573430000
28.2923300000 -69.8582760000
26.5697330000 -69.7603000000
28.2591110000 -68.9671400000
23.4437900000 -70.0993420000
28.3598190000 -69.6555630000
24.4090120000 -69.2833020000
23.3264920000 -69.1127010000
24.9270880000 -69.6893540000
24.9848520000 -69.4013290000
28.9636020000 -67.2629090000
29.3226640000 -71.4247360000
24.0813220000 -67.3565520000
29.7298870000 -68.7775190000
25.6151810000 -67.2989880000
25.9120100000 -68.9236450000
27.1844770000 -66.8272780000
27.6679080000 -73.1593700000
28.6130030000 -67.4514920000
29.5915740000 -70.5671460000
25.0448210000 -69.9916990000
29.3962290000 -71.3817900000
26.4624730000 -71.7175980000
31.7114140000 -71.1834030000
23.1480620000 -69.5293660000
28.6280440000 -72.9496150000
25.3382970000 -65.4322970000
23.9976010000 -66.6291200000
25.9710670000 -70.8822170000
31.7972470000 -68.1114810000
24.5647320000 -71.8517070000
30.8881150000 -67.7162480000
27.3520660000 -67.2231980000
31.4945950000 -67.5611720000
30.0439610000 -69.8906710000
25.2969610000 -69.1139680000
26.2227190000 -69.5513460000
30.0923290000 -69.4818340000
28.8300650000 -69.2314680000
27.5478690000 -73.4527210000
32.1309700000 -69.1948090000
31.2891160000 -68.8438190000
25.9737550000 -66.9405750000
29.0115570000 -70.7211000000
28.1543560000 -70.2975230000
27.7508180000 -69.7454150000
27.0560550000 -68.6682280000
30.5756260000 -67.9284440000
28.9207380000 -67.5700230000
28.1367890000 -67.9197920000
24.6223620000 -68.7044370000
25.8655800000 -66.9771880000
31.3213630000 -68.7896350000
29.6720290000 -68.1120300000
27.6576840000 -73.1511230000
26.0240230000 -71.3449860000
30.8728870000 -72.3926700000
30.4922520000 -70.0417330000
27.2065470000 -71.6376270000
26.1175770000 -66.4189380000
26.2386930000 -71.3772350000
25.9173720000 -68.9077840000
26.3537460000 -71.7750170000
27.8737450000 -72.7480320000
30.6012170000 -71.4067610000
30.4648570000 -67.5239410000
28.6209890000 -70.2587590000
26.2930550000 -66.3893280000
26.0487500000 -70.4885330000
24.9330160000 -67.9253160000
27.7745040000 -67.7961120000
28.6028710000 -69.2560500000
28.5960250000 -67.3315430000
26.7440760000 -65.8744580000
30.3726270000 -67.0321040000
23.9858760000 -71.4722980000
24.8895170000 -72.0544890000
28.8229060000 -67.1805270000
24.6623550000 -67.0170590000
29.1528220000 -68.0851210000
26.7112880000 -65.8885120000
26.0973170000 -71.9027940000
30.0298330000 -71.5426710000
25.5908090000 -68.0388870000
25.8391690000 -65.6983260000
29.5518400000 -70.9672850000
30.5168500000 -71.5180130000
27.3010440000 -73.5226060000
30.9125140000 -70.4731980000
26.6754700000 -72.0151210000
25.1814270000 -70.7052920000
31.1815010000 -67.4975890000
24.2254560000 -71.7298360000
27.6981870000 -73.2573780000
25.5660080000 -65.4511490000
27.2987730000 -72.4724350000
27.0090810000 -70.1962130000
27.2396770000 -73.5297160000
27.0422080000 -70.3782420000
24.0118390000 -70.3484270000
27.8062900000 -68.7930600000
28.0159360000 -69.5968700000
27.1492120000 -69.1806560000
24.4029920000 -71.8439180000
28.6218410000 -70.6653670000
31.9194970000 -69.7734220000
31.8608150000 -68.1645200000
26.7235280000 -72.3523560000
31.1912540000 -67.1339190000
31.1566560000 -70.1838610000
29.2344110000 -71.6674500000
26.9900020000 -64.7062150000
25.8455330000 -68.9921040000
31.3597850000 -67.5436550000
25.5834200000 -68.0545810000
28.0830060000 -66.3515850000
30.3243050000 -69.6895220000
23.3920540000 -69.6763380000
28.7363830000 -67.3998950000
27.1153910000 -72.5949330000
29.0465980000 -73.8440480000
24.4501090000 -68.7531130000
30.3099170000 -69.2902680000
24.1895080000 -67.2852480000
25.2806700000 -69.0943150000
26.0858550000 -73.4639050000
25.2647210000 -71.3711550000
28.0914480000 -68.5367130000
28.6983450000 -69.3218380000
30.8088630000 -70.4114000000
26.1343440000 -68.0918660000
24.7720530000 -68.7761540000
27.5094390000 -70.5942080000
27.6455550000 -69.3798450000
28.5557290000 -70.7616350000
29.8271410000 -68.4902570000
28.1886290000 -70.1390910000
24.5195600000 -69.4828030000
27.7947330000 -66.9313510000
24.0411720000 -70.9090500000
29.6058100000 -72.5525050000
30.9540000000 -72.3166810000
27.6115880000 -67.2279360000
24.5707360000 -71.0321430000
31.0210190000 -70.6070180000
25.8694740000 -69.3584060000
28.7666440000 -70.9550700000
24.1521840000 -68.5127180000
27.1974960000 -70.3149570000
28.4204010000 -69.0782780000
31.6906830000 -71.3569340000
26.5979100000 -68.6113200000
26.8716470000 -66.3867490000
31.8229390000 -70.8025440000
27.7614290000 -72.8573150000
28.2744830000 -71.9201580000
30.0337920000 -68.3790360000
29.7285630000 -72.9380650000
27.9004150000 -68.3755720000
23.8169400000 -71.4070590000
30.8878670000 -71.5863420000
26.8364620000 -68.1349640000
26.6736410000 -66.4217610000
32.0426670000 -69.6697690000
27.8095800000 -65.1499330000
26.6380520000 -69.1218800000
28.9307580000 -73.0865250000
29.9684870000 -68.8922960000
24.9794100000 -66.1965560000
29.8303220000 -71.9220730000
25.4504870000 -68.8217620000
27.9711690000 -72.3219680000
24.7087610000 -68.7302550000
25.3019890000 -69.1581190000
26.2968140000 -68.1305690000
24.0730130000 -66.5438080000
28.4968190000 -71.4036940000
24.1845250000 -68.7827000000
28.8072550000 -65.6104050000
25.7497480000 -71.4327930000
29.2156010000 -66.2768480000
24.9265650000 -66.3352200000
27.5962160000 -66.8483510000
27.4101520000 -71.8841400000
29.2832410000 -65.7603910000
26.9594480000 -65.6814190000
26.4646870000 -72.5882340000
24.8225570000 -66.6246030000
24.2677710000 -70.1821750000
25.4688570000 -70.7539060000
29.9226760000 -69.7680890000
25.6655180000 -68.4318470000
24.9592900000 -71.1388400000
26.9818780000 -68.9230730000
25.9947400000 -68.7206040000
25.8887060000 -66.7539220000
28.7043230000 -73.2434160000
23.8817650000 -70.7786560000
27.8579100000 -70.2397990000
27.3739640000 -68.6618190000
30.0068020000 -71.2281720000
27.4884030000 -68.9212720000
29.1600280000 -68.7672810000
26.9999770000 -69.0065310000
29.0199510000 -72.5318980000
27.0725940000 -67.6883320000
26.5771810000 -73.6094740000
29.3055900000 -71.2744140000
27.9612290000 -72.0605390000
27.4202480000 -70.1371380000
25.7383820000 -67.4269100000
27.2410070000 -72.1833880000
25.6564140000 -70.9986110000
23.6741260000 -69.9909130000
24.3590320000 -71.0002060000
27.8387490000 -70.4595720000
29.8822440000 -66.8615880000
29.8828260000 -69.8769610000
28.3281210000 -70.1705400000
28.9816440000 -72.6009900000
24.4797000000 -66.8779910000
25.8817620000 -70.0240480000
28.1720500000 -68.3462680000
30.1200030000 -70.2966080000
25.7376370000 -67.1162410000
23.4851490000 -69.5920490000
26.2601910000 -70.1628800000
29.2192900000 -67.5202560000
29.0624290000 -68.4199600000
25.9841140000 -70.3133620000
23.8345740000 -70.6447300000
30.7634330000 -66.1098630000
29.9942800000 -71.6427540000
27.2339190000 -66.0792690000
30.3860870000 -69.4971620000
26.0865360000 -67.2917790000
27.6916640000 -66.7023090000
26.0464480000 -67.0292970000


==> expres/synthU5/ncvis_cl5_dim150_p500.500.500.500.500_d1.2.4.6.8_embedding.tsv <==
8.4822244644 8.6525487900
12.5375862122 7.5699553490
13.7449512482 7.9831252098
8.8976459503 10.2435016632
11.1179189682 7.9916405678
9.8853740692 7.3276309967
11.7787752151 9.3380794525
10.3785705566 9.8763742447
8.7621879578 10.3076591492
8.6235885620 7.5752868652
8.2236108780 7.5903086662
10.2480583191 6.8535103798
9.4640569687 7.1614499092
11.1799850464 7.7547974586
11.9844970703 9.5310087204
10.7210226059 9.8627157211
9.9841871262 10.5159349442
13.2496538162 8.7497968674
9.9186620712 9.9952592850
11.3759050369 10.3534793854
12.4267244339 7.1180114746
11.7144088745 7.5988450050
11.4069538116 6.5688304901
10.1116600037 10.8616008759
11.8504505157 8.7851705551
11.8455009460 6.2405672073
11.0126733780 9.1143932343
12.9546241760 6.1464738846
12.4838457108 8.8916578293
8.4974298477 7.8961715698
12.1375312805 9.6716661453
9.1332578659 7.9581360817
11.1583175659 11.0107326508
10.3103504181 6.7687835693
10.5344228745 6.6922869682
9.8088893890 8.4050645828
9.7327909470 10.6809320450
10.0844097137 8.9646129608
10.5972166061 8.3992757797
12.5565891266 8.1632280350
8.5618009567 6.7895407677
10.8064079285 4.9388294220
9.2068157196 6.2564973831
13.0742750168 8.9218149185
12.9173336029 7.7940416336
12.1559000015 9.4633474350
11.0875005722 7.1832313538
11.7885808945 6.5287742615
11.5320539474 8.1655807495
11.2377643585 8.5230484009
11.1148538589 9.1275997162
12.0131206512 10.1675863266
13.7747507095 8.2257022858
9.6245412827 8.4211988449
11.8877372742 8.9996318817
12.5206794739 6.3363552094
10.8825626373 9.2473869324
11.4563064575 5.8403124809
12.5531187057 8.2957067490
10.1322708130 10.6521272659
11.3307075500 7.1882395744
10.4976882935 9.3533201218
9.8254995346 6.3089632988
12.0615959167 8.3905000687
11.1136503220 8.5752677917
9.8444614410 8.4797744751
11.9853858948 6.1896538734
12.1828994751 8.8655595779
11.8651990891 5.8840255737
9.7853708267 7.4864664078
12.3481740952 7.6764831543
11.0537405014 7.4807863235
9.2743148804 8.3853569031
10.9831733704 8.0010414124
9.5302734375 9.4762001038
11.8831644058 9.2771348953
9.1079883575 8.0901689529
13.2472572327 10.7209043503
11.0731058121 6.0654616356
11.2741613388 10.0111064911
13.1019926071 7.8717303276
12.1095676422 8.7059955597
12.6716146469 9.5118970871
8.5359992981 8.0524492264
10.6073732376 6.1287837029
11.1070938110 9.5425872803
9.4208192825 6.7251429558
12.7407722473 8.3182306290
10.0651645660 8.7384071350
10.9611911774 6.8321619034
8.8340091705 9.1039896011
13.3158264160 8.0269308090
11.8518285751 7.5297775269
10.5505428314 8.3080844879
9.2004861832 8.7441663742
8.7078275681 6.7933406830
11.3527011871 10.2212848663
10.4612588882 9.9822082520
9.9093017578 5.4510979652
10.6357765198 6.5593080521
9.2572002411 8.6673173904
11.9917230606 6.9253354073
13.6076316833 9.3314056396
10.2781667709 10.3675470352
10.3181123734 8.6966934204
12.2268314362 5.2822794914
11.7959518433 6.4797620773
11.3654890060 10.2724676132
10.1692380905 6.2302784920
12.4948968887 8.7862405777
10.6404962540 9.6558170319
13.3153934479 7.9603223801
10.0908918381 6.4229359627
12.0081024170 10.5001401901
11.3809061050 6.6566038132
11.9455404282 7.9171333313
12.7269325256 8.4030084610
10.6017560959 8.7624626160
9.4592914581 7.3679451942
13.2030801773 6.9364461899
10.5282688141 7.2738690376
11.0364341736 6.0940718651
10.4726667404 8.0636625290
12.5383510590 10.2785263062
8.1108636856 8.9281539917
11.0606842041 9.0631065369
10.9917526245 9.2536134720
12.1593332291 6.2627325058
8.0900735855 9.6478309631
9.5392827988 5.6113610268
12.1490917206 10.5374374390
11.4870929718 9.1757736206
9.3866987228 9.6827306747
9.7026834488 6.5032939911
10.4682731628 8.8385543823
9.7749090195 7.2406387329
13.1733541489 7.7148890495
9.0804424286 9.0311756134
10.4873752594 7.7911052704
10.8520526886 9.8488130569
10.7490997314 8.1117792130
11.3951110840 6.5668106079
10.5178594589 6.1404690742
10.8689174652 7.7445263863
9.5869340897 9.5373191833
10.4923248291 7.7930068970
9.0393772125 9.3099365234
12.4780979156 8.7677583694
9.2444076538 10.4528512955
8.0089282990 9.1635875702
10.9283428192 7.4300765991
12.4873037338 9.0996818542
10.8489351273 6.8654990196
10.2932338715 11.1753044128
11.1791534424 6.8956675529
12.1340866089 9.0335416794
10.7676782608 9.5759382248
10.6273832321 8.6384363174
9.8119401932 9.4790945053
12.9288778305 7.3138337135
9.3977832794 9.3945884705
10.5383682251 8.3535232544
13.0773296356 8.6131219864
11.8564586639 9.2728490829
8.7141447067 6.9252319336
11.6034269333 8.2400798798
10.6588459015 9.5300035477
12.3520336151 10.5961809158
10.1507110596 11.1788949966
10.8850936890 7.8807096481
10.5197973251 6.4535183907
12.2320785522 8.2128076553
11.4140501022 9.7992916107
13.5556411743 8.3905849457
13.6954689026 9.5923929214
11.9187393188 7.9976263046
11.2373695374 7.4506950378
9.1107530594 9.2034358978
9.9862422943 8.0586662292
13.3014717102 8.5551939011
11.7444705963 6.5751161575
9.3713951111 7.1000447273
9.8662843704 6.5647163391
12.0713911057 8.9697303772
11.1335763931 8.9796209335
13.3678264618 6.9833369255
11.9812479019 6.1061339378
10.6317472458 7.3140087128
12.5201473236 8.2727680206
13.1519651413 6.2217292786
9.6369543076 6.8866543770
10.7493581772 5.4058871269
10.6879415512 5.4592075348
10.0768594742 9.7279119492
11.1784296036 7.6710391045
10.0333280563 5.5666604042
11.8034791946 6.4284863472
12.3187894821 7.1736278534
9.7736864090 6.4537487030
10.9537239075 7.4839763641
11.6428909302 8.8812036514
10.8024415970 6.5287308693
8.9476089478 6.6969985962
11.5304069519 8.7342433929
10.9994249344 8.6440534592
10.8492269516 5.9252882004
9.6809034348 6.2854986191
12.4372177124 9.0789518356
10.7436599731 6.2666769028
8.2464351654 9.2436037064
10.9231815338 8.1117610931
11.8288793564 10.0755338669
10.1780910492 7.7091155052
11.7428321838 8.0666284561
9.5305461884 10.1332492828
10.0279750824 7.4217605591
11.6524810791 9.3439912796
9.8197860718 8.3206653595
8.6050672531 9.8175725937
9.7991981506 8.2130413055
12.5297861099 9.5403070450
10.3558835983 8.1785573959
10.8897943497 7.4253773689
10.8260736465 7.8538212776
11.6542816162 10.7090940475
11.4138383865 10.5457296371
10.7217102051 5.5583033562
11.6034326553 7.0687761307
8.7181453705 7.9880981445
9.9744062424 6.6405482292
8.7043857574 6.6276016235
10.7659320831 6.3366632462
12.8139343262 7.5582032204
12.2607641220 8.6097536087
12.1245670319 6.5152273178
12.2750825882 7.6433429718
11.2772340775 6.3492527008
11.3595342636 5.3357033730
9.0839548111 7.5221619606
10.5524091721 10.2419719696
11.4439954758 5.2582983971
10.9858341217 9.5337390900
11.5199193954 7.3871645927
11.4640645981 10.4256563187
11.8536605835 10.5443878174
10.8444576263 10.1644363403
12.5405979156 7.2614369392
12.8048563004 8.1255846024
12.6383781433 7.9597821236
9.3216571808 8.3304271698
12.7660293579 6.2853884697
12.8188695908 7.6416621208
12.7980852127 9.2478332520
11.0735340118 8.8801612854
9.6611204147 9.7520046234
10.4563751221 9.1756505966
10.6885633469 6.8020524979
9.8312044144 10.8532838821
11.2468214035 8.7605895996
9.5442314148 7.5696616173
11.8744020462 8.3938417435
9.5975093842 9.1193695068
10.5734186172 9.2757482529
10.0876369476 9.4724540710
9.7400321960 7.6840181351
9.2075767517 7.6544137001
12.5245513916 10.0983619690
11.8347768784 10.3201742172
11.5341100693 8.4607858658
13.5593490601 9.3484268188
10.6315507889 10.9046373367
12.7878093719 7.2798957825
12.7964229584 7.6222915649
11.2790966034 8.9855298996
10.6823854446 7.9722390175
10.6211376190 8.2962541580
13.6265392303 9.7042951584
9.5240440369 5.5288968086
10.7682437897 8.0078096390
12.9283714294 7.4865036011
11.0380268097 9.4731159210
9.9948034286 9.4595394135
12.0897426605 9.8451061249
10.0847501755 8.0420560837
11.0210237503 6.5916633606
8.6033411026 9.3798952103
10.5935993195 7.2798976898
12.3110294342 6.3881525993
9.1729736328 10.1804304123
10.9450054169 7.0917720795
13.3953905106 8.4667997360
8.9289855957 10.4490852356
9.2584991455 8.6973237991
12.2568836212 8.8640384674
8.2846269608 7.6909003258
9.4733896255 9.1687240601
12.2971410751 10.2352504730
8.7511053085 6.2979025841
9.4017782211 5.9655046463
9.9965457916 7.1088285446
9.4655723572 8.8054552078
12.8936538696 7.3832602501
9.7529592514 8.1211585999
11.8302030563 5.7904887199
9.3673934937 9.1947813034
11.4602899551 9.3987064362
10.9944276810 8.5206623077
13.9191484451 7.2285618782
13.3273582458 7.5938158035
9.1075172424 6.4839477539
13.5752658844 8.0264368057
11.6005582809 8.8019123077
10.6085700989 8.0726814270
10.4430084229 9.4036521912
11.4787130356 7.9480185509
8.6677913666 7.1183304787
9.2729024887 9.1088333130
12.0561370850 8.6703147888
12.0747480392 7.9765233994
10.0677385330 7.3454194069
12.2861480713 8.2701539993
12.5114059448 6.7318272591
8.7508153915 7.2756247520
9.1954116821 10.1413097382
10.8446884155 7.9995055199
11.5026493073 7.6532373428
9.4650621414 7.8697624207
9.3327674866 9.0058107376
9.3375053406 7.2295999527
8.8976945877 6.9530100822
10.8153533936 9.2922716141
9.5486907959 9.9198493958
10.5127725601 8.0282831192
8.5061998367 10.4186582565
11.9319391251 8.6633939743
12.7741708755 7.3662290573
11.9648427963 7.4048085213
12.0278778076 8.6063899994
9.7077274323 9.4413623810
9.0795593262 6.5735416412
10.0520658493 9.3828935623
12.0115051270 8.3941087723
12.1728200912 9.1696310043
12.5088844299 9.9314279556
12.1630439758 8.4416227341
12.1410417557 9.1444768906
10.6088104248 5.4917783737
9.2577810287 9.1549739838
13.0042266846 6.2238235474
12.1123485565 10.4423589706
8.7677831650 7.0502390862
9.6248989105 10.7439203262
10.4160060883 8.3119926453
11.5900087357 10.1717786789
13.1975164413 8.6562891006
11.4588346481 10.8609552383
8.8873500824 8.1942739487
12.0763587952 8.4782714844
11.1616115570 9.4898777008
9.6744174957 7.2453732491
11.7091455460 9.8124732971
9.6002349854 10.2404003143
10.9632978439 7.8398060799
9.7942380905 9.4739608765
11.9207134247 7.7406096458
8.7293405533 7.3864836693
10.8830299377 10.5581970215
13.0573921204 9.0456905365
12.3430757523 9.4132204056
9.6419429779 10.3696041107
10.5315999985 7.8249764442
11.4125766754 9.5716648102
11.4990758896 9.2890062332
10.1960010529 7.0033664703
10.6752386093 9.4575557709
12.9482679367 10.9247837067
12.4399843216 5.5082793236
12.9632091522 8.2214221954
8.7269754410 9.9092893600
10.2711944580 8.3668403625
12.8256216049 6.8625998497
10.4685373306 8.8839426041
10.2108116150 10.5423898697
11.7518405914 8.9209375381
12.5653629303 9.7410984039
11.4470949173 6.8098039627
9.9763784409 10.6029682159
8.6931982040 9.1293897629
10.7077035904 6.9037232399
12.2101573944 6.5467147827
12.9170532227 9.3252258301
12.7096605301 6.8115110397
11.7531824112 9.7143106461
11.9026689529 7.6227440834
9.7753534317 10.3214712143
10.2957448959 8.1369743347
10.1018829346 10.4312715530
10.8562250137 7.4972867966
9.9935922623 7.3368115425
9.5012903214 9.2316217422
8.9490785599 8.7340621948
9.7739372253 7.3851475716
9.3376960754 8.5627079010
11.1026620865 9.5304489136
13.1551561356 8.1225099564
12.8755292892 9.3430938721
8.4064369202 7.8843293190
11.9043741226 6.9582676888
11.7987327576 6.8820648193
10.3107261658 8.8040657043
8.7757186890 9.9449577332
11.4803218842 9.8139486313
9.8476600647 8.2597341537
11.6126365662 6.3972406387
12.9392728806 8.4821367264
10.7464523315 7.3820362091
9.8115549088 8.8734273911
12.2826547623 7.1229739189
12.3858423233 9.4193458557
11.7021417618 7.5945963860
9.5372209549 6.8186178207
11.1857891083 7.3949174881
12.4236021042 8.1838884354
12.3582267761 7.8303041458
8.5900964737 7.9815816879
12.5515851974 7.8718953133
9.2724533081 9.6058254242
10.9487075806 9.9218826294
10.0514240265 6.3824915886
9.9865169525 8.3136081696
11.3076505661 10.0215263367
12.9290790558 6.9003467560
10.1998853683 7.8977642059
12.5954046249 10.1618356705
13.0188121796 9.6320457458
11.2568912506 7.8403506279
13.1466875076 7.6576628685
10.9957981110 8.0214176178
11.4833927155 7.4088973999
10.9991760254 6.9153437614
11.1348819733 9.4690618515
11.5001764297 5.9782247543
10.8740959167 5.5077590942
11.9936285019 9.6663932800
9.7542991638 6.7680592537
11.0613183975 11.1008424759
10.3244714737 8.5647811890
12.5346879959 10.8188228607
10.4249687195 10.9646759033
10.9641857147 9.2349901199
10.4633655548 9.0209856033
9.6117935181 6.3386292458
10.9644308090 6.9568886757
11.4777135849 9.8691129684
11.8640422821 8.1080303192
10.5959320068 6.4661602974
8.6056346893 7.6251678467
9.9343891144 8.8794307709
12.2107734680 6.9343791008
9.6234455109 8.4086637497
11.1389284134 7.2966279984
10.0707111359 9.5475378036
8.8043451309 7.8902668953
13.0507211685 8.3125257492
11.8553743362 6.1027407646
10.3287515640 8.6201524734
11.0736188889 7.2038016319
10.3022480011 6.7938332558
12.9530315399 7.6435213089
9.7667398453 7.2824792862
9.2990760803 7.2250623703
11.0079689026 9.6674604416
9.7085399628 10.3262052536
10.2865152359 8.1771192551
10.5605249405 10.7675294876
12.2014646530 6.9775795937
9.2906112671 8.2118673325
8.4077167511 8.7315387726
10.4446449280 7.6726126671
11.5357484818 6.7783927917
12.6440134048 8.2271556854
12.7385787964 8.9189910889
12.6021938324 9.5697460175
11.3350934982 7.3801765442
12.5953884125 6.5710253716
12.6238193512 7.6453914642
10.3232994080 9.6965293884
9.6582813263 7.6185164452
10.1709280014 8.6703882217
8.4227447510 9.9827356339
11.7731304169 6.6084475517
11.4324779510 8.6323986053
9.5504350662 6.1126546860
9.2431688309 7.8365755081
9.4737358093 8.5648813248
11.1605453491 6.8581838608
11.4265298843 10.6779317856
10.1726608276 9.2854738235
10.8084459305 7.3756818771
13.4361104965 9.4408187866
-16.0427970886 -0.7526392937
-15.0067176819 -1.6292611361
-17.3056087494 0.8845737576
-14.5584325790 -1.5665942430
-15.6740989685 1.8099039793
-14.3944511414 -1.8155236244
-12.7513456345 1.3353756666
-16.6214294434 -0.3905121982
-16.2492866516 0.2409573942
-13.4354858398 0.6919757724
-15.0249748230 -2.7042231560
-11.9645881653 -1.8655037880
-14.3540019989 2.4841969013
-13.1586875916 -1.4483674765
-13.2638139725 -1.6515722275
-14.9459381104 2.0309014320
-16.2273483276 -1.2932476997
-13.2572422028 -1.1428840160
-14.7964086533 -1.6734689474
-12.2366991043 1.9031381607
-14.7510147095 -0.9640728235
-11.4378147125 -0.6253039241
-14.7217674255 -0.7149115801
-15.9048433304 0.7552549839
-15.0404348373 1.3702373505
-16.6531982422 -0.6366415620
-15.5497617722 -0.8094266057
-15.6389694214 1.9603081942
-12.2609081268 0.4921197593
-12.3591747284 1.4433329105
-13.7512016296 -0.9346511364
-15.4162673950 -2.6225280762
-14.0130052567 -0.9260285497
-16.5263290405 -1.7427399158
-14.2392406464 -2.1364185810
-15.1227874756 -1.7088646889
-16.5684700012 1.0526021719
-13.3890237808 -1.5372338295
-14.8722429276 3.0815706253
-16.0484237671 1.4022222757
-14.0459241867 1.1162654161
-14.8407201767 1.0456558466
-15.7024021149 0.5823134780
-11.8376741409 -0.5098645687
-14.3536863327 -2.6340093613
-16.3337974548 -0.7034711242
-12.6892786026 0.2411059737
-15.8843250275 1.1910666227
-14.3470640182 -0.3462910950
-16.6139736176 1.9074499607
-15.3206691742 2.2788615227
-15.5489215851 -1.0134657621
-15.2255249023 -0.5583242774
-14.6240262985 -2.4110436440
-12.0664882660 -0.8125509024
-14.4815874100 -1.8157231808
-12.8569087982 1.2073193789
-12.2592658997 -0.3489859104
-13.6564073563 0.3496601880
-13.3636255264 0.8223908544
-15.4437828064 1.7438788414
-13.7673940659 -1.1363309622
-14.2766952515 -2.2105994225
-14.3583116531 2.6986043453
-14.5155715942 1.9688577652
-13.9421062469 -2.7102911472
-15.6880483627 0.9632133842
-16.0035133362 -0.6615567803
-14.5317335129 0.4857787192
-14.7421951294 -0.6308733225
-14.4704513550 0.8887282610
-16.6083965302 0.7389228940
-16.3711910248 1.2946856022
-14.0234107971 0.6083796620
-14.4742422104 -0.4124213755
-15.6161108017 -0.5135249496
-16.4750690460 -1.7179228067
-14.9074611664 -0.9330030680
-14.0471754074 -0.4501795769
-13.6836843491 1.9854938984
-13.3549489975 2.0746676922
-13.8513679504 -0.5665251017
-13.1849575043 -0.5988693833
-16.1140174866 0.7544718385
-14.6820449829 -1.7773199081
-16.1271495819 -1.6238043308
-13.8087739944 0.2408614755
-13.7634620667 -0.3109541237
-16.4285182953 -2.5718109608
-14.3631896973 2.0802209377
-15.8831911087 2.0022563934
-12.3682928085 -2.5347483158
-12.0645675659 -0.0491490364
-12.5834732056 -1.7089153528
-17.1144371033 2.0222961903
-12.8064651489 0.7528691292
-17.3622951508 0.5098323226
-12.0938911438 0.6510062814
-13.3875484467 -1.0076977015
-15.4159517288 2.1983366013
-14.5253276825 -2.7882525921
-12.4771013260 -1.9492759705
-15.7006769180 -1.2550485134
-12.0153903961 -0.4718369842
-15.7637844086 1.3879953623
-13.9632339478 -2.7870123386
-14.0991172791 -2.6759445667
-17.3203735352 0.5349081755
-13.1962747574 -2.5638611317
-15.1611433029 0.7543080449
-15.8041734695 -0.0164981093
-13.3406696320 2.2282423973
-12.5028629303 -1.7188198566
-13.3125457764 -2.8094708920
-12.0991287231 1.0131289959
-16.5680274963 -0.7120218277
-16.1378803253 -2.6300089359
-16.8006954193 -1.1342402697
-13.9647436142 -1.9930678606
-17.0564594269 1.8632894754
-14.9000244141 0.6852663755
-15.3615188599 -1.3929259777
-13.5898571014 0.4712953269
-14.0687274933 -0.8046242595
-17.1232318878 -0.3419849277
-13.3559274673 -0.9373849630
-15.0938606262 -2.0277614594
-16.2286262512 0.9939655066
-14.3813438416 -2.3697671890
-14.9751815796 1.3200615644
-16.4492473602 0.0659260377
-14.0478858948 1.2032285929
-13.7983407974 0.9080231786
-14.3124732971 2.1290593147
-14.6675138474 -0.1463483721
-14.4371156693 -1.6828807592
-14.5224151611 1.1042587757
-17.0595607758 -0.9265640974
-15.3823671341 2.1394183636
-14.5493831635 -2.5862441063
-16.3440914154 0.9251887798
-13.0089111328 -0.8747563958
-14.8532781601 0.4238162339
-12.9943103790 2.2888591290
-12.6315536499 -1.1319414377
-14.0340194702 1.0227334499
-15.3794670105 0.7680352926
-14.2249536514 2.5943431854
-15.3411788940 -0.0243411902
-13.6947278976 0.2514536381
-16.0228672028 -2.1854698658
-12.8347463608 1.0010486841
-16.1656455994 -0.3612273335
-16.2637138367 1.6919041872
-15.2086753845 2.1418824196
-15.0657930374 1.9194141626
-15.0078983307 0.1210671365
-13.9601440430 -0.6002795696
-15.4479827881 -2.1250019073
-16.4370574951 0.1913777888
-15.3044385910 1.4692246914
-14.3407335281 -0.8845247626
-13.0527524948 0.0876598805
-14.1562023163 1.3184931278
-16.3274230957 -2.8448517323
-14.7430582047 -0.6880560517
-16.8700199127 1.3478251696
-13.9557647705 -0.2681406736
-16.8602905273 0.1354984194
-13.7435922623 1.5158654451
-15.6176710129 -1.9628965855
-17.3711891174 -0.7831920981
-14.7286930084 -1.3193422556
-15.6435670853 -1.7867642641
-14.1946306229 0.2437662631
-14.4431324005 1.1891267300
-16.2464218140 -0.2995239794
-15.9634933472 -0.7124536633
-12.3164730072 0.3080651164
-15.0888862610 -1.4902517796
-15.1317071915 -0.6322437525
-15.3468608856 -0.0091653941
-14.0612964630 0.7679423690
-15.2434921265 2.2598540783
-15.7780542374 -2.1183087826
-14.4376487732 0.9072943330
-17.3853607178 0.2443259507
-17.4676780701 -1.6160799265
-16.3091068268 2.8827118874
-12.1537437439 -1.6475033760
-15.1404771805 -0.6914979219
-15.5840435028 -0.1772923917
-16.8836688995 -0.5305420160
-17.4629631042 0.4119397998
-12.2602214813 0.6149104834
-14.7803945541 0.7626316547
-14.8640394211 -0.8330507874
-17.4690971375 -0.5459225774
-13.7215242386 -0.0992588326
-14.4399061203 0.2070439458
-13.6657295227 1.0019754171
-14.9785337448 -2.0966067314
-12.2849512100 1.2306156158
-15.5243139267 -1.1418999434
-14.3405895233 2.1395528316
-13.4725313187 -0.5222998261
-16.9014606476 1.6526092291
-13.7406940460 1.4557502270
-14.8122148514 -0.7775697112
-13.9439067841 -0.6755554080
-12.6645479202 -0.6300744414
-17.0592250824 -0.0128781870
-16.9280891418 0.2696448863
-15.5590925217 2.2565708160
-14.2598829269 -1.7827298641
-14.1195621490 -2.4535593987
-14.1079626083 1.9749416113
-17.2944412231 -0.4059328735
-15.2726984024 -1.3833855391
-11.7293062210 -0.1878330112
-15.0232343674 0.8420259356
-15.7430362701 -2.3318500519
-16.4618129730 -0.4273546338
-13.5316324234 -2.1854815483
-12.9134511948 1.9056618214
-12.9642124176 -2.9005374908
-12.4584226608 -1.7155256271
-14.2816085815 -1.0338542461
-13.9560918808 0.8086550236
-15.4699821472 -2.6069195271
-14.3019723892 -0.8729960322
-12.1004905701 0.3176537752
-15.3202152252 1.8453763723
-13.1882476807 -2.5505270958
-12.5018768311 -0.8623547554
-15.3911933899 1.1815257072
-15.5246925354 -2.3825688362
-13.7174320221 -1.0685920715
-12.2427663803 0.6095927358
-12.5761919022 -0.0254883785
-13.2139205933 0.4361339808
-14.2747898102 -0.3761162162
-13.4558963776 -1.2947014570
-14.3555898666 2.0436427593
-12.0990715027 -1.7412624359
-14.4845323563 0.5621106029
-14.5208988190 -2.0458679199
-15.0737085342 -1.8444682360
-13.4685516357 -0.6231444478
-14.6990880966 -1.3915061951
-14.7914915085 0.3773644865
-14.5555286407 1.0570544004
-13.5417795181 1.1761968136
-14.0916213989 0.5436244607
-13.1124744415 1.2303375006
-12.9068908691 0.5984049439
-12.8466596603 -1.5411527157
-14.1199169159 1.4046114683
-15.8614845276 0.4873766005
-13.5241727829 -1.7938615084
-14.5023050308 -0.0548962131
-14.1069450378 -0.9123843312
-14.6157970428 1.0329433680
-12.7036685944 -0.4145575166
-13.9750194550 -0.1276457161
-14.8929271698 -1.8734337091
-17.6284141541 -2.3343129158
-15.0361499786 -1.5469106436
-16.1609592438 -1.3096137047
-13.1735410690 -0.8994281888
-17.0112094879 0.8862992525
-14.5936126709 1.0841429234
-12.9871454239 -1.0331996679
-17.3275756836 -1.3606318235
-15.6074256897 -0.6529933214
-15.3020143509 0.1731599122
-14.7261190414 -1.0995385647
-15.9334535599 -1.7501943111
-16.8405380249 -0.5219692588
-13.4167137146 0.1986734867
-14.9218645096 -2.0873699188
-16.1549434662 -0.6095764637
-12.8542127609 -0.8199867606
-15.4722900391 1.6443773508
-14.8971567154 -3.0666940212
-15.7954282761 -0.0626173317
-15.8574686050 -1.6453969479
-16.2322921753 -1.4580194950
-14.8225965500 -0.5196636915
-14.7415437698 -1.5747115612
-17.0171794891 -2.6048393250
-13.2282867432 1.3387266397
-14.6255989075 -0.4137097597
-14.5663986206 0.3227688968
-14.3734760284 -0.2224711627
-15.7496662140 1.7528660297
-12.9288902283 0.8496516347
-14.9240188599 -1.3542499542
-12.5291805267 0.4563317001
-14.6246337891 -1.8329817057
-12.1779670715 1.3450591564
-17.1429386139 0.7791377306
-13.7032108307 -2.8724668026
-14.3694601059 1.7199971676
-14.5095539093 2.0040507317
-17.1980037689 -0.8422914743
-15.2716789246 0.2843403518
-13.2106494904 -2.3742268085
-14.1225252151 2.1071319580
-12.7883968353 0.0947099328
-15.9542970657 -1.0212398767
-14.5162086487 -0.7715543509
-13.6086053848 -1.4684638977
-13.5976114273 -2.0146062374
-13.9566898346 -0.7041705251
-15.0426073074 -1.5187638998
-14.9887886047 0.1678936183
-16.2647266388 0.8283832073
-14.4754447937 2.0184381008
-15.7982664108 -1.6230285168
-13.2779302597 0.7932252884
-15.1906614304 -1.3776521683
-15.8595876694 -0.5307355523
-13.4097909927 0.8315684795
-15.8987293243 -0.7981407642
-12.3130559921 0.6272236705
-13.9198951721 -1.2875914574
-15.0576791763 -0.9103490710
-11.9857330322 0.0982708558
-17.0512161255 -0.7071575522
-15.0577716827 0.1505445093
-14.2536621094 -2.7768759727
-16.7436542511 0.7345243692
-15.8108568192 -0.4938346148
-14.6770439148 0.5479900241
-16.6759891510 -1.4762365818
-15.3495645523 0.5218896866
-16.5252361298 -1.9110679626
-16.1608848572 1.2968468666
-11.9471063614 0.5991424918
-16.3793354034 1.2254656553
-16.9859523773 1.0569926500
-12.7816419601 -0.0447196364
-14.5779352188 1.2185908556
-12.6496410370 -0.8448069096
-13.2430353165 -1.6014930010
-16.7196655273 0.1242195517
-14.5283432007 1.3549355268
-14.6646146774 -1.2860765457
-17.4122791290 -1.1486731768
-15.8227825165 1.2837593555
-16.3970794678 -2.2550537586
-14.9247789383 -0.0314661860
-14.9035100937 1.6759613752
-16.2163372040 1.3890407085
-13.4087114334 2.0849502087
-12.2673768997 0.5887306333
-16.0766143799 0.1168714315
-12.3615369797 -0.6330887079
-13.2034626007 -0.0006936386
-14.5085754395 0.3043473363
-13.5774593353 0.0477156080
-12.4503698349 -0.4559244215
-13.9154472351 -0.5690548420
-12.7281303406 -1.9975453615
-13.3303174973 -1.1071240902
-14.7944364548 1.6481388807
-16.1664962769 1.1722687483
-12.0842103958 0.5223402381
-13.5022077560 2.0312662125
-13.1467027664 2.0386795998
-15.3101472855 0.5688849688
-13.7988939285 0.9366787076
-14.3601474762 1.0399158001
-13.1573705673 0.3896419406
-12.6614284515 0.4324941933
-14.4168424606 1.3462996483
-12.8520441055 0.0923432410
-14.4712667465 -1.8005214930
-16.6803131104 1.0509988070
-13.9789342880 -1.9696455002
-15.9048843384 0.1479100585
-14.2349090576 -0.2591254413
-15.4206686020 -0.7327596545
-16.6442165375 -0.1259111613
-14.1008005142 -0.5962289572
-14.7409048080 -0.9459676147
-13.4546823502 2.1096315384
-14.4282293320 -1.5931645632
-14.2826042175 -0.5738200545
-15.2791061401 0.4481150806
-16.7309188843 -1.5088219643
-14.6723756790 -0.1065961123
-14.5543928146 -0.6481947899
-13.5639743805 0.5856171846
-14.5045518875 -0.0716354176
-13.4617319107 -2.0414450169
-15.9465236664 -0.8971121311
-13.3755817413 -1.8347710371
-15.3603019714 -0.5653942823
-12.0331821442 -0.4505810142
-14.8641452789 -0.7624844909
-15.2210006714 0.0323987454
-15.6974391937 -0.5030950308
-14.4820775986 -3.0772528648
-16.3314762115 -0.1087347046
-14.8435249329 -0.2678517103
-17.0618953705 -1.3949764967
-15.1494598389 0.9343662858
-12.9805650711 -0.2417734861
-14.0800495148 -0.8401010633
-15.5745782852 -0.7381621003
-16.2412910461 -2.7794997692
-16.2266139984 2.6268877983
-15.8298110962 0.7022213936
-17.5326900482 0.2725905180
-15.2125864029 -0.2049445659
-13.1593484879 -0.4507761896
-14.4364404678 0.0481508896
-14.7561903000 -0.2007256895
-15.9290876389 -1.8720520735
-12.5542907715 -1.3276609182
-13.9339818954 0.2394943237
-13.0768795013 0.2683670223
-16.1921691895 -2.0552682877
-13.9874458313 0.9830946922
-16.1729660034 1.0730758905
-13.9894313812 -0.0179877337
-14.4597806931 -2.2781093121
-13.5652217865 -3.4361941814
-15.6024980545 -0.1300559342
-12.8142299652 1.3399603367
-15.3123369217 1.1911805868
-13.3813982010 -0.8739235997
-15.5849866867 0.8374918699
-14.5069255829 1.7534998655
-12.6416711807 -0.9363948107
-14.3555212021 -0.4136459827
-14.6609363556 -0.8675840497
-12.5773000717 -0.3235929310
-15.1121368408 -1.2589789629
-14.4669847488 -0.2241386622
-15.6135416031 0.4109003246
-11.6627445221 0.1007618010
-16.1090183258 -0.0088226339
-12.8406505585 -1.3346409798
-15.2782535553 2.3615829945
-12.7746553421 1.3657759428
-13.0339012146 -0.1062673405
-14.7129192352 0.7752867937
-15.5734252930 -0.5725139976
-12.0898065567 -1.3804006577
-14.0512895584 0.8955110908
-13.8350849152 -1.8555258512
-12.7888689041 -0.2064242065
-12.8374252319 -1.2133336067
-14.0904417038 -2.0454216003
-16.2724781036 -0.4669908583
-12.6717014313 -1.2528120279
-17.1788635254 0.1561421305
-14.9309310913 -2.1311180592
-13.4151735306 1.7517629862
-12.5858364105 1.2572242022
-16.3347816467 0.2678724825
-14.1544914246 -1.4263150692
-15.6359004974 0.9722937346
-17.0201568604 -0.4301416576
-15.4198932648 -1.8891390562
-13.1875648499 -0.9257600307
-15.0894136429 0.8449378014
-12.8373861313 0.4133998156
-12.4282970428 -1.1690398455
-16.3947029114 -0.5042847395
-12.9036684036 0.2372171879
-14.5383577347 1.0083526373
-12.6571378708 -2.4162011147
-15.5715923309 -0.1432238370
-13.0346012115 1.7594456673
-14.0073804855 1.3473850489
-16.7652702332 0.9438197613
-13.3863744736 1.8766604662
-15.1772956848 -0.2092273831
-13.4868211746 -1.7129194736
-14.7714080811 0.0760037825
-15.4616403580 0.2905949652
-16.8938770294 1.2598614693
-16.8548984528 -0.2725965679
-13.7350883484 -2.4093854427
-14.5798387527 -1.8638162613
-14.8551750183 -0.0544962063
-14.7550506592 0.2206462324
-13.8568000793 -0.1408580840
-16.7291851044 -0.9680600762
-14.5994567871 0.3882638216
-14.1339082718 0.8070740104
-15.9207372665 -1.7256902456
-15.1394128799 0.2365234792
-15.0116643906 -2.9071798325
-15.9475326538 -0.4726927876
-13.1125202179 -0.6092553735
-5.0893673897 15.5172634125
-6.2533745766 14.3383712769
-5.6229414940 11.7383737564
-5.0021381378 12.2441911697
-5.1608347893 13.4679489136
-5.8217544556 16.5081539154
-4.3963594437 14.5641860962
-5.4902057648 14.2711172104
-4.3442015648 16.1130466461
-3.6533095837 15.0527076721
-7.6450495720 14.7624969482
-4.2134041786 12.4391984940
-5.1023969650 17.2958869934
-5.4484076500 14.9925289154
-2.5376985073 14.4280376434
-6.4224982262 16.5594959259
-4.9622554779 14.8978319168
-5.5749258995 14.5977640152
-4.6035819054 16.9963264465
-5.8690075874 14.8930072784
-5.6593685150 15.3208312988
-3.8825247288 12.5920829773
-4.2493519783 16.2343692780
-4.7410526276 16.6679153442
-4.8774385452 15.7348785400
-7.1624379158 14.7395906448
-4.4943032265 14.8534011841
-5.4906821251 15.1971311569
-4.2978696823 13.4213685989
-2.6669960022 13.6767482758
-4.6163172722 12.1704673767
-2.9971113205 14.7440004349
-2.9237112999 13.6323909760
-4.3210749626 16.3786258698
-5.4208922386 15.2854509354
-5.1744732857 16.5692787170
-3.7530491352 11.6337289810
-5.1963829994 12.2672739029
-4.1658887863 15.8521804810
-6.9127206802 14.4182796478
-5.0491013527 12.5039691925
-5.4647293091 13.1938219070
-3.0958979130 14.6328802109
-5.4823961258 14.2051515579
-6.2380876541 13.0578165054
-4.7711243629 11.7636461258
-6.2449574471 16.5642375946
-4.5751252174 16.1677970886
-4.8115220070 14.9884586334
-6.3857135773 13.2833261490
-6.6579227448 14.9128122330
-1.9309170246 13.8561553955
-5.3611688614 15.9583711624
-4.4632310867 16.4731369019
-4.2642178535 15.1980857849
-4.9947223663 16.8097553253
-5.0684156418 15.0068063736
-2.8042523861 14.5501499176
-4.9760885239 15.1794395447
-6.4171304703 14.6778392792
-4.2960300446 13.6085681915
-5.7531290054 16.6666793823
-7.0017223358 12.3230590820
-5.3044900894 13.9381017685
-4.6447033882 12.3898143768
-3.6760284901 13.1449823380
-4.8482728004 14.2724285126
-4.4209918976 15.1042556763
-5.8605747223 17.0551090240
-6.9806265831 12.0133914948
-3.8229503632 13.8928718567
-7.7504386902 14.1269769669
-3.1067137718 12.9217100143
-5.4059686661 14.1630163193
-7.3404836655 12.6873397827
-5.6988158226 13.5587587357
-7.0158963203 16.0019474030
-6.3708176613 16.7324237823
-3.1916139126 14.8617525101
-5.5972700119 16.4682750702
-3.3248114586 15.3121652603
-6.1038918495 14.8391122818
-2.7293713093 14.0410766602
-5.9449491501 16.3475570679
-5.5224862099 15.4659357071
-6.7843461037 15.0870685577
-6.1982369423 13.4595155716
-6.9900913239 13.7488317490
-2.5576887131 15.2756719589
-3.6919872761 14.9468193054
-4.4563107491 12.2435264587
-3.9473762512 13.2681818008
-6.8990960121 13.4672584534
-3.4738340378 15.1897449493
-6.4550676346 16.5180015564
-7.2790560722 15.4062080383
-2.9422800541 16.8026371002
-5.8616485596 14.5186729431
-3.7070336342 13.7482137680
-3.6041305065 16.4695796967
-3.7393481731 15.5722780228
-5.8423995972 16.5419120789
-6.8769378662 15.8462076187
-2.6771552563 15.9082326889
-4.1654849052 14.5337390900
-3.0478215218 13.8276042938
-5.2951345444 16.7623119354
-7.6565442085 14.8589878082
-7.2139973640 15.2642259598
-7.0284152031 15.9821653366
-7.2351889610 15.2420711517
-3.7698428631 15.0216169357
-5.9589762688 17.4059505463
-5.5359425545 16.6624984741
-7.9993009567 13.5203123093
-7.6448898315 14.6048669815
-3.7269742489 16.9339332581
-6.5582895279 13.3235445023
-6.4872579575 16.3734836578
-5.1058998108 12.2801570892
-5.2854948044 11.6427555084
-5.0879812241 12.4911718369
-3.0337402821 15.3408231735
-3.2651004791 12.5527486801
-4.7492332458 11.7333259583
-6.7306265831 12.5773859024
-4.3715724945 16.8236961365
-5.9408817291 15.5564384460
-2.8561255932 13.0093412399
-3.7544777393 14.1079730988
-3.1129124165 12.2240676880
-6.3581604958 12.0203619003
-3.5137648582 12.1924619675
-6.6089601517 16.5970611572
-5.4694948196 12.0025367737
-4.9154715538 16.9481620789
-4.5616149902 15.8887252808
-2.9120855331 14.1895017624
-7.2928543091 14.6957330704
-5.5163316727 15.4858140945
-4.0671834946 12.3199586868
-3.7535791397 12.8374176025
-6.5191397667 13.3394851685
-5.6465501785 12.9562311172
-5.7427539825 14.7025194168
-4.4622378349 17.0834770203
-5.9385685921 14.8362712860
-5.4541702271 13.5608263016
-2.5213937759 15.0115327835
-6.4145750999 12.8510694504
-4.7490382195 14.4310503006
-4.8565826416 12.7860221863
-6.2740612030 14.2329101562
-7.0990190506 15.0106945038
-4.7219700813 14.4207553864
-5.3795804977 16.2438869476
-3.9128634930 11.8714952469
-5.7091684341 13.4547624588
-5.9412803650 15.9831600189
-2.5297889709 13.8226556778
-4.0875048637 13.9095888138
-1.9981369972 13.4315319061
-3.8730971813 15.6883516312
-4.3010344505 14.0983257294
-6.1434531212 14.4981546402
-5.7128386497 14.2447862625
-4.4602351189 14.0259675980
-3.5962736607 16.6121463776
-3.1282770634 13.4507112503
-7.5438523293 12.7076358795
-3.0921130180 13.2195329666
-3.7683024406 12.4480628967
-3.3020868301 14.8875122070
-6.4892282486 14.2901515961
-3.5212893486 12.2259502411
-1.8626837730 13.1114635468
-3.7461037636 15.0350599289
-4.3794178963 14.8831272125
-3.6202712059 12.7921009064
-3.3909883499 14.8907861710
-4.9362950325 13.7082567215
-5.2781581879 16.5924625397
-4.0325908661 15.0715093613
-4.7688975334 13.1831483841
-4.4411506653 13.4658718109
-3.4061572552 13.4127273560
-3.1619050503 14.2729873657
-7.9859356880 16.1851711273
-6.6074171066 14.1364126205
-5.1068353653 12.0982761383
-4.2147865295 13.5367946625
-5.0730023384 12.8080167770
-4.9551429749 13.5352640152
-6.1334047318 14.8081102371
-7.0997810364 16.4400005341
-5.6189332008 15.6317615509
-5.3506064415 12.7070598602
-5.3516278267 13.5580711365
-2.3432674408 16.1570434570
-6.1384897232 12.4760761261
-6.0842576027 11.7457494736
-3.7674162388 15.5500288010
-4.9258923531 14.4468307495
-6.3799180984 13.0120401382
-4.4217877388 13.8995180130
-7.4101734161 15.8147697449
-5.5062565804 15.2044658661
-5.9044818878 14.4404592514
-4.6637210846 15.1246633530
-5.0500741005 14.0934295654
-4.0252761841 16.6678142548
-4.6833848953 15.0153064728
-5.8845062256 15.0426540375
-4.9174909592 15.1871128082
-5.8659749031 13.9073600769
-4.7603740692 14.2587041855
-3.7959582806 15.8493223190
-5.7051968575 14.8283872604
-5.0542192459 14.6286363602
-4.2486352921 14.5941915512
-6.2035822868 14.4710683823
-5.1310448647 15.6380720139
-7.1243143082 15.6699867249
-6.3213887215 12.8672571182
-3.1632065773 13.4300966263
-6.3240103722 15.4434080124
-5.5052180290 13.9508934021
-4.8098163605 14.0336561203
-4.0718340874 12.0633115768
-2.5514967442 13.3079662323
-2.9976315498 12.6072874069
-3.9270319939 13.1054344177
-5.7644581795 12.6131753922
-6.7720170021 15.7962665558
-3.7897381783 12.8238067627
-5.0182452202 15.3882751465
-4.9991879463 14.0742330551
-6.4142589569 13.6177587509
-3.8548562527 17.0341415405
-5.3502964973 12.8227920532
-4.0117783546 15.3964996338
-5.7450776100 13.6457614899
-6.0060458183 12.4821271896
-4.5983858109 13.5380601883
-3.0786993504 14.8991050720
-5.7591843605 14.9229383469
-3.4417154789 12.7996454239
-3.4064357281 16.7862815857
-4.4024562836 11.9773130417
-5.1611843109 12.7523622513
-4.4243502617 15.4201545715
-5.8611016273 14.1541938782
-4.2397437096 14.0573301315
-5.3193807602 14.6679477692
-4.3351225853 16.6000881195
-5.1309943199 11.6620368958
-3.8425929546 14.8342905045
-7.0687980652 13.3719072342
-7.1145110130 14.3597669601
-4.0013442039 15.4749374390
-4.4722676277 15.8684692383
-4.7785038948 17.2627010345
-3.5030159950 15.2840585709
-4.6137628555 13.9130525589
-5.1815094948 13.7824220657
-4.7058262825 15.8276052475
-7.9497799873 14.1249933243
-4.2404828072 14.0875940323
-6.6972489357 13.7571811676
-4.5690827370 12.2196140289
-5.6364121437 15.1002216339
-2.5524952412 14.1830539703
-3.9233694077 16.6609439850
-7.5783448219 14.6751737595
-4.1039662361 15.0158920288
-3.4426264763 13.4092559814
-4.3505039215 12.8811273575
-4.1728754044 13.9453392029
-5.8067789078 12.2226600647
-5.9565949440 11.7131433487
-5.2593903542 13.5659360886
-6.3490953445 13.8537282944
-3.7038593292 13.2565603256
-6.8819432259 13.6357164383
-2.5433547497 13.3682498932
-7.1420478821 13.8166151047
-3.9082610607 17.1891136169
-5.0954060555 14.4109725952
-6.9479775429 14.9906511307
-6.1032314301 12.9978065491
-4.9078207016 12.7048645020
-4.7574243546 13.6960954666
-6.1530795097 14.6701459885
-4.0513038635 15.3526811600
-7.1972265244 14.2477817535
-3.2997012138 15.7699832916
-6.3970522881 13.8190736771
-5.1557364464 15.1579580307
-6.4155292511 13.4864368439
-4.2959599495 13.1689662933
-2.4320394993 14.1992835999
-6.0403585434 14.2189779282
-6.2925453186 15.7913560867
-6.1579413414 14.8073883057
-4.9124145508 11.8970375061
-3.0708596706 14.0200061798
-5.8935604095 13.2558040619
-6.0465354919 15.9173450470
-4.5756888390 16.2239151001
-6.3544921875 15.6763620377
-8.0176181793 13.0195426941
-6.3521108627 15.1548786163
-5.3036160469 13.9795904160
-5.4332542419 14.0222730637
-6.3722457886 12.5773448944
-3.4000523090 14.1036205292
-3.9637122154 14.7712059021
-6.8696985245 13.4507074356
-3.1360111237 15.1958322525
-4.2198281288 13.8717870712
-5.6610836983 16.9081287384
-6.0191831589 14.7307014465
-5.4147658348 12.9006080627
-5.8658170700 13.3092584610
-3.6983234882 13.8837661743
-4.1872386932 13.9946260452
-4.4389996529 14.2713050842
-3.6353328228 15.3960895538
-6.5606837273 12.5174617767
-4.3260340691 15.1995429993
-5.6643791199 13.1865167618
-5.5237822533 12.5594625473
-2.7558329105 14.9782619476
-3.7683918476 12.4832582474
-5.8201990128 17.1231327057
-4.3086047173 13.2832431793
-6.1251444817 14.0723562241
-7.0635485649 16.1173744202
-5.6385827065 12.1941852570
-7.6115555763 14.5608444214
-7.1367568970 16.7831668854
-4.4993362427 13.5059642792
-7.2535514832 14.4083957672
-5.2638988495 12.8678588867
-3.6672940254 13.7607507706
-7.1255841255 13.9695377350
-5.3166365623 14.2820215225
-3.9394433498 13.4547462463
-7.0136847496 13.8475589752
-5.5444841385 12.9926586151
-5.9557523727 14.2317008972
-6.8625831604 14.6788349152
-5.2403354645 13.2290735245
-3.3730952740 13.5895872116
-2.6097609997 15.1036195755
-4.7554183006 13.0091161728
-4.7465286255 14.2645044327
-5.1854429245 14.1861763000
-3.1379594803 13.8292264938
-3.4366438389 14.2898664474
-5.7939186096 14.8578090668
-4.1686148643 11.8470211029
-5.0168647766 15.6741294861
-5.0462441444 11.1990356445
-2.9216032028 13.8669242859
-6.9340810776 15.6579723358
-4.1561031342 13.5899562836
-3.2777802944 12.7463655472
-5.3244967461 12.6622400284
-6.4094319344 15.4879932404
-5.8172969818 13.7144699097
-5.2006244659 12.9674253464
-5.9950275421 13.3574438095
-7.7133274078 13.8850040436
-6.2821307182 15.7220325470
-2.5217115879 15.0578308105
-3.4542632103 13.4121217728
-4.6106781960 12.3683843613
-3.0035810471 13.8087587357
-5.5873751640 13.0933790207
-4.3317594528 14.5791263580
-6.5836439133 12.5639667511
-7.0144238472 14.1020593643
-5.1299037933 15.7654504776
-3.1481380463 12.9578495026
-6.8558030128 12.4284877777
-7.2190852165 15.1710042953
-6.0545277596 15.3761501312
-3.9147257805 14.2248888016
-7.2525906563 13.0558195114
-8.2218751907 14.0250053406
-4.5448422432 12.0804033279
-4.4948425293 15.9787855148
-5.6226129532 15.7160415649
-3.8296656609 15.9878578186
-7.9140362740 13.5852918625
-5.9422545433 12.2050666809
-6.5650081635 14.6842355728
-6.0196228027 15.3779850006
-4.4855108261 13.3492860794
-6.4012651443 14.0421085358
-5.3038344383 15.6461133957
-7.9763770103 15.0937786102
-1.8909960985 14.2518434525
-4.6167640686 16.9195518494
-7.5894827843 14.4154777527
-5.7073497772 15.1154356003
-4.9377312660 13.7994642258
-5.0483441353 16.3315601349
-5.4087667465 16.1183853149
-2.9087824821 12.6866950989
-7.2281837463 14.2777004242
-4.3858752251 15.3432006836
-6.4220323563 12.7771778107
-5.1522512436 16.0348110199
-8.3314056396 14.9019985199
-3.8832538128 16.1828441620
-3.2734518051 15.9739103317
-3.1532740593 14.6166028976
-4.8360280991 16.3894748688
-4.0054650307 13.7234821320
-6.2387409210 13.0497303009
-4.6817488670 12.8795776367
-2.5753180981 14.7897834778
-4.3255081177 14.5578212738
-6.2436375618 15.4698219299
-4.8894701004 12.9072523117
-6.9444823265 14.6262006760
-5.8856859207 14.1609420776
-6.1654658318 14.4155015945
-7.4462251663 12.5854263306
-4.4284729958 13.1379718781
-5.8650531769 13.7795810699
-4.9078855515 13.4675741196
-4.3618702888 15.4972419739
-4.2648172379 14.4810132980
-4.2677793503 14.8092164993
-2.7790398598 15.1985940933
-5.3824849129 12.4163045883
-5.9977388382 14.7865829468
-4.9762520790 15.5373029709
-5.0517854691 14.0761785507
-4.5782899857 13.6506528854
-3.3328986168 15.2141342163
-6.2696199417 15.2656717300
-3.3625764847 16.0924549103
-4.4089255333 13.7184610367
-6.3777875900 14.1297245026
-5.9381532669 15.0136671066
-4.1876478195 13.8846120834
-4.5019087791 15.2961320877
-3.5200324059 14.6597356796
-4.2315139771 15.5122852325
-4.2828230858 14.9835042953
-4.4198503494 13.1527690887
-4.1008472443 13.7412033081
-6.1544680595 12.6729316711
-3.7972331047 14.6993732452
-4.0177946091 14.1297283173
-3.0822875500 15.1520795822
-5.1332354546 13.6754283905
-7.0043406487 16.1159610748
-4.3177094460 15.4980850220
-6.3307437897 13.6626119614
-5.1775398254 14.7736988068
-6.8727846146 16.0821933746
-4.5121068954 15.9698553085
-5.5903329849 13.6785268784
-2.0304670334 15.0767173767
-5.6523771286 15.2699222565
-5.4841723442 16.4799270630
-4.5768661499 14.5821628571
-7.0213842392 13.4460926056
-6.3569946289 15.3709135056
-6.4715929031 13.2961673737
-6.9722547531 14.3225212097
-6.1549315453 13.9317598343
-4.6743950844 16.3013973236
-4.6224532127 14.4601421356
-6.0646181107 14.4718370438
-5.7076535225 16.0209350586
-5.5391044617 15.0412063599
-7.2241134644 15.8038291931
-7.4532389641 14.8479080200
-3.8406383991 14.7128820419
-3.3955855370 14.7067527771
-4.7349991798 13.8125286102
-3.8292539120 14.0465164185
-5.1965765953 16.3400459290
-4.0053133965 11.7936153412
-4.4464974403 16.4419212341
-3.5610940456 14.5879631042
-5.9034276009 15.7801971436
-2.9010536671 14.7213096619
-6.5256876945 15.2995471954
-6.2801680565 12.7556056976
-4.8943023682 15.6542797089
-2.9170300961 15.8907766342
-2.6341626644 15.1715955734
-6.6737823486 13.5670795441
12.3892984390 -7.9928922653
11.7206993103 -11.1191473007
13.8597278595 -9.9335060120
11.1135892868 -7.8536171913
14.5953912735 -6.8711471558
14.8467512131 -9.2827568054
12.0163669586 -7.5611109734
11.4562721252 -11.0316247940
15.2286157608 -8.6195545197
12.4911546707 -9.6463499069
14.7370538712 -9.9306306839
13.0467815399 -7.9652805328
14.3864955902 -8.0827245712
12.9413928986 -10.2166728973
14.0671586990 -8.6123418808
9.8107891083 -9.4262399673
13.8389062881 -10.0475578308
11.7162351608 -10.4546308517
15.5859584808 -9.0081644058
13.4513788223 -9.3519115448
12.3506116867 -9.3579101562
12.3508939743 -7.6271185875
13.4840555191 -10.7807016373
15.7015237808 -10.3347539902
15.8774147034 -9.7852373123
12.0206089020 -9.5881567001
12.2555513382 -11.4442548752
14.7504129410 -7.5566759109
13.3518285751 -10.0555477142
12.3825302124 -11.0958118439
12.6625995636 -9.0297021866
15.2389545441 -8.8776702881
15.6471061707 -10.3127784729
10.7619628906 -8.7729310989
12.8770828247 -10.0714769363
12.0400314331 -9.1302957535
11.1440572739 -10.3759117126
12.8391799927 -7.0345797539
9.9691104889 -7.5385665894
12.8705825806 -6.2846927643
14.6518030167 -11.1166133881
12.9836969376 -9.0310983658
11.6427812576 -11.0611190796
12.5325965881 -9.3332462311
12.5244932175 -6.5927734375
12.3741731644 -9.5828247070
10.1174278259 -9.6202173233
12.7778577805 -9.4978857040
11.3648691177 -8.1237344742
11.8110570908 -7.7547836304
15.0625181198 -10.2626447678
10.6825170517 -9.6393032074
11.7356128693 -10.0595846176
12.6725320816 -7.5128302574
14.3918857574 -10.2308931351
11.5432357788 -6.8521380424
13.8488922119 -9.8437881470
12.3302164078 -8.6884889603
14.4129943848 -9.5906648636
15.2744760513 -7.3519701958
14.8820276260 -8.9430236816
13.0720024109 -10.4078588486
13.5163135529 -6.8726158142
11.6458721161 -10.4088754654
12.6244592667 -9.1969556808
10.9355344772 -8.0842294693
15.3119840622 -7.7011365891
14.5469446182 -8.5844984055
12.7037696838 -11.7302598953
14.6607093811 -6.9342679977
13.1474504471 -9.6906137466
13.6016111374 -6.4055180550
11.0262060165 -9.7443647385
14.5798501968 -8.0049962997
12.9859714508 -10.1981306076
13.4318819046 -7.6710324287
13.8787517548 -9.0922832489
12.0013904572 -10.6301336288
15.8380775452 -9.8703737259
13.4300460815 -9.9974765778
12.6567468643 -8.7295045853
13.1327838898 -9.5376682281
13.0455884933 -7.6878628731
11.7530078888 -7.9045257568
13.0933485031 -8.2001829147
10.3627614975 -7.2680344582
14.5719728470 -7.8593807220
10.2935571671 -9.2286615372
11.6747484207 -9.2947244644
13.3536005020 -7.8797769547
12.3126592636 -8.5872840881
13.3703355789 -10.5092401505
12.2452783585 -8.5244312286
13.6255350113 -8.6242084503
13.2731389999 -8.2081832886
11.4328603745 -8.0416746140
10.4695110321 -8.6045274734
12.5520124435 -7.9467282295
13.8697528839 -8.5364456177
11.5711793900 -9.9567985535
13.5938272476 -11.5561094284
13.2989749908 -6.1159529686
12.2630481720 -7.2288107872
14.0130643845 -7.7662453651
12.6747035980 -6.5125946999
15.4779968262 -8.3751506805
10.9722032547 -10.4071369171
11.4446887970 -8.8392314911
14.5516586304 -9.1498117447
13.6245183945 -9.5123367310
12.5074825287 -6.6163578033
13.6835041046 -7.0726447105
11.2832250595 -10.0537967682
14.7151041031 -10.3596935272
12.3461217880 -7.8248066902
12.7816181183 -11.5965366364
15.2088088989 -7.6656274796
13.4116706848 -7.0463237762
13.2972488403 -10.8306398392
11.4689254761 -9.0763444901
10.8400554657 -8.6460342407
12.7399320602 -9.7947044373
13.6702909470 -6.8292894363
12.1617641449 -11.4549245834
10.8998031616 -8.5194263458
15.2107305527 -8.1762037277
12.1027555466 -8.7378940582
10.4538917542 -8.4050588608
10.7169771194 -8.0137510300
15.7479276657 -8.4243946075
13.3493604660 -6.4730610847
12.7471675873 -7.9573845863
12.9109773636 -8.4758319855
11.1362524033 -9.4202213287
13.1045875549 -7.9020671844
14.3014068604 -8.0311584473
11.2571058273 -6.6542086601
12.7085132599 -6.9818568230
14.1418132782 -6.4568266869
12.1330795288 -8.5586795807
11.5869445801 -10.4462623596
12.2943954468 -8.4650964737
15.7613868713 -9.3749151230
15.2417602539 -7.7555747032
13.8972110748 -8.4297323227
13.5865268707 -9.8077926636
11.3055505753 -6.7667927742
12.6800794601 -6.7592406273
14.0180368423 -8.0238046646
13.8432388306 -10.7606382370
11.0375814438 -9.5957813263
12.2799625397 -7.6885056496
14.4266719818 -9.9400653839
13.1717586517 -8.7538080215
12.5857334137 -6.4324574471
12.3034410477 -10.2101202011
15.0873317719 -9.9762191772
11.6193056107 -8.9304084778
12.0537815094 -6.5878458023
13.8207063675 -9.0623130798
12.3541746140 -6.8437490463
13.0990362167 -9.1091594696
12.3329916000 -9.9125938416
12.8599662781 -6.8841466904
13.7983922958 -6.8271603584
11.8367681503 -8.7667589188
13.9233016968 -8.6459894180
12.0612697601 -10.3429670334
11.8554267883 -7.6991968155
12.3194656372 -9.1495265961
12.3959856033 -11.1912240982
11.6611614227 -8.4492359161
14.9570169449 -7.7895607948
14.6980438232 -8.9278001785
12.1762266159 -6.7355303764
14.2252082825 -11.5882520676
11.3871946335 -10.8727588654
10.7684354782 -8.5712242126
9.7460174561 -8.2763843536
14.3088693619 -8.3704080582
12.4869098663 -9.5603837967
11.6472282410 -8.7712602615
13.3581256866 -8.7905673981
15.3393459320 -7.6155776978
14.5827980042 -8.4292774200
13.4001045227 -9.3397083282
13.0015954971 -11.1637125015
13.5263843536 -8.3451766968
12.0505208969 -8.9470987320
10.9791421890 -8.5809364319
12.0938301086 -7.0261034966
13.1116971970 -7.6137781143
11.0088510513 -8.6093969345
13.6626586914 -6.6102280617
13.7134399414 -6.2122774124
12.5716266632 -10.4822711945
11.7504558563 -7.1064925194
12.9712381363 -10.9848146439
13.7245235443 -10.2106218338
10.8035354614 -9.4134826660
10.6091604233 -8.3438100815
12.8233451843 -7.6993546486
10.2788667679 -8.9239730835
12.6017732620 -11.9280586243
11.7615690231 -9.8400688171
13.4204206467 -9.8089761734
11.6642408371 -6.8318209648
10.9299621582 -7.3867492676
12.3580379486 -7.7861337662
13.9276447296 -10.5783653259
13.0019025803 -7.6041498184
12.1521291733 -10.1111831665
12.5752544403 -7.7470183372
11.0305099487 -8.0867938995
12.6556253433 -8.9953069687
12.8305292130 -11.4532003403
10.4670152664 -7.8262848854
11.3948688507 -9.5630302429
12.1766090393 -7.3551807404
13.6241779327 -10.8642215729
13.0841617584 -8.3904275894
13.1877918243 -11.8189373016
12.7452306747 -9.0370922089
12.9083776474 -10.4311103821
10.1005315781 -10.8204565048
13.0921373367 -9.3335027695
15.1910076141 -9.8210592270
10.8943624496 -8.3734064102
14.1376810074 -9.0394058228
14.8881464005 -9.3397855759
12.0506162643 -6.8169183731
12.3726949692 -9.8147745132
14.2227439880 -8.1106681824
10.6718587875 -10.3166666031
11.2932033539 -9.8214073181
13.8583555222 -9.4898080826
10.8177938461 -7.2715735435
11.5760316849 -6.1852755547
12.8197240829 -7.4717516899
13.8420400620 -6.4200992584
16.0968971252 -8.6440200806
13.3632602692 -8.2045497894
11.6003684998 -7.9597854614
12.1633358002 -9.5139360428
14.0806541443 -9.5475206375
15.2781639099 -8.6794099808
13.5302705765 -9.0423812866
12.4502153397 -9.7905483246
13.4545001984 -7.2400317192
13.3567438126 -6.8367619514
13.7018060684 -10.6844091415
10.6911306381 -6.6015586853
11.1987056732 -8.8721227646
11.2496480942 -8.9775133133
14.1460952759 -8.5354814529
12.7412939072 -9.9481811523
14.7212142944 -9.9271640778
12.9359931946 -9.8595113754
13.3393545151 -8.8409547806
13.0571947098 -11.9794912338
14.4646472931 -10.0227775574
10.9529409409 -10.2128858566
10.1515064240 -7.2089409828
10.2973985672 -7.7032151222
14.2995862961 -7.8794770241
10.4555959702 -9.2008514404
11.8235569000 -10.0603113174
13.7076635361 -9.2397365570
13.2140941620 -10.8203868866
13.5583200455 -7.4635443687
10.4736280441 -8.3662424088
14.1855115891 -7.8311166763
11.1767187119 -7.8514833450
11.6770925522 -8.4861631393
11.7369318008 -7.2923631668
13.4405355453 -8.1768083572
11.2889938354 -9.3669900894
13.2491159439 -9.6191635132
10.2355699539 -8.2392015457
10.5072383881 -7.5786442757
10.2321958542 -7.3010792732
12.6219577789 -10.7970266342
12.7686901093 -11.3551568985
15.6753282547 -9.4632740021
12.7231616974 -9.2326974869
12.2491531372 -9.4148941040
11.1077070236 -10.1422557831
12.8430385590 -11.6513156891
11.4900922775 -10.0686826706
10.5825185776 -7.5385012627
12.6052865982 -11.2546415329
10.8618164062 -11.5711526871
13.8456525803 -7.7348017693
12.3597879410 -11.4321031570
10.2179317474 -7.9683327675
13.9057321548 -9.2290725708
11.4963359833 -7.4540348053
12.6903572083 -10.8808841705
13.2732620239 -11.0562314987
10.9589529037 -11.3943872452
11.5761966705 -10.3338479996
14.0769062042 -8.1016349792
14.7965736389 -10.1600666046
11.2739973068 -9.7158422470
13.6123771667 -9.0621166229
13.0345096588 -10.0494947433
12.1061878204 -9.8689842224
10.5859069824 -9.1800613403
15.2029685974 -8.4181346893
14.3225994110 -8.5929441452
12.1938552856 -8.3965177536
11.9332666397 -8.0853614807
14.1902379990 -9.8637151718
10.7475318909 -7.7743034363
14.3045797348 -7.4805393219
14.4175720215 -10.4622802734
13.0245456696 -8.8815279007
12.9338359833 -10.3246622086
13.3966970444 -8.9660739899
11.8110980988 -7.3459291458
14.7772865295 -7.3291521072
13.3840723038 -8.1232423782
13.1653661728 -6.9133706093
13.7287292480 -7.3258919716
14.2255582809 -10.9810609818
10.5501289368 -6.6869330406
10.2624368668 -9.8527269363
14.2566432953 -9.8552980423
12.1817197800 -7.6361422539
14.0499925613 -6.4733595848
12.9426946640 -8.4544429779
10.9184827805 -8.2958927155
11.9227418900 -8.9099102020
13.7660875320 -8.4913578033
13.0851640701 -10.4671707153
14.7670612335 -8.1847209930
11.8461074829 -9.1668033600
11.4469470978 -8.7954483032
13.8905534744 -8.6973333359
12.0082807541 -8.6657695770
14.8795967102 -10.1999235153
14.0492658615 -8.7411756516
13.6675596237 -8.8763513565
12.3590068817 -8.5039043427
13.3238906860 -10.7175970078
10.4052829742 -9.1058111191
11.5060415268 -9.9322252274
13.9524497986 -7.3753304482
12.9138298035 -7.5938324928
12.5129251480 -8.3161840439
13.5393152237 -9.7430191040
10.5974674225 -8.7961225510
13.4312801361 -8.2908306122
11.0536155701 -11.1533765793
12.7127885818 -9.1978292465
14.1362371445 -9.1555356979
13.4600334167 -7.4341621399
12.4782371521 -8.3746500015
13.2910127640 -8.7308511734
12.0150308609 -7.5088047981
13.5052909851 -7.5526452065
13.2386217117 -11.3870868683
13.8115386963 -11.2344369888
13.3072118759 -8.0728464127
12.0315961838 -9.2449388504
13.4292602539 -9.6152305603
13.4127817154 -8.1970233917
10.8571605682 -7.2016372681
15.4097976685 -7.7890067101
13.1382131577 -9.1722831726
13.9882707596 -8.8814945221
9.9467964172 -9.6924591064
13.1638250351 -11.6959371567
14.4184455872 -8.3739175797
12.8963766098 -7.7322349548
13.0304298401 -9.6382646561
14.6029987335 -9.7737302780
12.6566724777 -10.0932273865
13.0711488724 -10.9445438385
13.1723651886 -7.1456112862
12.3630037308 -6.2690348625
13.5539751053 -7.0579814911
11.3876895905 -7.8488664627
10.4883060455 -8.5003776550
11.2075309753 -9.0879831314
11.6260900497 -11.7488880157
11.4378337860 -7.6917271614
11.1218242645 -8.2820692062
12.0250186920 -9.5050764084
13.3836755753 -10.0571222305
12.3384094238 -10.7838850021
14.0267562866 -10.1824150085
10.4033994675 -9.0998153687
13.3579092026 -8.2273778915
11.8658285141 -7.6250901222
14.7658491135 -10.1255569458
11.8958263397 -7.6116337776
12.4284782410 -8.5615196228
12.9186410904 -8.4803943634
11.5262641907 -8.6360797882
11.8582897186 -9.4452552795
13.5553874969 -9.2534713745
12.6825513840 -10.1020736694
13.0968723297 -9.4511737823
14.7181005478 -8.6269512177
12.4185352325 -10.8215808868
14.6635675430 -10.4667215347
13.5992364883 -9.9520158768
11.6728210449 -7.8899788857
13.7908620834 -8.2231407166
11.5340375900 -5.9560918808
14.8632917404 -8.8737697601
10.7620573044 -10.7189102173
14.0704793930 -6.6666765213
13.9139890671 -6.3602695465
13.4639921188 -8.8707027435
12.2253150940 -10.0881652832
12.1788864136 -9.1328344345
13.1451711655 -11.5650262833
12.8422136307 -9.1496639252
12.5982275009 -8.2942590714
14.6106853485 -8.2545251846
11.9577655792 -7.7045331001
10.6303091049 -9.8827552795
12.6478824615 -8.1616382599
10.5362358093 -9.5625753403
12.5379247665 -8.6746320724
12.3525466919 -7.6273531914
13.2055311203 -10.4314336777
10.3366470337 -7.5958518982
10.0247335434 -8.0959310532
11.3726730347 -9.7448387146
14.3326797485 -10.2083148956
12.1428937912 -10.1631364822
11.3681659698 -9.4578771591
11.2758111954 -10.2497978210
13.2423572540 -9.8402709961
13.3892974854 -9.0542602539
12.0412464142 -9.5689077377
12.8173408508 -7.0103220940
13.1875286102 -6.1680274010
13.2980823517 -8.6903085709
11.3740358353 -8.8649244308
14.8894681931 -9.4652996063
13.8303804398 -6.2388701439
13.8228902817 -8.9320077896
14.0418777466 -7.2843904495
14.1007680893 -10.3774070740
10.9529333115 -8.2032508850
13.8674383163 -7.9978814125
10.7351121902 -7.1887421608
14.3656311035 -8.0984659195
9.9052381516 -8.0351142883
11.5401239395 -10.5959100723
10.8919382095 -9.3076314926
13.8745241165 -6.7292747498
11.7479743958 -10.2664251328
11.8474664688 -7.5508604050
12.0452995300 -9.2983236313
12.0679779053 -7.5744142532
11.7142124176 -9.9089994431
11.4542837143 -10.0527811050
12.6228151321 -7.1561980247
10.6449346542 -8.0376024246
11.9685058594 -8.1885499954
10.8950500488 -7.5280532837
10.9801158905 -9.4383172989
12.2424135208 -9.6099290848
12.6433906555 -8.5667190552
12.5418243408 -8.8615989685
11.5041227341 -11.0646171570
11.7077674866 -6.5784335136
11.3448781967 -8.4120321274
13.9218292236 -9.1599054337
15.7173709869 -10.6119432449
12.2423582077 -7.8978981972
13.5861568451 -6.5317482948
15.3893909454 -7.4293007851
12.8422746658 -10.7589845657
14.4635686874 -8.9566440582
12.4368410110 -7.6132502556
11.8537893295 -7.4022359848
10.4208173752 -9.6548852921
11.4916734695 -10.8356285095
12.4508380890 -7.2258505821
13.6752395630 -9.2095270157
11.2829313278 -8.2751445770
12.4864530563 -10.0301933289
13.8422546387 -9.3902359009
13.3155994415 -9.1963262558
12.2194738388 -11.2170248032
11.4225978851 -9.5020637512
12.3004808426 -11.6410751343
13.2278184891 -9.9295978546
11.1238851547 -8.5803394318
12.8068113327 -8.5131168365
11.3583688736 -6.4764761925
10.9411678314 -9.9738311768
12.8944358826 -10.1407184601
12.3437242508 -8.4900722504
-5.3283061981 -12.5506134033
-3.5106601715 -14.7245655060
-6.1979060173 -11.7039251328
-6.4800953865 -14.6213779449
-3.8274490833 -16.5468654633
-2.7098982334 -14.2590827942
-4.4408302307 -11.8695087433
-3.7660760880 -15.7924289703
-1.7625626326 -14.4678277969
-3.9715151787 -13.8154058456
-4.1131763458 -12.8042831421
-2.5268573761 -14.4638156891
-4.3956475258 -11.8751201630
-4.0518860817 -14.1386423111
-3.6004106998 -12.1419229507
-2.2603294849 -15.7324171066
-3.0473499298 -11.1745996475
-5.1104698181 -11.3460855484
-5.0163559914 -11.8991041183
-4.9022483826 -15.0011053085
-4.8104662895 -13.4948492050
-4.3506293297 -13.7562131882
-4.0178775787 -14.1110239029
-6.2972421646 -13.0015430450
-3.7332041264 -15.6866569519
-5.9380755424 -13.3335866928
-2.3768382072 -12.7616100311
-1.3656071424 -12.9893617630
-4.4503393173 -14.7232961655
-1.4859162569 -13.5023097992
-5.3501887321 -13.0285959244
-2.8483588696 -13.7925815582
-3.2566332817 -13.6906375885
-2.6274979115 -14.4804582596
-5.6567020416 -14.2521753311
-1.5853433609 -12.4850654602
-5.2932357788 -10.7541913986
-3.8374822140 -15.6281595230
-3.5498697758 -14.0271711349
-4.2455081940 -13.4346466064
-4.7435274124 -14.4532861710
-3.1432330608 -11.0834217072
-4.6925559044 -12.6152639389
-3.5251288414 -13.6867723465
-2.9660291672 -12.9798908234
-3.5996522903 -13.1427831650
-5.3797812462 -12.3586215973
-5.4741535187 -14.9947032928
-3.7459871769 -12.6937932968
-2.6677098274 -11.5357513428
-2.3039495945 -15.4718189240
-4.6142773628 -13.9656391144
-2.5807092190 -14.3850698471
-1.7792621851 -14.1111202240
-3.0466065407 -11.2205476761
-2.0302453041 -15.7226457596
-5.3702907562 -14.3070783615
-5.6220970154 -16.1426353455
-3.6495370865 -14.1912612915
-3.7010259628 -15.1952171326
-5.3335566521 -11.7641668320
-3.2824106216 -14.6178455353
-3.4209754467 -13.8672218323
-4.3804521561 -11.5984907150
-6.6905198097 -13.9526357651
-1.0969064236 -13.5200824738
-4.5133366585 -15.7829351425
-3.5890839100 -13.7382478714
-2.0810132027 -15.0981864929
-4.9480462074 -12.5351037979
-3.6353962421 -12.4744358063
-6.2636327744 -13.2045221329
-4.1630835533 -12.9484901428
-4.4704222679 -10.4576816559
-3.9767522812 -15.1694278717
-4.9092216492 -16.0923004150
-2.1063292027 -13.7751731873
-4.9421725273 -12.3366146088
-1.8230255842 -12.1520957947
-3.8050196171 -11.9576177597
-2.4947624207 -13.8501710892
-3.0540523529 -14.4759778976
-4.1231660843 -15.3816232681
-4.6680450439 -12.1127147675
-5.3220491409 -14.2924690247
-2.1192388535 -15.6335945129
-4.0763669014 -11.7624855042
-6.2492914200 -14.7001543045
-4.1577868462 -14.4980945587
-3.6000664234 -13.5407276154
-6.1831827164 -11.9764184952
-4.7576379776 -15.2463474274
-1.0419929028 -12.4315137863
-4.0249948502 -11.8628292084
-5.3356990814 -13.7170419693
-4.6293587685 -14.2104272842
-1.9302717447 -15.8511962891
-6.0078015327 -13.2298603058
-1.4537193775 -14.0404977798
-5.3098554611 -15.0892963409
-2.7974615097 -11.8588943481
-5.3514833450 -12.9654502869
-3.1940526962 -14.7592353821
-4.5900592804 -13.4880819321
-3.6190795898 -14.4508934021
-2.7923297882 -15.9107933044
-1.7497798204 -11.9603404999
-5.3486256599 -14.5245285034
-3.4806022644 -15.8005638123
-3.2906301022 -11.2452402115
-2.9468507767 -15.8022174835
-4.3145337105 -10.6100358963
-4.1600227356 -14.6118173599
-4.0857567787 -16.1624374390
-3.7805905342 -10.8689346313
-2.7585544586 -12.4051313400
-1.3625438213 -14.8053941727
-1.3792183399 -13.5983638763
-6.4807438850 -13.4390964508
-4.0213594437 -13.4944038391
-5.3936119080 -14.7123622894
-6.7312154770 -13.5037841797
-4.7142853737 -11.4838619232
-3.1274521351 -12.0875425339
-5.8440814018 -15.2097530365
-4.2749180794 -14.5000133514
-4.6728472710 -15.0480289459
-3.6680846214 -10.9307584763
-5.8445816040 -11.1452341080
-1.6464689970 -13.9010124207
-2.9930527210 -11.8888607025
-2.1945760250 -15.3170309067
-3.8813352585 -13.5155944824
-6.4474382401 -14.2471666336
-7.0236101151 -14.1253042221
-5.3691306114 -11.7036962509
-3.8186373711 -15.8280210495
-6.1784405708 -12.4095478058
-2.5859434605 -13.3897933960
-5.9736475945 -14.0666122437
-4.7923722267 -13.2608604431
-4.6773495674 -14.5261793137
-4.1112489700 -14.5303478241
-3.3713531494 -16.0589580536
-2.9357182980 -16.1272964478
-3.4405860901 -12.8996601105
-3.7708263397 -11.1394815445
-5.8785195351 -12.1903114319
-4.9320173264 -13.5413770676
-4.6403298378 -13.4019346237
-1.5352772474 -13.2802991867
-5.3635201454 -14.2955818176
-4.9941186905 -14.4420089722
-4.0465207100 -14.0530977249
-4.0351238251 -12.9356994629
-4.0405321121 -13.5168418884
-4.3395514488 -12.7455940247
-4.0548377037 -12.1081943512
-4.9194140434 -11.8204717636
-5.3491053581 -14.0936565399
-4.1191010475 -12.7574777603
-5.2339720726 -12.4425449371
-3.6624248028 -12.2654485703
-3.3195993900 -14.3376693726
-2.8810153008 -13.2895927429
-2.8026175499 -14.6510267258
-3.5825564861 -13.5270709991
-1.3007644415 -13.8990392685
-2.8879356384 -13.2915420532
-2.4378616810 -14.9170446396
-3.4692473412 -14.4690675735
-5.1195311546 -13.0057086945
-4.5120110512 -10.6604051590
-5.3619346619 -15.1584224701
-4.5778956413 -15.1518421173
-4.8094601631 -12.4147090912
-5.1468338966 -13.2465696335
-4.0443215370 -14.1738748550
-3.1072137356 -13.8889169693
-4.0909843445 -10.7847375870
-3.3392496109 -12.6096181870
-2.7380671501 -15.3967456818
-3.3238019943 -15.6210794449
-5.2453918457 -15.9750223160
-5.0456352234 -11.0195178986
-2.6041822433 -13.2033519745
-3.1658091545 -14.8498859406
-3.9139070511 -15.7952308655
-1.7506456375 -15.9669981003
-5.1202740669 -13.7149820328
-4.2636890411 -14.3201084137
-2.7749650478 -12.9188108444
-2.7296855450 -12.6897897720
-6.2002019882 -13.0849266052
-3.4640550613 -16.6467514038
-5.4890151024 -12.8251762390
-4.2308568954 -13.4138631821
-1.6867241859 -14.4785642624
-2.3681123257 -12.6691665649
-5.8452048302 -13.4700403214
-5.4298543930 -14.4004402161
-6.1838274002 -14.3261547089
-3.5492851734 -15.5710525513
-4.2903733253 -14.1167297363
-2.8603131771 -14.5126142502
-6.3822746277 -12.9931850433
-2.0157449245 -12.8867511749
-1.2284821272 -12.8884191513
-3.5571913719 -12.8284664154
-3.1488578320 -13.6911640167
-5.2781896591 -12.9718685150
-3.5337479115 -11.0415086746
-1.6612138748 -14.0998868942
-3.1579966545 -15.1362895966
-4.8644790649 -13.2528438568
-2.3831694126 -12.7919263840
-3.9347331524 -12.7113819122
-4.7308516502 -15.3918514252
-3.1986391544 -14.7627305984
-5.7587995529 -14.2210197449
-5.6850605011 -12.6679544449
-5.5050601959 -14.0582008362
-4.7697057724 -13.7926149368
-4.1914057732 -11.1773586273
-5.4898424149 -16.3640708923
-4.9265785217 -16.0738506317
-3.1325716972 -12.9930295944
-2.5475051403 -12.8722419739
-4.5153822899 -15.8318490982
-4.6126079559 -14.1783542633
-3.7854824066 -16.7211627960
-2.6557993889 -14.3120889664
-2.6470293999 -15.6748514175
-2.9198281765 -12.9359807968
-3.4951944351 -13.2548151016
-2.1203820705 -13.8694982529
-2.0715169907 -13.8523635864
-5.2851505280 -13.0488109589
-3.1184384823 -11.7580881119
-3.0521178246 -12.5000247955
-2.4720034599 -13.5367603302
-4.1184949875 -13.3193416595
-6.4132194519 -14.1462306976
-5.5692653656 -16.3489665985
-5.0479760170 -12.2899770737
-3.1999669075 -13.9278583527
-4.0364551544 -12.9905433655
-0.7899563313 -13.1555118561
-6.0992555618 -14.8472309113
-2.2096924782 -12.8758001328
-3.2095935345 -13.0158500671
-4.5360813141 -11.4575490952
-3.3726327419 -13.3980941772
-4.5532808304 -15.1908321381
-5.2335267067 -15.8032159805
-3.0055792332 -13.6066675186
-2.1421043873 -12.3411855698
-3.4384226799 -14.4401760101
-5.5494565964 -12.5261278152
-6.0063295364 -13.4267444611
-1.3102221489 -14.6202449799
-3.8831715584 -14.1479196548
-3.3967349529 -10.9023160934
-3.8027400970 -13.4652318954
-5.6351876259 -14.3066682816
-3.8378958702 -11.5936508179
-5.5797681808 -12.1358919144
-2.4634046555 -12.0464544296
-6.5580935478 -12.3175926208
-5.9432740211 -11.8823041916
-6.4673652649 -15.2205095291
-2.0763945580 -13.2772121429
-5.0056457520 -14.1253900528
-2.1374859810 -13.5008401871
-2.3048715591 -12.6825628281
-4.5330605507 -13.0202646255
-3.5760810375 -13.4580450058
-3.5961189270 -14.9222707748
-4.2555456161 -15.0551662445
-3.7105917931 -13.1267232895
-4.3584260941 -11.3984403610
-3.2939443588 -15.3346948624
-6.0548930168 -15.2384357452
-3.3901669979 -11.1217575073
-2.3996896744 -14.5614738464
-1.6317121983 -11.8343276978
-5.2186784744 -11.5032291412
-3.2108695507 -11.7236413956
-5.7440633774 -14.5889978409
-5.2341837883 -16.6121406555
-2.9162423611 -13.6666822433
-3.6130461693 -11.0529356003
-4.8256783485 -15.4874019623
-2.8497140408 -11.6000623703
-3.7364292145 -14.9178285599
-5.4242033958 -14.8018398285
-5.5192642212 -13.6097631454
-4.7005066872 -16.0337715149
-1.9528950453 -14.3677644730
-4.0503401756 -12.0293102264
-2.2019693851 -11.5810527802
-4.2438654900 -12.5392627716
-3.5335693359 -16.4181976318
-4.7906537056 -13.0610542297
-1.4131371975 -13.6840429306
-2.4610693455 -11.8146638870
-3.8513929844 -13.0281476974
-4.2351760864 -11.6222209930
-1.5534083843 -13.7891759872
-5.3745141029 -14.4220066071
-5.3214864731 -15.1896810532
-2.7739999294 -13.9727220535
-2.7079062462 -13.8159732819
-2.8090720177 -14.6534376144
-3.8459568024 -10.8361892700
-2.9771404266 -10.8076486588
-2.2147455215 -12.9265079498
-4.9487805367 -13.3566799164
-4.7305779457 -11.7967233658
-6.3041677475 -13.2091512680
-2.3270959854 -14.5523014069
-2.7647118568 -12.7618474960
-5.6724519730 -16.4807415009
-1.9581358433 -13.3436164856
-3.3085222244 -14.7189245224
-6.1460309029 -15.6233654022
-4.9871978760 -14.7242069244
-3.2355906963 -12.4369268417
-3.7055218220 -12.3988494873
-3.2448227406 -12.7312545776
-3.8367676735 -13.1826238632
-4.6313409805 -15.0105867386
-4.1893329620 -14.9505834579
-3.7384052277 -12.3197526932
-3.8270671368 -14.3022737503
-5.1892476082 -12.2992839813
-2.6848633289 -12.0377902985
-5.8967418671 -14.8967247009
-5.9377102852 -14.8761882782
-4.1665396690 -14.5030069351
-2.5366022587 -14.3749647141
-3.4722046852 -12.0408067703
-3.7088403702 -12.5423316956
-2.7967183590 -14.8345127106
-5.6443333626 -11.5215635300
-4.6968927383 -11.7462511063
-3.2177019119 -16.0042800903
-4.7788863182 -12.6701488495
-6.1384682655 -13.8474435806
-2.8060595989 -12.5812540054
-5.8304777145 -13.3272714615
-3.3901405334 -13.2286081314
-4.4261465073 -13.2479581833
-1.9542489052 -11.2539873123
-5.2138123512 -13.1704044342
-2.8658802509 -12.7085523605
-5.0617690086 -14.1474752426
-3.8206548691 -14.0721387863
-5.1429967880 -14.2502450943
-4.7405724525 -13.6927833557
-2.4426293373 -12.5678291321
-6.4001698494 -14.4855813980
-2.2347240448 -13.1629772186
-1.7744626999 -14.2456464767
-2.2014911175 -12.4362564087
-3.9829969406 -12.1920289993
-6.2828431129 -14.2435607910
-5.7474064827 -14.0881681442
-2.2219440937 -11.5062847137
-2.9085290432 -11.9921703339
-3.4007780552 -11.0136880875
-6.4086956978 -12.6399526596
-4.6828927994 -12.2979516983
-2.5692090988 -15.1024618149
-1.0192500353 -14.7435102463
-4.0170912743 -11.7598123550
-2.0871725082 -13.8798809052
-3.9474532604 -12.8130178452
-5.2147374153 -12.3079633713
-4.2936716080 -12.0283899307
-3.9468758106 -14.6556749344
-2.9205992222 -15.8303194046
-5.6257715225 -11.7517175674
-5.0858588219 -11.3858776093
-5.3069281578 -11.7756710052
-3.4842154980 -13.2536239624
-3.6599209309 -15.1085405350
-1.7107677460 -13.4299917221
-6.4431743622 -11.9359817505
-2.3086249828 -14.4242000580
-3.0688281059 -12.1092987061
-6.1986241341 -13.7283353806
-3.9149436951 -15.4117174149
-4.0352525711 -15.6840105057
-4.1140856743 -13.1819620132
-6.0111432076 -11.6434459686
-1.0395607948 -13.4657030106
-4.5761222839 -12.1365594864
-2.4242212772 -12.9457426071
-5.1588525772 -15.2246427536
-5.1699318886 -13.2336483002
-6.3598303795 -12.3268423080
-3.4421124458 -13.8275699615
-5.1162838936 -12.1894292831
-2.4540591240 -13.8926744461
-5.4326028824 -12.0929307938
-4.9108676910 -14.2905817032
-2.4537017345 -12.7629089355
-4.2012596130 -14.1043500900
-5.1908569336 -15.3934583664
-1.9400082827 -14.8174695969
-3.7565538883 -13.8797750473
-6.4109683037 -12.8202657700
-3.9125559330 -11.5812559128
-4.1538085938 -16.3889865875
-4.3737077713 -12.8540153503
-6.4313364029 -15.5807781219
-1.7600098848 -16.2346553802
-7.2948932648 -13.5704498291
-5.0990147591 -12.2613420486
-4.8491516113 -15.6269197464
-4.5387301445 -15.4585247040
-6.3877887726 -13.6229438782
-6.0262670517 -11.7937316895
-3.2647521496 -13.1706104279
-6.5679664612 -13.9144945145
-1.7077194452 -14.3237333298
-1.4147206545 -11.7542419434
-4.4370236397 -11.6447763443
-4.1501021385 -12.7529687881
-4.1572217941 -10.4595232010
-7.2340998650 -13.0052251816
-3.7411549091 -15.7211313248
-3.6713461876 -14.5204763412
-6.1565618515 -14.8270053864
-2.2446982861 -11.7393245697
-2.0520448685 -12.6901149750
-4.5703549385 -16.8699741364
-3.4502646923 -12.8461914062
-6.6203522682 -13.7750558853
-5.4846501350 -15.1108169556
-6.5300040245 -13.8968906403
-6.9920377731 -15.1260719299
-5.0933065414 -14.2277030945
-4.3431558609 -13.9367675781
-4.0652980804 -13.9726705551
-3.9019851685 -14.8010768890
-3.6889057159 -13.9518795013
-4.5162653923 -12.3087425232
-4.2644023895 -15.0849809647
-1.1320955753 -13.5690469742
-1.9229879379 -15.4452161789
-3.6663794518 -14.8361015320
-4.5175676346 -15.7315502167
-5.8951311111 -11.6140775681
-5.5976629257 -11.0254650116
-2.4441807270 -13.9385690689
-2.7896509171 -15.2352952957
-2.4236180782 -11.0586023331
-6.1821608543 -11.6323146820
-4.9889030457 -13.7177839279
-3.7592079639 -14.4145679474
-1.5870102644 -12.8942775726
-1.4425255060 -13.8175430298
-2.3403944969 -12.1232252121
-4.4363169670 -15.7368440628
-2.7327437401 -11.8842439651
-4.1767773628 -14.8808059692
-3.2851362228 -10.8219537735
-4.6163516045 -13.7040967941
-2.7987990379 -16.0766677856
-2.6401939392 -12.1070098877
-6.2752952576 -15.2220163345
-2.2049927711 -13.2819528580
-5.3579597473 -13.5556850433
-6.5392212868 -11.8700666428
-5.1878037453 -12.6108274460
-5.0666737556 -12.8470296860
-3.9664154053 -13.6934623718
-5.8482260704 -12.2877902985
-1.9547568560 -14.8904314041
-6.2059216499 -12.3579158783
-5.5214724541 -15.1614093781
-4.5627441406 -14.6062335968
-2.6125876904 -15.2588453293
-4.7470531464 -13.1201028824
-4.9968299866 -15.0219764709
-4.9517965317 -14.2934103012
-2.8518204689 -13.8593959808
-3.5762987137 -12.4843673706
-3.3204677105 -14.2896738052
-4.1330428123 -13.9186553955
-5.5734205246 -10.9384155273
-3.6186580658 -15.1143627167
-5.5210037231 -13.3344116211
-3.1079745293 -12.3035211563
-5.7673106194 -13.4800672531
-3.2049660683 -12.9086551666
-2.8236162663 -13.7910718918
-5.6541666985 -14.5268125534


==> expres/synthU5/tSNE_cl5_dim150_p500.500.500.500.500_d1.2.4.6.8_embedding.tsv <==
14.8693326924 5.9966789803
14.8092108128 4.2575599090
15.1728673287 6.3959407534
14.3057414192 5.5970543260
14.7186700294 4.9107110252
16.2597410298 5.2823647908
15.0023178010 4.9290329961
14.9779246785 5.2790304776
16.6862932194 6.2797135959
15.0635026303 4.3885027858
14.6953147337 3.8678598485
14.1968971284 5.2839221009
15.3761513203 5.7714496663
14.8072705470 5.2468584445
14.9914350752 6.1171602738
15.0530305627 5.2251414534
15.3438617959 6.0053137431
15.5143183487 3.8661377605
15.3467462351 5.2650911357
13.5211750084 5.6708134914
14.2722364138 5.1660022084
14.5382622768 5.0752334138
15.7897292825 4.9827997398
14.6362035419 6.6562596404
14.9495975990 6.0512114952
13.6284708567 5.8540720247
14.9690124028 5.8740651528
14.3100369972 4.1953821279
15.7192213259 4.8838250684
14.5648539315 6.6435925730
14.4359933435 5.7523120486
13.8693141092 5.6249740724
13.5068754656 5.4020649446
15.9621436126 5.5787702028
15.4317207592 5.1687920397
14.6795688730 5.6922039344
15.3271683285 6.3164694764
15.7139277050 5.8270089876
15.8777517019 5.1166344579
14.7241706827 4.4655662660
16.5342101366 5.0042392512
13.8437313379 5.9039571526
15.7274566216 4.4611384690
14.8301694623 5.8368314080
16.0245070659 4.8850711476
15.6477529308 6.1604220184
13.5140693839 5.5138126438
14.3221147843 5.8116997075
15.1125031895 5.0997644007
14.1554788850 5.2062483404
14.3451386110 5.2763361229
16.2873809592 6.2338211982
13.9112221810 4.6302946474
14.7804476519 5.0084239720
15.1614801551 6.2962378826
13.8352839950 4.4421598338
15.3112961060 6.9043424805
14.3258680706 6.1515775156
15.7575860483 6.5348380227
14.6640516310 6.6258773691
14.8492733373 5.4041384797
15.0360059514 5.5722164221
14.8480962407 4.5988792337
15.6418959608 6.0055314067
14.6653540093 5.8658291019
15.4458901906 6.1168672049
16.0633094503 6.6350931746
15.6848409022 4.8235272623
14.5320374870 4.5842254025
14.6329149848 5.0197418188
13.7688294397 5.2087649512
15.1477596313 5.4770341162
15.9248772598 6.0554960915
15.3041581985 6.9428103093
16.1341583205 5.9893051373
15.4607762563 6.9017599364
16.4863364709 5.9583171077
14.4334577378 4.0258118661
14.4361570847 4.1061758008
16.3202087853 4.5801138226
14.3124530436 4.4704181739
15.3705102672 4.8099407673
13.4690454198 5.3664581388
14.3633663738 6.3301308046
15.3340454846 6.1817521487
15.4550801736 5.7154879550
16.2719193888 5.1520755007
15.0415502026 5.8693088526
15.4111460242 4.5061993222
15.4353339085 5.5509650406
15.3775062826 5.9075876043
14.3504901185 4.3534425909
15.3001703166 4.9114210780
15.2911379915 5.6162445809
15.2349241721 6.0327196257
14.1341836349 6.5140395883
13.7916925405 6.0220423721
14.6538762174 4.3815738436
16.3049349630 4.3689561544
16.0678723322 5.2460090502
14.4320456630 5.2403154172
14.7692053495 4.8615504191
16.1065539582 6.2607722418
14.2309632476 6.8257363125
15.8733522683 5.2819996406
13.3630527513 4.9334300373
13.9757009134 6.3620764985
16.4725686568 5.9955137188
15.7245213685 4.5411828103
15.5194070200 4.7666118945
15.8905634898 5.1550786489
14.5663857995 4.9250694099
16.5214474253 4.9822316410
14.7103679651 6.3599619755
15.2219048347 4.9833574895
15.9491775464 6.0099861704
15.0248157492 6.1231206038
15.9388733174 5.7448627444
14.4694182462 4.8940620636
13.9684892169 5.6525185662
14.4566547966 5.1876714058
16.2448246792 5.5297692767
15.0338986263 4.5688539737
14.6284014789 3.6232059855
14.0246804118 5.8687278150
14.7290727225 5.4992376298
15.3483524684 5.4768998429
15.7360482460 5.8867404591
14.3598225444 3.8919675609
14.0999913261 4.9310511587
15.0840262211 6.3881148883
14.8224119576 6.0165306183
14.7148578200 6.2365923093
15.2073125437 4.1030748549
14.6282815771 5.6633344374
15.6807270892 5.8301750375
15.5196461030 6.9859479009
15.9922074822 4.1730314117
15.7810039091 5.7115489462
14.1060455339 6.9422669061
14.7983878737 5.1235924679
15.6955572866 5.8239822076
14.0137188845 4.7658881922
14.6530164223 5.6779885031
15.0703117736 5.8815962857
16.6700464067 5.2956743000
16.4009281912 5.3923882834
14.6263652388 5.7676672286
14.2683400563 6.0551779862
15.3107513015 4.0260897662
14.9996210514 5.2531882233
15.5784287833 5.9496041937
15.9489241434 5.3457014746
13.8767514201 5.2569621922
14.8107069257 5.5887476232
16.5671637190 5.8482707185
15.2712077205 6.4893545683
14.9409062046 5.8883955913
16.1092561861 5.8523665141
16.1890341308 6.4354160144
14.6559472264 4.4363727282
16.2634213019 5.3355118300
14.8811319954 6.2421020184
14.9935604918 7.0830652089
14.8897220259 4.3588678994
14.1121357397 5.1917703391
15.0918242715 5.9047507039
14.0792108036 6.2058124586
14.2239890291 6.6526364504
14.7653288352 4.6920932373
14.5259533226 4.4171514985
14.1083055211 4.8300434668
15.3283649434 5.0045825062
13.6443582882 6.5958236318
13.6406911611 4.2978371755
14.6780553675 5.5543895327
15.5198738842 5.0941975289
15.8658540745 4.4580446995
14.6936324861 5.5548509002
14.8367196207 4.0254405945
14.8962639763 5.2711432289
16.1373807617 5.3715748556
14.8135190012 4.8848829160
15.4943078923 6.4671650268
15.3331149023 5.3697629832
13.9984301954 4.3166700105
14.4033119918 6.4550787198
14.6468355699 5.3546373675
13.7665627452 5.3324794482
14.4603178711 6.7982244109
16.5080470348 4.5273312101
13.7928117714 5.1566159741
14.0405972169 5.9050854049
15.2667317405 4.3615858832
15.6415753313 4.8644379463
13.9548850533 4.8130949485
14.6530451227 5.4837899132
13.5261813555 4.8506921266
15.8836828392 5.3315324529
15.6880736710 5.3662687218
14.6138468477 4.4021791622
15.0840348610 4.2615767801
15.2428526711 4.7187410871
15.1781258443 6.6640960028
15.2310678530 5.3415019855
15.5325901042 6.3071308275
15.9670326543 4.6477679104
15.5334814035 6.2623261049
14.6955484340 4.9534011253
16.0662255099 6.3908302312
14.7329995117 5.1071803820
14.7484723688 6.3530431347
15.3593606141 5.8682778638
14.8100603196 4.4055769251
13.4356428136 5.3546594450
16.3357806512 5.5642143230
14.9758232063 6.6042279728
14.2021605190 4.4047434863
14.1645803315 6.1695744951
16.5793395039 4.9595146848
13.9788163243 5.6377819845
14.1130624577 4.9281798003
14.9203753034 5.1551714392
15.3459563854 4.3853821582
14.9120380821 6.7193814379
14.8784252898 6.6420851931
15.3975846512 5.7618404133
13.5773932514 5.4084050499
16.1331632244 5.4097780753
13.8628436398 4.8292430382
16.4740962080 5.1464792485
15.5515843357 5.0908929474
14.2193455255 4.6225819500
15.2640193929 6.5568072081
16.1427872144 6.9709214154
15.4320040614 4.6446727018
14.1815911960 5.7268773542
15.7867209623 4.1449440484
15.7974469560 5.0260384656
15.1520919759 5.5896136538
16.1970305190 4.4113049287
15.8842798156 5.1380985174
14.5205160753 4.9816111345
14.7077364444 3.9828302223
15.3644938589 5.6981579093
13.3611199087 5.7043363188
15.4966850713 6.1072871812
15.3178194569 5.7647306132
15.5469894680 4.6979443868
15.1849745770 3.6907030771
13.9623744738 4.2492992795
14.1871523886 4.5933463091
15.1294107889 5.4234150257
15.2028472204 4.9430420602
14.4153233108 6.2385122844
15.2348310982 5.0552043415
15.0597638271 4.0995293239
13.5997895888 5.7895117238
13.4177353713 6.3163833908
15.5398670632 4.2687168652
15.7705485001 5.4010859916
15.6454796337 5.4321472103
14.6999697945 5.5532878101
14.8778645831 6.1342319272
15.9533824114 5.0452606250
15.9283956067 5.5135490661
15.7924941078 7.1124871922
14.3774568013 5.0755703750
15.1987024052 5.4690868820
13.7228948678 4.3536792971
13.2189470775 4.9514638486
13.9984903489 6.1106101912
14.1935642084 4.3897678564
15.3232905216 5.7357156598
13.9298023486 5.4636017414
15.9435238981 5.6134566166
14.3877626412 4.5674150101
16.0863640786 6.9089114338
14.2779446109 5.1046119944
14.2742833760 5.5154887051
15.3040536426 6.4324046248
14.8596412907 5.6778196464
13.6222046680 4.9130122334
15.4096141362 5.3712118628
14.4319960671 5.3078626858
14.0370663937 5.6076389945
14.7812591347 5.2985913742
13.9014043621 5.8122948114
15.3814763359 4.7399832311
16.0303577320 5.0346493645
14.3470660685 5.9980701256
16.2493606717 6.3016799271
15.2779866709 6.2247900571
14.6468746353 4.8780527023
16.1047632128 5.7227245536
16.2346312153 4.6529279268
14.7291598232 6.8891992259
16.5703530294 5.0836638133
15.7016267640 6.1188477895
16.1398186997 5.9558071478
13.9880565681 6.4059074621
13.3571686881 5.6707422072
15.5984762739 6.1347276524
13.5601031811 5.5253030526
14.5387966940 4.3328266785
15.5383697739 6.3064062629
14.6485265525 4.3061027840
14.4667555950 7.0002168566
14.3193275744 4.6826856600
14.5933983270 5.9680313143
16.3435805725 5.5476753655
14.5838261845 5.5888105068
14.9732717647 5.4242792063
15.8755179582 4.5924195406
14.3587305940 5.6194978553
14.2986645709 6.7271452837
15.6302880391 4.7832055898
14.2065978989 4.8106584379
15.9885567994 5.1828776555
16.1398264578 5.8093114211
15.8403939739 5.7946733666
14.8104605196 5.2130303864
14.2386496866 5.5620071426
14.3290215416 5.8778086562
15.9360127353 5.5028549061
14.8038919707 4.9108221068
15.2367642904 5.1857727117
15.8321691066 5.7681115632
14.5937598954 5.2033004376
15.2652390571 4.5073094135
14.8152498211 5.7658443650
14.1109445699 5.5133742281
15.5723699963 4.7041925361
16.1570144840 6.3193946370
14.7569824358 5.1680778598
15.6979948554 4.4674558502
14.5129330450 5.7307916011
15.8508200206 4.7451066244
15.0570568831 5.6010404533
14.2922470189 6.5456981626
14.8261732236 5.4184077212
14.9205796338 5.3094825225
15.0478841285 5.5715887076
16.1611419404 6.1181133065
15.9779678766 6.0231997729
16.4475329473 6.2217620336
13.4483192945 6.0406219899
15.5353272925 5.6773806427
13.9974473521 6.5306476908
14.9898788918 6.4893091694
15.7698142026 4.0902687756
14.3933425263 5.2412878792
15.4040631866 5.5631148329
14.7610563620 5.0868419595
15.6759519744 4.7193011146
13.7773979920 5.7377759775
14.5545704738 5.9903407793
14.5789291709 5.8421466961
15.4677850306 5.3805138311
14.7917858975 5.3643306786
14.7798907954 6.1090762750
14.8616735551 5.9404815462
15.6081954031 5.2573620469
14.7434503849 5.7843336535
15.1835583276 5.0306615828
13.8985811644 6.3589650897
14.7633619900 6.6298675484
14.4390280168 5.2051389005
16.1210744324 6.1309748397
16.6819284304 6.1498097167
15.4202338097 4.9768468191
14.4789297058 4.8075632997
14.9390094129 5.1598792402
16.9346558871 5.7012354204
15.1113402561 6.1389053147
15.0695409662 7.0616005351
13.6073199237 4.5958350213
15.8890213952 4.6563201693
14.1043329899 6.0544453243
15.8220815583 5.7547777156
14.0947437814 4.0568807534
15.1460579855 5.5494008648
14.6131119100 6.6443311649
14.5707457443 5.4052034128
13.9804855588 5.7045956535
14.7820942752 5.3657658668
16.0329345567 6.8719567933
15.6651798446 4.2474583122
15.0167683465 5.0373210165
15.7408433667 6.3746032814
14.8762718563 3.8838003479
14.1841616106 5.0439698642
14.6866748178 6.2528635524
14.9536351343 5.0150629374
15.7737772781 5.7679740412
15.7836249706 5.4066242497
14.6188704425 6.5989705804
15.2667313689 5.1384338967
15.3714769038 5.2590692045
15.1704506045 5.0681083994
15.1318402815 6.1019653490
15.2769129701 4.7234800253
15.3317094293 5.3703643009
15.0789759708 5.2565321395
13.6758737887 5.5314717941
15.0020698543 4.3413297390
14.9427002631 6.2867180588
15.5180844958 4.8724318579
14.2070145152 5.7912789119
14.5762501046 5.5174555855
14.1763185266 6.4065863968
14.0380569192 6.7986201591
15.0870064461 5.4461694054
16.1711338864 5.1277979609
14.3098700878 5.7342237064
15.5400842062 6.5336351769
14.1834697658 6.4628253619
14.1864860734 5.1151676694
15.4206953929 4.3442922216
16.1290894500 5.2404395806
16.7948006216 5.2749871159
15.6429410550 4.3198609446
14.7424239514 6.2861061189
15.6485681047 6.5641593357
15.4012925074 6.7386823411
15.3362942977 6.3770318562
16.4359983883 5.7550457496
14.8343345138 6.0607054908
15.3443924605 4.9147920634
14.2574482645 5.3817754030
15.5415792671 4.1936157930
13.8840229947 6.0344134599
15.5679189593 6.0825421853
15.5263511223 6.5830211032
14.0725141727 5.2824023080
14.8868973697 4.8955620110
14.2283340615 4.5532900092
14.9663686151 5.4049385105
15.0105834442 4.8261772953
14.6883919577 5.5487067022
14.3788599489 5.5244018111
14.0478308671 5.9055765461
13.4742348764 5.8349119605
14.7289808199 5.7790267167
16.1954157335 4.3563256552
14.0472508274 4.4901748924
15.2287211401 5.0281285242
15.0178931474 7.2298103157
15.3651064467 6.7793367406
15.3299226785 5.7147872594
16.0322236354 5.1015790356
15.3058985373 4.7886878717
14.0783857637 4.3943855145
15.0763455494 6.3504663827
16.0354500574 6.2920544626
15.1362974997 3.9025213991
15.5995929251 3.9850199261
15.5795250391 5.5924323156
13.8702412451 6.4331606685
15.7256189862 6.4025269683
14.9110241180 4.2221858927
15.0721687988 5.9554547438
15.5828773165 5.0184977481
15.4490063285 6.3570403635
13.9312236915 5.2986157420
16.3450603926 5.2745129370
14.2787763998 4.8842571606
15.3808756702 4.8868224198
15.6895056579 5.7734156580
15.3738528537 5.5979805239
15.8072310528 5.5526235415
14.6910651772 6.3960667679
14.9063667598 6.0994852337
15.8661561816 5.2605546947
14.6711098990 6.5399579789
15.0201551223 5.4748925530
14.5352632980 4.4774897631
15.0720855204 6.4769159651
14.7672861718 4.4909885677
13.9587196007 5.7346187831
14.2347305895 4.6488253488
16.2601181252 4.8948329227
16.3059387921 4.3006637079
14.9019126069 5.3969786148
13.8088800763 6.4311126815
14.6314016174 5.0049001315
15.9235188911 4.7844338656
15.8437089888 5.6071818372
15.4536297199 5.2034886355
14.1749877009 6.2033817353
15.1632601040 3.7418468141
16.1075199419 4.7397971048
14.8635885559 4.7697909814
14.7256561505 4.7870126593
15.2133346992 4.5476461789
13.3383172306 4.8305266454
14.8680427140 7.0310446170
14.8840977529 6.2240018510
15.3877079726 5.2782533100
15.3563039180 7.0708200839
-2.6663143157 20.3028722407
-1.4275057720 20.2349082603
-0.5878545865 20.2749220434
-2.7710240838 21.0524761743
-1.5477305397 21.6906277911
-2.1330734656 20.1630471941
-3.3532103145 20.9928499543
-1.3434759743 20.3953324644
-1.5435282531 21.1219988485
-2.8701329498 20.7597278312
-1.8198205652 21.6015005008
-0.9979954640 21.5263680402
-0.6482120427 20.9335861093
-2.1715205180 19.8337545872
-3.0426295884 20.1886563752
-1.2525779806 20.0949013819
-2.7296154564 21.0952460324
-3.0161898876 20.2851385819
-1.5243084809 20.0880718165
-3.1195099629 19.3634573880
-1.7648611719 19.9436820595
-2.8739705883 19.4928233530
-1.2985439202 20.8859145021
-1.1115685285 19.7858053944
-2.5707966390 20.8734096651
-1.1752388266 21.5979147987
-1.2892598473 20.8745696498
-1.2995601653 21.3099023808
-3.4010835489 21.4715727405
-2.9109964400 20.7180337935
-2.4505256463 20.0133139076
-3.9162161306 21.2019675636
-1.5628645552 20.0612967200
-1.8552216762 19.7507720482
-2.5697392728 21.6165904150
-1.0917611113 21.0940986689
-0.6324374980 20.2973080414
-1.1106566467 21.6234367308
-3.5222465463 19.8813762807
-2.7580966320 21.9592171474
-0.7394808069 21.2112856253
-2.1375273659 19.8952679663
-2.6036999031 21.8867188364
-2.7355646861 19.5896062256
-2.9061722888 21.1028099309
-2.1580246334 20.2864545937
-3.7836264165 20.7519408221
-1.4307565163 21.0929837451
-2.1675984154 20.4807406015
-2.5331070863 19.0441895750
-1.0635568783 21.3157996260
-1.5029465680 20.8038853470
-1.8394979060 21.2515379782
-1.9248354516 20.0025981900
-2.0518549740 21.5176584065
-1.6785641760 21.5849176990
-1.8346023066 19.0130114887
-2.5129428959 21.8336481664
-2.1108630962 20.8599227940
-0.8249108616 20.6793259829
-1.8855744110 18.8911444832
-2.6860093856 20.8847985084
-2.1750064799 19.2677189271
-1.5676416713 19.6575993647
-2.5981359886 19.6758411960
-2.1086457514 21.7544373627
-1.9912462348 21.2019480052
-2.1785774092 20.4802894095
-2.5650493853 20.2033293631
-0.6644947345 20.3377861901
-2.1104136516 20.0609019879
-3.2237967799 20.0883061886
-1.6056628694 19.2448425171
-2.0708229772 21.3370972967
-2.4686953231 20.9984105273
-3.5908807670 21.3451620770
-2.8828711769 19.8786956971
-1.6922377369 20.1667308733
-1.9178187785 19.8930742808
-0.7582064158 20.8092780169
-1.1171642696 19.5866416445
-2.2415412783 21.0933450507
-2.8700970689 21.1853730151
-2.2234019001 19.9060940155
-2.7394379897 20.9600361769
-0.8344191640 20.5490222597
-2.8173676642 20.6102049398
-2.6295534385 20.2792721191
-1.6914113923 20.1166474115
-1.4335676187 20.4110472142
-1.3391053614 21.9365174336
-2.7410889850 21.7215696939
-3.0658140805 19.8104961958
-2.5986930325 20.2519050615
-1.6901931515 22.1283554342
-3.0011245561 20.0594839958
-1.1421170727 20.3855757040
-3.4328560431 21.5871860259
-1.4298920732 19.6906612491
-2.0648365230 21.3821552092
-1.3985671800 19.7214826664
-1.7896701993 21.4421986660
-2.2593966360 19.8391025652
-2.6874794771 21.6774013954
-2.5349783239 19.6965370611
-1.9987150696 20.3250845586
-2.9575038725 21.2591468087
-1.0400265273 19.5647329135
-2.9694070361 19.7357045772
-1.7779098793 20.7841930753
-3.2536696812 19.7986643994
-0.8413626769 20.4191306625
-3.4271122327 21.8394903895
-2.3688007508 21.2354085245
-2.5889114234 19.8867142883
-2.7693098927 21.2919807333
-0.9083691394 19.9627291234
-1.7060003959 20.5804175500
-3.7711512242 21.0672468496
-2.2012595934 22.0177968867
-2.9242437969 20.2412416181
-1.3486239439 20.6048575514
-2.4152650798 20.8134616168
-3.4184606624 21.6236304470
-1.1172976275 19.8334141337
-2.4913994593 20.8357454805
-3.1455974295 20.3871520764
-1.3817251592 20.5126066259
-2.0402573616 19.3352736518
-2.0679870066 21.4472143678
-1.4996779356 20.3412375754
-2.0177642056 20.9874169303
-3.2326020296 19.4132333293
-1.4462511832 20.0370224153
-2.4261827687 21.1948874480
-2.1708223367 20.0212097176
-2.1591094822 21.5373480361
-2.4131232160 19.6431286060
-2.4290668745 20.4878833842
-1.9851672060 21.7581785734
-2.6284682762 20.0590549324
-1.7437024540 18.9941182078
-2.0523422111 20.4639437812
-1.2902011629 18.9895774350
-3.2031102899 21.0260320219
-3.0394054335 20.5564965496
-1.3727211577 20.6477787334
-3.9201267204 20.3428251807
-2.9074423058 20.5041062423
-2.7361977578 20.5844275062
-2.7338534043 21.2945630838
-1.7956238761 19.8923092790
-2.5594262646 20.3902893570
-2.9159993226 19.5578040831
-0.7524903488 20.8207106701
-2.2581502043 21.9466421883
-1.7747432340 19.5720594164
-3.4651364299 20.7403335805
-2.9116218203 20.2992064432
-1.2944743484 20.5762072367
-1.9693321166 21.4085023890
-1.9850334370 20.3902318840
-3.4807541165 21.7075785712
-1.5630746530 20.5765727890
-0.6818256523 20.0115258039
-1.9363455229 20.9743532349
-2.1627838942 19.0712642951
-3.0653793628 21.0853431543
-1.4505436949 21.7819002889
-1.4021066046 19.3344265721
-2.4178629443 20.8504874222
-2.9030179675 21.9267532988
-2.6885566989 20.2643603174
-2.7917409030 20.2446599113
-2.4799217045 20.5209677105
-1.8650355647 20.6009854411
-1.8694910929 20.7735437757
-2.7084981497 20.8417708073
-1.4321884260 19.5024317329
-2.8727214466 21.6859828955
-2.6654473517 21.0397102047
-3.0049658780 20.1776684352
-2.0091620374 20.5673695172
-1.1685083133 20.1143694580
-3.1489249733 20.8534120035
-2.7912950001 21.5958757631
-3.2086791216 19.9292653275
-3.5979476353 19.9665444053
-2.5036513570 19.0716608936
-3.0542843815 21.6239949421
-1.5003540387 21.3976076929
-1.9641251209 20.7722033552
-2.0015749990 20.6220488777
-2.0471096467 19.3165768825
-3.4710015791 20.0046335332
-2.2548068687 20.8278590674
-2.6720001792 20.6453001951
-2.8452178999 21.3300586709
-2.1674588114 19.0418335890
-2.3550676630 22.2952726313
-0.6712113457 19.8604616626
-3.2143086306 20.5926928395
-3.1094295749 20.8850611928
-2.5803976778 20.7908777361
-1.5336249093 20.1522424483
-2.7730649621 20.4756328395
-3.2108568145 22.0056468196
-0.9766250417 20.1946860671
-3.1165663065 20.7992149254
-2.6454831369 21.0877851588
-2.6712748101 19.4912621324
-1.1781222831 21.5752647946
-1.6035378762 21.2850945690
-1.8659879871 21.4241609288
-0.9648212669 20.2389603963
-1.4206841037 19.3641118367
-1.5033322871 20.9736335861
-1.7075502032 22.1709063935
-2.3203766735 20.8095467876
-1.4160694376 20.1946515810
-2.0902342908 21.0672227158
-1.2360568426 21.9484792665
-2.3715907712 20.7088613587
-3.7847308938 20.7303495743
-3.0069316126 19.5105331344
-0.9052678449 21.3209183777
-2.7290423474 20.0868087871
-3.4424287829 20.3690047069
-3.2342199070 21.4057873914
-1.1832181769 21.3325751765
-2.5571795871 20.4143350388
-2.9647753048 22.0989700480
-1.9005072301 21.3287261839
-1.3126909285 19.6870144490
-3.0630366106 20.4710001888
-2.2979393598 20.9798379622
-3.6875365336 20.3691787808
-3.5122618148 20.8107272920
-1.9373104923 18.9397730801
-3.1999405010 20.2607324076
-2.0053463008 20.3183259841
-1.0465359690 20.6478457622
-2.6296566417 21.3940151431
-1.1302513404 21.4270472295
-3.1918349078 20.1525073486
-3.2444412093 21.9931479693
-1.5286732534 21.7995788138
-3.3765431759 21.0510271539
-2.4045976145 21.1554082985
-1.8173240362 21.3509544582
-1.5104118562 20.3686730927
-3.2913581132 20.0354016910
-2.9386433124 19.4128481533
-1.5437861729 20.4793144581
-2.5323005216 18.9814615792
-2.4973426796 20.2308405230
-3.1687591950 20.4154883860
-2.3513032708 21.1166851643
-1.5530405330 20.8981027127
-3.9214818305 20.8773550628
-2.1427256338 20.5938690077
-2.2954278590 20.6919272773
-1.9320805278 21.8915404163
-1.5503642210 20.7620574317
-2.5095405140 20.5297086397
-3.0405190640 21.6330161100
-3.7670015951 19.9169988661
-3.2369707423 20.9070462413
-2.7877829820 20.5427923129
-3.0026908505 20.6570578401
-2.0485728364 19.7369600151
-2.3162662623 21.3636290907
-2.8453843630 20.5707559614
-3.2185954268 21.5735246717
-0.8576784822 21.9030610557
-2.9092547743 21.0771471061
-2.4103421422 21.0141880256
-0.7390955771 21.5725587820
-2.0289073198 19.4740750312
-2.2232010183 20.3561300320
-2.7913751608 20.7410468270
-3.1526007503 20.5801321081
-3.9671582623 20.7573798914
-2.3609132042 20.2859653234
-0.6855898687 19.5438224068
-1.7314105767 20.4882571038
-2.0181090747 19.7515042860
-1.8385399536 20.5042325293
-2.2850797462 21.2839615839
-2.3691319903 20.3105858942
-1.9436856212 21.8331373249
-3.5225871153 20.6113176299
-2.3657889415 20.5528943879
-2.1766119299 20.6034066842
-2.8404592085 20.8486143782
-1.1679196155 20.5825081146
-1.5479499099 19.6445089926
-2.8856447458 20.6495063996
-3.7803424963 20.7607453546
-1.7484657703 20.6310162210
-1.2760728309 19.6977949662
-2.3520425988 21.3989200504
-1.6773748956 20.2411590660
-1.2163596041 21.0052944983
-1.1767069496 21.3657067966
-1.5790730875 21.7418963049
-1.5962550839 20.0267769498
-1.5849768246 21.7830653731
-2.8380036369 19.0976597547
-2.0128783351 19.9378676051
-2.6923053094 21.3606660607
-2.6290497050 20.6777189625
-2.3762351359 21.4005630118
-3.4817062364 20.6295199494
-3.3703464557 20.9565642790
-2.1596766946 22.0335669235
-2.1347552908 19.2720165873
-1.6909213609 21.6990606064
-2.4393816706 19.6162950928
-1.2612147698 20.7392910341
-2.0495994341 19.2604458520
-2.6726751109 20.7769599836
-1.0053133805 21.3680653977
-2.7960030952 20.3412270709
-1.6993115777 21.4775261781
-3.6119474060 20.4700404082
-2.3301086701 21.8315349838
-2.8381369544 20.6185863436
-2.9118589357 19.7253962557
-1.8727535052 20.7781262687
-2.4678234516 21.0308941852
-2.3411010913 22.3418310814
-2.4532329171 19.3129298723
-1.6044045749 20.7158518583
-2.6007077533 20.9851873812
-1.4836397074 20.8229271114
-1.7041500848 21.2829813759
-3.7153385879 21.0161119427
-1.9822941056 20.2934936232
-2.6077793668 19.8252338350
-1.4913417212 20.2865777722
-0.8772338207 20.9374623286
-1.8598132125 20.9211074280
-1.7649032979 21.1075007028
-1.6827812958 21.1312770063
-1.2393127062 20.8469661012
-2.7059124040 19.8719574481
-3.3538284654 21.2698834958
-1.4885234289 20.0059515148
-3.5936351830 19.4258491446
-1.3966990261 20.9440632520
-2.5079791431 19.0012921526
-2.0801722779 20.7524077746
-0.8522095837 20.1041347282
-2.1786072893 19.7053276636
-2.1777596417 19.2813225028
-3.2014783226 21.1639344594
-1.6374915274 21.1811764547
-2.6653920751 19.6628201238
-2.5811072943 20.1420345993
-1.9366929698 20.1987328094
-2.0561414739 20.4329496725
-2.5943335044 19.4447894642
-2.4083394665 20.7605146911
-3.4819199050 20.2996008301
-3.3848437382 19.9677461306
-2.2226345385 21.4706354125
-1.2721804971 19.7778922814
-2.9108998587 19.2410497070
-1.9414799857 19.4166703867
-2.4483801605 19.6539941936
-1.8124208540 21.3088173652
-2.6855667051 21.4793916686
-1.6022550688 20.0036229604
-2.2783824526 20.3678207731
-2.7356926486 20.0449352070
-1.7162190696 21.3259669512
-3.6574996868 20.2792934927
-1.6155176101 19.3903640322
-1.1713638787 20.5505464475
-3.6812636903 21.0670955589
-2.0750367828 20.8609121459
-1.8601874168 20.2885511750
-1.3402595269 21.3800698631
-2.7576931224 21.0799625900
-1.5178824303 20.2012020065
-2.9515681078 21.7589171305
-1.2597812064 19.4054799139
-1.5474320540 20.0053579832
-2.4945021934 20.5379864594
-2.1314933875 19.2856893301
-1.8794007348 22.1534192096
-2.8283296719 20.3093935944
-2.1450661858 20.7654317391
-1.1348515450 20.6705983166
-2.2487095022 20.8062140299
-2.7533861404 19.6143861829
-2.2636479722 20.7647645374
-2.5958722472 20.3191277972
-2.6053936972 20.4818026495
-2.3612412728 21.8910746967
-1.8497156908 21.5070268014
-1.8550850523 20.8922658750
-1.6604857240 19.7688368551
-1.4327792096 19.3424555352
-3.0584586949 21.5144022664
-2.3412444020 20.6357217881
-2.0093147419 19.9731468513
-2.0929018851 21.1477615007
-2.5588904279 22.2863197606
-2.1517495153 19.8560545067
-3.9605467754 21.4414189845
-1.9119148478 22.3815780528
-2.9679593334 18.9591974533
-2.4972578006 21.1051717380
-1.0543581584 21.5597467330
-2.1948906288 19.9636723348
-3.0828936483 20.1905264287
-1.8011805486 19.8747323272
-2.3931541184 20.4856974403
-3.2540930801 19.5584563091
-1.6787749041 20.6077195621
-2.6688546279 20.5341858119
-1.8587359403 20.0054309464
-3.3364825779 21.3322371504
-2.0451504121 21.4803253456
-1.0891366922 20.2916419986
-0.9139168449 20.6905117780
-2.7299036216 20.8316049323
-3.5331565500 19.3822209943
-2.5914322651 20.6783386558
-3.7417461934 20.4383897598
-1.5575407875 20.9190137266
-2.4209889607 20.5426526394
-2.3367947474 21.2123628896
-1.6054049432 19.8587400389
-2.8224130166 19.8818140423
-2.2337412734 20.8590296528
-2.2105652139 21.0151345073
-2.0301789353 21.3018719803
-2.6482720543 21.3765310181
-1.6135182946 19.9547081000
-2.4473422457 21.8321114446
-3.0157232433 19.7400180533
-2.4544806750 20.1287990525
-3.6138713459 20.3994554570
-1.2130978740 19.4610086507
-2.8082536563 19.8220232983
-2.8035117022 20.4142453254
-2.6862153973 21.2480081214
-2.0554520692 20.1895332192
-1.0109175523 20.3739443953
-3.2195184140 20.1320832082
-2.3389218535 22.0820300146
-3.1800199291 21.1303369998
-2.1527521190 21.1021341336
-2.6088186582 20.6080241838
-1.7542778768 19.5771774285
-1.8947370932 21.0363594438
-2.9590933803 22.0604164554
-3.3073677979 19.8347988573
-2.8919016715 19.6447551372
-1.1748645570 19.4251085044
-2.2266760264 21.0296103978
-2.3073145536 21.7640231779
-1.9037549934 19.9340094162
-1.6919737426 22.2564077253
-1.3025555313 20.3543117215
-1.8492517898 20.9228047810
-1.9385321633 20.1048830617
-2.2604864269 19.3843839935
-3.2045920749 20.0029966854
-2.8501077687 22.2275104149
-2.8741326660 19.8440756570
-1.1732559547 21.6095340890
-1.5552702973 20.9369598644
-2.3360252606 21.9048788931
-1.3096412570 19.8103392950
-2.6681386142 21.5118286890
-1.2695537219 20.3230252868
-1.6150299787 20.9190678518
-1.8089177141 19.8993822994
-3.4785624878 20.7136104813
-1.7421110666 20.0585193481
-2.0082273849 21.0627410321
-2.1572273689 19.6296028990
-1.5750574190 20.9809946923
-2.2388731479 19.7347943144
-2.5395369006 19.5074502548
-1.5456070153 21.7144732245
-2.2234236873 20.3318671806
-1.4686945900 20.7754650864
-2.5383519693 20.8546543195
-1.5389894708 22.1250423875
-2.2081302162 21.4149419114
-1.9114082949 20.2225934313
-0.7436491146 20.9996473393
-2.1583690465 19.5582818428
-2.3248658614 20.5287175498
-2.1048039547 21.4581819663
-7.0789441955 2.5174232136
-8.0022722080 2.3142589452
-9.8497459250 2.8301298913
-9.1374065208 2.7957793718
-9.0542152780 2.5935909833
-9.1784294075 0.9775724365
-7.3450717715 1.7788512151
-8.3668595103 2.9544168395
-7.6020915299 0.5061383148
-9.2792085615 1.8610280736
-8.7721027361 0.8675602704
-9.8358983442 1.4122615178
-7.3966664798 0.6887794452
-8.3548065373 1.6787504381
-7.4400098986 2.9983748663
-7.9035824931 0.8012306724
-8.9892999702 1.3973173992
-8.4872400165 2.0376515551
-7.6953288034 3.0046494052
-7.6360042790 1.9239602012
-7.6612490312 1.3074532710
-7.4196082653 2.4405728907
-7.2215592062 0.7513589778
-7.8391656271 1.2232928536
-8.2012452748 2.5440430534
-7.5447437688 0.9165934029
-8.7304848051 1.5048918449
-8.4342428076 0.9047178726
-7.5103485445 1.8358341482
-8.9624371546 2.4874771741
-9.8679976037 1.5117615098
-8.4801438816 3.2160046774
-9.4261937431 1.7614738522
-9.6651183564 1.3781463018
-8.2076800975 2.1640567186
-7.5745476570 0.8639677331
-8.9800615226 3.6109950836
-7.3785363183 2.1997943485
-8.0981933459 1.7208583563
-8.3717195950 2.2403556417
-8.6877013583 2.6066978777
-6.9638411787 1.8756054032
-9.0803732710 2.1398576907
-8.6900342744 1.6330379987
-7.9104609416 3.2003462786
-7.2463629822 1.9715584216
-8.2582131337 0.8623834083
-8.4811897784 1.8140488908
-9.1352785845 2.1881232327
-8.9901771432 1.9243579220
-8.0660856548 2.9474220247
-7.8801948377 3.4398182479
-6.8994364075 1.8670062942
-8.4110507131 2.0107208033
-9.1512998061 1.7034916969
-8.6035372168 0.6400384251
-8.4397303288 2.8513893942
-8.0508301298 2.3899060517
-8.6754280886 2.0128314128
-8.6533376776 1.5426254636
-9.4295627859 2.4840061456
-9.1158962010 0.9958432782
-9.8683833679 2.6078118333
-8.0739857927 1.8418984813
-7.3647722862 2.7313415407
-9.5272071133 2.1816968295
-8.1149202978 2.2274568058
-9.7641888133 1.3767031991
-8.5835685891 0.6836368005
-10.1968821242 2.3777513255
-7.7793325734 1.8936026875
-8.1874133467 3.2260833597
-7.6352125846 2.5453492535
-7.3221625898 2.2913897630
-9.7584605223 2.7556623055
-7.9301088872 2.1783185130
-8.2940584156 2.5214545116
-8.0438944638 2.7846027194
-9.8423556304 1.7898982480
-8.1403016608 1.0349054998
-9.6894382974 2.9640631180
-8.4277216450 1.4997130441
-8.4036097815 0.3871807124
-8.1672784448 0.8332244789
-7.8909025393 1.4039629898
-8.2025007615 3.1346981367
-8.6537486784 1.2638268481
-7.1818910491 1.1547073694
-9.4412352953 3.0408573315
-8.7891519264 1.5752900876
-8.5851536928 2.5451807919
-8.2222070469 2.3421974863
-7.2611971148 1.5197927098
-9.3132350359 2.3047600159
-8.6806426307 3.3906053722
-9.2534900483 2.8588632789
-9.9029241961 1.3278234482
-8.1216417692 2.7061801450
-9.1275418537 2.3613533020
-8.7460106570 2.0311774342
-8.6410311117 3.2103905121
-8.5242244236 0.5115552297
-8.8680969736 1.2529009236
-9.3843173624 1.7176532478
-7.9481032987 2.4151562790
-8.6501903008 2.5048775237
-7.9659658360 0.8583296400
-8.5391905657 2.9386829175
-9.4641367609 2.7875599606
-9.1858900430 0.8837426288
-7.2117212568 1.1196271451
-8.7124481663 2.3588972384
-9.1830729906 0.5045766754
-8.8943808810 1.0728983138
-9.1638358397 2.7180551697
-9.1547308319 0.6801840612
-7.5430338247 2.9738423021
-9.0663118715 0.4679458339
-9.1910384879 1.3293022829
-7.8439537156 2.1380552592
-9.3032857513 3.3813363260
-9.8668231358 1.8398319128
-7.9003069642 3.7468147879
-8.6629604806 2.9552159900
-9.1622218727 2.4723632690
-9.0875852326 1.9889226469
-8.9064826812 1.9310258052
-9.7093578851 1.2155455371
-10.0329570222 2.2463014377
-9.1489507400 2.1589620462
-7.0198226463 2.1170572895
-9.7754976134 3.3833842242
-8.3684550000 0.1924674299
-8.2531439040 1.8534113530
-9.3668937270 1.2535210470
-9.1047279357 1.1036715331
-8.6669086794 2.5087303502
-9.6656050979 2.2121900915
-8.5599814061 1.7340205433
-7.9751212171 1.7814405229
-8.8617131464 2.5350481263
-8.3305320002 2.2157539904
-7.7374758120 1.6124609157
-8.8572175381 1.5170835707
-7.2332585264 1.7551971727
-7.5637785892 0.9228960298
-8.9067562730 2.1001609315
-7.8077844135 1.1541596826
-7.8080937582 3.1342177082
-8.6186626234 2.2831664162
-7.9254859523 2.3811317019
-8.6674331026 2.7502118186
-8.1794651890 1.8681614703
-7.9638799583 0.7870891819
-7.8993291440 0.9265133265
-8.3777214963 1.4139898430
-9.3317129687 1.1102818104
-9.1817381429 1.7603203152
-8.4105870652 1.2771385064
-8.1052116143 3.2775161005
-7.7693767038 3.0475663131
-8.4192887868 3.4361262688
-9.6135040956 1.8920807086
-7.5881612037 2.5757105913
-7.2294663601 1.3679997084
-8.3355354078 2.5841558569
-9.3547249033 1.6188763843
-9.4315538089 1.4211214006
-8.4027647860 2.5527996871
-10.1097184337 2.9415003694
-7.5200784459 3.3005997929
-7.2053378353 1.9658549607
-8.6395215718 3.3037279248
-8.5163537585 1.6386162391
-9.0976763483 3.3402856395
-10.3430972596 2.2398160546
-7.9970633057 2.4553161784
-9.0872541056 2.9964809134
-9.5218879058 1.7863943347
-7.3964586184 2.5981062150
-8.7228958014 2.3962005825
-9.3310388913 0.5014054595
-9.6632799347 1.6064855179
-7.8776977936 1.5289448622
-9.8434556839 2.2412370917
-8.3188022228 2.4831842568
-8.6649068196 1.9531094278
-8.0057033246 3.2699788763
-8.3437076316 3.0142036087
-9.4857719255 2.0998602153
-7.7939746672 2.5472099770
-6.9943621443 0.9569173759
-8.0062991851 2.0995504413
-9.4235985137 2.0811002449
-9.6730421653 1.0099982869
-8.1084720685 2.5967113393
-8.9760188777 2.1587791698
-8.0622516927 2.1765300854
-8.2423411967 3.2337814326
-7.4087402134 2.4498738729
-8.9363126118 1.7053929462
-9.1100943890 1.9975127220
-9.3281423894 2.2829074375
-9.7319837323 2.4971354157
-9.2806958929 1.7000239888
-8.7737812888 0.8614472963
-8.0878557305 2.2634853219
-8.5942396526 1.5388288229
-8.6794147458 2.3187214714
-8.1411141128 1.8194629397
-8.3965638783 0.5438021174
-8.2732190933 1.6513551205
-8.0950763525 1.5194392498
-9.5793495919 2.5499119336
-9.4306842096 2.5093577304
-9.0190788591 1.6929752002
-8.8729065775 2.7764174515
-9.2017369254 1.3668626375
-7.1086448636 2.4580770790
-8.7623759867 2.9210948485
-8.8806455687 2.3566091390
-7.6516945843 2.0519810665
-8.0844636366 3.6273877533
-7.3876268709 1.8520938336
-9.4534062664 2.2462342593
-7.6658370431 2.2974205349
-7.1908160180 2.1278706542
-8.8588793019 2.2090911971
-9.2928387289 3.0830608798
-9.8619819641 1.8138140628
-7.7767917911 2.9420662155
-9.5823950094 1.2534349044
-8.8335942613 2.8992402166
-10.2691611645 1.6908206238
-9.1532717599 2.1547917541
-8.8675980954 2.2652603414
-8.0588487003 2.3872353227
-8.5879088453 1.6093481172
-7.5309682118 2.3127607512
-8.3486641965 2.5829995270
-9.6843190680 1.2775839184
-8.9107894327 2.7082490042
-9.0994693959 2.9912502999
-8.6524851650 2.1520822418
-8.4510504306 3.5312272974
-8.0259382668 1.2638943623
-9.1644941775 2.7509261247
-8.4663663461 3.6193052946
-9.8798346955 1.7463026303
-7.5043686896 2.1718523459
-9.3733225462 1.2170573570
-9.0731110533 1.9151565213
-8.9571379274 2.5812896294
-8.5355003759 2.2242030533
-9.2289938800 0.8786496340
-8.8132565204 3.6620745323
-9.1472737973 2.2467119592
-7.8705657347 1.9385162801
-8.4968144634 2.8128507216
-8.7063778162 2.5724197174
-8.1368436829 1.4040648087
-9.6316002950 0.9888981851
-9.1146848357 2.3226064856
-8.0595097142 2.6908945342
-8.5115802579 1.9721035775
-8.6785869661 1.7513238114
-9.9787154865 0.7804352631
-8.5883364730 2.6116979469
-9.2117823007 1.6139936749
-7.9018662547 3.3001372521
-8.1988405841 0.9163416555
-9.7051780406 2.8330282348
-8.2260885520 1.0924535029
-9.7694531704 2.6788614927
-9.3168307204 1.4848146513
-9.3688171827 2.0512005876
-10.2396674273 2.3312031120
-8.0255028734 2.3293223728
-7.0225477243 1.5290104137
-7.2066244141 1.7516845304
-9.1179283218 2.2374966140
-9.2875841031 1.8380270024
-8.8323652794 1.3482338470
-7.8156618706 1.1047917746
-7.4294513081 2.7606312380
-8.3911155849 0.6844857335
-8.8167717745 0.6576033698
-8.4196451213 2.3191490604
-7.3909309944 1.5022422913
-7.2620752906 1.2890204626
-7.9895472845 1.7713480319
-7.9850757966 2.6343972141
-8.0759941852 2.6265959744
-7.9116908396 1.1752695715
-8.6820932691 1.0224371378
-9.0384400534 1.9216751053
-8.0772278639 1.3830526238
-8.1885632886 1.4984818853
-9.4951498015 1.9139166797
-7.2364689013 2.7347719134
-8.5328819683 3.6885050654
-9.1506663008 1.3795603903
-9.9774937151 2.4747284313
-7.8122136743 2.8309190058
-9.8451866722 2.5182947296
-7.8943381457 2.0243160240
-8.9752034278 1.9262228211
-8.2528702654 1.9831544728
-8.2549731106 2.8150110094
-7.7785357824 1.4059105149
-10.0974702139 2.7245333713
-8.2811477993 1.1795375093
-7.5253041019 1.8538766426
-8.5412095286 1.8637640487
-7.4569556115 1.7127256321
-7.9977459681 3.4414445397
-9.1188050722 2.3893209483
-7.6357187390 1.3504753740
-8.6921173025 0.5789153747
-7.3700555653 2.1927199700
-8.4777896173 1.0056437582
-8.8504275384 1.5755841649
-8.5255673538 1.8616296567
-8.2296370133 2.0620982620
-7.0551695871 1.7958245863
-8.0492846559 2.6585177487
-8.5749244238 1.8840528419
-9.1420744177 1.5663890312
-7.1300664337 1.7527190187
-7.1679751547 2.5284625256
-7.8937372164 2.3086087893
-8.9472156947 3.0746357454
-8.6616554493 3.5163340078
-9.2454847199 2.9795873586
-8.4668642023 1.3288419242
-8.9777291171 2.0574019987
-8.3321822392 2.0727539578
-8.3378660573 2.1608357854
-8.9603866964 3.0537962118
-9.7316376619 3.0402465400
-9.9717688886 1.4300472157
-8.8865430040 2.2982097674
-8.2261102194 1.8105705880
-7.3474690721 2.7707756275
-6.9582174204 2.2163953357
-8.3613930109 1.4755348208
-8.5733428126 2.0356977162
-8.6324787941 2.4128202817
-7.9274363348 1.6861768375
-8.3836109099 2.7103892302
-8.2175602484 3.0032131729
-8.7387285680 1.3886684538
-6.9604353347 2.0440822558
-8.0463459114 3.0233869586
-8.0171883828 2.9617003283
-9.1312035858 2.2942421152
-7.6103747750 2.1886285849
-8.0900353494 1.1290852270
-9.3321894867 0.3451565441
-8.8659862838 2.1262286552
-7.7980442418 1.6288955517
-9.2697016546 2.8830257668
-8.9313508390 1.0501066471
-8.6577743894 0.7340709103
-7.7910810568 2.7034211940
-8.9671713575 1.1598039731
-8.5938272013 2.1381974000
-7.7964320967 2.1994334787
-7.9624906726 2.4462752912
-8.6034019430 0.9783645174
-8.2721123636 1.6969069522
-7.9114688470 2.9334441602
-9.5692496928 2.0313943977
-9.7895975889 1.6929930102
-8.9676255471 2.3982941190
-7.8749141194 1.2208461807
-8.7737779359 1.8613775264
-7.4261148961 2.6623092439
-8.5942860562 3.0287711887
-9.5798687590 2.3831557298
-8.8078914227 3.5223258461
-9.0147171986 3.5506433273
-9.4630034643 1.1964448252
-8.7653144875 1.2397542555
-7.6460381844 2.8319652697
-9.7018311692 2.1181587488
-9.7983277525 2.2267733782
-8.4591433718 1.6276133969
-8.9590327337 1.9538597205
-9.0420477587 2.9602948424
-8.8537195207 0.4752938488
-9.4856911481 2.6988119644
-8.7993428526 2.9251168902
-8.0131497926 2.2537173691
-8.2831970821 2.5613969804
-9.7634715807 2.8411482180
-9.1948794463 3.1744782599
-9.2937125480 2.9690111923
-8.4169388891 1.3308827895
-9.0923409839 2.6221296055
-7.9100957464 0.7663037020
-8.1367655394 1.3262856088
-9.4994484544 3.4268716104
-10.1430594791 1.8511151330
-7.8153011849 1.4466075799
-8.4836972361 2.8007437015
-9.7228090281 2.2669725151
-8.3202008546 1.8538110417
-8.6846804408 3.2489811227
-7.9597858823 1.4414981651
-8.6143107708 2.8026919525
-8.4312954312 1.0853839255
-9.2242093810 1.9603539938
-9.9438555132 1.9822638720
-7.4988832115 2.9958848616
-9.2014124048 3.5639684640
-8.2635891739 2.8723344344
-7.3025752600 2.4796329129
-9.3902133504 0.5773866052
-7.2442541989 1.3234095731
-8.1524729864 2.1497883446
-8.9066957405 2.4929804636
-7.9489197210 1.9633853924
-9.3321994428 1.7618589084
-8.8483201593 2.1426247366
-8.0904570416 0.8137444851
-8.5141181448 1.5092013926
-8.6321600801 1.7643210344
-8.3535010108 1.8965218329
-8.4535523049 1.6263029053
-9.9826788348 2.2750357608
-7.7156143758 2.0092717116
-8.2545020536 2.2607903062
-7.7054929314 1.6879193811
-9.1370957436 1.8212323157
-9.1473067048 1.8142971531
-8.1522755668 2.0874595037
-9.6000699396 2.4963105570
-7.6881994243 2.0422902837
-8.2443488787 1.6165508262
-8.3508560301 1.3417138877
-8.8630898764 3.5265790696
-9.0906947076 2.2436902189
-8.4478593292 3.0309920448
-8.1982939615 2.3552691813
-8.6999426866 1.8482187309
-9.4172331677 2.2496227411
-7.6203398136 1.7161327025
-8.0553856867 1.5661512438
-9.4392718212 2.7069511937
-9.3174632064 1.3198589673
-9.0585198805 1.8508762269
-9.9519238398 1.3889600780
-8.8266821805 1.6844708048
-7.5210678846 2.9525415675
-9.8350889071 1.8066571376
-7.3306722208 2.0959934907
-9.1466868625 1.9301818119
-7.8897897860 1.2683209492
-7.6918520264 3.5376281242
-7.8309022970 1.8712635911
-8.5778369753 0.2655774303
-9.3519909656 2.0192202853
-8.3233600521 1.4444764947
-7.7636603371 1.2573720895
-8.2617895912 0.5108413105
-9.3512424668 0.9748955711
-9.7579305656 2.2990438073
-9.1260978538 0.9953128302
-8.1579307480 2.0537491836
-7.3526757415 2.2893579520
-9.0287628547 2.6935652285
-7.5371916827 1.3237955104
-8.3732558070 1.5371604835
-7.3615022734 0.9437651204
-8.4497849506 1.0956004164
-7.1273696846 2.3849220691
-9.4541369735 1.2774124547
-8.5563781164 3.8985948760
-9.9012565556 2.5244564993
-8.7700670489 0.7184395899
-7.9780373217 3.0489522848
-8.2379791096 3.1338708019
-8.5445445270 0.8681172370
-7.9456023370 1.2319005643
-8.8886611163 1.5479413264
-9.3626268943 2.0319366068
-7.6113847854 2.1187762502
-9.2443242863 1.1949027156
-9.1255762847 3.4911279457
-8.2181489783 2.8711194147
-9.0553800331 2.2525343098
-7.7606825326 1.3524878643
-7.3225013014 2.8545188806
-8.2244066548 1.5547561696
-7.1559537634 1.8018490061
-7.7520137544 1.5511467854
-9.6386986846 1.2052080906
-9.6297990099 2.8902671237
-8.5434849008 1.8391922585
-11.9992687014 -16.3381720621
-12.1211191995 -16.1589646022
-13.7073754530 -15.7927925704
-12.8611912957 -15.2921415281
-10.6765394835 -16.3952995589
-11.6375835972 -15.5515613008
-12.2566059521 -16.1942586913
-12.5681900273 -15.8773049376
-11.5252819298 -15.7508354020
-13.0462747868 -15.4412091556
-12.0665213961 -17.5122484480
-13.1461327514 -15.3300294525
-11.4023952820 -15.9156800066
-11.6961920428 -14.7214278072
-11.0904772381 -17.2103232821
-13.2240001009 -14.6537822628
-11.3808687876 -14.9358459626
-13.3075479841 -16.3979679232
-10.6391085008 -15.6274969688
-11.3081646428 -16.4272933431
-12.2240028572 -15.6114587699
-12.1492411567 -15.8930690629
-10.2903366081 -16.3964594503
-10.5309280880 -15.0948543181
-10.7149847338 -15.6591692427
-12.6941410044 -16.0571137041
-11.3149781460 -16.5008767344
-11.5783472954 -14.6027190029
-12.4475307886 -14.9756767760
-11.1867397492 -16.8805243987
-11.9652827327 -15.9090504798
-10.6502419091 -16.5837960591
-10.3799576773 -14.8751844340
-12.3629272141 -15.9438825705
-12.3998757641 -15.7384145781
-12.1292017742 -16.3279189021
-11.5999154376 -16.6064887572
-12.9358472377 -14.9511974152
-12.7986201563 -14.5763674233
-12.4095771397 -14.6287381333
-11.3289992314 -14.9573495043
-12.3589372000 -16.7284070750
-12.3495841765 -15.6082939715
-12.5475853488 -15.3136278958
-10.9744369678 -15.4755636871
-11.6805012730 -16.5019937503
-11.4671071900 -16.7119357993
-12.4232482427 -15.7890264246
-12.1408634418 -16.3013336104
-12.6364982093 -16.3056532981
-10.6576751325 -15.3187596951
-13.2037568680 -15.7633202554
-13.5115010849 -16.2773403308
-12.4033312998 -15.8841412924
-10.8411054886 -16.0437213505
-13.1184039346 -14.5439495492
-11.9565827814 -15.0209518150
-12.4112843757 -15.0292848665
-12.2210732134 -17.6837363876
-12.6126364424 -16.9275838297
-11.5339202460 -16.7892254158
-11.9732505641 -15.6546360162
-10.7744895919 -15.7826018385
-12.9176310700 -16.2713537434
-11.9358532374 -15.2502239360
-12.6675939638 -16.0913855566
-10.3032148330 -16.5502046113
-11.8208211691 -16.6523824861
-12.4437799369 -14.6264855157
-10.9630652061 -16.7194924774
-12.0975402355 -15.9489526279
-12.1925301678 -14.3541134434
-12.2840677736 -16.8898229724
-11.0381586646 -15.8892519754
-10.6266957263 -16.9542373738
-11.9063624127 -16.9941933310
-11.5645734279 -16.3810026784
-11.4546107178 -16.7963359594
-10.5625636623 -14.7032249949
-11.7903810640 -16.2885744449
-13.2123406857 -17.1417716992
-11.8788970640 -15.0794237491
-12.3720559795 -16.7739401456
-11.6545330839 -14.8629203703
-12.2551519688 -16.5000501683
-13.1719025243 -17.1073227123
-10.8989480818 -16.3748385769
-13.2712073507 -16.1111327416
-13.2060308767 -15.5869258462
-11.6558760954 -16.8050929560
-12.2884548551 -15.6721772275
-12.3259126920 -15.9536092048
-12.5400413778 -16.1297224431
-11.7238277802 -15.0459683849
-11.5377523897 -15.9428445056
-12.2475308254 -15.4365552920
-12.9440923615 -15.5012858714
-12.2917730251 -16.6756753093
-11.7651380682 -17.6335539419
-11.8479451445 -15.6363064183
-10.8080307051 -15.0203119946
-12.3024017306 -17.1074162935
-12.2838834874 -17.3196273626
-11.3408284142 -15.8780525046
-11.7107853308 -14.7968753355
-13.5362360460 -15.2498424282
-13.0173448806 -16.2914377450
-12.5433113324 -15.2064558426
-10.5534535096 -16.7158487485
-12.1733778058 -16.4771853581
-11.0582870663 -15.1157920299
-12.4970238768 -14.9209879954
-12.9465065798 -15.9288803790
-11.5537212101 -14.8448500743
-11.4446349058 -16.2303766452
-12.2773353607 -14.7201300398
-10.7493481526 -15.9369929167
-11.1633353951 -16.9398037632
-11.2967169537 -17.6864654470
-12.3679726715 -15.7020976932
-12.1569003035 -16.8289701067
-11.6636166714 -16.1208854897
-12.7116502665 -16.8490841008
-11.1374975171 -16.1098842666
-11.9876469135 -17.0266790087
-11.2473563340 -15.7813267372
-11.7660459952 -15.9621886081
-13.3886139052 -16.3456990773
-13.1658594462 -16.7617222863
-10.5905156695 -16.0083492545
-11.1286243434 -15.6164425140
-11.6620112272 -16.0941503644
-11.8839295990 -16.3453691079
-12.4703449562 -15.6901865191
-11.8485513178 -16.8659107764
-10.9281885014 -16.4120800534
-12.9625495887 -16.7494669914
-11.2301248378 -15.6148563284
-10.3687110276 -15.6328738645
-12.1514076688 -16.5127688783
-13.2114086677 -16.1480141246
-11.4931663459 -17.3152711766
-11.9694232854 -16.8833190570
-12.4702947768 -14.2319261996
-11.8022327938 -15.0844122824
-12.9736707350 -15.1149771898
-12.9714177080 -17.0607850535
-11.4436005728 -14.9913904539
-11.5877034605 -16.0219275485
-10.4998501099 -15.3264451920
-13.2822296731 -17.1945788480
-11.9260923165 -16.5425032181
-13.1723310942 -15.1877116176
-12.2152362261 -15.0498777783
-11.4532418256 -16.9179082174
-11.9030782274 -16.2062499822
-11.5066695747 -16.0521744915
-11.8449180078 -15.2730499779
-12.7526680075 -16.6863634786
-12.2266604262 -15.1925189156
-11.5128700228 -15.7384457447
-12.0229071579 -15.5874415018
-11.5199106077 -16.1803106947
-10.4632921486 -15.5152469810
-10.9041600380 -16.2136319998
-12.5814557819 -16.3293906784
-11.9206499022 -16.6303651709
-12.0453780091 -16.2450725885
-12.6749249492 -14.7843886397
-12.4708490812 -16.0152875393
-12.2461555186 -15.7828028282
-12.2652940731 -15.3193780897
-11.1325003701 -16.4479670924
-11.3623609914 -16.0373161645
-12.2527476332 -16.9206048929
-13.6118765513 -15.7782001175
-13.3896725068 -15.0850260477
-12.6423804073 -16.3335220258
-13.3616365154 -16.2445414462
-12.3856889317 -14.7151968589
-12.0282754427 -15.3578483247
-12.2937824288 -15.4925740409
-10.9761912133 -14.9979009317
-10.5614166561 -15.8008616783
-11.2390677642 -15.6733982835
-12.3165170191 -15.9016621298
-11.6093806408 -15.6235330748
-12.0628905934 -15.2799262587
-12.6407380246 -16.5045305880
-12.3288713378 -14.4127596636
-12.3424240597 -15.0036293956
-11.5785025709 -16.8352831828
-11.6015851980 -16.7995013279
-11.0550573058 -16.1625563889
-10.6010351859 -15.8713574502
-13.1536650156 -15.1407934291
-12.6953563549 -15.3802077649
-12.6849512927 -14.7644982958
-12.1770981608 -15.7995540320
-13.2775986291 -15.8063798795
-11.7721685981 -17.2256769597
-11.7633960021 -15.0799961820
-12.5200725487 -16.1850447972
-10.8148830703 -16.4810601767
-11.8828337697 -16.9279226217
-11.1531746603 -16.1468626606
-11.0097784128 -14.7769390149
-10.8024758853 -14.9719448008
-12.1014102800 -16.3495204287
-11.3841819774 -15.2162418966
-11.7829656039 -14.6806670778
-11.5608255845 -16.3926358532
-11.4381686023 -14.8761105147
-13.1227225978 -14.6663388185
-12.3321041185 -16.9474275970
-13.0032213892 -16.1040306251
-12.9940031422 -16.1028024574
-12.6967492544 -15.9643305680
-12.0662524332 -17.1152464860
-11.4572728236 -15.8989581262
-12.1045119688 -16.4286295961
-10.9436496755 -15.3671434108
-12.0307411823 -16.3235000563
-10.8143542469 -16.7311124720
-13.4959371523 -16.3961491849
-12.0879477776 -16.6086651934
-10.8863149042 -15.3688554677
-12.0444270052 -16.6059935951
-11.2274125854 -15.4047593551
-10.7946347048 -16.0456194882
-12.2423960989 -16.8532905306
-12.3956544410 -16.1291144859
-13.3402782130 -15.5037716829
-12.9301060598 -15.4131098650
-13.2399017107 -15.4391825267
-11.7517876310 -16.3050803472
-11.5034713765 -15.4764550351
-12.8039101808 -17.0267118138
-12.1749458999 -16.6721830756
-11.6127108639 -15.9522752912
-11.4576264569 -15.3484534098
-10.7413358928 -17.2817304298
-11.3872208683 -17.1937665529
-11.8416411059 -15.3912728856
-12.0498791403 -16.3385479543
-11.6265924277 -14.8816002403
-12.4479927926 -15.8854480826
-11.3644449986 -16.1643944882
-10.9310244472 -15.8591070771
-11.0442016994 -15.7515434986
-11.2248283619 -15.9094508761
-12.5254762207 -17.4675677497
-12.2893322298 -16.3539226099
-12.8330018602 -15.9066846801
-10.8801541958 -16.3609095900
-12.4010047653 -15.4722819041
-10.4790163845 -16.0549213706
-12.3569585208 -15.7083602730
-11.8827502906 -16.3119891242
-13.5840691079 -15.5295404816
-11.9551419296 -15.1301103029
-12.0459240259 -17.0879191062
-12.7650393158 -14.5060138755
-12.8648965246 -16.9895530251
-11.4855131608 -15.6692902500
-11.5439413000 -17.5307037057
-12.7011218080 -15.6497848757
-12.1766476610 -16.0945305415
-11.2440622293 -16.3158612762
-11.6320353224 -15.0031060076
-12.0445902346 -14.8174593229
-12.6733406082 -17.0359700594
-12.5864799878 -16.3473049546
-11.8360411652 -16.1671460143
-11.8692667618 -16.9590460026
-11.6444565807 -16.8589089319
-11.9210587947 -17.2742930185
-11.3643769296 -17.1746812853
-10.3687080361 -15.9210276191
-11.8590464940 -14.7071452013
-12.5453427653 -14.3755806918
-11.6036087401 -14.2152743709
-12.0877017683 -15.0580221116
-10.9617782825 -14.8065747264
-11.0653308447 -17.3149243527
-12.0312075179 -16.5007185933
-12.8511192587 -15.9950879243
-12.6091481829 -16.0190179896
-12.3752669734 -15.7316739034
-12.7063207147 -15.0018848136
-11.9263884179 -14.5527015177
-13.6185837025 -16.2459678680
-11.3789107952 -15.6563724760
-12.8175341708 -16.4684357977
-12.7997721222 -16.6449398680
-12.9027963628 -17.4049122562
-13.0965477492 -16.6689254843
-12.3183381559 -15.5226612087
-10.4185960340 -15.3948504200
-13.6278600521 -16.3357831159
-11.7048091424 -17.1505325190
-11.2226294589 -15.5023543171
-11.6505177220 -14.9856987564
-13.0101041827 -15.3363956611
-11.6988161031 -16.2037377425
-11.6336788489 -15.7236009862
-12.3152183628 -15.4223431083
-13.1930624156 -15.9290801554
-10.8270499453 -15.2682853332
-11.9123254895 -17.3919128145
-12.2455446771 -15.4694522842
-12.0488852582 -15.3897794174
-12.1534266944 -14.9827626095
-12.6797068543 -16.9797392998
-11.3005556731 -14.5334768167
-11.3302138422 -15.6649589465
-12.4478279857 -16.2767148762
-13.4274023279 -16.8373260789
-12.0570870211 -16.4847278405
-12.6608560608 -16.5643472760
-10.9706096709 -16.2288014027
-12.1542160077 -15.0340902188
-11.5598667817 -14.9126710196
-12.0869022974 -14.6820353189
-11.3406874446 -15.9387048752
-12.5348247643 -17.2964773472
-13.1740728280 -15.6245687813
-13.3430955978 -15.9528249959
-11.6867110079 -15.0165524124
-10.9479568526 -15.3801765279
-11.7635590351 -15.9770107515
-12.5198415435 -15.7886210813
-12.6862958983 -15.4192804764
-11.2972234528 -16.5665569287
-12.1533340698 -15.9631378203
-11.5433627120 -15.2942418431
-12.1048698434 -15.5370848896
-12.7122852529 -16.5692427997
-13.1226069819 -15.5769852264
-12.3897331900 -16.1949862423
-10.2526679034 -16.3984547160
-11.4641140466 -16.0775732507
-12.1146122657 -17.4302559540
-12.0452101038 -15.4057565038
-11.3966633062 -15.8780270659
-11.6416921326 -14.7334550715
-13.2529546007 -16.6572568286
-11.3909645865 -16.1231760071
-11.2424286616 -16.5842405816
-11.8888678422 -16.9657344564
-12.1121285605 -15.9594545749
-13.1464694528 -15.3366550811
-11.6415150643 -16.3122115337
-11.5181005494 -15.2076348255
-12.9172551564 -15.7698395998
-12.4263573346 -16.4813936446
-11.7082280398 -14.9995647800
-12.1052653032 -16.5328040044
-11.6621084496 -16.6035650562
-11.3124622715 -15.1320891364
-11.2985898077 -16.4581609620
-12.3856643004 -14.8098912983
-11.9196895705 -15.0215645501
-12.0100113529 -17.2444675346
-12.5558493754 -15.3193349505
-13.4951392151 -15.2837209207
-12.7028626250 -14.8099754763
-12.1189698493 -14.6168322481
-12.0148489553 -15.0677771583
-11.4407533087 -17.1540929059
-11.5431813214 -16.1970951579
-13.5524545175 -16.2681320447
-13.3369239913 -15.7107509545
-10.9637550169 -15.7504957372
-11.4025607835 -16.4571156298
-13.2596467299 -15.3891454930
-12.0062292544 -15.0043170842
-12.2196669138 -15.9124909193
-11.6087888409 -15.3942614756
-11.0176715536 -15.9323127181
-12.8917162758 -17.3475262811
-10.7679922483 -16.5907662267
-12.5555366269 -15.5253320469
-12.6337765632 -16.4641471139
-12.3684108139 -15.3881947568
-11.1904020259 -17.5597507456
-11.9921882421 -15.8564240123
-12.8605575637 -16.0742294443
-12.4727493338 -15.9509224421
-11.6541274777 -16.3113203941
-12.7201233327 -16.5732479028
-12.0885017397 -14.4339355948
-13.6079528645 -16.5338475560
-11.8375933842 -15.2428080394
-12.6611436234 -17.2083662847
-10.9075836740 -14.6136584546
-12.3238696106 -17.0785369410
-12.5152503569 -15.2409075996
-12.1474837104 -15.3513703646
-12.4568342387 -16.1963407008
-12.3360486015 -15.9246324244
-12.2242353195 -17.0377439133
-12.5674214727 -15.9600307044
-11.8241086666 -16.2148114349
-10.7360881047 -14.9080370711
-13.4497634776 -16.0889287068
-10.8505318431 -15.8349613529
-11.0367414392 -17.1319341365
-13.3920731319 -16.8057118958
-11.5608946945 -16.7150618744
-13.5950787401 -16.0271727666
-11.2329432340 -15.9811114647
-13.0538772258 -15.6645248663
-11.3221821634 -17.1565390595
-11.8688158660 -15.1392181472
-12.6524793246 -15.1835817851
-12.0474433606 -15.4168429384
-12.1213008218 -16.1060883560
-12.0814994557 -15.1682961043
-12.2833248051 -16.0159870097
-12.3960329879 -17.5695674725
-10.8943067284 -15.6183887007
-12.5283186667 -16.2044420020
-13.2579141308 -17.0440213389
-13.1522228548 -16.6878020747
-11.9724869732 -17.4598572948
-11.9094011186 -16.9797031591
-11.8436034932 -16.1320703258
-12.8878363119 -16.8080700052
-13.1708552074 -15.0159814289
-13.1781378338 -16.8613069942
-12.6442563715 -16.8714154409
-11.4887735639 -16.8514428589
-11.7729570621 -16.4282154634
-13.1402695964 -15.6330879435
-12.5822274290 -15.8899310579
-11.9683415890 -16.4142531501
-11.9722213528 -16.5631297424
-12.1610664393 -15.6339357719
-11.5074428698 -15.6069563739
-11.7096484494 -17.4237657620
-11.3431876413 -15.0591801411
-13.0512525321 -15.3245802999
-11.1155901532 -15.1820500176
-10.9602824801 -17.0136479016
-12.0289742163 -15.7391962586
-11.2280540061 -16.1036462186
-12.8256910584 -15.9078438003
-12.6719629938 -15.6705249358
-11.8549443080 -14.5072279580
-12.4112370600 -16.2927587273
-11.9457467010 -15.3318578283
-13.0210110590 -15.2496288406
-12.5311549088 -16.2667608065
-11.4439735512 -15.2466739821
-11.0703906796 -16.5838706804
-13.1436450529 -14.9537021043
-12.8668478149 -15.0872360688
-12.5588632112 -15.4433196916
-11.6779666931 -15.5805428530
-13.0010212931 -16.1245506039
-12.4174203303 -16.0511446726
-11.3826555623 -15.8299794878
-12.6518657744 -15.1200906585
-12.4143151117 -16.6760460255
-12.1661144970 -15.3054072971
-12.3425633425 -16.6624105818
-12.6328332880 -16.6062439057
-12.4092608386 -15.0903045291
-12.1401984032 -16.1311570037
-11.2546108318 -16.7385455632
-12.9144541583 -17.3595905967
-12.3471650128 -15.1652866823
-12.1626987934 -17.5345693196
-11.2474429542 -15.0862016860
-11.7654528254 -15.1126633491
-11.3884431800 -17.0175159289
-12.4041320091 -17.3389006376
-11.3195761907 -16.5921694063
-11.0913215223 -15.3640605438
-11.5242269990 -15.6755298998
-11.8071635732 -15.3833456558
-12.5625267319 -15.8083766460
-13.1377298834 -16.0985364213
-11.3722931989 -16.4773190811
-12.3084084374 -15.1803949432
-12.8208664372 -15.5186778972
-12.1664889541 -15.9712181195
-11.4483683950 -16.4193029591
-11.5983257683 -16.5969007309
-11.6962652808 -15.7810042271
-11.7065427542 -16.1563504615
-10.8506650537 -15.1662731338
-11.1912644276 -16.6330300870
-12.7183038070 -16.0523942435
-11.1741438410 -16.7663038197
-12.5362001808 -17.4726711715
-12.9771203338 -16.1044109010
-11.5187704297 -16.8056612679
-12.4424027338 -16.8648527793
7.2857641649 -12.6985979813
8.3563145871 -11.1694119676
6.7029534090 -13.6871237395
6.8992685860 -11.5252720867
7.2229465596 -11.3988352554
7.3280746717 -11.8795968666
7.4990380357 -12.2843208918
7.5746241043 -11.3203819566
6.6218750571 -12.4333523118
7.9000437237 -11.9374068798
6.8830905761 -12.6730055918
6.4143995141 -11.7046055010
8.0109872484 -12.6693667098
7.6295969917 -11.9140121308
9.1474059283 -12.9698288166
9.4669708074 -11.4455523751
7.6800101761 -13.0947382097
8.4041128976 -11.6716296646
7.5405031526 -12.6649455519
8.4867978746 -12.4821135200
8.3673908385 -12.2052545208
8.0092540764 -12.1363911761
7.9800001305 -11.8525801778
8.5069252924 -12.9826016414
8.9982534798 -11.8449117845
7.3102596227 -12.9117341352
8.3269537768 -12.1239327775
6.8838628157 -11.7084177546
6.9193633203 -11.5848026399
6.3108023832 -12.2490048245
6.8765828239 -11.6375407944
6.9575390576 -11.6425464179
8.4031530250 -11.8819593039
9.1812552481 -12.8795224571
7.1357083448 -13.2453484515
8.3250406603 -11.7784007306
8.6658436619 -13.1113910861
8.7318307179 -12.7990786457
7.5665307768 -11.6879821684
7.1893482129 -12.3775905308
6.4197457130 -11.5585975874
6.3193367860 -13.0091582822
7.6182212088 -12.3991784812
8.5577656472 -12.2553309293
7.9451585668 -12.8553071166
7.3892917199 -12.0609915246
6.9841335303 -13.7252196809
7.9406087892 -13.2199911240
7.7402270516 -12.5777524887
7.4299432339 -13.1862146570
9.2192887161 -12.4014875357
8.3574865891 -12.4638415461
7.2823338464 -11.9646026131
6.5598347584 -12.2756304483
7.1819523590 -13.1430841212
8.0031050504 -10.6980360368
9.0424019522 -12.7490822500
8.5098955322 -11.1261576682
8.1342570795 -11.7434252122
7.8260392902 -11.3579834833
7.4400597825 -12.8359662141
8.7754065466 -12.2823003336
7.2894614527 -11.9638389360
6.6637537931 -11.1732967317
9.4508316674 -12.3567005238
6.2604772153 -11.7071774256
7.2455811694 -10.7028329886
8.9022732987 -12.1208944620
7.6170951078 -10.9950939570
7.4829737122 -12.2921987407
8.6108259895 -12.3635757166
8.0478296674 -12.7124518993
8.6132633171 -12.2521255110
8.1275541500 -13.4691087340
8.0537663168 -12.4739182313
7.0084934114 -11.5142038872
7.7555861233 -11.0144063959
7.8815701900 -13.3440005571
7.2419132048 -10.7923336532
8.3606330729 -12.1085378015
7.5892782866 -11.6416596576
7.0370531735 -11.3614508059
7.8121957313 -12.0166767931
6.6141468791 -13.2443215126
7.2224687747 -11.9719078234
8.3668749053 -11.0634833851
7.9829943056 -12.5846166470
9.3053811571 -11.2685891912
8.8250973829 -11.9950218694
8.0965291281 -11.9103418545
6.9725141058 -13.5250360345
8.5474747634 -11.7128767007
8.9948550825 -12.7989869551
6.6293099691 -12.4856703682
6.9989471615 -12.6776261206
8.3021102759 -12.0737689675
8.7160440416 -10.7553328632
7.8807667685 -12.9270077203
6.8032958194 -11.8763404428
8.6056234387 -13.1933131005
8.4494701264 -13.3198283991
7.8336829518 -12.2028743843
7.5884442403 -11.7304933316
6.8294466835 -11.6912005951
7.4589782600 -13.3955337694
7.3099619612 -10.5374134200
8.3103799432 -13.2232878784
8.1595826106 -13.2091953327
8.5385314431 -11.3706116348
8.1827496889 -11.6143844516
8.3977214385 -11.3648955219
7.2732986448 -10.4442368664
8.1104288519 -11.6236488461
7.4959644014 -10.5897981609
8.2293532854 -11.6541295696
7.4059047089 -12.7379483466
8.9324488518 -13.0672397317
6.8598108533 -12.0356085874
6.8115421834 -12.7307787430
7.2988161563 -11.9448669770
8.0419625722 -12.6343580847
6.8345572285 -12.6234381856
7.1576603747 -11.3660988258
8.0614716143 -12.4749304972
6.6190871217 -10.7436550793
6.6837934246 -11.9959168273
8.7765478431 -12.2724868019
9.5973042397 -12.0042015547
7.6895440376 -13.2201260166
6.4340502224 -11.9311631621
6.8892861277 -12.7340413987
8.9209886099 -12.3876547439
8.1891989861 -12.6820601006
6.6277351432 -12.0990607279
9.1485464143 -11.5074837508
6.4685811333 -13.1543797464
8.0897278419 -11.7177511146
7.2504243157 -13.2012026527
8.3796333643 -11.8810454749
9.5342436107 -12.4861016390
7.5710401030 -12.2276739534
7.0466128392 -11.4389957378
7.2418815703 -11.6283243540
7.1237760577 -10.6661514178
8.4803537601 -11.1721678010
7.2643738760 -11.1979257868
8.1330186211 -11.9819402423
8.8525111344 -13.1943954014
8.5922849344 -12.7846728550
7.2512851014 -12.6446974219
7.8341162144 -12.2428653157
6.2932521405 -12.7036941449
7.9426538457 -13.1623918595
8.1348977546 -12.3754301497
6.7036967942 -12.9481529326
9.0480266991 -12.5507869563
7.6009197108 -12.3771341121
7.4786494159 -11.9057520818
7.3534305800 -12.5078992404
7.1401704573 -12.4982143057
7.4166637636 -12.2414282854
8.3854440632 -13.1166513826
8.8562347773 -12.2430603152
8.2203850139 -11.4977509304
8.6244974895 -11.7446676871
7.8636238446 -10.5158804160
8.5553923815 -11.8889002625
6.5729240554 -12.1764145657
7.3799590590 -11.4780214840
6.8635379607 -12.2052741581
7.4900627737 -12.9037862633
8.5313100519 -11.6474909025
8.6967256717 -11.2261940324
7.7252711056 -12.8347105299
9.1948374946 -12.8267588605
6.5231580194 -12.6218717532
7.8785391777 -12.4266749035
7.7358849856 -12.0268748902
7.1532113436 -12.3543205108
7.1893798649 -13.1416530610
7.8719048730 -11.9423864023
7.6606860314 -10.9442392543
7.2349103973 -11.1013353500
8.2210503891 -10.6998988978
7.9749372467 -12.1590551240
6.9624718074 -11.5516716914
8.1145480752 -12.3343118881
6.8998392715 -11.1714484162
8.0773704196 -10.6937780048
8.0957420160 -12.2998343442
8.8560702842 -12.3253446324
9.0228433832 -12.4843922616
6.9015921706 -11.7787790321
6.8772189339 -13.4447414997
7.1489819917 -10.7954608023
7.5223279012 -13.0273621442
8.3420742213 -12.0753775369
7.2576169011 -12.2539754822
8.1800434587 -12.5674576304
6.3554211402 -11.1479065203
8.1116510146 -13.6604650515
7.0140290730 -13.4321442732
7.5546155607 -11.0282547179
8.3505204316 -12.4146503450
7.2531602538 -12.2172464436
7.2256371508 -13.1041660056
8.1953226658 -11.8313240154
6.6992368647 -11.7380960906
7.5600459387 -11.5677153546
7.6711519934 -11.6947861112
7.3116064105 -13.2882871404
7.5270719731 -13.3772743904
6.3403126309 -12.9116947619
8.8388555525 -10.8688083839
7.4086304170 -11.8661076786
9.4582799670 -11.8678049601
7.4968605429 -11.9823376621
7.6223083484 -11.5000536751
7.7996062650 -11.9883934330
6.3489638379 -10.9981607834
9.0825172084 -13.5338990902
8.0212627216 -12.4133558597
8.0341320358 -12.1973718522
8.5852426643 -12.3947132683
6.8656879058 -10.9558825132
8.7970530376 -11.8884556794
8.9953117861 -11.5362762227
7.1567908687 -13.0662330085
7.4020101929 -10.7953628240
6.4767852336 -12.5213453594
7.2122309493 -11.1711975777
6.9943978085 -12.5344391247
8.9230320562 -11.9523943948
8.6684702642 -11.8039330037
8.3530934598 -11.0054507204
6.8270801754 -12.0456523888
7.1372591361 -12.5961778562
8.0160680873 -12.6025929468
8.2479606527 -12.2058639564
7.6699094026 -13.1027732434
8.2208013454 -11.3698506197
7.2375373120 -11.5795398781
6.6529563189 -11.8159211174
8.4226033398 -10.7163167624
8.8392058068 -12.6179914187
7.9116570011 -11.6925930323
7.7875210137 -11.5652176545
6.3521035461 -12.3283486301
9.1120478005 -11.7709894876
8.0144771227 -11.8853580497
8.6002893564 -12.9983741683
7.1452024080 -13.3082944911
6.9157647873 -12.4383762446
8.6537761643 -10.8921154366
7.8669731388 -11.1139360097
6.8282339630 -12.2961043941
8.7009585458 -11.5111966949
7.4306523675 -12.1676618314
8.0532302142 -12.9390405309
8.2860576551 -12.6007126656
8.3630581600 -11.0156252105
8.4214966794 -11.3268385610
7.0410746916 -13.4861275568
7.1496116823 -12.2840429550
7.8936430607 -12.0493814378
7.3086959744 -12.5715806121
8.1841956496 -12.8287051331
7.6155170340 -13.8141703670
8.2479476118 -12.8515839438
8.3793022934 -12.6235774558
5.9609613730 -11.9708971524
7.9550859479 -11.0526763010
8.1907319314 -12.5497398387
7.1773726742 -12.0138666366
8.0234930318 -11.5850543456
7.9834601995 -12.4135010837
8.5743353512 -11.1729761844
7.2992119751 -11.1749995624
7.9037617655 -11.2779197767
7.7589849998 -13.0235736310
8.8587382162 -12.4140475754
7.1254139027 -11.2518992856
8.0260583400 -11.5357214265
7.2164881793 -11.7871241068
7.2716581780 -11.8601752471
7.6645831855 -10.2211992071
8.4412512276 -12.5122685534
7.2296614580 -11.9591072086
8.1333570220 -11.1055279528
8.4957548552 -10.6367452575
7.4323653044 -11.5137018558
7.8508043161 -12.5232463250
8.3083011525 -11.8509598467
8.4125549257 -13.0950489850
7.6083990023 -11.0331291201
8.2857601800 -12.5732353561
7.4880749275 -13.0427881887
8.6243150061 -11.5009139091
7.8316615472 -12.8145485271
7.1234099085 -11.6675820129
7.6275576202 -13.3840215476
7.4758375235 -12.9981029972
6.9799277650 -11.1775759007
7.6269247128 -11.9174659358
7.6442946491 -11.0126138992
6.8766369452 -11.9790326999
7.5597722435 -12.0970659228
7.8150496454 -11.5805209628
7.2460120783 -12.3068918926
8.9393181088 -12.3980277929
8.8710425355 -12.9198560095
8.2680381413 -12.4376741452
9.0278128689 -11.7714870769
8.2300378488 -10.7056839909
8.6535122741 -12.7412208581
8.4746072305 -13.2363906445
7.9632224996 -13.5051028679
6.8344087378 -12.8085992085
7.5585951709 -11.2828082810
7.8532673970 -13.6476905625
6.6780306488 -12.0594489023
8.3377900144 -11.5395924960
7.3795270470 -10.5445281771
7.6398755432 -11.3265242533
7.2412803015 -11.9252271678
7.8467699596 -13.9327626980
7.8882467260 -13.3032258071
7.0173141296 -12.2678836874
6.9967329398 -12.4210768632
8.5888876087 -11.3097009767
7.6587626014 -11.8422303380
8.5639874909 -11.8234031256
8.4552829488 -12.0410250271
7.6213751287 -12.6249392573
8.7585591919 -12.4789346805
8.9726511083 -11.7119753197
8.1407384656 -12.5516533794
8.2000162614 -11.9536814014
7.2110775300 -11.1827323566
8.3537217152 -12.4592624567
8.4438759092 -11.0283589967
8.2507942171 -12.8723950419
9.2964351682 -11.6738899471
7.5066235549 -11.4146142754
7.0861711132 -11.8763159686
8.0724442154 -11.5696366007
8.6200975922 -10.8787870449
7.1036369352 -12.7407945894
7.4681201467 -13.2008997949
6.6556007215 -13.0735290482
7.9996036476 -13.0243177641
7.4492212797 -11.7491554794
8.5983547180 -12.3661959082
8.7510653652 -13.4837591292
8.3683428682 -11.9313817571
7.8575057814 -13.8209771095
8.2476733359 -11.3308024535
6.6927697526 -12.3841852964
7.3545534993 -12.4317749887
6.6546844976 -12.7236929627
6.9080155722 -11.5234854607
9.1629695629 -11.8805535009
6.4540059789 -11.9762156925
6.6752948396 -12.1899301448
7.5134477428 -12.4474393899
8.4270005017 -13.3169027186
6.3280064865 -11.8755336652
7.0446410389 -12.3886663222
7.6323072354 -12.7013336643
7.5307292886 -12.4174846368
9.2452217332 -11.9548735264
8.7219763327 -13.6247849065
7.0389174903 -12.8320948475
7.8521501054 -10.3294101569
7.9147890499 -11.0698211968
8.1202196312 -12.7586994280
8.3097137803 -11.5293071480
8.2470535645 -12.1417800506
7.8269099175 -12.8703485235
7.8597189115 -11.2296536586
8.7221441876 -12.8265276237
6.0203196535 -12.2813974653
7.3547914553 -13.3675663721
9.0320147828 -12.3497666920
7.9492613875 -13.0305804147
8.6400909182 -11.3112856149
8.6930611114 -11.0571575613
7.6748173467 -12.5135750253
7.2817665019 -12.5632284271
7.5303095358 -12.2025518011
7.5984278653 -12.7012178499
8.8140060191 -13.0266234963
7.8969167712 -11.5142818657
8.5241434813 -11.4615527494
7.6799011581 -12.0782019798
7.4266031719 -13.0760069796
6.5132737684 -12.6841435947
7.5138774380 -11.6195026505
6.6405903914 -12.5494554795
8.8228518660 -12.5021215707
6.5485461315 -12.1699293997
8.1018028475 -12.2290557369
7.4028580563 -12.4732562176
7.3404713503 -10.9619935808
7.4391553344 -10.5845520857
7.9799685283 -12.2122810918
8.0728028180 -13.4639863010
6.7352897590 -11.1627639446
7.4975896098 -11.9515710661
8.5137819644 -12.0484437701
6.8262706959 -12.4799349254
8.1159728977 -12.2954672400
6.9615399211 -11.7893119108
7.9294833522 -12.7478439121
8.2285899331 -10.8508788161
9.3188100549 -12.2558451522
8.0011327637 -13.7620403000
6.0147264548 -11.7493066008
7.7193955536 -13.7365127264
6.9612694668 -11.5111555050
8.7943722332 -13.5367554561
8.3926527277 -11.7153960968
7.0781078215 -12.8667851880
7.3393569861 -10.5892861472
8.3458968190 -11.8662930307
6.9966366112 -12.6082643506
9.1051572698 -12.4401650583
9.4019372501 -11.5174871209
7.5701819869 -12.4553675899
7.3087056400 -13.0620217325
9.1399975372 -10.8958626866
6.3167390218 -11.4210579520
7.7342533268 -11.5353940724
6.9746123439 -12.2837600797
8.9019109316 -12.2310279163
7.8614935933 -11.0541298184
8.0469048569 -12.1830419829
8.4231195213 -10.8138422007
6.9757518500 -12.4563474191
8.8406814058 -11.7390132970
8.9184621717 -13.0419693712
6.9535462072 -11.6563381013
7.7827442151 -13.4743370826
7.9766121012 -11.3976964292
8.8774220481 -12.6745403953
7.5150399852 -12.0802250449
8.6970912467 -11.8084183842
8.3930644172 -11.9196564875
7.0423972394 -12.7269720367
7.9788241407 -11.2108175500
7.8848387499 -10.7140280501
6.7454452545 -10.7360649415
8.2205030556 -12.8301925013
8.5186433122 -11.6457743046
7.9701375976 -11.9416251506
7.8799920264 -13.2527667301
7.7863766191 -11.9669937289
7.9008479953 -11.3086017208
7.2405777304 -13.3828474215
7.8552871819 -13.3203058772
7.6043082451 -12.6292780669
7.8890282847 -12.0272634651
7.1493397051 -11.1653764554
7.2921214591 -12.4036435367
7.6395593671 -11.7476941452
7.3185712682 -10.8138853135
7.2752368992 -12.6424376175
8.7776928273 -11.4260765814
6.9508365355 -13.1049928895
7.2014308885 -12.0824765544
6.0362570923 -11.7080936139
6.4450508140 -11.3166930562
8.4200074581 -10.3464409135
7.1880627241 -12.0471378728
8.9497100614 -13.3087100466
8.1869142157 -12.7131479465
8.0292933600 -12.1300028991
7.5950406790 -12.1940362378
7.7634318583 -12.4176584369
6.8640996169 -13.2625714492
6.7406073046 -13.0542491090
7.1551234978 -13.2997447209
8.0504793153 -11.3775627148
8.2336281031 -11.9560351300
9.1653537877 -12.6231595198
6.7204916943 -12.8015475514
8.0238381210 -11.4403927548
7.7592583284 -11.4490536018
7.2518536843 -11.5200581023
8.5994714295 -13.1559111290
8.1327568686 -13.7851484797
7.6798718367 -11.7287699686
8.1135246618 -13.7132189708
8.5124826087 -11.1594541094
6.8268794407 -11.7031486955
8.8747502095 -12.0254390947
7.9316155682 -12.9164670754
8.6719752746 -11.4166497106
7.9588765027 -11.2056435969
8.5753514382 -11.8825129883

